Dynamic interactions between an aerodynamic flow and a flexible flat plate

Passive flow control via fluid-structure interaction (FSI) is a promising paradigm for unmanned aerial vehicles operating in vortex-dominated low Reynolds number regimes. A flexible structure has the potential to passively alter key unsteady vortex structures through its vibrations if its intrinsic modal dynamics are carefully aligned with the driving flow processes. Towards this aim, we perform high-fidelity numerical FSI simulations to study the dynamic interplay between a separated aerodynamic flow with vortex shedding (Re = 500 and angle of attack of 15$^{\circ}$) and a flexible flat plate modeled using linear Euler-Bernoulli beam theory. To isolate the natural evolution/instability mechanisms of the coupled dynamics, we start our simulations from a steady base state of the FSI system. We focus on open questions related to the coupled dynamics: (i) Do the early-time dynamics that evolve from the base state involve a coupled or flow-driven instability?; (ii) how are the flow dynamics and associated lift informed by the modal shape(s) and deformation timescales of the structural response, and how is this structural response informed by the structural parameters relative to the vortex-shedding behavior of the reference (rigid) case? For question (i), we identify that the departure from the base state arises from a flow-induced instability, suggesting that it is the vortex shedding of the aerodynamic flow that instigates structural motion. For question (ii), we further clarify how the structural mode dynamics in the FSI setting are dictated by the relationship between the vacuum fundamental frequencies of the structure and the baseline rigid-plate shedding frequency. We show that the long-time FSI dynamics can be partitioned into distinct regimes categorized by the dominant mode of the structural dynamics. The coupled dynamics in each regime are described in detail in the manuscript.

==> figures/addedmassfigures/cl1.dat <==
0	0.338095381936689
0.000260892251500218	0.338047858521546
0.000521784503000319	0.338126068458699
0.000782676754500421	0.338046635577205
0.00104356900600052	0.338093504996996
0.00130446125750074	0.338088353884594
0.00156535350900084	0.338080897037624
0.00182624576050094	0.338140957537395
0.00208713801200105	0.338106803888023
0.00234803026350126	0.338148502709588
0.00260892251500136	0.338070563584226
0.00286981476650147	0.338254977254010
0.00313070701800157	0.338136671186769
0.00339159926950179	0.338292218306555
0.00365249152100189	0.338090255144146
0.00391338377250199	0.338396887005890
0.00417427602400209	0.338233621269643
0.00443516827550231	0.338299117992873
0.00469606052700241	0.338369583661326
0.00495695277850251	0.338352036823712
0.00521784503000261	0.338436173118085
0.00547873728150283	0.338372007561452
0.00573962953300293	0.338553039313108
0.00600052178450303	0.338386258393523
0.00626141403600314	0.338703755121094
0.00652230628750335	0.338417559613104
0.00678319853900346	0.338770751291793
0.00704409079050356	0.338556362821847
0.00730498304200366	0.338863008007100
0.00756587529350388	0.338633609309166
0.00782676754500398	0.338948344600611
0.00808765979650408	0.338708990204849
0.00834855204800418	0.339086537373173
0.00860944429950440	0.338862011799072
0.00887033655100450	0.339050639137831
0.00913122880250460	0.339066267095562
0.00939212105400470	0.339209932127712
0.00965301330550492	0.339126410358011
0.00991390555700502	0.339355737942370
0.0101747978085051	0.339205503290163
0.0104356900600052	0.339484552804744
0.0106965823115054	0.339448246532595
0.0109574745630055	0.339483023097861
0.0112183668145056	0.339690397885895
0.0114792590660058	0.339605667921727
0.0117401513175060	0.339779441467642
0.0120010435690061	0.339805889575051
0.0122619358205062	0.339907473581115
0.0125228280720063	0.339971230846750
0.0127837203235064	0.340051885961024
0.0130446125750066	0.340142889540981
0.0133055048265067	0.340214565192291
0.0135663970780068	0.340311605137422
0.0138272893295069	0.340340484298757
0.0140881815810071	0.340487082341174
0.0143490738325072	0.340639096462160
0.0146099660840073	0.340611941939705
0.0148708583355074	0.340781492553102
0.0151317505870076	0.340832905804175
0.0153926428385077	0.340953504563707
0.0156535350900078	0.341030967674991
0.0159144273415079	0.341093759298131
0.0161753195930082	0.341340287621809
0.0164362118445083	0.341282844414036
0.0166971040960084	0.341495417077893
0.0169579963475085	0.341538309700584
0.0172188885990087	0.341665845907376
0.0174797808505088	0.341771164936959
0.0177406731020089	0.341890061049644
0.0180015653535090	0.341972590099321
0.0182624576050092	0.342140160770957
0.0185233498565093	0.342226861606325
0.0187842421080094	0.342341144000758
0.0190451343595095	0.342459067085980
0.0193060266110097	0.342594009753804
0.0195669188625098	0.342688761557787
0.0198278111140099	0.342876818062186
0.0200887033655100	0.342925633706137
0.0203495956170103	0.343080329413351
0.0206104878685104	0.343232903307595
0.0208713801200105	0.343341691391866
0.0211322723715106	0.343469493589888
0.0213931646230108	0.343599562892106
0.0216540568745109	0.343704668668063
0.0219149491260110	0.343975415036053
0.0221758413775111	0.343959033907099
0.0224367336290113	0.344207603710213
0.0226976258805114	0.344252366465166
0.0229585181320115	0.344505462932341
0.0232194103835116	0.344546825584961
0.0234803026350118	0.344770740253991
0.0237411948865119	0.344887998647392
0.0240020871380120	0.345015488737510
0.0242629793895121	0.345193619615171
0.0245238716410123	0.345388616050734
0.0247847638925124	0.345427102148280
0.0250456561440125	0.345703871728654
0.0253065483955126	0.345773394538590
0.0255674406470129	0.346042246005022
0.0258283328985130	0.346032329444887
0.0260892251500131	0.346368472248535
0.0263501174015132	0.346409509705476
0.0266110096530134	0.346653120359084
0.0268719019045135	0.346790530477264
0.0271327941560136	0.346956426296654
0.0273936864075137	0.347138704153173
0.0276545786590139	0.347285418639436
0.0279154709105140	0.347515633570660
0.0281763631620141	0.347620538813941
0.0284372554135142	0.347857099617759
0.0286981476650144	0.348031525141178
0.0289590399165145	0.348134829302992
0.0292199321680146	0.348427096054914
0.0294808244195147	0.348517481702434
0.0297417166710150	0.348762473272671
0.0300026089225151	0.348925613780500
0.0302635011740152	0.349127575967682
0.0305243934255153	0.349289460574889
0.0307852856770155	0.349533612611951
0.0310461779285156	0.349655591070860
0.0313070701800157	0.349911845367188
0.0315679624315158	0.350085805939079
0.0318288546830160	0.350271267999407
0.0320897469345161	0.350436972364882
0.0323506391860162	0.350765902488281
0.0326115314375163	0.350836919236743
0.0328724236890165	0.351137620986548
0.0331333159405166	0.351242993598131
0.0333942081920167	0.351541319468903
0.0336551004435168	0.351687463041375
0.0339159926950170	0.351940601593616
0.0341768849465172	0.352127236513610
0.0344377771980173	0.352348605499861
0.0346986694495174	0.352573195475450
0.0349595617010176	0.352782223766312
0.0352204539525177	0.353007160868153
0.0354813462040178	0.353210269903007
0.0357422384555179	0.353458520691564
0.0360031307070181	0.353648204934528
0.0362640229585182	0.353918763018684
0.0365249152100183	0.354090228839536
0.0367858074615184	0.354377210874166
0.0370466997130186	0.354540716991108
0.0373075919645187	0.354837669351442
0.0375684842160188	0.355010550020077
0.0378293764675189	0.355311670852122
0.0380902687190191	0.355494472277804
0.0383511609705192	0.355746439389296
0.0386120532220193	0.356000115066448
0.0388729454735194	0.356208156779326
0.0391338377250197	0.356492887543192
0.0393947299765198	0.356697694404216
0.0396556222280199	0.356966766329333
0.0399165144795200	0.357177392670270
0.0401774067310202	0.357505851235382
0.0404382989825203	0.357654128750858
0.0406991912340204	0.358014946303021
0.0409600834855205	0.358161199033386
0.0412209757370207	0.358502285097281
0.0414818679885208	0.358695137322866
0.0417427602400209	0.359000849440920
0.0420036524915210	0.359226077693912
0.0422645447430212	0.359505272663403
0.0425254369945213	0.359760131235084
0.0427863292460214	0.360025302948003
0.0430472214975215	0.360295389700987
0.0433081137490218	0.360561369066513
0.0435690060005219	0.360827205373697
0.0438298982520220	0.361097423982154
0.0440907905035221	0.361387702240688
0.0443516827550223	0.361600924301162
0.0446125750065224	0.361973844447599
0.0448734672580225	0.362167698108228
0.0451343595095226	0.362475340805871
0.0453952517610228	0.362758217677490
0.0456561440125229	0.363033141539975
0.0459170362640230	0.363318931398274
0.0461779285155231	0.363603599197986
0.0464388207670232	0.363890473674496
0.0466997130185234	0.364163957764998
0.0469606052700235	0.364478903248215
0.0472214975215236	0.364759996133880
0.0474823897730237	0.365020431805459
0.0477432820245239	0.365354602579604
0.0480041742760240	0.365618257933988
0.0482650665275241	0.365941674173107
0.0485259587790243	0.366230864548246
0.0487868510305245	0.366524787744173
0.0490477432820246	0.366835075171031
0.0493086355335247	0.367135338887427
0.0495695277850248	0.367435281200534
0.0498304200365250	0.367739738186188
0.0500913122880251	0.368045704208786
0.0503522045395252	0.368354290998811
0.0506130967910253	0.368677705268241
0.0508739890425255	0.368977738514009
0.0511348812940256	0.369300933293441
0.0513957735455257	0.369601859925749
0.0516566657970258	0.369934364204514
0.0519175580485260	0.370235049039246
0.0521784503000261	0.370590478074412
0.0524393425515262	0.370848967586945
0.0527002348030263	0.371252105591287
0.0529611270545266	0.371473044190869
0.0532220193060267	0.371925885007767
0.0534829115575268	0.372103079494109
0.0537438038090269	0.372565213604097
0.0540046960605271	0.372819708428763
0.0542655883120272	0.373185782477967
0.0545264805635273	0.373517501318289
0.0547873728150274	0.373823182159573
0.0550482650665276	0.374165235995911
0.0553091573180277	0.374547613090737
0.0555700495695278	0.374825685917354
0.0558309418210279	0.375218868159396
0.0560918340725281	0.375515597991141
0.0563527263240282	0.375899632637519
0.0566136185755283	0.376212959540379
0.0568745108270284	0.376578946360745
0.0571354030785286	0.376910745486280
0.0573962953300288	0.377252563806001
0.0576571875815289	0.377663259753002
0.0579180798330290	0.377957033939779
0.0581789720845292	0.378328269549525
0.0584398643360293	0.378692084082402
0.0587007565875294	0.379035567349745
0.0589616488390295	0.379388963930963
0.0592225410905297	0.379774971575500
0.0594834333420298	0.380110038260861
0.0597443255935299	0.380491640081262
0.0600052178450300	0.380842140920420
0.0602661100965302	0.381223763689767
0.0605270023480303	0.381573516377086
0.0607878945995304	0.381948442879710
0.0610487868510305	0.382343416322060
0.0613096791025307	0.382673379915584
0.0615705713540308	0.383083223713958
0.0618314636055309	0.383438637597740
0.0620923558570310	0.383816438844120
0.0623532481085313	0.384201562880342
0.0626141403600314	0.384582221192088
0.0628750326115315	0.384929467784846
0.0631359248630316	0.385423348603627
0.0633968171145318	0.385611770299812
0.0636577093660319	0.386183110969558
0.0639186016175320	0.386460580495626
0.0641794938690321	0.386893051027943
0.0644403861205323	0.387265797343146
0.0647012783720324	0.387669197714497
0.0649621706235325	0.388054476941158
0.0652230628750326	0.388458484189024
0.0654839551265328	0.388837753608332
0.0657448473780329	0.389249400936043
0.0660057396295330	0.389653444311072
0.0662666318810331	0.390037425975351
0.0665275241325334	0.390459277169701
0.0667884163840335	0.390818783555205
0.0670493086355336	0.391267056610438
0.0673102008870337	0.391648159339346
0.0675710931385339	0.392079410924440
0.0678319853900340	0.392460123769285
0.0680928776415341	0.392891548991337
0.0683537698930342	0.393272331690864
0.0686146621445344	0.393742158762727
0.0688755543960345	0.394095395982156
0.0691364466475346	0.394564617570386
0.0693973388990347	0.394934954894852
0.0696582311505349	0.395371557541461
0.0699191234020350	0.395815261051311
0.0701800156535351	0.396199617297794
0.0704409079050352	0.396655289251354
0.0707018001565354	0.397053937650505
0.0709626924080355	0.397505095727518
0.0712235846595356	0.397899328689055
0.0714844769110357	0.398359425174332
0.0717453691625360	0.398778016120896
0.0720062614140361	0.399208093804766
0.0722671536655362	0.399631784166343
0.0725280459170363	0.400109240681895
0.0727889381685365	0.400495063278069
0.0730498304200366	0.400948764196500
0.0733107226715367	0.401403165662195
0.0735716149230368	0.401829043697697
0.0738325071745370	0.402271580172449
0.0740933994260371	0.402710646575531
0.0743542916775372	0.403169761041335
0.0746151839290373	0.403596834395598
0.0748760761805375	0.404074031893545
0.0751369684320376	0.404486181443945
0.0753978606835377	0.404976833103096
0.0756587529350378	0.405379254784293
0.0759196451865381	0.405886352646657
0.0761805374380382	0.406305753961193
0.0764414296895383	0.406773572969434
0.0767023219410384	0.407225913321056
0.0769632141925386	0.407707315759014
0.0772241064440387	0.408132788905122
0.0774849986955388	0.408598308959084
0.0777458909470389	0.409097651263509
0.0780067831985391	0.409512863065184
0.0782676754500392	0.410005319212364
0.0785285677015393	0.410492592347936
0.0787894599530394	0.410924154547663
0.0790503522045396	0.411418896326838
0.0793112444560397	0.411917741672072
0.0795721367075398	0.412301797623804
0.0798330289590399	0.412864952649205
0.0800939212105400	0.413278270579473
0.0803548134620403	0.413803043502328
0.0806157057135404	0.414258688113495
0.0808765979650404	0.414728703815906
0.0811374902165406	0.415254339178780
0.0813983824680408	0.415680806664225
0.0816592747195409	0.416206442019210
0.0819201669710410	0.416664649821789
0.0821810592225411	0.417212181799715
0.0824419514740413	0.417591052385489
0.0827028437255414	0.418163853477210
0.0829637359770415	0.418641899879500
0.0832246282285416	0.419109553442676
0.0834855204800418	0.419650348345447
0.0837464127315419	0.420088986915449
0.0840073049830420	0.420639796819742
0.0842681972345421	0.421083143982207
0.0845290894860423	0.421611746047808
0.0847899817375424	0.422134453617328
0.0850508739890425	0.422612408284020
0.0853117662405426	0.423119268321365
0.0855726584920429	0.423633667225981
0.0858335507435430	0.424119992428425
0.0860944429950431	0.424649031706818
0.0863553352465432	0.425141867215156
0.0866162274980434	0.425659652870732
0.0868771197495435	0.426188438628478
0.0871380120010436	0.426645253662656
0.0873989042525437	0.427240872543832
0.0876597965040439	0.427704549825051
0.0879206887555440	0.428231142769781
0.0881815810070441	0.428755588236194
0.0884424732585442	0.429253822562118
0.0887033655100444	0.429827738892250
0.0889642577615445	0.430279885879158
0.0892251500130446	0.430873934713155
0.0894860422645447	0.431345726698516
0.0897469345160449	0.431918992007068
0.0900078267675451	0.432401747862703
0.0902687190190452	0.432968566585302
0.0905296112705453	0.433474880500463
0.0907905035220455	0.434022485827758
0.0910513957735456	0.434554280662366
0.0913122880250457	0.435086592803556
0.0915731802765458	0.435615965895917
0.0918340725280460	0.436174621475204
0.0920949647795461	0.436673644732078
0.0923558570310462	0.437278143295889
0.0926167492825463	0.437762656724415
0.0928776415340465	0.438341042371589
0.0931385337855466	0.438852582430623
0.0933994260370467	0.439439024252786
0.0936603182885468	0.439948294836368
0.0939212105400470	0.440540485530120
0.0941821027915471	0.441022934544926
0.0944429950430473	0.441665332540501
0.0947038872945474	0.442135705722477
0.0949647795460476	0.442770600554068
0.0952256717975477	0.443187850027820
0.0954865640490478	0.443948943658931
0.0957474563005479	0.444326320450219
0.0960083485520481	0.444989225061109
0.0962692408035482	0.445482796651358
0.0965301330550483	0.446099916912234
0.0967910253065484	0.446648693994305
0.0970519175580486	0.447205914819398
0.0973128098095487	0.447708750159102
0.0975737020610488	0.448454165302727
0.0978345943125489	0.448834111168532
0.0980954865640491	0.449542030818569
0.0983563788155492	0.450009117088889
0.0986172710670493	0.450628027294432
0.0988781633185494	0.451230162411492
0.0991390555700497	0.451745452221238
0.0993999478215498	0.452359762738016
0.0996608400730499	0.452936318990301
0.0999217323245500	0.453495021635306
0.100182624576050	0.454111456413461
0.100443516827550	0.454642960205901
0.100704409079050	0.455339415473210
0.100965301330550	0.455744852746688
0.101226193582051	0.456499916484513
0.101487085833551	0.456963401196750
0.101747978085051	0.457639554320140
0.102008870336551	0.458177493450714
0.102269762588051	0.458799717514655
0.102530654839551	0.459390438577991
0.102791547091051	0.459948746947523
0.103052439342552	0.460580785079265
0.103313331594052	0.461170306607480
0.103574223845552	0.461755136029650
0.103835116097052	0.462378886340778
0.104096008348552	0.462957388873852
0.104356900600052	0.463557640106925
0.104617792851552	0.464181480421154
0.104878685103052	0.464764597799820
0.105139577354553	0.465395084917928
0.105400469606053	0.465974427554249
0.105661361857553	0.466641626549346
0.105922254109053	0.467162423533824
0.106183146360553	0.467855304873279
0.106444038612053	0.468385211702454
0.106704930863553	0.469069268683108
0.106965823115054	0.469636902499696
0.107226715366554	0.470294196051965
0.107487607618054	0.470898386798912
0.107748499869554	0.471495747225207
0.108009392121054	0.472144648646951
0.108270284372554	0.472733216261331
0.108531176624054	0.473405172752336
0.108792068875554	0.473980949316793
0.109052961127055	0.474623775929358
0.109313853378555	0.475262147401885
0.109574745630055	0.475859607766162
0.109835637881555	0.476540418198357
0.110096530133055	0.477107131804959
0.110357422384555	0.477804837667944
0.110618314636055	0.478376114924849
0.110879206887556	0.479031530148286
0.111140099139056	0.479717512799394
0.111400991390556	0.480278679882955
0.111661883642056	0.480980635000389
0.111922775893556	0.481550706020415
0.112183668145056	0.482255586302020
0.112444560396556	0.482850307897996
0.112705452648056	0.483546692842624
0.112966344899557	0.484115474898035
0.113227237151057	0.484856348049931
0.113488129402557	0.485411090144550
0.113749021654057	0.486136415735751
0.114009913905557	0.486724113677831
0.114270806157057	0.487433872396835
0.114531698408557	0.488018327902440
0.114792590660057	0.488719175412021
0.115053482911558	0.489361170031162
0.115314375163058	0.490010535088543
0.115575267414558	0.490685551028957
0.115836159666058	0.491347049854577
0.116097051917558	0.491961901337000
0.116357944169058	0.492664025516324
0.116618836420558	0.493322072887493
0.116879728672058	0.493997100344729
0.117140620923559	0.494594172796913
0.117401513175059	0.495368959170420
0.117662405426559	0.495929334330225
0.117923297678059	0.496694382885515
0.118184189929559	0.497267056947720
0.118445082181059	0.498058849520019
0.118705974432559	0.498575226035447
0.118966866684059	0.499367755798261
0.119227758935560	0.500004850201124
0.119488651187060	0.500663884386845
0.119749543438560	0.501397831116651
0.120010435690060	0.502009649148934
0.120271327941560	0.502729022574799
0.120532220193060	0.503392675962182
0.120793112444560	0.504118278979588
0.121054004696061	0.504688456183515
0.121314896947561	0.505517518467825
0.121575789199061	0.506090052800462
0.121836681450561	0.506841350293986
0.122097573702061	0.507498012245424
0.122358465953561	0.508210326756001
0.122619358205061	0.508891689718330
0.122880250456561	0.509539660710296
0.123141142708062	0.510338149961878
0.123402034959562	0.510936068436312
0.123662927211062	0.511642179430744
0.123923819462562	0.512409949817809
0.124184711714062	0.513022756515280
0.124445603965562	0.513784861702508
0.124706496217062	0.514448282126330
0.124967388468563	0.515194716507432
0.125228280720063	0.515808516244795
0.125489172971563	0.516602069474822
0.125750065223063	0.517254520864374
0.126010957474563	0.517986775819880
0.126271849726063	0.518684144355040
0.126532741977563	0.519407829087366
0.126793634229063	0.520067958619947
0.127054526480564	0.520876570664749
0.127315418732064	0.521470427614722
0.127576310983564	0.522279757398362
0.127837203235064	0.522939732887448
0.128098095486564	0.523675560870235
0.128358987738064	0.524385813891287
0.128619879989564	0.525121252337890
0.128880772241064	0.525815391028395
0.129141664492565	0.526567829139595
0.129402556744065	0.527246095118229
0.129663448995565	0.528014067044647
0.129924341247065	0.528704383199817
0.130185233498565	0.529461376170067
0.130446125750065	0.530155329213783
0.130707018001565	0.530886397718429
0.130967910253066	0.531670709483465
0.131228802504566	0.532311730714423
0.131489694756066	0.533127006087083
0.131750587007566	0.533817652907542
0.132011479259066	0.534536378883354
0.132272371510566	0.535301076270863
0.132533263762066	0.536026974470290
0.132794156013566	0.536733459780710
0.133055048265067	0.537561333125716
0.133315940516567	0.538194552676507
0.133576832768067	0.538993426067733
0.133837725019567	0.539729425076238
0.134098617271067	0.540497136075493
0.134359509522567	0.541167329861868
0.134620401774067	0.541980169353788
0.134881294025568	0.542696279612644
0.135142186277068	0.543497607327433
0.135403078528568	0.544120102115363
0.135663970780068	0.545025959735282
0.135924863031568	0.545639215281641
0.136185755283068	0.546486460929612
0.136446647534568	0.547173861441861
0.136707539786068	0.547993688871037
0.136968432037569	0.548709335631901
0.137229324289069	0.549461502162994
0.137490216540569	0.550257912794826
0.137751108792069	0.550969916750626
0.138012001043569	0.551766563021693
0.138272893295069	0.552499133585154
0.138533785546569	0.553304074797102
0.138794677798069	0.554002416020329
0.139055570049570	0.554828016218336
0.139316462301070	0.555517081536302
0.139577354552570	0.556409184393168
0.139838246804070	0.557070829699869
0.140099139055570	0.557874015158233
0.140360031307070	0.558663429185047
0.140620923558570	0.559388855355261
0.140881815810070	0.560201153610504
0.141142708061571	0.560942661685948
0.141403600313071	0.561768823822992
0.141664492564571	0.562500699399886
0.141925384816071	0.563275870177605
0.142186277067571	0.564071787385998
0.142447169319071	0.564852857534701
0.142708061570571	0.565632844495857
0.142968953822071	0.566433809863140
0.143229846073572	0.567127644952263
0.143490738325072	0.568016159441816
0.143751630576572	0.568734385894212
0.144012522828072	0.569574003439195
0.144273415079572	0.570317235314181
0.144534307331072	0.571122514047562
0.144795199582572	0.571884315084273
0.145056091834073	0.572728559603324
0.145316984085573	0.573473732773174
0.145577876337073	0.574294222304158
0.145838768588573	0.575077805286676
0.146099660840073	0.575873415061045
0.146360553091573	0.576652024283458
0.146621445343073	0.577498592115023
0.146882337594573	0.578222247574820
0.147143229846074	0.579081106728550
0.147404122097574	0.579846844396642
0.147665014349074	0.580655451398909
0.147925906600574	0.581471949958361
0.148186798852074	0.582263872497876
0.148447691103574	0.583070052128580
0.148708583355074	0.583873892652631
0.148969475606575	0.584678339518670
0.149230367858075	0.585471244364121
0.149491260109575	0.586347362178929
0.149752152361075	0.587049564739880
0.150013044612575	0.587971430337255
0.150273936864075	0.588682146633625
0.150534829115575	0.589565023282991
0.150795721367075	0.590318300345285
0.151056613618576	0.591197463327071
0.151317505870076	0.591953885086541
0.151578398121576	0.592821638479479
0.151839290373076	0.593602688910276
0.152100182624576	0.594454384293983
0.152361074876076	0.595241207491749
0.152621967127576	0.596079577409230
0.152882859379077	0.596898743512661
0.153143751630577	0.597707690313735
0.153404643882077	0.598559846947935
0.153665536133577	0.599393768516818
0.153926428385077	0.600140607458454
0.154187320636577	0.601055171339192
0.154448212888077	0.601832543372701
0.154709105139577	0.602682870906012
0.154969997391078	0.603500886508496
0.155230889642578	0.604355641748695
0.155491781894078	0.605170950712387
0.155752674145578	0.606012212922622
0.156013566397078	0.606809215352703
0.156274458648578	0.607715955620645
0.156535350900078	0.608453195646724
0.156796243151578	0.609400335040656
0.157057135403079	0.610135676306661
0.157318027654579	0.611116345385690
0.157578919906079	0.611749181575671
0.157839812157579	0.612785137147434
0.158100704409079	0.613493327483889
0.158361596660579	0.614413530451212
0.158622488912079	0.615234022996132
0.158883381163579	0.616063818380954
0.159144273415080	0.616930018413279
0.159405165666580	0.617769303332692
0.159666057918080	0.618631422987328
0.159926950169580	0.619443737641509
0.160187842421080	0.620339979079235
0.160448734672580	0.621154201716182
0.160709626924080	0.622023105340226
0.160970519175580	0.622891046897876
0.161231411427081	0.623684893263839
0.161492303678581	0.624609354393891
0.161753195930081	0.625406142124436
0.162014088181581	0.626309180709955
0.162274980433081	0.627139290764940
0.162535872684581	0.627991453137630
0.162796764936081	0.628905765646620
0.163057657187582	0.629681735048763
0.163318549439082	0.630618956335544
0.163579441690582	0.631404491530591
0.163840333942082	0.632356131032334
0.164101226193582	0.633135756228020
0.164362118445082	0.634076869379418
0.164623010696582	0.634882641268150
0.164883902948082	0.635762371264497
0.165144795199583	0.636662995618594
0.165405687451083	0.637471447800785
0.165666579702583	0.638415756676588
0.165927471954083	0.639211516774836
0.166188364205583	0.640152029914841
0.166449256457083	0.640952073330205
0.166710148708583	0.641885958463752
0.166971040960084	0.642699989239241
0.167231933211584	0.643675551807237
0.167492825463084	0.644460775967531
0.167753717714584	0.645361229311710
0.168014609966084	0.646261595678741
0.168275502217584	0.647096126898948
0.168536394469084	0.648012127656163
0.168797286720584	0.648872588318567
0.169058178972085	0.649779563962065
0.169319071223585	0.650643063265903
0.169579963475085	0.651523533287111
0.169840855726585	0.652412563079336
0.170101747978085	0.653297601028120
0.170362640229585	0.654178016435557
0.170623532481085	0.655075747121356
0.170884424732586	0.655947481947252
0.171145316984086	0.656854425708394
0.171406209235586	0.657732655134884
0.171667101487086	0.658607187294342
0.171927993738586	0.659539617519271
0.172188885990086	0.660389345223766
0.172449778241586	0.661324622661774
0.172710670493086	0.662157291953288
0.172971562744587	0.663114147031843
0.173232454996087	0.663962322595964
0.173493347247587	0.664901701832988
0.173754239499087	0.665748967714359
0.174015131750587	0.666687813654652
0.174276024002087	0.667542831785759
0.174536916253587	0.668507984522153
0.174797808505088	0.669324218397577
0.175058700756588	0.670326451327598
0.175319593008088	0.671096554743784
0.175580485259588	0.672112292084387
0.175841377511088	0.673000999680030
0.176102269762588	0.673853221124274
0.176363162014088	0.674801446772157
0.176624054265588	0.675704074277490
0.176884946517089	0.676582407380762
0.177145838768589	0.677515594506907
0.177406731020089	0.678433400149275
0.177667623271589	0.679303948494857
0.177928515523089	0.680256307167908
0.178189407774589	0.681112370456242
0.178450300026089	0.682105226975818
0.178711192277589	0.682940686356890
0.178972084529090	0.683914116610160
0.179232976780590	0.684783131986728
0.179493869032090	0.685733406496194
0.179754761283590	0.686619870441475
0.180015653535090	0.687548641303582
0.180276545786590	0.688477773076207
0.180537438038090	0.689374208637319
0.180798330289590	0.690303578521953
0.181059222541091	0.691215786372092
0.181320114792591	0.692155642416422
0.181581007044091	0.693067715291772
0.181841899295591	0.694015098662510
0.182102791547091	0.694867771901963
0.182363683798591	0.695876544944097
0.182624576050091	0.696741370769107
0.182885468301591	0.697678675981050
0.183146360553092	0.698633837201109
0.183407252804592	0.699498462776090
0.183668145056092	0.700502509348683
0.183929037307592	0.701380225075283
0.184189929559092	0.702332401496557
0.184450821810592	0.703276228311255
0.184711714062092	0.704136432037031
0.184972606313593	0.705153249241214
0.185233498565093	0.706037530467630
0.185494390816593	0.706974634086575
0.185755283068093	0.707918505242710
0.186016175319593	0.708845570789000
0.186277067571093	0.709795899020625
0.186537959822593	0.710704776416546
0.186798852074093	0.711680850867644
0.187059744325594	0.712566752224435
0.187320636577094	0.713554407902842
0.187581528828594	0.714468829501863
0.187842421080094	0.715402646403524
0.188103313331594	0.716353429866126
0.188364205583094	0.717309415759790
0.188625097834594	0.718203333546948
0.188885990086095	0.719200989621945
0.189146882337595	0.720105714178046
0.189407774589095	0.721065325103677
0.189668666840595	0.722031618109316
0.189929559092095	0.722914345349127
0.190190451343595	0.723943333058055
0.190451343595095	0.724824433903578
0.190712235846595	0.725830054089667
0.190973128098096	0.726724855516715
0.191234020349596	0.727706544012865
0.191494912601096	0.728657953957023
0.191755804852596	0.729566773359005
0.192016697104096	0.730560231549299
0.192277589355596	0.731494800393944
0.192538481607096	0.732458731112756
0.192799373858596	0.733406459225227
0.193060266110097	0.734358517103076
0.193321158361597	0.735320797189309
0.193582050613097	0.736264739800658
0.193842942864597	0.737206594875880
0.194103835116097	0.738215715133376
0.194364727367597	0.739115359736905
0.194625619619097	0.740131761875860
0.194886511870598	0.741021260753341
0.195147404122098	0.742035089953181
0.195408296373598	0.742970814429425
0.195669188625098	0.743932161913855
0.195930080876598	0.744909400133899
0.196190973128098	0.745844434708212
0.196451865379598	0.746852505099028
0.196712757631098	0.747770075107156
0.196973649882599	0.748763902338225
0.197234542134099	0.749709260126379
0.197495434385599	0.750693784201761
0.197756326637099	0.751642257353402
0.198017218888599	0.752627949274661
0.198278111140099	0.753565953749039
0.198539003391599	0.754564827940779
0.198799895643099	0.755514546950497
0.199060787894600	0.756470930715846
0.199321680146100	0.757490223570681
0.199582572397600	0.758411091613044
0.199843464649100	0.759412851452137
0.200104356900600	0.760351535796967
0.200365249152100	0.761379410044593
0.200626141403600	0.762322028286961
0.200887033655100	0.763270889577628
0.201147925906601	0.764295319628048
0.201408818158101	0.765214770036025
0.201669710409601	0.766252105428337
0.201930602661101	0.767166224983155
0.202191494912601	0.768210215869503
0.202452387164101	0.769121142556023
0.202713279415601	0.770139848832851
0.202974171667102	0.771152199967791
0.203235063918602	0.772034858800562
0.203495956170102	0.773098085846612
0.203756848421602	0.774024509564656
0.204017740673102	0.775074044938014
0.204278632924602	0.775969464956094
0.204539525176102	0.777039744743403
0.204800417427602	0.777954544888426
0.205061309679103	0.778988694520826
0.205322201930603	0.779918305047428
0.205583094182103	0.780936005706447
0.205843986433603	0.781944908347321
0.206104878685103	0.782910281853112
0.206365770936603	0.783840249877435
0.206626663188103	0.784893440492653
0.206887555439603	0.785926616197338
0.207148447691104	0.786777186388083
0.207409339942604	0.787929120346751
0.207670232194104	0.788756239776871
0.207931124445604	0.789899201784780
0.208192016697104	0.790779337571835
0.208452908948604	0.791847787643246
0.208713801200104	0.792732592405897
0.208974693451605	0.793882288753762
0.209235585703105	0.794709176417635
0.209496477954605	0.795832777983624
0.209757370206105	0.796725839761891
0.210018262457605	0.797824377816117
0.210279154709105	0.798724564894816
0.210540046960605	0.799787681497634
0.210800939212105	0.800744237948379
0.211061831463606	0.801767085134974
0.211322723715106	0.802751329002946
0.211583615966606	0.803754735684144
0.211844508218106	0.804752859895935
0.212105400469606	0.805741761053811
0.212366292721106	0.806765693127353
0.212627184972606	0.807743445967652
0.212888077224107	0.808765674011172
0.213148969475607	0.809724307730639
0.213409861727107	0.810796645046839
0.213670753978607	0.811736724459456
0.213931646230107	0.812761926285588
0.214192538481607	0.813772206622296
0.214453430733107	0.814769024853781
0.214714322984607	0.815773953271416
0.214975215236108	0.816780814383265
0.215236107487608	0.817782784340602
0.215496999739108	0.818808722724228
0.215757891990608	0.819783626809924
0.216018784242108	0.820843973489566
0.216279676493608	0.821782171787346
0.216540568745108	0.822833208503910
0.216801460996608	0.823843618764549
0.217062353248109	0.824840834281185
0.217323245499609	0.825834442800673
0.217584137751109	0.826880713254286
0.217845030002609	0.827859193593957
0.218105922254109	0.828905347888105
0.218366814505609	0.829867862907925
0.218627706757109	0.830936448664402
0.218888599008609	0.831900759287685
0.219149491260110	0.832965523798234
0.219410383511610	0.833925996494857
0.219671275763110	0.834971705444370
0.219932168014610	0.836005047271614
0.220193060266110	0.836959016459156
0.220453952517610	0.838049213859645
0.220714844769110	0.838986931539881
0.220975737020610	0.840069569552090
0.221236629272111	0.841042103362269
0.221497521523611	0.842097591074468
0.221758413775111	0.843090137750475
0.222019306026611	0.844113149423998
0.222280198278111	0.845132707478771
0.222541090529611	0.846148712737025
0.222801982781111	0.847202750107987
0.223062875032612	0.848171732402156
0.223323767284112	0.849230386728520
0.223584659535612	0.850221826879027
0.223845551787112	0.851251462139809
0.224106444038612	0.852309023465406
0.224367336290112	0.853296012355717
0.224628228541612	0.854330902119218
0.224889120793112	0.855348787506454
0.225150013044613	0.856381094280970
0.225410905296113	0.857427300224820
0.225671797547613	0.858377091387746
0.225932689799113	0.859479000360405
0.226193582050613	0.860467146983057
0.226454474302113	0.861511993865033
0.226715366553613	0.862513448857795
0.226976258805114	0.863578508020059
0.227237151056614	0.864565967110860
0.227498043308114	0.865608334898326
0.227758935559614	0.866670169618702
0.228019827811114	0.867607424409993
0.228280720062614	0.868784336068878
0.228541612314114	0.869666018174744
0.228802504565614	0.870811604050043
0.229063396817115	0.871732114768605
0.229324289068615	0.872861328280953
0.229585181320115	0.873820314655598
0.229846073571615	0.874909028842406
0.230106965823115	0.875929194160211
0.230367858074615	0.876905149914297
0.230628750326115	0.878034129912701
0.230889642577616	0.878944911616940
0.231150534829116	0.880085473187574
0.231411427080616	0.881044278523087
0.231672319332116	0.882151981584943
0.231933211583616	0.883145300546154
0.232194103835116	0.884167854307521
0.232454996086616	0.885221580709814
0.232715888338116	0.886278067316443
0.232976780589617	0.887249482354478
0.233237672841117	0.888356312306156
0.233498565092617	0.889333985942092
0.233759457344117	0.890432740627867
0.234020349595617	0.891418439164186
0.234281241847117	0.892481352342589
0.234542134098617	0.893512892155779
0.234803026350118	0.894547447376072
0.235063918601618	0.895601819009371
0.235324810853118	0.896629031092138
0.235585703104618	0.897655335117574
0.235846595356118	0.898720251647143
0.236107487607618	0.899762993210007
0.236368379859118	0.900744524506603
0.236629272110618	0.901879411110904
0.236890164362119	0.902838634028706
0.237151056613619	0.903952026309838
0.237411948865119	0.904922958321638
0.237672841116619	0.906014579933364
0.237933733368119	0.907039075647263
0.238194625619619	0.908061513167663
0.238455517871119	0.909140382040219
0.238716410122619	0.910154454174477
0.238977302374120	0.911230026356924
0.239238194625620	0.912238919491238
0.239499086877120	0.913319654571454
0.239759979128620	0.914326604729739
0.240020871380120	0.915391717014404
0.240281763631620	0.916442657708829
0.240542655883120	0.917478975193633
0.240803548134620	0.918501742400563
0.241064440386121	0.919580571413401
0.241325332637621	0.920595913696561
0.241586224889121	0.921704594543893
0.241847117140621	0.922671296005513
0.242108009392121	0.923791340925765
0.242368901643621	0.924769527286501
0.242629793895121	0.925862441686134
0.242890686146621	0.926900228467678
0.243151578398122	0.927929278422100
0.243412470649622	0.929005170530776
0.243673362901122	0.930027613450610
0.243934255152622	0.931105268159403
0.244195147404122	0.932132060436268
0.244456039655622	0.933188417863366
0.244716931907122	0.934231755973782
0.244977824158623	0.935297708707070
0.245238716410123	0.936336286095691
0.245499608661623	0.937378784723125
0.245760500913123	0.938426736212700
0.246021393164623	0.939499797749804
0.246282285416123	0.940523019149693
0.246543177667623	0.941598393859109
0.246804069919123	0.942639585241594
0.247064962170624	0.943668801046511
0.247325854422124	0.944757818206761
0.247586746673624	0.945773915847801
0.247847638925124	0.946849128474256
0.248108531176624	0.947888821026791
0.248369423428124	0.948969340391363
0.248630315679624	0.949968781954531
0.248891207931125	0.951080022666142
0.249152100182625	0.952060779582128
0.249412992434125	0.953208495514904
0.249673884685625	0.954166894886607
0.249934776937125	0.955293686910337
0.250195669188625	0.956303849772090
0.250456561440125	0.957364882467234
0.250717453691625	0.958424609477201
0.250978345943126	0.959471624277285
0.251239238194626	0.960532576896129
0.251500130446126	0.961587210641701
0.251761022697626	0.962655796856206
0.252021914949126	0.963637168941132
0.252282807200626	0.964789414848153
0.252543699452126	0.965773524977258
0.252804591703626	0.966874135560616
0.253065483955127	0.967890718192283
0.253326376206627	0.968972309153248
0.253587268458127	0.969985447137729
0.253848160709627	0.971132334406374
0.254109052961127	0.972088859994508
0.254369945212627	0.973202327871579
0.254630837464127	0.974227007965155
0.254891729715628	0.975309749286276
0.255152621967128	0.976337150594875
0.255413514218628	0.977414011501814
0.255674406470128	0.978457727280949
0.255935298721628	0.979520976101482
0.256196190973128	0.980569048063384
0.256457083224628	0.981638203920234
0.256717975476128	0.982670526020110
0.256978867727629	0.983775607920812
0.257239759979129	0.984751999634906
0.257500652230629	0.985889233053903
0.257761544482129	0.986887429079309
0.258022436733629	0.987984323919219
0.258283328985129	0.989004678181379
0.258544221236629	0.990104392275031
0.258805113488129	0.991105435967564
0.259066005739630	0.992209163650587
0.259326897991130	0.993248793448082
0.259587790242630	0.994285187837494
0.259848682494130	0.995386711218264
0.260109574745630	0.996393851512315
0.260370466997130	0.997496450804061
0.260631359248630	0.998508899018171
0.260892251500130	0.999613242594359
0.261153143751631	1.00062300958505
0.261414036003131	1.00171976185615
0.261674928254631	1.00276130524783
0.261935820506131	1.00381081445230
0.262196712757631	1.00486950995327
0.262457605009131	1.00590513954272
0.262718497260631	1.00703886884540
0.262979389512131	1.00799045550072
0.263240281763632	1.00915135778703
0.263501174015132	1.01012802830392
0.263762066266632	1.01122414351781
0.264022958518132	1.01226298496449
0.264283850769632	1.01333709686738
0.264544743021132	1.01437747321595
0.264805635272632	1.01544650123838
0.265066527524133	1.01649114671844
0.265327419775633	1.01755496378446
0.265588312027133	1.01862480601058
0.265849204278633	1.01964738020256
0.266110096530133	1.02071153772721
0.266370988781633	1.02181591889632
0.266631881033133	1.02281460709181
0.266892773284633	1.02390581123451
0.267153665536134	1.02494540289627
0.267414557787634	1.02599642659755
0.267675450039134	1.02707527224989
0.267936342290634	1.02811589090567
0.268197234542134	1.02917206659934
0.268458126793634	1.03022062161747
0.268719019045134	1.03129669889996
0.268979911296635	1.03233309523557
0.269240803548135	1.03341411349959
0.269501695799635	1.03444075249915
0.269762588051135	1.03551666244228
0.270023480302635	1.03655926934330
0.270284372554135	1.03764526409385
0.270545264805635	1.03864638391043
0.270806157057135	1.03976295421414
0.271067049308636	1.04076526138718
0.271327941560136	1.04183550067080
0.271588833811636	1.04291371815523
0.271849726063136	1.04393053767275
0.272110618314636	1.04502358809585
0.272371510566136	1.04605827283632
0.272632402817636	1.04710297027460
0.272893295069137	1.04818358593232
0.273154187320637	1.04922306357295
0.273415079572137	1.05026191133993
0.273675971823637	1.05134718728196
0.273936864075137	1.05236548327559
0.274197756326637	1.05346363762888
0.274458648578137	1.05446869312293
0.274719540829637	1.05556524811409
0.274980433081138	1.05657813921099
0.275241325332638	1.05766813780676
0.275502217584138	1.05869933615072
0.275763109835638	1.05976622383587
0.276024002087138	1.06081357278078
0.276284894338638	1.06183249129659
0.276545786590138	1.06294087237131
0.276806678841639	1.06395132424887
0.277067571093139	1.06503375707568
0.277328463344639	1.06606546560963
0.277589355596139	1.06712634151630
0.277850247847639	1.06819189567709
0.278111140099139	1.06920175851281
0.278372032350639	1.07028463239978
0.278632924602139	1.07132608959589
0.278893816853640	1.07238303256146
0.279154709105140	1.07342909622056
0.279415601356640	1.07450366621605
0.279676493608140	1.07548945942403
0.279937385859640	1.07660830854989
0.280198278111140	1.07761017584266
0.280459170362640	1.07869851225205
0.280720062614140	1.07970433407237
0.280980954865640	1.08079468964357
0.281241847117141	1.08182348870538
0.281502739368641	1.08287480577832
0.281763631620141	1.08392059795800
0.282024523871641	1.08497116877971
0.282285416123141	1.08601482539464
0.282546308374641	1.08710625824288
0.282807200626141	1.08806853007664
0.283068092877642	1.08919270488007
0.283328985129142	1.09018456788922
0.283589877380642	1.09127732403002
0.283850769632142	1.09228681107757
0.284111661883642	1.09336785832944
0.284372554135142	1.09437636680810
0.284633446386642	1.09544354700621
0.284894338638142	1.09649198870126
0.285155230889643	1.09753170765513
0.285416123141143	1.09857611466582
0.285677015392643	1.09962146983865
0.285937907644143	1.10065718622820
0.286198799895643	1.10172111640472
0.286459692147143	1.10274823122866
0.286720584398643	1.10381290987972
0.286981476650144	1.10481015608551
0.287242368901644	1.10592535268962
0.287503261153144	1.10690158539592
0.287764153404644	1.10799051481387
0.288025045656144	1.10898268111236
0.288285937907644	1.11008956976432
0.288546830159144	1.11107146567270
0.288807722410644	1.11215756779296
0.289068614662145	1.11316160220439
0.289329506913645	1.11423343528589
0.289590399165145	1.11524781948517
0.289851291416645	1.11633092063309
0.290112183668145	1.11729569305053
0.290373075919645	1.11840929579969
0.290633968171145	1.11940284907064
0.290894860422646	1.12047302348999
0.291155752674146	1.12148045391430
0.291416644925646	1.12253689288905
0.291677537177146	1.12357553130075
0.291938429428646	1.12462961236280
0.292199321680146	1.12561926256455
0.292460213931646	1.12669933761700
0.292721106183146	1.12771979029838
0.292981998434647	1.12875634935583
0.293242890686147	1.12979245857960
0.293503782937647	1.13083873779105
0.293764675189147	1.13185565442712
0.294025567440647	1.13289856238012
0.294286459692147	1.13392772129874
0.294547351943647	1.13498769195378
0.294808244195147	1.13599118600761
0.295069136446648	1.13704107823945
0.295330028698148	1.13806587045512
0.295590920949648	1.13907666808043
0.295851813201148	1.14017333763313
0.296112705452648	1.14114879328236
0.296373597704148	1.14219681707897
0.296634489955648	1.14323398428101
0.296895382207149	1.14424992747929
0.297156274458649	1.14529273620727
0.297417166710149	1.14632420364888
0.297678058961649	1.14734752291483
0.297938951213149	1.14838269420473
0.298199843464649	1.14939610594502
0.298460735716149	1.15044461956306
0.298721627967649	1.15144798845465
0.298982520219150	1.15251010147411
0.299243412470650	1.15350685477668
0.299504304722150	1.15454220630402
0.299765196973650	1.15557600717442
0.300026089225150	1.15659269650492
0.300286981476650	1.15761481863898
0.300547873728150	1.15865768865388
0.300808765979650	1.15966417627050
0.301069658231151	1.16069370739606
0.301330550482651	1.16171398758087
0.301591442734151	1.16275258394056
0.301852334985651	1.16376162054896
0.302113227237151	1.16478239442272
0.302374119488651	1.16582038595652
0.302635011740151	1.16682709464468
0.302895903991651	1.16784743131759
0.303156796243152	1.16887665203643
0.303417688494652	1.16988792498498
0.303678580746152	1.17091651624297
0.303939472997652	1.17193053035788
0.304200365249152	1.17294800837505
0.304461257500652	1.17397205668022
0.304722149752152	1.17498224331506
0.304983042003653	1.17601845218703
0.305243934255153	1.17700596566828
0.305504826506653	1.17803697625555
0.305765718758153	1.17905827206990
0.306026611009653	1.18006138553747
0.306287503261153	1.18109413692037
0.306548395512653	1.18208945288223
0.306809287764153	1.18311520386871
0.307070180015654	1.18411894461233
0.307331072267154	1.18514035417231
0.307591964518654	1.18614700565320
0.307852856770154	1.18713964593622
0.308113749021654	1.18820874094173
0.308374641273154	1.18916664292615
0.308635533524654	1.19019842407979
0.308896425776154	1.19120048078104
0.309157318027655	1.19221278141102
0.309418210279155	1.19322678638871
0.309679102530655	1.19422875888391
0.309939994782155	1.19522828755585
0.310200887033655	1.19624487102634
0.310461779285155	1.19725543052192
0.310722671536655	1.19826726439990
0.310983563788156	1.19923484348381
0.311244456039656	1.20027121406832
0.311505348291156	1.20126932752367
0.311766240542656	1.20227367352340
0.312027132794156	1.20327009916514
0.312288025045656	1.20428047285555
0.312548917297156	1.20527964708629
0.312809809548656	1.20627954375135
0.313070701800157	1.20726480613300
0.313331594051657	1.20830617379221
0.313592486303157	1.20926967866098
0.313853378554657	1.21028664267293
0.314114270806157	1.21127412206834
0.314375163057657	1.21227443800845
0.314636055309157	1.21327972715111
0.314896947560658	1.21426619175936
0.315157839812158	1.21527033251499
0.315418732063658	1.21624294145392
0.315679624315158	1.21728711287676
0.315940516566658	1.21822594006624
0.316201408818158	1.21926732882257
0.316462301069658	1.22021908394865
0.316723193321158	1.22124402875313
0.316984085572659	1.22221190769880
0.317244977824159	1.22321807114448
0.317505870075659	1.22420908372924
0.317766762327159	1.22518039096650
0.318027654578659	1.22619811463633
0.318288546830159	1.22715926039854
0.318549439081659	1.22817499081636
0.318810331333159	1.22913021104827
0.319071223584660	1.23015113563731
0.319332115836160	1.23111006366785
0.319593008087660	1.23210570456036
0.319853900339160	1.23308681186672
0.320114792590660	1.23407881056465
0.320375684842160	1.23505491176855
0.320636577093660	1.23603888881054
0.320897469345160	1.23702098142864
0.321158361596661	1.23800760604973
0.321419253848161	1.23897901432432
0.321680146099661	1.23997149864967
0.321941038351161	1.24093397042636
0.322201930602661	1.24192704907145
0.322462822854161	1.24289536028283
0.322723715105661	1.24388886998525
0.322984607357161	1.24484480762935
0.323245499608662	1.24583291272668
0.323506391860162	1.24679994620647
0.323767284111662	1.24779703372190
0.324028176363162	1.24873151822544
0.324289068614662	1.24973632764930
0.324549960866162	1.25068801436724
0.324810853117662	1.25168372988559
0.325071745369163	1.25261884901517
0.325332637620663	1.25362911583470
0.325593529872163	1.25457007124530
0.325854422123663	1.25556756140396
0.326115314375163	1.25649396173266
0.326376206626663	1.25750124242407
0.326637098878163	1.25843689820942
0.326897991129663	1.25942902413772
0.327158883381164	1.26037509055673
0.327419775632664	1.26135458671969
0.327680667884164	1.26230582658020
0.327941560135664	1.26327471214557
0.328202452387164	1.26424428023822
0.328463344638664	1.26519046284043
0.328724236890164	1.26616542975247
0.328985129141665	1.26710924603086
0.329246021393165	1.26808413587950
0.329506913644665	1.26903324311430
0.329767805896165	1.26999847497902
0.330028698147665	1.27094824366848
0.330289590399165	1.27191196095297
0.330550482650665	1.27285607659285
0.330811374902165	1.27382959040491
0.331072267153666	1.27477056497999
0.331333159405166	1.27571951243373
0.331594051656666	1.27668576009851
0.331854943908166	1.27762620339778
0.332115836159666	1.27858389674302
0.332376728411166	1.27953112354451
0.332637620662666	1.28047390238757
0.332898512914167	1.28145114909419
0.333159405165667	1.28235116543873
0.333420297417167	1.28334013541894
0.333681189668667	1.28425719820767
0.333942081920167	1.28523114461050
0.334202974171667	1.28615010540400
0.334463866423167	1.28710469189526
0.334724758674667	1.28803223323644
0.334985650926168	1.28900868186504
0.335246543177668	1.28992982601351
0.335507435429168	1.29086402042956
0.335768327680668	1.29182470946780
0.336029219932168	1.29272889801854
0.336290112183668	1.29371119795512
0.336551004435168	1.29460924464008
0.336811896686669	1.29557066367522
0.337072788938169	1.29648516253665
0.337333681189669	1.29744100378052
0.337594573441169	1.29836857370227
0.337855465692669	1.29929645330158
0.338116357944169	1.30023753970068
0.338377250195669	1.30115103709022
0.338638142447169	1.30210842377345
0.338899034698670	1.30301302082861
0.339159926950170	1.30396102198858
0.339420819201670	1.30487902037936
0.339681711453170	1.30581106224858
0.339942603704670	1.30673228594311
0.340203495956170	1.30766632580764
0.340464388207670	1.30857634737369
0.340725280459170	1.30951544281983
0.340986172710671	1.31043075326209
0.341247064962171	1.31135680236051
0.341507957213671	1.31228489060297
0.341768849465171	1.31318482179828
0.342029741716671	1.31412828744707
0.342290633968171	1.31503194556659
0.342551526219671	1.31595615031384
0.342812418471171	1.31686387451365
0.343073310722672	1.31779759275555
0.343334202974172	1.31869462436307
0.343595095225672	1.31962590723947
0.343855987477172	1.32052369057835
0.344116879728672	1.32144989893597
0.344377771980172	1.32235222423839
0.344638664231672	1.32327555952295
0.344899556483172	1.32417269660010
0.345160448734673	1.32508750318986
0.345421340986173	1.32600709687804
0.345682233237673	1.32687988120529
0.345943125489173	1.32782113321883
0.346204017740673	1.32871285605131
0.346464909992173	1.32962209303999
0.346725802243673	1.33052416958367
0.346986694495174	1.33142248713112
0.347247586746674	1.33233721674218
0.347508478998174	1.33322428944014
0.347769371249674	1.33413081463611
0.348030263501174	1.33503306846587
0.348291155752674	1.33593687880185
0.348552048004174	1.33680687789873
0.348812940255674	1.33773337393475
0.349073832507175	1.33860934943230
0.349334724758675	1.33952584271062
0.349595617010175	1.34039312758981
0.349856509261675	1.34130712989206
0.350117401513175	1.34219593623101
0.350378293764675	1.34307473852830
0.350639186016175	1.34398136878515
0.350900078267676	1.34486203506515
0.351160970519176	1.34573982699112
0.351421862770676	1.34665344418549
0.351682755022176	1.34750304861110
0.351943647273676	1.34842623899459
0.352204539525176	1.34927782322249
0.352465431776676	1.35019058590640
0.352726324028176	1.35105219121641
0.352987216279677	1.35195384164950
0.353248108531177	1.35280995772239
0.353509000782677	1.35371509149828
0.353769893034177	1.35456896397581
0.354030785285677	1.35546572902795
0.354291677537177	1.35633310735393
0.354552569788677	1.35721323306979
0.354813462040178	1.35808456377942
0.355074354291678	1.35897101784573
0.355335246543178	1.35981851231745
0.355596138794678	1.36071507169478
0.355857031046178	1.36156648629682
0.356117923297678	1.36245495274281
0.356378815549178	1.36331058497841
0.356639707800678	1.36418536806494
0.356900600052179	1.36504247792894
0.357161492303679	1.36592174181808
0.357422384555179	1.36677928056408
0.357683276806679	1.36764098990930
0.357944169058179	1.36851852702866
0.358205061309679	1.36936124521070
0.358465953561179	1.37023561517610
0.358726845812679	1.37108998992391
0.358987738064180	1.37195219592045
0.359248630315680	1.37280532421156
0.359509522567180	1.37366767785528
0.359770414818680	1.37451569154185
0.360031307070180	1.37538174755166
0.360292199321680	1.37622784310966
0.360553091573180	1.37707986140877
0.360813983824680	1.37794581974911
0.361074876076181	1.37877172909654
0.361335768327681	1.37964589137017
0.361596660579181	1.38047975990040
0.361857552830681	1.38133033153382
0.362118445082181	1.38217916963826
0.362379337333681	1.38303111360728
0.362640229585181	1.38385669440377
0.362901121836681	1.38472740702790
0.363162014088182	1.38555211413618
0.363422906339682	1.38638884517077
0.363683798591182	1.38724205993746
0.363944690842682	1.38807418951659
0.364205583094182	1.38891919874560
0.364466475345682	1.38975234575793
0.364727367597182	1.39058926683390
0.364988259848683	1.39142109947301
0.365249152100183	1.39225876607079
0.365510044351683	1.39308804207408
0.365770936603183	1.39391620811344
0.366031828854683	1.39477225397765
0.366292721106183	1.39557529141323
0.366553613357683	1.39641405548426
0.366814505609183	1.39723973909059
0.367075397860684	1.39805515082609
0.367336290112184	1.39890188316743
0.367597182363684	1.39971027276644
0.367858074615184	1.40054054606843
0.368118966866684	1.40136615579709
0.368379859118184	1.40217794314464
0.368640751369684	1.40300591551616
0.368901643621185	1.40381655581125
0.369162535872685	1.40464538286097
0.369423428124185	1.40545066923388
0.369684320375685	1.40626948235922
0.369945212627185	1.40708314162666
0.370206104878685	1.40790082617298
0.370466997130185	1.40870282944135
0.370727889381685	1.40952716361418
0.370988781633186	1.41032561498057
0.371249673884686	1.41115310082208
0.371510566136186	1.41193017166328
0.371771458387686	1.41276357497865
0.372032350639186	1.41354568206427
0.372293242890686	1.41437467617126
0.372554135142186	1.41515443024651
0.372815027393686	1.41597691945485
0.373075919645187	1.41675622632973
0.373336811896687	1.41757610868172
0.373597704148187	1.41835522080238
0.373858596399687	1.41916394000490
0.374119488651187	1.41996454276663
0.374380380902687	1.42074835035680
0.374641273154187	1.42155254774137
0.374902165405688	1.42233372789289
0.375163057657188	1.42313540177188
0.375423949908688	1.42391955292363
0.375684842160188	1.42470342046973
0.375945734411688	1.42550606081428
0.376206626663188	1.42627979306402
0.376467518914688	1.42707046718512
0.376728411166188	1.42785163824790
0.376989303417689	1.42864759057770
0.377250195669189	1.42940347740274
0.377511087920689	1.43020960478462
0.377771980172189	1.43097570788977
0.378032872423689	1.43175579641212
0.378293764675189	1.43253476270510
0.378554656926689	1.43330982178499
0.378815549178190	1.43409026822466
0.379076441429690	1.43485277900021
0.379337333681190	1.43563141306862
0.379598225932690	1.43640049718560
0.379859118184190	1.43716923175192
0.380120010435690	1.43794177626913
0.380380902687190	1.43870501245515
0.380641794938690	1.43947620592470
0.380902687190190	1.44023541327972
0.381163579441691	1.44100331891567
0.381424471693191	1.44177139315922
0.381685363944691	1.44250655759731
0.381946256196191	1.44329759504261
0.382207148447691	1.44403682866955
0.382468040699191	1.44480758911411
0.382728932950691	1.44554937887797
0.382989825202192	1.44631881327332
0.383250717453692	1.44706311813121
0.383511609705192	1.44781297550873
0.383772501956692	1.44857568079998
0.384033394208192	1.44931649010131
0.384294286459692	1.45006643485920
0.384555178711192	1.45083636305364
0.384816070962692	1.45153008538453
0.385076963214193	1.45231797333554
0.385337855465693	1.45304050182904
0.385598747717193	1.45379752622330
0.385859639968693	1.45452649090400
0.386120532220193	1.45528232013284
0.386381424471693	1.45600173350834
0.386642316723193	1.45675691935144
0.386903208974693	1.45746478945224
0.387164101226194	1.45823209579796
0.387424993477694	1.45894169283880
0.387685885729194	1.45969120011261
0.387946777980694	1.46041254847900
0.388207670232194	1.46113497675593
0.388468562483694	1.46188114050506
0.388729454735194	1.46258053190887
0.388990346986695	1.46333934256728
0.389251239238195	1.46403844046866
0.389512131489695	1.46479381457602
0.389773023741195	1.46545043279827
0.390033915992695	1.46623899148883
0.390294808244195	1.46691169223267
0.390555700495695	1.46764924164119
0.390816592747195	1.46836643414502
0.391077484998696	1.46908317638434
0.391338377250196	1.46978539916168
0.391599269501696	1.47051060161902
0.391860161753196	1.47120342870884
0.392121054004696	1.47196444625795
0.392381946256196	1.47258444588715
0.392642838507696	1.47336055359966
0.392903730759197	1.47402512855152
0.393164623010697	1.47476573670064
0.393425515262197	1.47544395172407
0.393686407513697	1.47615688114282
0.393947299765197	1.47685623212640
0.394208192016697	1.47754563687895
0.394469084268197	1.47825518207062
0.394729976519697	1.47893424085045
0.394990868771198	1.47963743206335
0.395251761022698	1.48033788488749
0.395512653274198	1.48101439002184
0.395773545525698	1.48172511334611
0.396034437777198	1.48239069068252
0.396295330028698	1.48310652515407
0.396556222280198	1.48375835947971
0.396817114531699	1.48446759462930
0.397078006783199	1.48514366524529
0.397338899034699	1.48584160016751
0.397599791286199	1.48648617336638
0.397860683537699	1.48720988546255
0.398121575789199	1.48785043570880
0.398382468040699	1.48854442988823
0.398643360292199	1.48923509056988
0.398904252543700	1.48987385871862
0.399165144795200	1.49054501505863
0.399426037046700	1.49127394198101
0.399686929298200	1.49187487099434
0.399947821549700	1.49260172904152
0.400208713801200	1.49319983047473
0.400469606052700	1.49393815805151
0.400730498304200	1.49456183993627
0.400991390555701	1.49521405898857
0.401252282807201	1.49590919625656
0.401513175058701	1.49654698925186
0.401774067310201	1.49721892909718
0.402034959561701	1.49785373050396
0.402295851813201	1.49853065749433
0.402556744064701	1.49914402931266
0.402817636316201	1.49986517406731
0.403078528567702	1.50047018939888
0.403339420819202	1.50117169172189
0.403600313070702	1.50172441502757
0.403861205322202	1.50245427827419
0.404122097573702	1.50304229695782
0.404382989825202	1.50374478460745
0.404643882076702	1.50430120791078
0.404904774328202	1.50506752528967
0.405165666579703	1.50560345710300
0.405426558831203	1.50628757172132
0.405687451082703	1.50690638128886
0.405948343334203	1.50755154348686
0.406209235585703	1.50819599651721
0.406470127837203	1.50878383518308
0.406731020088703	1.50947073290755
0.406991912340204	1.51005948232126
0.407252804591704	1.51071416438038
0.407513696843204	1.51132756798152
0.407774589094704	1.51196985186167
0.408035481346204	1.51254843428247
0.408296373597704	1.51321610091171
0.408557265849204	1.51382436466053
0.408818158100704	1.51442426936992
0.409079050352205	1.51508468646558
0.409339942603705	1.51563549433604
0.409600834855205	1.51631162020956
0.409861727106705	1.51686164391452
0.410122619358205	1.51756623189801
0.410383511609705	1.51809829220680
0.410644403861205	1.51873154042938
0.410905296112706	1.51935605949068
0.411166188364206	1.51988139149865
0.411427080615706	1.52061812802497
0.411687972867206	1.52112612779980
0.411948865118706	1.52177271615046
0.412209757370206	1.52231689802212
0.412470649621706	1.52299593661345
0.412731541873206	1.52352746091516
0.412992434124707	1.52416827044176
0.413253326376207	1.52470753197637
0.413514218627707	1.52534811022176
0.413775110879207	1.52591889781674
0.414036003130707	1.52650662511528
0.414296895382207	1.52710516272495
0.414557787633707	1.52768388835968
0.414818679885208	1.52829038791419
0.415079572136708	1.52880472873733
0.415340464388208	1.52947444714155
0.415601356639708	1.52999068894436
0.415862248891208	1.53059598983834
0.416123141142708	1.53115883745480
0.416384033394208	1.53178530825120
0.416644925645708	1.53230627767682
0.416905817897209	1.53288361906636
0.417166710148709	1.53346684743738
0.417427602400209	1.53405498912699
0.417688494651709	1.53459541675443
0.417949386903209	1.53514980109281
0.418210279154709	1.53576014169114
0.418471171406209	1.53629116515682
0.418732063657709	1.53684144402802
0.418992955909210	1.53744616557400
0.419253848160710	1.53796503023291
0.419514740412210	1.53852286729096
0.419775632663710	1.53908799316378
0.420036524915210	1.53969041967476
0.420297417166710	1.54017150659624
0.420558309418210	1.54074675495432
0.420819201669710	1.54130299876600
0.421080093921211	1.54185943804079
0.421340986172711	1.54239751689649
0.421601878424211	1.54293304840725
0.421862770675711	1.54347403706287
0.422123662927211	1.54403529077851
0.422384555178711	1.54456853077382
0.422645447430211	1.54509594497593
0.422906339681711	1.54563464504957
0.423167231933212	1.54617854069409
0.423428124184712	1.54672544844861
0.423689016436212	1.54722800094698
0.423949908687712	1.54777473428438
0.424210800939212	1.54831235567868
0.424471693190712	1.54883846654281
0.424732585442212	1.54936322311835
0.424993477693713	1.54987708827137
0.425254369945213	1.55040500566359
0.425515262196713	1.55093798556999
0.425776154448213	1.55144755513251
0.426037046699713	1.55196734652360
0.426297938951213	1.55247208099125
0.426558831202713	1.55302859075849
0.426819723454213	1.55349307946738
0.427080615705714	1.55403365240256
0.427341507957214	1.55452404310836
0.427602400208714	1.55504112054920
0.427863292460214	1.55555211115502
0.428124184711714	1.55607864002909
0.428385076963214	1.55654008423120
0.428645969214714	1.55708182538261
0.428906861466215	1.55755257155519
0.429167753717715	1.55807144086272
0.429428645969215	1.55856282584204
0.429689538220715	1.55904794403752
0.429950430472215	1.55956687624694
0.430211322723715	1.56005315609609
0.430472214975215	1.56054462459581
0.430733107226715	1.56101882756258
0.430993999478216	1.56152817719152
0.431254891729716	1.56198868503358
0.431515783981216	1.56251202857120
0.431776676232716	1.56294847590905
0.432037568484216	1.56349122146504
0.432298460735716	1.56389294525157
0.432559352987216	1.56444941492028
0.432820245238716	1.56487067684641
0.433081137490217	1.56537436047663
0.433342029741717	1.56584390612742
0.433602921993217	1.56630857880295
0.433863814244717	1.56678713852569
0.434124706496217	1.56727120204382
0.434385598747717	1.56769978750368
0.434646490999217	1.56820315670754
0.434907383250718	1.56863727576632
0.435168275502218	1.56912308103033
0.435429167753718	1.56957879054896
0.435690060005218	1.57003438610735
0.435950952256718	1.57050345452998
0.436211844508218	1.57093999829948
0.436472736759718	1.57141300197289
0.436733629011218	1.57185349493706
0.436994521262719	1.57229677267574
0.437255413514219	1.57278104241933
0.437516305765719	1.57319038795371
0.437777198017219	1.57366456953781
0.438038090268719	1.57410381418682
0.438298982520219	1.57453438274827
0.438559874771719	1.57500342791443
0.438820767023220	1.57540271139859
0.439081659274720	1.57586534446523
0.439342551526220	1.57631310696965
0.439603443777720	1.57683034002389
0.439864336029220	1.57701481477380
0.440125228280720	1.57778974012989
0.440386120532220	1.57782900248300
0.440647012783720	1.57858941395964
0.440907905035221	1.57886417317455
0.441168797286721	1.57927260166524
0.441429689538221	1.57976388031755
0.441690581789721	1.58013612472911
0.441951474041221	1.58064925795889
0.442212366292721	1.58091498027432
0.442473258544221	1.58146636453759
0.442734150795721	1.58180187792428
0.442995043047222	1.58227444206733
0.443255935298722	1.58264032705125
0.443516827550222	1.58309673323820
0.443777719801722	1.58344880173862
0.444038612053222	1.58390881179270
0.444299504304722	1.58428209045276
0.444560396556222	1.58471481802366
0.444821288807722	1.58507864308610
0.445082181059223	1.58551655487990
0.445343073310723	1.58588589840617
0.445603965562223	1.58631171102956
0.445864857813723	1.58666874264066
0.446125750065223	1.58709880852810
0.446386642316723	1.58749733867627
0.446647534568223	1.58782967985756
0.446908426819723	1.58828439154576
0.447169319071224	1.58867354238974
0.447430211322724	1.58902759596060
0.447691103574224	1.58938518105837
0.447951995825724	1.58981029313019
0.448212888077224	1.59023691900079
0.448473780328724	1.59047830254439
0.448734672580224	1.59105751736943
0.448995564831725	1.59117616896891
0.449256457083225	1.59185091552914
0.449517349334725	1.59189046010850
0.449778241586225	1.59263529997993
0.450039133837725	1.59260334704412
0.450300026089225	1.59337911351657
0.450560918340725	1.59342205438331
0.450821810592225	1.59390480326787
0.451082702843726	1.59434755642736
0.451343595095226	1.59458311880178
0.451604487346726	1.59501868543984
0.451865379598226	1.59533606978579
0.452126271849726	1.59571636129146
0.452387164101226	1.59605117538189
0.452648056352726	1.59642287958816
0.452908948604227	1.59676886509371
0.453169840855727	1.59710546227142
0.453430733107227	1.59746452504493
0.453691625358727	1.59781330128854
0.453952517610227	1.59815373231921
0.454213409861727	1.59849070508616
0.454474302113227	1.59884998369067
0.454735194364727	1.59916774810954
0.454996086616228	1.59952261728491
0.455256978867728	1.59984776553945
0.455517871119228	1.60018363181388
0.455778763370728	1.60052330327962
0.456039655622228	1.60085269561559
0.456300547873728	1.60118238852278
0.456561440125228	1.60152454888012
0.456822332376729	1.60182126636365
0.457083224628229	1.60216240340788
0.457344116879729	1.60248198368925
0.457605009131229	1.60280270282876
0.457865901382729	1.60312193919025
0.458126793634229	1.60344842352193
0.458387685885729	1.60377504461504
0.458648578137229	1.60405099870470
0.458909470388730	1.60439898274433
0.459170362640230	1.60469188835642
0.459431254891730	1.60500736453259
0.459692147143230	1.60532335768651
0.459953039394730	1.60560308324530
0.460213931646230	1.60595343094271
0.460474823897730	1.60623641254365
0.460735716149230	1.60648974652295
0.460996608400731	1.60685559090770
0.461257500652231	1.60713241905657
0.461518392903731	1.60740353460224
0.461779285155231	1.60774242102735
0.462040177406731	1.60798256807582
0.462301069658231	1.60833012114813
0.462561961909731	1.60856814226743
0.462822854161231	1.60888767924995
0.463083746412732	1.60916710563555
0.463344638664232	1.60944731562343
0.463605530915732	1.60973598705912
0.463866423167232	1.61000851502832
0.464127315418732	1.61028569964792
0.464388207670232	1.61059240598369
0.464649099921732	1.61082613695374
0.464909992173232	1.61114750336592
0.465170884424733	1.61136610784190
0.465431776676233	1.61168097259718
0.465692668927733	1.61190959742449
0.465953561179233	1.61220400681682
0.466214453430733	1.61247553521047
0.466475345682233	1.61270957014561
0.466736237933733	1.61301587719424
0.466997130185234	1.61322096097113
0.467258022436734	1.61354374170034
0.467518914688234	1.61374953237834
0.467779806939734	1.61403250428137
0.468040699191234	1.61427470511630
0.468301591442734	1.61452286376379
0.468562483694234	1.61479561392766
0.468823375945734	1.61501444047574
0.469084268197235	1.61526758707493
0.469345160448735	1.61554082154290
0.469606052700235	1.61579202340477
0.469866944951735	1.61594641126194
0.470127837203235	1.61628481981397
0.470388729454735	1.61648060661572
0.470649621706235	1.61669553080744
0.470910513957736	1.61697194891410
0.471171406209236	1.61718473185716
0.471432298460736	1.61743203798823
0.471693190712236	1.61766089700953
0.471954082963736	1.61785254141104
0.472214975215236	1.61813080424554
0.472475867466736	1.61831732606043
0.472736759718236	1.61853496528163
0.472997651969737	1.61879938597002
0.473258544221237	1.61897199987119
0.473519436472737	1.61925064386030
0.473780328724237	1.61936703306918
0.474041220975737	1.61969972548126
0.474302113227237	1.61981608918120
0.474563005478737	1.62007163787836
0.474823897730238	1.62028930392216
0.475084789981738	1.62048312435577
0.475345682233238	1.62068266575499
0.475606574484738	1.62089728081383
0.475867466736238	1.62109396398218
0.476128358987738	1.62127773589089
0.476389251239238	1.62152166649126
0.476650143490738	1.62167383122722
0.476911035742239	1.62190124913450
0.477171927993739	1.62207107647610
0.477432820245239	1.62227688516400
0.477693712496739	1.62251193932302
0.477954604748239	1.62260224853283
0.478215496999739	1.62284502196275
0.478476389251239	1.62301367774432
0.478737281502740	1.62323805728593
0.478998173754240	1.62338235355155
0.479259066005740	1.62353712758369
0.479519958257240	1.62378187407048
0.479780850508740	1.62388902954415
0.480041742760240	1.62412853941569
0.480302635011740	1.62423114438397
0.480563527263240	1.62448002103280
0.480824419514740	1.62457931293381
0.481085311766241	1.62480777191248
0.481346204017741	1.62493416233926
0.481607096269241	1.62512320464369
0.481867988520741	1.62525071676052
0.482128880772241	1.62544573009113
0.482389773023741	1.62558826124183
0.482650665275241	1.62574253075661
0.482911557526741	1.62589963796836
0.483172449778242	1.62609491296661
0.483433342029742	1.62616816971648
0.483694234281242	1.62639884397193
0.483955126532742	1.62646929712276
0.484216018784242	1.62666342383476
0.484476911035742	1.62681810932820
0.484737803287242	1.62693147411240
0.484998695538743	1.62709105981366
0.485259587790243	1.62723296081020
0.485520480041743	1.62739608523730
0.485781372293243	1.62744089206938
0.486042264544743	1.62765713061836
0.486303156796243	1.62775663183090
0.486564049047743	1.62792068018247
0.486824941299243	1.62799416809555
0.487085833550744	1.62818975860863
0.487346725802244	1.62827339004033
0.487607618053744	1.62840044641564
0.487868510305244	1.62854282168599
0.488129402556744	1.62862821160209
0.488390294808244	1.62874883190358
0.488651187059744	1.62892646826752
0.488912079311245	1.62893705789397
0.489172971562745	1.62919559893580
0.489433863814245	1.62915753836146
0.489694756065745	1.62937989536835
0.489955648317245	1.62943027509879
0.490216540568745	1.62952736770009
0.490477432820245	1.62964785634441
0.490738325071745	1.62977527577714
0.490999217323246	1.62984375767116
0.491260109574746	1.62994521054189
0.491521001826246	1.63007928237282
0.491781894077746	1.63013256858822
0.492042786329246	1.63024980090578
0.492303678580746	1.63033699787763
0.492564570832246	1.63041649994891
0.492825463083747	1.63050797053180
0.493086355335247	1.63061896523421
0.493347247586747	1.63069654162817
0.493608139838247	1.63073602543597
0.493869032089747	1.63087662401411
0.494129924341247	1.63090728763943
0.494390816592747	1.63101630111877
0.494651708844247	1.63107107104485
0.494912601095748	1.63115977980790
0.495173493347248	1.63124738300533
0.495434385598748	1.63128860209497
0.495695277850248	1.63137837992706
0.495956170101748	1.63143187280298
0.496217062353248	1.63150660444122
0.496477954604748	1.63156251074754
0.496738846856248	1.63162978446096
0.496999739107749	1.63165486531179
0.497260631359249	1.63180506239652
0.497521523610749	1.63175709845539
0.497782415862249	1.63189555730604
0.498043308113749	1.63188163398422
0.498304200365249	1.63197980440941
0.498565092616749	1.63200139509271
0.498825984868250	1.63206355745948
0.499086877119750	1.63210137499284
0.499347769371250	1.63214795304130
0.499608661622750	1.63219061880362
0.499869553874250	1.63223110111478
0.500130446125750	1.63226650482403
0.500391338377250	1.63230714938710
0.500652230628750	1.63233854049289
0.500913122880251	1.63237334415963
0.501174015131751	1.63241168034093
0.501434907383251	1.63241211877257
0.501695799634751	1.63249499785569
0.501956691886251	1.63245719943206
0.502217584137751	1.63253136575649
0.502478476389251	1.63251856037332
0.502739368640751	1.63256693662629
0.503000260892252	1.63256219031826
0.503261153143752	1.63259520392372
0.503522045395252	1.63260418514140
0.503782937646752	1.63259770911009
0.504043829898252	1.63266137036851
0.504304722149752	1.63261141473437
0.504565614401252	1.63266439288266
0.504826506652752	1.63263775187896
0.505087398904253	1.63266605095386
0.505348291155753	1.63264990384453
0.505609183407253	1.63266489631366
0.505870075658753	1.63264973605318
0.506130967910253	1.63266308723953
0.506391860161753	1.63262928577994
0.506652752413253	1.63266925544316
0.506913644664753	1.63261369291485
0.507174536916254	1.63264041681326
0.507435429167754	1.63259328352650
0.507696321419254	1.63260854484158
0.507957213670754	1.63257023202184
0.508218105922254	1.63256810084639
0.508478998173754	1.63254748461307
0.508739890425254	1.63247602423588
0.509000782676755	1.63257025889102
0.509261674928255	1.63242389576593
0.509522567179755	1.63247837962514
0.509783459431255	1.63236977010252
0.510044351682755	1.63244943298409
0.510305243934255	1.63230941193121
0.510566136185755	1.63235557515147
0.510827028437256	1.63226303453131
0.511087920688756	1.63226011389866
0.511348812940256	1.63217581845571
0.511609705191756	1.63220710240962
0.511870597443256	1.63209150104627
0.512131489694756	1.63209894486899
0.512392381946256	1.63200931390263
0.512653274197756	1.63199811751513
0.512914166449257	1.63191817002172
0.513175058700757	1.63188745877403
0.513435950952257	1.63181944002601
0.513696843203757	1.63176747424167
0.513957735455257	1.63170959192310
0.514218627706757	1.63162794619382
0.514479519958257	1.63162502695720
0.514740412209757	1.63146074577075
0.515001304461258	1.63153910579136
0.515262196712758	1.63133415036610
0.515523088964258	1.63135991792342
0.515783981215758	1.63122905731429
0.516044873467258	1.63119489304500
0.516305765718758	1.63108954974591
0.516566657970258	1.63103445861544
0.516827550221759	1.63094653463601
0.517088442473259	1.63087086007788
0.517349334724759	1.63078694642596
0.517610226976259	1.63070391416283
0.517871119227759	1.63061975077532
0.518132011479259	1.63053681039277
0.518392903730759	1.63042495496729
0.518653795982259	1.63036381819686
0.518914688233760	1.63023633407358
0.519175580485260	1.63017576826317
0.519436472736760	1.63006418262249
0.519697364988260	1.62996140632456
0.519958257239760	1.62987073249266
0.520219149491260	1.62976509689232
0.520480041742760	1.62965849973360
0.520740933994260	1.62955439239066
0.521001826245761	1.62944334743034
0.521262718497261	1.62933096659236
0.521523610748761	1.62923818907940
0.521784503000261	1.62910738696528
0.522045395251761	1.62900486278508
0.522306287503261	1.62887031537309
0.522567179754761	1.62877114977372
0.522828072006261	1.62863086506238
0.523088964257762	1.62852423744825
0.523349856509262	1.62838364207282
0.523610748760762	1.62827569324215
0.523871641012262	1.62814265856207
0.524132533263762	1.62800612605037
0.524393425515262	1.62788755540677
0.524654317766762	1.62772931918957
0.524915210018263	1.62762236100567
0.525176102269763	1.62747310715696
0.525436994521263	1.62732182441198
0.525697886772763	1.62719921507676
0.525958779024263	1.62704917280239
0.526219671275763	1.62689866641082
0.526480563527263	1.62676377942388
0.526741455778764	1.62660447936848
0.527002348030264	1.62647063075137
0.527263240281764	1.62630404950556
0.527524132533264	1.62615186243262
0.527785024784764	1.62600378365113
0.528045917036264	1.62583940845307
0.528306809287764	1.62567900104334
0.528567701539264	1.62553117205606
0.528828593790765	1.62534425560893
0.529089486042265	1.62520246458285
0.529350378293765	1.62501991667156
0.529611270545265	1.62486121742477
0.529872162796765	1.62468826375098
0.530133055048265	1.62451528513104
0.530393947299765	1.62434182603094
0.530654839551265	1.62415879554166
0.530915731802766	1.62400187198778
0.531176624054266	1.62379229539018
0.531437516305766	1.62363918694512
0.531698408557266	1.62344463527593
0.531959300808766	1.62324858574317
0.532220193060266	1.62308517318029
0.532481085311766	1.62287422082485
0.532741977563267	1.62270082927384
0.533002869814767	1.62248296183599
0.533263762066267	1.62232906431753
0.533524654317767	1.62209237253165
0.533785546569267	1.62192911408640
0.534046438820767	1.62169897292511
0.534307331072267	1.62150096381927
0.534568223323767	1.62133566324103
0.534829115575268	1.62108123342083
0.535090007826768	1.62091322535079
0.535350900078268	1.62067372190795
0.535611792329768	1.62048523770696
0.535872684581268	1.62026147782250
0.536133576832768	1.62004324006220
0.536394469084268	1.61984471224970
0.536655361335768	1.61960614882487
0.536916253587269	1.61939849663383
0.537177145838769	1.61916675734598
0.537438038090269	1.61896188270171
0.537698930341769	1.61871689414663
0.537959822593269	1.61850526526501
0.538220714844769	1.61826477415009
0.538481607096269	1.61803869842005
0.538742499347769	1.61780869577789
0.539003391599270	1.61756946823861
0.539264283850770	1.61734324277697
0.539525176102270	1.61709200619932
0.539786068353770	1.61685751016453
0.540046960605270	1.61661974187649
0.540307852856770	1.61636536013327
0.540568745108270	1.61613640154465
0.540829637359770	1.61586681125957
0.541090529611271	1.61564974076632
0.541351421862771	1.61536888365741
0.541612314114271	1.61511888189552
0.541873206365771	1.61489510676508
0.542134098617271	1.61459868348781
0.542394990868771	1.61437574319159
0.542655883120272	1.61409532980293
0.542916775371771	1.61384440069663
0.543177667623272	1.61357463239865
0.543438559874772	1.61331280253134
0.543699452126272	1.61303287604049
0.543960344377772	1.61279235986223
0.544221236629272	1.61249289158080
0.544482128880772	1.61223946594661
0.544743021132273	1.61195865463959
0.545003913383773	1.61168068666039
0.545264805635273	1.61140419803189
0.545525697886773	1.61112630553121
0.545786590138273	1.61084461945352
0.546047482389773	1.61056417223130
0.546308374641273	1.61027069977170
0.546569266892773	1.60999319664032
0.546830159144274	1.60970306773739
0.547091051395774	1.60940587374430
0.547351943647274	1.60912430053619
0.547612835898774	1.60882001024554
0.547873728150274	1.60854107461980
0.548134620401774	1.60821581137001
0.548395512653274	1.60795233142491
0.548656404904774	1.60762263208560
0.548917297156275	1.60732873790147
0.549178189407775	1.60703238182451
0.549439081659275	1.60668927956554
0.549699973910775	1.60645143128817
0.549960866162275	1.60606693914395
0.550221758413775	1.60582569283873
0.550482650665275	1.60545614337886
0.550743542916775	1.60516941443862
0.551004435168276	1.60483728504462
0.551265327419776	1.60453590561043
0.551526219671276	1.60419842937122
0.551787111922776	1.60388275150519
0.552048004174276	1.60356254783181
0.552308896425776	1.60323004908622
0.552569788677276	1.60291091550797
0.552830680928776	1.60255832975586
0.553091573180277	1.60226507299017
0.553352465431777	1.60190682830300
0.553613357683277	1.60158225462326
0.553874249934777	1.60123892648812
0.554135142186277	1.60091175579192
0.554396034437777	1.60055887747222
0.554656926689277	1.60022705024982
0.554917818940778	1.59987185231144
0.555178711192278	1.59954347531299
0.555439603443778	1.59918119666522
0.555700495695278	1.59884150932110
0.555961387946778	1.59848635350561
0.556222280198278	1.59813946562985
0.556483172449778	1.59778250784093
0.556744064701278	1.59742394116801
0.557004956952779	1.59707380015822
0.557265849204279	1.59671166549291
0.557526741455779	1.59634459051422
0.557787633707279	1.59599823111670
0.558048525958779	1.59562738479389
0.558309418210279	1.59524543221315
0.558570310461779	1.59489184088777
0.558831202713279	1.59451840997649
0.559092094964780	1.59415292917253
0.559352987216280	1.59377521315624
0.559613879467780	1.59340436031814
0.559874771719280	1.59302626390152
0.560135663970780	1.59264427392989
0.560396556222280	1.59226565202030
0.560657448473780	1.59188870939927
0.560918340725281	1.59150201625034
0.561179232976781	1.59112056060198
0.561440125228281	1.59072099088116
0.561701017479781	1.59036249991593
0.561961909731281	1.58992278436113
0.562222801982781	1.58958336163710
0.562483694234281	1.58915195813498
0.562744586485782	1.58878114327799
0.563005478737282	1.58836450908605
0.563266370988782	1.58798826639603
0.563527263240282	1.58756724116127
0.563788155491782	1.58717782102830
0.564049047743282	1.58676508874069
0.564309939994782	1.58635901806650
0.564570832246282	1.58596024380334
0.564831724497783	1.58554927027823
0.565092616749283	1.58514129611592
0.565353509000783	1.58472407619447
0.565614401252283	1.58430532939196
0.565875293503783	1.58389084244548
0.566136185755283	1.58349120249585
0.566397078006783	1.58305420519419
0.566657970258283	1.58264210266879
0.566918862509784	1.58221062552676
0.567179754761284	1.58179397784575
0.567440647012784	1.58136397664315
0.567701539264284	1.58094462705679
0.567962431515784	1.58050080549966
0.568223323767284	1.58008523325310
0.568484216018784	1.57964205703104
0.568745108270284	1.57921665993836
0.569006000521785	1.57876439955592
0.569266892773285	1.57835344567029
0.569527785024785	1.57788823942060
0.569788677276285	1.57746136721682
0.570049569527785	1.57701337578159
0.570310461779285	1.57657344481789
0.570571354030785	1.57612918876252
0.570832246282286	1.57567667661351
0.571093138533786	1.57522628481760
0.571354030785286	1.57477725540069
0.571614923036786	1.57432458499317
0.571875815288286	1.57387684840076
0.572136707539786	1.57340597211973
0.572397599791286	1.57296929656520
0.572658492042786	1.57249005379269
0.572919384294287	1.57203777073390
0.573180276545787	1.57157304632888
0.573441168797287	1.57110772298537
0.573702061048787	1.57065001683481
0.573962953300287	1.57017717618868
0.574223845551787	1.56970563967898
0.574484737803287	1.56923396015922
0.574745630054787	1.56876700600227
0.575006522306288	1.56828325405285
0.575267414557788	1.56782478880358
0.575528306809288	1.56732854255496
0.575789199060788	1.56686413262502
0.576050091312288	1.56637642621937
0.576310983563788	1.56589401687816
0.576571875815288	1.56541310722561
0.576832768066788	1.56491603389192
0.577093660318289	1.56444790152407
0.577354552569789	1.56394711722550
0.577615444821289	1.56345470435517
0.577876337072789	1.56297003754692
0.578137229324289	1.56247148949981
0.578398121575789	1.56198608137329
0.578659013827290	1.56146614957051
0.578919906078789	1.56099876168142
0.579180798330290	1.56046782980905
0.579441690581790	1.55999601822916
0.579702582833290	1.55945690130491
0.579963475084790	1.55898669365401
0.580224367336290	1.55845304470612
0.580485259587790	1.55796786108364
0.580746151839291	1.55744118638375
0.581007044090790	1.55693951429596
0.581267936342291	1.55642184009854
0.581528828593791	1.55591210620103
0.581789720845291	1.55538995706181
0.582050613096791	1.55487749082160
0.582311505348291	1.55435287717887
0.582572397599791	1.55383260310247
0.582833289851292	1.55331618981480
0.583094182102792	1.55278273622131
0.583355074354292	1.55225147390744
0.583615966605792	1.55175241909096
0.583876858857292	1.55118580410283
0.584137751108792	1.55069284153147
0.584398643360292	1.55011886776812
0.584659535611792	1.54962634564008
0.584920427863293	1.54906053199267
0.585181320114793	1.54854571766938
0.585442212366293	1.54799162800654
0.585703104617793	1.54746062112415
0.585963996869293	1.54691525932305
0.586224889120793	1.54637244374656
0.586485781372293	1.54582884084261
0.586746673623793	1.54527847196386
0.587007565875294	1.54473703164142
0.587268458126794	1.54417564556030
0.587529350378294	1.54364024953799
0.587790242629794	1.54307859863115
0.588051134881294	1.54251971819973
0.588312027132794	1.54197379878887
0.588572919384294	1.54141047007982
0.588833811635794	1.54083015939112
0.589094703887295	1.54033399230527
0.589355596138795	1.53970055289277
0.589616488390295	1.53919296359505
0.589877380641795	1.53857966131289
0.590138272893295	1.53804993241913
0.590399165144795	1.53746296271515
0.590660057396295	1.53688485250625
0.590920949647796	1.53634272636354
0.591181841899296	1.53574135908651
0.591442734150796	1.53518701086232
0.591703626402296	1.53459459427774
0.591964518653796	1.53403574659957
0.592225410905296	1.53342964067800
0.592486303156796	1.53287487913686
0.592747195408296	1.53227876376240
0.593008087659797	1.53170461598786
0.593268979911297	1.53109892337755
0.593529872162797	1.53054490217010
0.593790764414297	1.52992776682369
0.594051656665797	1.52934618370875
0.594312548917297	1.52875476448078
0.594573441168797	1.52817017419053
0.594834333420297	1.52757070124740
0.595095225671798	1.52695358708117
0.595356117923298	1.52640748881553
0.595617010174798	1.52575657401722
0.595877902426298	1.52519023043174
0.596138794677798	1.52455712912421
0.596399686929298	1.52398811124847
0.596660579180798	1.52335182367773
0.596921471432298	1.52276882170382
0.597182363683799	1.52214695854591
0.597443255935299	1.52154727302220
0.597704148186799	1.52092879372713
0.597965040438299	1.52031648669995
0.598225932689799	1.51970740866656
0.598486824941299	1.51908679040699
0.598747717192799	1.51847686119530
0.599008609444300	1.51784294104708
0.599269501695800	1.51724233702079
0.599530393947300	1.51660396580389
0.599791286198800	1.51599498624481
0.600052178450300	1.51534512906073
0.600313070701800	1.51476810832500
0.600573962953300	1.51409191005142
0.600834855204801	1.51349228193372
0.601095747456301	1.51284442617332
0.601356639707801	1.51221811281580
0.601617531959301	1.51159164286422
0.601878424210801	1.51095146237160
0.602139316462301	1.51031045611874
0.602400208713801	1.50968011613113
0.602661100965301	1.50904756544361
0.602921993216802	1.50838859501004
0.603182885468302	1.50775266008534
0.603443777719802	1.50710680464443
0.603704669971302	1.50648090753023
0.603965562222802	1.50579927044691
0.604226454474302	1.50517878074444
0.604487346725802	1.50451453497417
0.604748238977302	1.50387595220041
0.605009131228803	1.50321916866168
0.605270023480303	1.50256002804079
0.605530915731803	1.50190453364171
0.605791807983303	1.50125750684000
0.606052700234803	1.50059088236229
0.606313592486303	1.49993299776780
0.606574484737803	1.49927276497823
0.606835376989304	1.49860771008485
0.607096269240804	1.49795051790318
0.607357161492304	1.49727083928475
0.607618053743804	1.49661403776156
0.607878945995304	1.49594498775053
0.608139838246804	1.49527782060943
0.608400730498304	1.49459786244386
0.608661622749805	1.49393075933886
0.608922515001305	1.49326147180207
0.609183407252805	1.49257130508024
0.609444299504305	1.49191865943353
0.609705191755805	1.49120791879005
0.609966084007305	1.49054929292760
0.610226976258805	1.48987150255165
0.610487868510305	1.48917283437542
0.610748760761806	1.48850097335243
0.611009653013306	1.48781331832344
0.611270545264806	1.48710437370757
0.611531437516306	1.48646064848609
0.611792329767806	1.48573035413958
0.612053222019306	1.48506732034946
0.612314114270806	1.48435168289244
0.612575006522306	1.48367488191202
0.612835898773807	1.48297222718539
0.613096791025307	1.48227299167890
0.613357683276807	1.48157998688654
0.613618575528307	1.48088064659244
0.613879467779807	1.48017457255157
0.614140360031307	1.47947495829515
0.614401252282807	1.47877594964722
0.614662144534307	1.47806573497090
0.614923036785807	1.47735597877467
0.615183929037308	1.47665501842784
0.615444821288808	1.47594224489243
0.615705713540308	1.47524054853362
0.615966605791808	1.47451577650683
0.616227498043308	1.47379990420829
0.616488390294808	1.47309867462368
0.616749282546309	1.47237039690116
0.617010174797808	1.47166024977634
0.617271067049309	1.47094087889046
0.617531959300809	1.47021219665848
0.617792851552309	1.46950362188309
0.618053743803809	1.46876918400542
0.618314636055309	1.46805520212693
0.618575528306809	1.46731900602183
0.618836420558310	1.46659966825987
0.619097312809810	1.46586282559233
0.619358205061310	1.46514659038769
0.619619097312810	1.46439964744858
0.619879989564310	1.46367707662943
0.620140881815810	1.46294194085265
0.620401774067310	1.46220106772556
0.620662666318810	1.46147301912366
0.620923558570311	1.46072996790913
0.621184450821811	1.45998531861849
0.621445343073311	1.45925830313000
0.621706235324811	1.45850213721282
0.621967127576311	1.45777472988789
0.622228019827811	1.45701197083147
0.622488912079311	1.45627345888804
0.622749804330811	1.45552769861918
0.623010696582312	1.45477910798979
0.623271588833812	1.45402583035423
0.623532481085312	1.45328931874310
0.623793373336812	1.45251093972262
0.624054265588312	1.45178422792966
0.624315157839812	1.45100471004227
0.624576050091313	1.45026521726603
0.624836942342812	1.44950199201447
0.625097834594313	1.44874725920729
0.625358726845813	1.44797189154570
0.625619619097313	1.44722781516847
0.625880511348813	1.44645499837775
0.626141403600313	1.44569633023442
0.626402295851813	1.44492560969242
0.626663188103314	1.44415641140217
0.626924080354813	1.44339138734798
0.627184972606314	1.44262828382383
0.627445864857814	1.44184930104264
0.627706757109314	1.44107868867963
0.627967649360814	1.44030854648144
0.628228541612314	1.43952440821079
0.628489433863814	1.43875895922637
0.628750326115315	1.43797649999965
0.629011218366815	1.43720111577574
0.629272110618315	1.43642077487465
0.629533002869815	1.43564243750514
0.629793895121315	1.43484533821177
0.630054787372815	1.43408196717535
0.630315679624315	1.43327949658679
0.630576571875815	1.43250132128616
0.630837464127316	1.43171820275491
0.631098356378816	1.43092354127539
0.631359248630316	1.43013695506444
0.631620140881816	1.42934082183203
0.631881033133316	1.42855028995531
0.632141925384816	1.42774115634896
0.632402817636316	1.42698697550112
0.632663709887816	1.42614369720079
0.632924602139317	1.42538728559220
0.633185494390817	1.42455505847337
0.633446386642317	1.42377901710836
0.633707278893817	1.42295889814551
0.633968171145317	1.42216341749803
0.634229063396817	1.42135889745212
0.634489955648317	1.42056096082725
0.634750847899817	1.41974995152349
0.635011740151318	1.41894215833826
0.635272632402818	1.41813287006401
0.635533524654318	1.41730581956145
0.635794416905818	1.41653802614717
0.636055309157318	1.41568530823403
0.636316201408818	1.41489382162691
0.636577093660318	1.41406613146001
0.636837985911819	1.41326043719780
0.637098878163319	1.41243254878750
0.637359770414819	1.41162582067235
0.637620662666319	1.41080362651306
0.637881554917819	1.40996793224069
0.638142447169319	1.40916169156969
0.638403339420819	1.40833318088903
0.638664231672319	1.40751006678831
0.638925123923820	1.40668035034367
0.639186016175320	1.40586046224588
0.639446908426820	1.40502534513000
0.639707800678320	1.40420946516638
0.639968692929820	1.40335879593447
0.640229585181320	1.40253479439757
0.640490477432820	1.40171345959429
0.640751369684320	1.40085113077857
0.641012261935821	1.40006085591393
0.641273154187321	1.39918176412557
0.641534046438821	1.39837517983464
0.641794938690321	1.39751015048541
0.642055830941821	1.39669808713276
0.642316723193321	1.39583065095468
0.642577615444821	1.39500431134779
0.642838507696321	1.39414583108270
0.643099399947822	1.39332753534738
0.643360292199322	1.39245573101611
0.643621184450822	1.39163783230340
0.643882076702322	1.39074862218103
0.644142968953822	1.38993934826628
0.644403861205322	1.38906610688383
0.644664753456822	1.38820993836501
0.644925645708322	1.38737841545665
0.645186537959823	1.38650751328524
0.645447430211323	1.38566499293512
0.645708322462823	1.38479873331832
0.645969214714323	1.38394437674024
0.646230106965823	1.38308912550542
0.646490999217323	1.38222137397120
0.646751891468824	1.38137127521971
0.647012783720323	1.38050667882550
0.647273675971824	1.37964183871713
0.647534568223324	1.37877262851333
0.647795460474824	1.37792572952804
0.648056352726324	1.37703441192431
0.648317244977824	1.37618536551424
0.648578137229324	1.37531878930765
0.648839029480825	1.37443309956122
0.649099921732325	1.37357265354037
0.649360813983825	1.37269855786412
0.649621706235325	1.37182676064383
0.649882598486825	1.37095385439082
0.650143490738325	1.37007348065199
0.650404382989825	1.36920905519224
0.650665275241325	1.36831809914045
0.650926167492826	1.36745172076942
0.651187059744326	1.36656046271718
0.651447951995826	1.36569063724652
0.651708844247326	1.36480472843259
0.651969736498826	1.36392709461769
0.652230628750326	1.36303541785579
0.652491521001826	1.36215119123132
0.652752413253326	1.36127564706731
0.653013305504827	1.36038136324602
0.653274197756327	1.35948669225580
0.653535090007827	1.35861668728937
0.653795982259327	1.35769313060272
0.654056874510827	1.35685425554662
0.654317766762327	1.35590765704249
0.654578659013827	1.35505389180192
0.654839551265327	1.35413749739103
0.655100443516828	1.35325200122738
0.655361335768328	1.35231425908696
0.655622228019828	1.35150784528627
0.655883120271328	1.35052478612757
0.656144012522828	1.34968446329691
0.656404904774328	1.34873261996652
0.656665797025828	1.34787172875718
0.656926689277328	1.34694001041583
0.657187581528829	1.34605562569930
0.657448473780329	1.34514380979744
0.657709366031829	1.34423780261820
0.657970258283329	1.34333272505216
0.658231150534829	1.34242322190989
0.658492042786329	1.34151350030341
0.658752935037829	1.34060650767792
0.659013827289330	1.33969151773025
0.659274719540830	1.33878226695695
0.659535611792330	1.33787307704589
0.659796504043830	1.33695360637667
0.660057396295330	1.33604522535417
0.660318288546830	1.33512289837849
0.660579180798330	1.33421761587186
0.660840073049830	1.33327862495506
0.661100965301331	1.33238770708066
0.661361857552831	1.33143849682552
0.661622749804331	1.33054286797493
0.661883642055831	1.32960708072986
0.662144534307331	1.32869390097699
0.662405426558831	1.32776191283979
0.662666318810331	1.32684714861869
0.662927211061831	1.32590620276603
0.663188103313332	1.32499875791142
0.663448995564832	1.32405388156596
0.663709887816332	1.32313443690132
0.663970780067832	1.32221327574219
0.664231672319332	1.32126560599742
0.664492564570832	1.32034397586857
0.664753456822332	1.31941003566779
0.665014349073833	1.31847373631777
0.665275241325333	1.31755855392591
0.665536133576833	1.31659164661418
0.665797025828333	1.31568683043165
0.666057918079833	1.31472723497994
0.666318810331333	1.31380770645487
0.666579702582833	1.31285306866170
0.666840594834334	1.31192093229949
0.667101487085834	1.31097922176287
0.667362379337334	1.31004048423569
0.667623271588834	1.30908692653119
0.667884163840334	1.30816287490125
0.668145056091834	1.30719988833450
0.668405948343334	1.30626443996278
0.668666840594834	1.30531880464253
0.668927732846335	1.30436570307837
0.669188625097835	1.30342755290545
0.669449517349335	1.30246130698301
0.669710409600835	1.30153507158906
0.669971301852335	1.30056749063394
0.670232194103835	1.29962823028540
0.670493086355335	1.29866293292674
0.670753978606835	1.29771979333619
0.671014870858336	1.29676053278591
0.671275763109836	1.29580226116279
0.671536655361336	1.29485297272617
0.671797547612836	1.29389696148078
0.672058439864336	1.29293281618613
0.672319332115836	1.29198358431178
0.672580224367336	1.29101113055210
0.672841116618836	1.29006795709307
0.673102008870337	1.28908944192526
0.673362901121837	1.28814724812036
0.673623793373337	1.28716729881848
0.673884685624837	1.28619906633385
0.674145577876337	1.28527003635438
0.674406470127837	1.28426670867619
0.674667362379337	1.28332087506138
0.674928254630838	1.28235446636918
0.675189146882338	1.28136452046895
0.675450039133838	1.28043200114776
0.675710931385338	1.27942376647275
0.675971823636838	1.27848566259474
0.676232715888338	1.27749051522609
0.676493608139838	1.27653575226856
0.676754500391338	1.27555407256312
0.677015392642839	1.27459114859136
0.677276284894339	1.27360633937097
0.677537177145839	1.27263541015087
0.677798069397339	1.27165301695556
0.678058961648839	1.27069237484458
0.678319853900339	1.26969744150495
0.678580746151839	1.26872637675488
0.678841638403339	1.26775159063903
0.679102530654840	1.26676176141715
0.679363422906340	1.26579784836986
0.679624315157840	1.26479685273905
0.679885207409340	1.26382503413990
0.680146099660840	1.26284537235744
0.680406991912340	1.26185065479490
0.680667884163840	1.26088367710919
0.680928776415340	1.25987733927388
0.681189668666841	1.25890928630749
0.681450560918341	1.25790922204997
0.681711453169841	1.25693455354773
0.681972345421341	1.25592523575541
0.682233237672841	1.25496659898140
0.682494129924341	1.25395398599312
0.682755022175842	1.25297145846533
0.683015914427341	1.25197925310675
0.683276806678842	1.25098421184331
0.683537698930342	1.24999213194720
0.683798591181842	1.24900692357051
0.684059483433342	1.24800304416734
0.684320375684842	1.24701084705587
0.684581267936342	1.24601480082321
0.684842160187843	1.24502244007570
0.685103052439342	1.24401880102556
0.685363944690843	1.24303449542378
0.685624836942343	1.24201305352276
0.685885729193843	1.24104027185583
0.686146621445343	1.24001817270865
0.686407513696843	1.23903084882202
0.686668405948343	1.23801919564136
0.686929298199844	1.23701737856426
0.687190190451344	1.23603927668754
0.687451082702844	1.23500243028155
0.687711974954344	1.23402926467512
0.687972867205844	1.23299978414415
0.688233759457344	1.23200799190770
0.688494651708844	1.23098691818979
0.688755543960344	1.23000579612973
0.689016436211845	1.22897442825501
0.689277328463345	1.22797466915478
0.689538220714845	1.22697007874199
0.689799112966345	1.22594941967475
0.690060005217845	1.22494968470497
0.690320897469345	1.22393915227878
0.690581789720845	1.22292619199947
0.690842681972345	1.22190848494804
0.691103574223846	1.22090560086606
0.691364466475346	1.21987843767622
0.691625358726846	1.21887009138612
0.691886250978346	1.21787296736844
0.692147143229846	1.21682647916971
0.692408035481346	1.21585026058156
0.692668927732846	1.21478409142290
0.692929819984346	1.21381009061853
0.693190712235847	1.21276473194541
0.693451604487347	1.21176461110012
0.693712496738847	1.21072245498450
0.693973388990347	1.20974716102970
0.694234281241847	1.20864639461914
0.694495173493347	1.20772716835637
0.694756065744847	1.20662385252400
0.695016957996348	1.20565509551910
0.695277850247848	1.20459747980440
0.695538742499348	1.20359481920925
0.695799634750848	1.20255649253757
0.696060527002348	1.20154861969120
0.696321419253848	1.20053756208777
0.696582311505348	1.19943829567491
0.696843203756848	1.19847111972841
0.697104096008349	1.19746210796768
0.697364988259849	1.19639259706456
0.697625880511349	1.19539325739651
0.697886772762849	1.19433695512188
0.698147665014349	1.19333597393789
0.698408557265849	1.19228036022099
0.698669449517349	1.19128128290108
0.698930341768849	1.19021938034555
0.699191234020350	1.18921820415843
0.699452126271850	1.18815324230942
0.699713018523350	1.18715091107352
0.699973910774850	1.18609541491687
0.700234803026350	1.18507220873484
0.700495695277850	1.18404097586387
0.700756587529350	1.18299405903793
0.701017479780850	1.18197765478636
0.701278372032351	1.18093350292156
0.701539264283851	1.17989273429035
0.701800156535351	1.17885923737553
0.702061048786851	1.17782925151732
0.702321941038351	1.17678352165739
0.702582833289851	1.17575160241001
0.702843725541351	1.17469634076092
0.703104617792852	1.17368796486714
0.703365510044352	1.17260832058400
0.703626402295852	1.17159959737504
0.703887294547352	1.17055341280027
0.704148186798852	1.16949844630513
0.704409079050352	1.16846450560828
0.704669971301852	1.16742938408524
0.704930863553353	1.16637682408114
0.705191755804853	1.16533999981677
0.705452648056353	1.16429549379350
0.705713540307853	1.16324698775729
0.705974432559353	1.16220622461062
0.706235324810853	1.16115731816257
0.706496217062353	1.16011831828659
0.706757109313853	1.15905952728727
0.707018001565354	1.15803763903733
0.707278893816854	1.15695888570044
0.707539786068354	1.15593166661619
0.707800678319854	1.15488326893350
0.708061570571354	1.15383330686165
0.708322462822854	1.15278253737009
0.708583355074354	1.15173535471862
0.708844247325854	1.15068199748435
0.709105139577355	1.14963569301136
0.709366031828855	1.14858885847064
0.709626924080355	1.14752731856857
0.709887816331855	1.14648857542529
0.710148708583355	1.14542788026895
0.710409600834855	1.14437686594646
0.710670493086355	1.14333396137931
0.710931385337856	1.14226287989137
0.711192277589356	1.14122724798787
0.711453169840856	1.14015973226391
0.711714062092356	1.13910754090791
0.711974954343856	1.13806886551068
0.712235846595356	1.13699570589081
0.712496738846856	1.13595010933056
0.712757631098357	1.13487587774092
0.713018523349857	1.13384576039370
0.713279415601357	1.13278472788928
0.713540307852857	1.13170843072343
0.713801200104357	1.13067160580390
0.714062092355857	1.12960659712909
0.714322984607357	1.12854753747432
0.714583876858857	1.12748737149747
0.714844769110357	1.12642453612999
0.715105661361858	1.12538316519324
0.715366553613358	1.12429402205648
0.715627445864858	1.12326361370639
0.715888338116358	1.12218070612251
0.716149230367858	1.12114298748518
0.716410122619358	1.12005494108796
0.716671014870858	1.11901245423343
0.716931907122358	1.11796230051442
0.717192799373859	1.11685001567540
0.717453691625359	1.11584571595228
0.717714583876859	1.11475674409761
0.717975476128359	1.11367976804390
0.718236368379859	1.11264455555236
0.718497260631359	1.11156396088890
0.718758152882859	1.11050414091671
0.719019045134359	1.10941499849715
0.719279937385860	1.10842603883226
0.719540829637360	1.10725274926357
0.719801721888860	1.10628302662617
0.720062614140360	1.10516203873246
0.720323506391860	1.10411184004789
0.720584398643360	1.10304328144067
0.720845290894861	1.10198714645011
0.721106183146360	1.10091600427678
0.721367075397861	1.09983682804391
0.721627967649361	1.09877531406947
0.721888859900861	1.09771086359992
0.722149752152361	1.09664136597324
0.722410644403861	1.09557665921297
0.722671536655361	1.09450014162072
0.722932428906862	1.09341644542406
0.723193321158362	1.09241720586027
0.723454213409862	1.09125284333522
0.723715105661362	1.09025393465250
0.723975997912862	1.08914354471972
0.724236890164362	1.08808942122718
0.724497782415862	1.08702139061130
0.724758674667362	1.08593829781312
0.725019566918863	1.08488190575373
0.725280459170363	1.08382080354339
0.725541351421863	1.08266979487534
0.725802243673363	1.08172673827111
0.726063135924863	1.08054217986128
0.726324028176363	1.07954340398194
0.726584920427863	1.07842422634583
0.726845812679363	1.07737921606332
0.727106704930864	1.07629730107263
0.727367597182364	1.07521288029635
0.727628489433864	1.07415654631827
0.727889381685364	1.07307538128863
0.728150273936864	1.07200186895926
0.728411166188364	1.07091749354221
0.728672058439865	1.06985487932310
0.728932950691364	1.06879263270371
0.729193842942865	1.06768787821033
0.729454735194365	1.06663377108616
0.729715627445865	1.06555859245692
0.729976519697365	1.06447893768834
0.730237411948865	1.06339032512511
0.730498304200365	1.06233967278379
0.730759196451866	1.06124093064941
0.731020088703365	1.06019387759461
0.731280980954866	1.05907041906925
0.731541873206366	1.05803468135820
0.731802765457866	1.05694364979985
0.732063657709366	1.05586122665686
0.732324549960866	1.05479411889759
0.732585442212366	1.05370458277359
0.732846334463867	1.05265016843835
0.733107226715367	1.05153081827578
0.733368118966867	1.05051194339877
0.733629011218367	1.04937781488766
0.733889903469867	1.04833865252215
0.734150795721367	1.04723892382699
0.734411687972867	1.04617178627416
0.734672580224367	1.04508193240480
0.734933472475868	1.04402436476551
0.735194364727368	1.04291269368835
0.735455256978868	1.04186094720084
0.735716149230368	1.04078115787608
0.735977041481868	1.03968030551274
0.736237933733368	1.03860839750258
0.736498825984868	1.03756445532468
0.736759718236368	1.03642375251727
0.737020610487869	1.03539915328412
0.737281502739369	1.03429128025258
0.737542394990869	1.03321788774217
0.737803287242369	1.03213909707220
0.738064179493869	1.03105813266637
0.738325071745369	1.02996842454053
0.738585963996869	1.02890048259061
0.738846856248369	1.02780792364237
0.739107748499870	1.02676167135787
0.739368640751370	1.02561303575637
0.739629533002870	1.02460849866592
0.739890425254370	1.02346551580957
0.740151317505870	1.02243143588359
0.740412209757370	1.02131494564569
0.740673102008870	1.02026045154673
0.740933994260371	1.01914898359340
0.741194886511871	1.01810824812093
0.741455778763371	1.01698899950044
0.741716671014871	1.01593747376690
0.741977563266371	1.01482747538034
0.742238455517871	1.01377691909897
0.742499347769371	1.01268634587969
0.742760240020871	1.01157926278645
0.743021132272372	1.01051823836836
0.743282024523872	1.00942823334038
0.743542916775372	1.00836031381126
0.743803809026872	1.00725588161373
0.744064701278372	1.00619840856511
0.744325593529872	1.00510707354462
0.744586485781372	1.00402255001978
0.744847378032872	1.00294196647359
0.745108270284373	1.00186110218100
0.745369162535873	1.00077701899587
0.745630054787373	0.999698255906861
0.745890947038873	0.998613557763909
0.746151839290373	0.997528404129219
0.746412731541873	0.996446185418406
0.746673623793373	0.995363479883659
0.746934516044873	0.994299744891972
0.747195408296374	0.993192906222016
0.747456300547874	0.992126788696383
0.747717192799374	0.991030628037121
0.747978085050874	0.989968374461170
0.748238977302374	0.988861163140325
0.748499869553874	0.987806126249546
0.748760761805375	0.986694109288709
0.749021654056875	0.985644160349832
0.749282546308375	0.984534356202200
0.749543438559875	0.983469870209230
0.749804330811375	0.982380059490821
0.750065223062875	0.981301642687924
0.750326115314375	0.980213672632463
0.750587007565875	0.979141780891051
0.750847899817376	0.978055327603115
0.751108792068876	0.976968272418398
0.751369684320376	0.975896941001003
0.751630576571876	0.974797029429426
0.751891468823376	0.973735258085709
0.752152361074876	0.972642061338888
0.752413253326376	0.971562870187189
0.752674145577876	0.970493226774516
0.752935037829377	0.969382212794455
0.753195930080877	0.968322958013175
0.753456822332377	0.967251338435538
0.753717714583877	0.966141141093235
0.753978606835377	0.965084609537079
0.754239499086877	0.963991199880551
0.754500391338377	0.962894767068560
0.754761283589877	0.961864328493794
0.755022175841378	0.960733103286031
0.755283068092878	0.959675554327332
0.755543960344378	0.958589568349934
0.755804852595878	0.957511908963516
0.756065744847378	0.956424905928191
0.756326637098878	0.955349817703115
0.756587529350378	0.954260881184725
0.756848421601879	0.953200002902311
0.757109313853379	0.952098669814082
0.757370206104879	0.951035341821572
0.757631098356379	0.949937507656943
0.757891990607879	0.948879781940963
0.758152882859379	0.947782963510029
0.758413775110879	0.946650657864615
0.758674667362379	0.945729727316806
0.758935559613880	0.944468613626037
0.759196451865380	0.943529289103497
0.759457344116880	0.942355902620018
0.759718236368380	0.941336645312104
0.759979128619880	0.940220018792626
0.760240020871380	0.939160317762819
0.760500913122880	0.938073232593813
0.760761805374380	0.937005333077324
0.761022697625881	0.935913138180972
0.761283589877381	0.934846256271347
0.761544482128881	0.933765888338854
0.761805374380381	0.932681792862958
0.762066266631881	0.931619359285870
0.762327158883381	0.930521544294566
0.762588051134881	0.929457912813919
0.762848943386381	0.928380504136863
0.763109835637882	0.927299013265533
0.763370727889382	0.926226951767813
0.763631620140882	0.925148230110934
0.763892512392382	0.924069515450230
0.764153404643882	0.922998797626085
0.764414296895382	0.921914607421700
0.764675189146883	0.920850852691932
0.764936081398382	0.919777772880943
0.765196973649883	0.918670701018561
0.765457865901383	0.917637105721256
0.765718758152883	0.916522577042125
0.765979650404383	0.915489081925298
0.766240542655883	0.914389116646521
0.766501434907383	0.913323714244193
0.766762327158884	0.912251142206835
0.767023219410383	0.911164430343180
0.767284111661884	0.910104811094893
0.767545003913384	0.909020135654102
0.767805896164884	0.907962397038761
0.768066788416384	0.906874282197479
0.768327680667884	0.905824040383575
0.768588572919384	0.904721571633088
0.768849465170885	0.903680764889270
0.769110357422385	0.902541335758155
0.769371249673885	0.901591922391547
0.769632141925385	0.900410612101439
0.769893034176885	0.899397741798030
0.770153926428385	0.898300723573088
0.770414818679885	0.897228008626090
0.770675710931385	0.896191626732789
0.770936603182886	0.895076845366792
0.771197495434386	0.894041788068923
0.771458387685886	0.892951376090119
0.771719279937386	0.891898787319845
0.771980172188886	0.890817473162389
0.772241064440386	0.889776117739529
0.772501956691886	0.888639914462587
0.772762848943386	0.887650174114498
0.773023741194887	0.886533130372828
0.773284633446387	0.885485599740515
0.773545525697887	0.884419230363773
0.773806417949387	0.883344253541206
0.774067310200887	0.882277733371639
0.774328202452387	0.881223312818666
0.774589094703887	0.880138575455596
0.774849986955387	0.879094574305575
0.775110879206888	0.878023030067188
0.775371771458388	0.876937873848822
0.775632663709888	0.875896063710405
0.775893555961388	0.874837590357567
0.776154448212888	0.873742297222977
0.776415340464388	0.872708679217696
0.776676232715888	0.871642992054580
0.776937124967389	0.870549150005112
0.777198017218889	0.869526033120591
0.777458909470389	0.868433944825894
0.777719801721889	0.867393046514539
0.777980693973389	0.866325290514039
0.778241586224889	0.865251603371089
0.778502478476389	0.864210670080353
0.778763370727889	0.863137485071728
0.779024262979390	0.862084429753304
0.779285155230890	0.861023625957872
0.779546047482390	0.859957563781266
0.779806939733890	0.858905387711098
0.780067831985390	0.857845159871847
0.780328724236890	0.856792225498479
0.780589616488390	0.855722995053171
0.780850508739890	0.854682086299814
0.781111400991391	0.853604863014882
0.781372293242891	0.852570911043014
0.781633185494391	0.851491253894161
0.781894077745891	0.850457310866846
0.782154969997391	0.849384657537660
0.782415862248891	0.848348799139704
0.782676754500391	0.847274120735016
0.782937646751891	0.846229523000489
0.783198539003392	0.845173349760774
0.783459431254892	0.844125905139303
0.783720323506392	0.843064466898493
0.783981215757892	0.842018851073637
0.784242108009392	0.840962134591510
0.784503000260892	0.839919690560483
0.784763892512392	0.838864901585471
0.785024784763893	0.837802207239224
0.785285677015393	0.836768928745381
0.785546569266893	0.835709520055605
0.785807461518393	0.834656867822855
0.786068353769893	0.833613772127191
0.786329246021393	0.832569259367581
0.786590138272893	0.831519365410450
0.786851030524394	0.830466757990293
0.787111922775894	0.829423495952279
0.787372815027394	0.828379333074946
0.787633707278894	0.827332029440673
0.787894599530394	0.826267158986295
0.788155491781894	0.825268412959169
0.788416384033394	0.824181033694182
0.788677276284894	0.823155493231094
0.788938168536395	0.822102663961446
0.789199060787895	0.821069129272583
0.789459953039395	0.820011571718128
0.789720845290895	0.818982581493797
0.789981737542395	0.817940604655138
0.790242629793895	0.816903772403664
0.790503522045395	0.815848101335980
0.790764414296895	0.814819386771753
0.791025306548396	0.813778016120404
0.791286198799896	0.812732539658587
0.791547091051396	0.811707118894306
0.791807983302896	0.810654496473247
0.792068875554396	0.809625612152789
0.792329767805896	0.808551899952779
0.792590660057396	0.807610180468453
0.792851552308897	0.806469164017612
0.793112444560397	0.805512844633096
0.793373336811897	0.804455895231740
0.793634229063397	0.803368230683294
0.793895121314897	0.802398266285021
0.794156013566397	0.801330420653124
0.794416905817897	0.800317552936711
0.794677798069397	0.799283905176490
0.794938690320898	0.798231136509125
0.795199582572398	0.797225654373183
0.795460474823898	0.796182888529398
0.795721367075398	0.795149998027696
0.795982259326898	0.794125026343882
0.796243151578398	0.793097116818097
0.796504043829898	0.792068284231232
0.796764936081398	0.791045951567925
0.797025828332899	0.790007940725214
0.797286720584399	0.788993726775568
0.797547612835899	0.787959511146698
0.797808505087399	0.786933146417735
0.798069397338899	0.785915416554444
0.798330289590399	0.784881997886108
0.798591181841899	0.783869522404630
0.798852074093399	0.782836443010370
0.799112966344900	0.781827999570237
0.799373858596400	0.780786095699949
0.799634750847900	0.779785457032091
0.799895643099400	0.778751804542245
0.800156535350900	0.777742767045160
0.800417427602400	0.776705907629999
0.800678319853900	0.775709811032104
0.800939212105400	0.774673722296711
0.801200104356901	0.773664951649003
0.801460996608401	0.772656606621342
0.801721888859901	0.771624090410109
0.801982781111401	0.770614369771951
0.802243673362901	0.769605495839692
0.802504565614401	0.768592892811811
0.802765457865902	0.767558751418074
0.803026350117401	0.766565482872765
0.803287242368902	0.765546997254173
0.803548134620402	0.764551702099068
0.803809026871902	0.763514805642462
0.804069919123402	0.762521876916080
0.804330811374902	0.761505896009056
0.804591703626402	0.760502996708221
0.804852595877903	0.759487852479383
0.805113488129403	0.758478410808370
0.805374380380903	0.757489625993765
0.805635272632403	0.756465202739526
0.805896164883903	0.755468138116474
0.806157057135403	0.754456092464326
0.806417949386903	0.753462041648025
0.806678841638403	0.752448444776670
0.806939733889904	0.751454043314885
0.807200626141404	0.750452225447736
0.807461518392904	0.749445844204066
0.807722410644404	0.748454866686585
0.807983302895904	0.747439227462322
0.808244195147404	0.746448088052694
0.808505087398904	0.745454164077001
0.808765979650404	0.744451942657226
0.809026871901905	0.743462203801624
0.809287764153405	0.742472148667534
0.809548656404905	0.741436148888311
0.809809548656405	0.740474145509930
0.810070440907905	0.739483977210219
0.810331333159405	0.738474570403911
0.810592225410906	0.737497837272389
0.810853117662405	0.736492362948058
0.811114009913906	0.735512655564450
0.811374902165406	0.734530386322614
0.811635794416906	0.733490404383838
0.811896686668406	0.732564384488203
0.812157578919906	0.731533552376477
0.812418471171406	0.730600183125616
0.812679363422907	0.729519634124579
0.812940255674406	0.728634067401571
0.813201147925907	0.727575321607857
0.813462040177407	0.726647982986726
0.813722932428907	0.725621195642189
0.813983824680407	0.724655153529207
0.814244716931907	0.723693537119148
0.814505609183407	0.722661927405142
0.814766501434907	0.721730155478216
0.815027393686408	0.720719335919948
0.815288285937908	0.719772012679171
0.815549178189408	0.718756535959388
0.815810070440908	0.717810745102011
0.816070962692408	0.716805827507350
0.816331854943908	0.715855343144699
0.816592747195408	0.714870170837411
0.816853639446908	0.713895988033644
0.817114531698409	0.712926680872357
0.817375423949909	0.711943734346870
0.817636316201409	0.710985696588202
0.817897208452909	0.710012967087716
0.818158100704409	0.709041350199659
0.818418992955909	0.708081720200237
0.818679885207409	0.707082823102107
0.818940777458909	0.706142157185060
0.819201669710410	0.705157994316589
0.819462561961910	0.704217342726595
0.819723454213410	0.703222512399594
0.819984346464910	0.702284853337528
0.820245238716410	0.701302132416814
0.820506130967910	0.700366939349994
0.820767023219410	0.699360446123392
0.821027915470911	0.698438993523038
0.821288807722411	0.697451452528109
0.821549699973911	0.696517836690915
0.821810592225411	0.695535008467018
0.822071484476911	0.694608818153412
0.822332376728411	0.693615287459612
0.822593268979911	0.692685567202339
0.822854161231412	0.691714717061177
0.823115053482912	0.690780470341293
0.823375945734412	0.689805680112519
0.823636837985912	0.688852066060295
0.823897730237412	0.687931342900724
0.824158622488912	0.686958078657013
0.824419514740412	0.686016986115510
0.824680406991912	0.685057685177285
0.824941299243413	0.684115939194799
0.825202191494913	0.683178368207715
0.825463083746413	0.682218701388286
0.825723975997913	0.681299551118225
0.825984868249413	0.680289289291015
0.826245760500913	0.679424001270859
0.826506652752413	0.678421145072867
0.826767545003913	0.677535739217375
0.827028437255414	0.676568131787671
0.827289329506914	0.675591768839038
0.827550221758414	0.674716244875623
0.827811114009914	0.673724393618803
0.828072006261414	0.672844734765623
0.828332898512914	0.671840292498267
0.828593790764414	0.670959039785957
0.828854683015914	0.669991012686906
0.829115575267415	0.669090154974097
0.829376467518915	0.668125746793427
0.829637359770415	0.667220546502683
0.829898252021915	0.666266525400702
0.830159144273415	0.665350418214233
0.830420036524915	0.664431436455846
0.830680928776415	0.663480291326567
0.830941821027916	0.662571526427739
0.831202713279416	0.661627246152424
0.831463605530916	0.660737047444694
0.831724497782416	0.659771078218727
0.831985390033916	0.658885672571414
0.832246282285416	0.657923133317301
0.832507174536916	0.657040177923236
0.832768066788417	0.656078694353743
0.833028959039917	0.655200466917891
0.833289851291417	0.654251245856808
0.833550743542917	0.653370932478554
0.833811635794417	0.652403971414091
0.834072528045917	0.651530651244069
0.834333420297417	0.650617138600323
0.834594312548917	0.649670500142912
0.834855204800418	0.648768473182773
0.835116097051918	0.647882163137345
0.835376989303418	0.646937636289102
0.835637881554918	0.646053276991279
0.835898773806418	0.645123594977993
0.836159666057918	0.644246258259552
0.836420558309418	0.643302048696467
0.836681450560918	0.642427940065079
0.836942342812419	0.641500006846051
0.837203235063919	0.640553006370986
0.837464127315419	0.639792289253115
0.837725019566919	0.638747448968526
0.837985911818419	0.637942702963243
0.838246804069919	0.636976769991258
0.838507696321419	0.636113569929493
0.838768588572920	0.635192274624487
0.839029480824420	0.634321103511787
0.839290373075920	0.633405633359670
0.839551265327420	0.632529957802366
0.839812157578920	0.631600499667634
0.840073049830420	0.630754927408668
0.840333942081920	0.629826764942026
0.840594834333420	0.628956241628760
0.840855726584921	0.628054716058057
0.841116618836421	0.627170880808661
0.841377511087921	0.626314136850526
0.841638403339421	0.625374723550424
0.841899295590921	0.624499288702695
0.842160187842421	0.623630169534730
0.842421080093921	0.622753874520538
0.842681972345421	0.621851249375115
0.842942864596922	0.620971702562977
0.843203756848422	0.620105241835351
0.843464649099922	0.619236834952897
0.843725541351422	0.618317720032156
0.843986433602922	0.617482880126518
0.844247325854422	0.616572087158898
0.844508218105922	0.615712487920822
0.844769110357422	0.614883919084970
0.845030002608923	0.613907150377288
0.845290894860423	0.613129999849452
0.845551787111923	0.612202777418245
0.845812679363423	0.611365686514591
0.846073571614923	0.610472197672718
0.846334463866423	0.609630610186306
0.846595356117923	0.608737488608822
0.846856248369423	0.607900816722749
0.847117140620924	0.607008706795708
0.847378032872424	0.606157304568751
0.847638925123924	0.605295489542083
0.847899817375424	0.604429283988457
0.848160709626924	0.603573128442941
0.848421601878424	0.602724331290246
0.848682494129925	0.601836468162722
0.848943386381424	0.601009824267529
0.849204278632925	0.600115814281481
0.849465170884425	0.599319494123327
0.849726063135925	0.598416255339357
0.849986955387425	0.597622586450992
0.850247847638925	0.596673196236146
0.850508739890425	0.595936814514275
0.850769632141926	0.594974299062913
0.851030524393426	0.594214042594750
0.851291416644926	0.593324241378357
0.851552308896426	0.592481655734516
0.851813201147926	0.591649579651681
0.852074093399426	0.590792597250506
0.852334985650926	0.589962972375340
0.852595877902426	0.589107338950412
0.852856770153927	0.588284925401791
0.853117662405427	0.587425346804611
0.853378554656927	0.586603854780503
0.853639446908427	0.585752399646987
0.853900339159927	0.584927898509783
0.854161231411427	0.584086947670905
0.854422123662927	0.583242379515288
0.854683015914427	0.582444638962540
0.854943908165928	0.581578084038710
0.855204800417428	0.580758375323313
0.855465692668928	0.579937643633699
0.855726584920428	0.579105170190959
0.855987477171928	0.578271973134244
0.856248369423428	0.577440577530498
0.856509261674928	0.576634481821863
0.856770153926428	0.575802723629960
0.857031046177929	0.574965871765519
0.857291938429429	0.574174882479033
0.857552830680929	0.573328206617937
0.857813722932429	0.572525947319836
0.858074615183929	0.571725413524999
0.858335507435429	0.570838863635515
0.858596399686929	0.570096788874661
0.858857291938429	0.569242507762199
0.859118184189930	0.568443771950849
0.859379076441430	0.567613708029006
0.859639968692930	0.566780422970957
0.859900860944430	0.566094206003139
0.860161753195930	0.565145652921789
0.860422645447430	0.564420229379710
0.860683537698930	0.563570596807607
0.860944429950431	0.562751994306375
0.861205322201931	0.562043231309547
0.861466214453431	0.561133410111765
0.861727106704931	0.560398607472108
0.861987998956431	0.559547298662842
0.862248891207931	0.558795939820055
0.862509783459431	0.557955037721981
0.862770675710931	0.557202048920723
0.863031567962432	0.556375707276669
0.863292460213932	0.555607149097988
0.863553352465432	0.554770254568084
0.863814244716932	0.554021610062178
0.864075136968432	0.553199170582360
0.864336029219932	0.552435676734066
0.864596921471432	0.551630041119004
0.864857813722932	0.550851944516909
0.865118705974433	0.550056565925793
0.865379598225933	0.549285189762696
0.865640490477433	0.548496778183928
0.865901382728933	0.547706955607958
0.866162274980433	0.546939150175179
0.866423167231933	0.546140950527087
0.866684059483433	0.545383836967640
0.866944951734934	0.544571915772919
0.867205843986434	0.543807123652297
0.867466736237934	0.543077877994100
0.867727628489434	0.542267828618785
0.867988520740934	0.541490820872031
0.868249412992434	0.540722226904258
0.868510305243934	0.539969638372122
0.868771197495435	0.539169026213765
0.869032089746935	0.538428211546321
0.869292981998435	0.537646452437749
0.869553874249935	0.536899725515717
0.869814766501435	0.536109622212821
0.870075658752935	0.535371756009479
0.870336551004435	0.534600833059816
0.870597443255935	0.533829601478154
0.870858335507436	0.533090908999323
0.871119227758936	0.532336434217763
0.871380120010436	0.531528028531952
0.871641012261936	0.530827700102318
0.871901904513436	0.530062941947925
0.872162796764936	0.529290740854313
0.872423689016436	0.528560969060759
0.872684581267936	0.527800785901044
0.872945473519437	0.527051450278564
0.873206365770937	0.526316293199719
0.873467258022437	0.525543057063183
0.873728150273937	0.524823975172808
0.873989042525437	0.524066347155143
0.874249934776937	0.523329789776103
0.874510827028437	0.522588355821907
0.874771719279937	0.521844228325485
0.875032611531438	0.521114300945793
0.875293503782938	0.520367305049557
0.875554396034438	0.519624562799289
0.875815288285938	0.518908404860490
0.876076180537438	0.518158030090360
0.876337072788938	0.517444070407730
0.876597965040438	0.516686268046884
0.876858857291939	0.515988388175361
0.877119749543439	0.515232224465764
0.877380641794939	0.514523379052155
0.877641534046439	0.513784440429628
0.877902426297939	0.513077866883884
0.878163318549439	0.512331270362890
0.878424210800939	0.511626187883089
0.878685103052439	0.510901821215510
0.878945995303940	0.510184300081117
0.879206887555440	0.509460489163100
0.879467779806940	0.508744572619650
0.879728672058440	0.508030773557669
0.879989564309940	0.507322068771371
0.880250456561440	0.506598418200434
0.880511348812940	0.505891909471962
0.880772241064440	0.505180699546103
0.881033133315941	0.504470300271302
0.881294025567441	0.503778870447833
0.881554917818941	0.503049447274533
0.881815810070441	0.502374287191666
0.882076702321941	0.501623424387795
0.882337594573441	0.500968116539935
0.882598486824941	0.500212929247681
0.882859379076441	0.499587608511437
0.883120271327942	0.498836438595807
0.883381163579442	0.498158190806941
0.883642055830942	0.497452842712753
0.883902948082442	0.496766501416126
0.884163840333942	0.496070873313877
0.884424732585442	0.495379326665647
0.884685624836943	0.494696449205481
0.884946517088442	0.493983914967307
0.885207409339943	0.493313461677081
0.885468301591443	0.492640899756544
0.885729193842943	0.491944703607110
0.885990086094443	0.491237508528971
0.886250978345943	0.490592100121244
0.886511870597443	0.489887563337367
0.886772762848944	0.489219708902814
0.887033655100443	0.488533311460812
0.887294547351944	0.487875734285072
0.887555439603444	0.487188261484668
0.887816331854944	0.486482572437835
0.888077224106444	0.485865050301161
0.888338116357944	0.485155491079627
0.888599008609444	0.484498858080202
0.888859900860945	0.483848740669890
0.889120793112445	0.483147051755347
0.889381685363945	0.482502307424844
0.889642577615445	0.481830933491555
0.889903469866945	0.481170255806220
0.890164362118445	0.480508366834253
0.890425254369945	0.479847454025972
0.890686146621445	0.479189349740572
0.890947038872946	0.478521960504098
0.891207931124446	0.477891463600230
0.891468823375946	0.477213958370382
0.891729715627446	0.476569163001296
0.891990607878946	0.475917201601669
0.892251500130446	0.475256986441628
0.892512392381946	0.474622628932411
0.892773284633446	0.473970069741181
0.893034176884947	0.473320856779962
0.893295069136447	0.472680451736509
0.893555961387947	0.472030655557442
0.893816853639447	0.471387594819596
0.894077745890947	0.470759499147101
0.894338638142447	0.470106543218811
0.894599530393947	0.469512582828340
0.894860422645447	0.468777691723555
0.895121314896948	0.468248759524157
0.895382207148448	0.467523550027323
0.895643099399948	0.466959704591785
0.895903991651448	0.466299907810163
0.896164883902948	0.465677486104103
0.896425776154448	0.465036260165704
0.896686668405948	0.464437821223869
0.896947560657449	0.463779734152757
0.897208452908949	0.463181057141063
0.897469345160449	0.462553674698959
0.897730237411949	0.461916851242781
0.897991129663449	0.461319379498167
0.898252021914949	0.460683415399477
0.898512914166449	0.460076740177626
0.898773806417949	0.459463488733575
0.899034698669450	0.458843548133814
0.899295590920950	0.458270770559982
0.899556483172450	0.457557862358190
0.899817375423950	0.457023516473925
0.900078267675450	0.456426437038898
0.900339159926950	0.455782970420996
0.900600052178450	0.455206822254555
0.900860944429950	0.454581576395870
0.901121836681451	0.453989013633361
0.901382728932951	0.453383701470797
0.901643621184451	0.452796772211079
0.901904513435951	0.452174331691812
0.902165405687451	0.451601337002211
0.902426297938951	0.451043605819791
0.902687190190451	0.450323992819406
0.902948082441951	0.449862652250591
0.903208974693452	0.449192610474458
0.903469866944952	0.448637885531487
0.903730759196452	0.448047384836885
0.903991651447952	0.447452816836378
0.904252543699452	0.446877666665346
0.904513435950952	0.446286822100839
0.904774328202452	0.445708920207657
0.905035220453953	0.445121873161372
0.905296112705453	0.444554013424596
0.905557004956953	0.443971379183846
0.905817897208453	0.443387239110199
0.906078789459953	0.442824692096762
0.906339681711453	0.442225121803217
0.906600573962953	0.441709763031516
0.906861466214454	0.441081170731500
0.907122358465954	0.440607504202251
0.907383250717454	0.439866697171746
0.907644142968954	0.439467818676406
0.907905035220454	0.438795740781057
0.908165927471954	0.438304053706997
0.908426819723454	0.437692455924972
0.908687711974954	0.437175601016429
0.908948604226455	0.436576889547947
0.909209496477955	0.436076166851340
0.909470388729455	0.435444439942139
0.909731280980955	0.434957084944237
0.909992173232455	0.434365575043817
0.910253065483955	0.433865928216360
0.910513957735455	0.433236086373892
0.910774849986955	0.432729172466508
0.911035742238456	0.432188251500612
0.911296634489956	0.431631805093799
0.911557526741456	0.431156686473512
0.911818418992956	0.430470807290988
0.912079311244456	0.430064548438823
0.912340203495956	0.429423163552231
0.912601095747456	0.428970546748905
0.912861987998957	0.428376716925493
0.913122880250457	0.427881830723956
0.913383772501957	0.427318616062827
0.913644664753457	0.426810642467850
0.913905557004957	0.426267332310598
0.914166449256457	0.425798988947504
0.914427341507957	0.425194074762739
0.914688233759457	0.424635511155321
0.914949126010958	0.424230156372283
0.915210018262458	0.423590942808647
0.915470910513958	0.423135189362677
0.915731802765458	0.422600313565154
0.915992695016958	0.422085657298280
0.916253587268458	0.421562263344892
0.916514479519958	0.421065304632960
0.916775371771458	0.420594117174799
0.917036264022959	0.419933371001563
0.917297156274459	0.419620736546228
0.917558048525959	0.418905580258220
0.917818940777459	0.418576612533636
0.918079833028959	0.417984913000450
0.918340725280459	0.417458430839636
0.918601617531959	0.417016306926748
0.918862509783459	0.416470534957513
0.919123402034960	0.416001486377859
0.919384294286460	0.415483747385857
0.919645186537960	0.414996128959042
0.919906078789460	0.414506044422079
0.920166971040960	0.414039150287658
0.920427863292460	0.413460338614199
0.920688755543960	0.413104891091428
0.920949647795460	0.412461443405284
0.921210540046961	0.412031883822312
0.921471432298461	0.411614598463783
0.921732324549961	0.411010048544696
0.921993216801461	0.410669185859025
0.922254109052961	0.410123705686597
0.922515001304461	0.409576289691863
0.922775893555962	0.409183682427094
0.923036785807461	0.408738959148833
0.923297678058962	0.408096827354977
0.923558570310462	0.407800946018691
0.923819462561962	0.407217344403008
0.924080354813462	0.406864189133149
0.924341247064962	0.406230810093835
0.924602139316462	0.405902203415278
0.924863031567963	0.405425472595135
0.925123923819463	0.404828618092212
0.925384816070963	0.404520019601224
0.925645708322463	0.403960997360206
0.925906600573963	0.403604137741537
0.926167492825463	0.403000121890479
0.926428385076963	0.402716464073089
0.926689277328463	0.402112516903679
0.926950169579964	0.401715748369345
0.927211061831464	0.401265351697032
0.927471954082964	0.400853361897773
0.927732846334464	0.400332233367074
0.927993738585964	0.399909943447514
0.928254630837464	0.399502396101538
0.928515523088964	0.398984878997409
0.928776415340464	0.398647248142229
0.929037307591965	0.398074118335724
0.929298199843465	0.397803928345118
0.929559092094965	0.397156132834321
0.929819984346465	0.396906158690352
0.930080876597965	0.396349328662709
0.930341768849465	0.395998821356282
0.930602661100966	0.395528985736863
0.930863553352465	0.395087608418031
0.931124445603966	0.394717996986941
0.931385337855466	0.394230710170063
0.931646230106966	0.393789189842574
0.931907122358466	0.393439329647748
0.932168014609966	0.392950975234225
0.932428906861466	0.392591763897874
0.932689799112967	0.392101989655652
0.932950691364466	0.391712069248983
0.933211583615967	0.391343117629354
0.933472475867467	0.390855699666929
0.933733368118967	0.390492440457412
0.933994260370467	0.390075646975962
0.934255152621967	0.389646092003053
0.934516044873467	0.389234542426658
0.934776937124968	0.388848603617017
0.935037829376468	0.388436930529475
0.935298721627968	0.388066651073043
0.935559613879468	0.387600833966638
0.935820506130968	0.387251825582046
0.936081398382468	0.386812099119983
0.936342290633968	0.386466241544705
0.936603182885468	0.386029216049248
0.936864075136969	0.385663351298917
0.937124967388469	0.385241757538141
0.937385859639969	0.384847558027249
0.937646751891469	0.384487141523692
0.937907644142969	0.384116053661042
0.938168536394469	0.383656602727953
0.938429428645969	0.383373081815907
0.938690320897469	0.382920120983459
0.938951213148970	0.382530700733293
0.939212105400470	0.382185590541760
0.939472997651970	0.381849862376835
0.939733889903470	0.381341767138883
0.939994782154970	0.381094080615937
0.940255674406470	0.380702932797798
0.940516566657970	0.380251189697169
0.940777458909470	0.379977465572409
0.941038351160971	0.379531332565674
0.941299243412471	0.379230043451151
0.941560135663971	0.378805262188702
0.941821027915471	0.378490200012716
0.942081920166971	0.378070800702373
0.942342812418471	0.377795180866128
0.942603704669971	0.377344146292605
0.942864596921472	0.377104250741195
0.943125489172972	0.376587579329446
0.943386381424472	0.376377052096678
0.943647273675972	0.375962225407425
0.943908165927472	0.375616065145703
0.944169058178972	0.375248703752555
0.944429950430472	0.374962389555938
0.944690842681972	0.374534177888691
0.944951734933473	0.374271374149423
0.945212627184973	0.373891815519557
0.945473519436473	0.373515268932115
0.945734411687973	0.373228593063825
0.945995303939473	0.372876865215087
0.946256196190973	0.372518140259178
0.946517088442473	0.372235548030681
0.946777980693973	0.371837587858221
0.947038872945474	0.371544727084209
0.947299765196974	0.371196131679047
0.947560657448474	0.370901647612266
0.947821549699974	0.370538409656545
0.948082441951474	0.370240917055364
0.948343334202974	0.369880562569359
0.948604226454474	0.369601745499937
0.948865118705974	0.369245119021731
0.949126010957475	0.368937287402188
0.949386903208975	0.368639062937773
0.949647795460475	0.368313235163981
0.949908687711975	0.367980794075804
0.950169579963475	0.367716750960082
0.950430472214975	0.367322665704358
0.950691364466475	0.367107410651694
0.950952256717976	0.366738274177355
0.951213148969476	0.366457571523282
0.951474041220976	0.366140544074707
0.951734933472476	0.365850177775152
0.951995825723976	0.365547265228156
0.952256717975476	0.365206592572449
0.952517610226976	0.365005923005708
0.952778502478477	0.364612136885040
0.953039394729977	0.364393617024350
0.953300286981477	0.364027512433261
0.953561179232977	0.363802853920745
0.953822071484477	0.363473395897293
0.954082963735977	0.363189509640910
0.954343855987477	0.362912337780074
0.954604748238977	0.362620561879885
0.954865640490478	0.362346903300236
0.955126532741978	0.362063875521782
0.955387424993478	0.361773557905430
0.955648317244978	0.361510885430443
0.955909209496478	0.361228419757930
0.956170101747978	0.360937833746676
0.956430993999478	0.360688296239914
0.956691886250978	0.360399970959984
0.956952778502479	0.360141089390019
0.957213670753979	0.359875459681135
0.957474563005479	0.359582840986733
0.957735455256979	0.359362660586776
0.957996347508479	0.359041057675413
0.958257239759979	0.358836259169900
0.958518132011479	0.358523440491798
0.958779024262980	0.358312011171893
0.959039916514480	0.358022592988081
0.959300808765980	0.357785372403670
0.959561701017480	0.357528607607010
0.959822593268980	0.357273038904839
0.960083485520480	0.357013059247825
0.960344377771980	0.356783231951380
0.960605270023480	0.356525193428499
0.960866162274981	0.356280338074736
0.961127054526481	0.356033571505947
0.961387946777981	0.355794386326578
0.961648839029481	0.355557538056654
0.961909731280981	0.355309318833091
0.962170623532481	0.355081664829055
0.962431515783981	0.354832604357406
0.962692408035481	0.354614517115799
0.962953300286982	0.354373459990130
0.963214192538482	0.354149973120076
0.963475084789982	0.353919957877836
0.963735977041482	0.353689725618689
0.963996869292982	0.353433575888578
0.964257761544482	0.353262221620824
0.964518653795982	0.352982129167156
0.964779546047482	0.352830021637376
0.965040438298983	0.352529393053881
0.965301330550483	0.352382696203758
0.965562222801983	0.352139246335214
0.965823115053483	0.351921660095973
0.966084007304983	0.351708935361215
0.966344899556483	0.351512904998516
0.966605791807983	0.351294557432032
0.966866684059483	0.351068339662111
0.967127576310984	0.350881415813599
0.967388468562484	0.350673879601172
0.967649360813984	0.350429708914142
0.967910253065484	0.350337193569574
0.968171145316984	0.350005747795195
0.968432037568484	0.349899933157842
0.968692929819984	0.349670197389652
0.968953822071484	0.349460645044538
0.969214714322985	0.349276168991962
0.969475606574485	0.349124194730316
0.969736498825985	0.348864129489162
0.969997391077485	0.348743181581284
0.970258283328985	0.348489095533513
0.970519175580485	0.348414572885324
0.970780067831985	0.348111045235948
0.971040960083486	0.348015096316171
0.971301852334986	0.347751077205490
0.971562744586486	0.347652477268367
0.971823636837986	0.347427427791093
0.972084529089486	0.347285330060479
0.972345421340986	0.347096782452735
0.972606313592486	0.346892572544284
0.972867205843987	0.346779111129190
0.973128098095487	0.346550978207878
0.973388990346987	0.346443599080026
0.973649882598487	0.346230944517636
0.973910774849987	0.346106908783338
0.974171667101487	0.345906151051720
0.974432559352987	0.345783723952884
0.974693451604487	0.345591764816451
0.974954343855988	0.345475352186070
0.975215236107488	0.345260542734179
0.975476128358988	0.345182286874830
0.975737020610488	0.344930120205539
0.975997912861988	0.344904721211772
0.976258805113488	0.344639118727777
0.976519697364988	0.344575701739842
0.976780589616488	0.344351219249094
0.977041481867989	0.344282566036089
0.977302374119489	0.344114165931120
0.977563266370989	0.343919368799024
0.977824158622489	0.343904804423596
0.978085050873989	0.343635249215860
0.978345943125489	0.343585614232522
0.978606835376989	0.343429160107151
0.978867727628489	0.343293599904690
0.979128619879990	0.343158575075698
0.979389512131490	0.343007475740180
0.979650404382990	0.342924991102844
0.979911296634490	0.342797720648803
0.980172188885990	0.342631742548857
0.980433081137490	0.342544224026991
0.980693973388990	0.342415574516517
0.980954865640491	0.342275459177436
0.981215757891991	0.342180367811382
0.981476650143491	0.342058426400545
0.981737542394991	0.341949375159630
0.981998434646491	0.341818886486650
0.982259326897991	0.341765312397370
0.982520219149491	0.341571891509992
0.982781111400991	0.341518605034986
0.983042003652492	0.341409651235109
0.983302895903992	0.341275282726351
0.983563788155492	0.341234641698673
0.983824680406992	0.341011519004989
0.984085572658492	0.341101393926830
0.984346464909992	0.340796892417681
0.984607357161492	0.340894209363384
0.984868249412992	0.340603536228088
0.985129141664493	0.340657379801300
0.985390033915993	0.340528648036588
0.985650926167493	0.340436597036689
0.985911818418993	0.340331325849789
0.986172710670493	0.340301316657106
0.986433602921993	0.340135401023567
0.986694495173493	0.340102089698128
0.986955387424993	0.340029866984558
0.987216279676494	0.339897655016413
0.987477171927994	0.339869378717068
0.987738064179494	0.339761986866642
0.987998956430994	0.339768193983962
0.988259848682494	0.339559166134475
0.988520740933994	0.339594060262620
0.988781633185495	0.339486560975552
0.989042525436994	0.339414971615193
0.989303417688495	0.339397722564222
0.989564309939995	0.339269194572557
0.989825202191495	0.339246309566723
0.990086094442995	0.339157066989446
0.990346986694495	0.339101153742378
0.990607878945995	0.339071278185220
0.990868771197496	0.338948262365001
0.991129663448995	0.338971235010731
0.991390555700496	0.338915398081283
0.991651447951996	0.338773002518998
0.991912340203496	0.338841694500942
0.992173232454996	0.338720755726209
0.992434124706496	0.338724354877649
0.992695016957996	0.338571715176010
0.992955909209497	0.338729653177646
0.993216801460997	0.338446263430839
0.993477693712497	0.338633262775302
0.993738585963997	0.338377840211008
0.993999478215497	0.338518938287445
0.994260370466997	0.338404446725015
0.994521262718497	0.338390990485822
0.994782154969997	0.338331558165552
0.995043047221498	0.338368626660896
0.995303939472998	0.338251876845530
0.995564831724498	0.338279610271544
0.995825723975998	0.338222589283966
0.996086616227498	0.338257705699505
0.996347508478998	0.338207040058105
0.996608400730498	0.338116298451983
0.996869292981998	0.338232200004778
0.997130185233499	0.338108029000808
0.997391077484999	0.338137518853998
0.997651969736499	0.338141151445925
0.997912861987999	0.338108808898438
0.998173754239499	0.338093836403098
0.998434646490999	0.338070354945932
0.998695538742499	0.338091264903002
0.998956430993999	0.338100696272374
0.999217323245500	0.338063956957582
0.999478215497000	0.338036455193585
0.999739107748500	0.338153339782723
1.00000000000000	0.337939300627804


==> figures/addedmassfigures/cl2.dat <==
0	0.412232217166639
0.000268600590921270	0.412266189218903
0.000537201181842541	0.412291675847078
0.000805801772763931	0.412327911130180
0.00107440236368520	0.412357637723456
0.00134300295460647	0.412395612405159
0.00161160354552774	0.412429157516926
0.00188020413644913	0.412469983862391
0.00214880472737040	0.412505982937245
0.00241740531829167	0.412550972782209
0.00268600590921294	0.412589480603290
0.00295460650013433	0.412636940207556
0.00322320709105560	0.412679406183740
0.00349180768197687	0.412729072023328
0.00376040827289814	0.412774971539606
0.00402900886381953	0.412827319804989
0.00429760945474080	0.412877111976261
0.00456621004566208	0.412930711077523
0.00483481063658335	0.412986392240830
0.00510341122750474	0.413039597226791
0.00537201181842601	0.413099385113731
0.00564061240934728	0.413158792278572
0.00590921300026855	0.413217738215893
0.00617781359118994	0.413282251253499
0.00644641418211121	0.413342140035732
0.00671501477303248	0.413412333834708
0.00698361536395375	0.413473459449069
0.00725221595487514	0.413546211382437
0.00752081654579641	0.413611521417709
0.00778941713671768	0.413687179339319
0.00805801772763895	0.413755013295656
0.00832661831856034	0.413834048945267
0.00859521890948161	0.413905154814545
0.00886381950040288	0.413986415140862
0.00913242009132415	0.414061028359648
0.00940102068224554	0.414145219036632
0.00966962127316681	0.414223087182465
0.00993822186408808	0.414309814430379
0.0102068224550094	0.414390631933771
0.0104754230459306	0.414482261509093
0.0107440236368520	0.414564132216481
0.0110126242277733	0.414656909886954
0.0112812248186946	0.414745703260302
0.0115498254096158	0.414839050850782
0.0118184260005372	0.414932266745932
0.0120870265914585	0.415027133757024
0.0123556271823798	0.415124901926093
0.0126242277733010	0.415221703669597
0.0128928283642224	0.415322677461971
0.0131614289551437	0.415423214595318
0.0134300295460650	0.415525920238682
0.0136986301369862	0.415629978170390
0.0139672307279076	0.415736056561159
0.0142358313188289	0.415842639178771
0.0145044319097502	0.415952116119922
0.0147730325006714	0.416061598643833
0.0150416330915928	0.416173386948107
0.0153102336825141	0.416287251974364
0.0155788342734354	0.416400500669789
0.0158474348643566	0.416518297581711
0.0161160354552780	0.416633962138006
0.0163846360461993	0.416755196552733
0.0166532366371206	0.416873817201547
0.0169218372280418	0.416997438907284
0.0171904378189632	0.417120154502928
0.0174590384098845	0.417245847763648
0.0177276390008058	0.417372199879610
0.0179962395917270	0.417499893886929
0.0182648401826484	0.417630555715114
0.0185334407735697	0.417759322670395
0.0188020413644910	0.417894960361965
0.0190706419554122	0.418026248183867
0.0193392425463336	0.418164160554248
0.0196078431372549	0.418298223928798
0.0198764437281762	0.418439642292709
0.0201450443190974	0.418576628884306
0.0204136449100188	0.418721378306543
0.0206822455009401	0.418861624930714
0.0209508460918614	0.419007161099168
0.0212194466827826	0.419154141284516
0.0214880472737040	0.419297293207535
0.0217566478646253	0.419452856600516
0.0220252484555466	0.419595517552444
0.0222938490464678	0.419755689847103
0.0225624496373892	0.419898539206194
0.0228310502283105	0.420065775460506
0.0230996508192318	0.420209244485122
0.0233682514101530	0.420378957338143
0.0236368520010744	0.420527542755413
0.0239054525919957	0.420697167710326
0.0241740531829170	0.420851924207159
0.0244426537738382	0.421021773012972
0.0247112543647596	0.421181097378224
0.0249798549556809	0.421353104418646
0.0252484555466022	0.421516251753093
0.0255170561375234	0.421690201475170
0.0257856567284448	0.421856962812415
0.0260542573193661	0.422033510420123
0.0263228579102874	0.422203087014783
0.0265914585012086	0.422382311904235
0.0268600590921300	0.422556636103226
0.0271286596830513	0.422736801831439
0.0273972602739726	0.422914625478147
0.0276658608648938	0.423097302717475
0.0279344614558152	0.423279077054560
0.0282030620467365	0.423465006425153
0.0284716626376578	0.423648110960916
0.0287402632285790	0.423837839326969
0.0290088638195004	0.424023882823338
0.0292774644104217	0.424216305899037
0.0295460650013430	0.424405220185185
0.0298146655922642	0.424601025273655
0.0300832661831856	0.424792692646355
0.0303518667741069	0.424990984791073
0.0306204673650282	0.425186701474804
0.0308890679559494	0.425386817521191
0.0311576685468708	0.425583971204423
0.0314262691377921	0.425790167611140
0.0316948697287134	0.425988977357484
0.0319634703196346	0.426197748368980
0.0322320709105560	0.426398214844785
0.0325006715014773	0.426612814754479
0.0327692720923986	0.426814601296890
0.0330378726833198	0.427031541668553
0.0333064732742412	0.427238110485122
0.0335750738651625	0.427455767965826
0.0338436744560838	0.427665803392522
0.0341122750470050	0.427887952316692
0.0343808756379264	0.428098877283061
0.0346494762288477	0.428324503558615
0.0349180768197690	0.428539055024933
0.0351866774106902	0.428765701752202
0.0354552780016116	0.428986311409356
0.0357238785925329	0.429215085123527
0.0359924791834542	0.429434833386888
0.0362610797743755	0.429669512291964
0.0365296803652968	0.429892619034573
0.0367982809562181	0.430128932283761
0.0370668815471394	0.430355506826375
0.0373354821380607	0.430593019068599
0.0376040827289820	0.430827379286526
0.0378726833199033	0.431062603474128
0.0381412839108246	0.431301259651309
0.0384098845017459	0.431540771391472
0.0386784850926672	0.431779307824482
0.0389470856835885	0.432025923115264
0.0392156862745098	0.432263924045460
0.0394842868654311	0.432515467291655
0.0397528874563524	0.432754270470331
0.0400214880472737	0.433009442913349
0.0402900886381950	0.433252357213728
0.0405586892291163	0.433509197040947
0.0408272898200376	0.433755037162787
0.0410958904109589	0.434015669985848
0.0413644910018802	0.434266172375649
0.0416330915928015	0.434520385946642
0.0419016921837228	0.434784617077291
0.0421702927746441	0.435038118764872
0.0424388933655654	0.435303734640297
0.0427074939564867	0.435561257794813
0.0429760945474080	0.435829601541662
0.0432446951383293	0.436090521182808
0.0435132957292506	0.436359403797836
0.0437818963201719	0.436626901160243
0.0440504969110932	0.436895292253563
0.0443190975020145	0.437167039579820
0.0445876980929358	0.437438445590435
0.0448562986838571	0.437711861455742
0.0451248992747783	0.437987194559240
0.0453934998656997	0.438264840881588
0.0456621004566210	0.438539152788701
0.0459307010475423	0.438823007770796
0.0461993016384635	0.439098886226246
0.0464679022293849	0.439385986305029
0.0467365028203062	0.439662800503610
0.0470051034112275	0.439954882847704
0.0472737040021487	0.440235000610281
0.0475423045930701	0.440527896910864
0.0478109051839914	0.440811527594819
0.0480795057749127	0.441108070234256
0.0483481063658339	0.441394018872450
0.0486167069567553	0.441693106867553
0.0488853075476766	0.441982671016120
0.0491539081385979	0.442282734902177
0.0494225087295191	0.442579216196548
0.0496911093204405	0.442875084953449
0.0499597099113618	0.443180159723146
0.0502283105022831	0.443476235730538
0.0504969110932043	0.443788468198254
0.0507655116841257	0.444082438275261
0.0510341122750470	0.444398316509223
0.0513027128659683	0.444696121393128
0.0515713134568895	0.445013207955312
0.0518399140478109	0.445315663985874
0.0521085146387322	0.445635501562937
0.0523771152296535	0.445939854034266
0.0526457158205747	0.446262546170620
0.0529143164114961	0.446569962900052
0.0531829170024174	0.446895889674361
0.0534515175933387	0.447205571646235
0.0537201181842599	0.447534331049510
0.0539887187751813	0.447845991942041
0.0542573193661026	0.448178401989505
0.0545259199570239	0.448494406674197
0.0547945205479451	0.448826719600072
0.0550631211388665	0.449147568469992
0.0553317217297878	0.449480515794887
0.0556003223207091	0.449806400972350
0.0558689229116303	0.450140119684694
0.0561375235025517	0.450471515051576
0.0564061240934730	0.450805981873601
0.0566747246843943	0.451140280025338
0.0569433252753155	0.451477146808203
0.0572119258662369	0.451815604300917
0.0574805264571582	0.452154015185392
0.0577491270480795	0.452496333370203
0.0580177276390007	0.452835421745200
0.0582863282299221	0.453185086538881
0.0585549288208434	0.453520066932813
0.0588235294117647	0.453877013149599
0.0590921300026859	0.454215469698529
0.0593607305936073	0.454571805706205
0.0596293311845286	0.454916863478954
0.0598979317754499	0.455273216952691
0.0601665323663711	0.455621049752095
0.0604351329572925	0.455981333907074
0.0607037335482138	0.456331699607119
0.0609723341391351	0.456693375731099
0.0612409347300563	0.457048896872243
0.0615095353209777	0.457411321301001
0.0617781359118990	0.457769910718607
0.0620467365028203	0.458139743996531
0.0623153370937416	0.458488924779563
0.0625839376846629	0.458873658450531
0.0628525382755842	0.459221706695931
0.0631211388665055	0.459606654295391
0.0633897394574268	0.459961108629968
0.0636583400483481	0.460346391151752
0.0639269406392694	0.460705192482379
0.0641955412301907	0.461090705357576
0.0644641418211119	0.461456250175746
0.0647327424120333	0.461840068032429
0.0650013430029546	0.462212056824643
0.0652699435938759	0.462595115362733
0.0655385441847972	0.462972760462586
0.0658071447757185	0.463357358750736
0.0660757453666398	0.463737218213670
0.0663443459575611	0.464126239828995
0.0666129465484824	0.464506395009628
0.0668815471394037	0.464900539042709
0.0671501477303250	0.465280213461741
0.0674187483212463	0.465680678360842
0.0676873489121675	0.466061674303206
0.0679559495030889	0.466463804936367
0.0682245500940102	0.466849271487097
0.0684931506849315	0.467252395628538
0.0687617512758528	0.467641355823275
0.0690303518667741	0.468047377609755
0.0692989524576954	0.468439889544107
0.0695675530486167	0.468845014176980
0.0698361536395380	0.469244925705955
0.0701047542304593	0.469648769131946
0.0703733548213806	0.470054087318010
0.0706419554123019	0.470460840873298
0.0709105560032232	0.470866602762935
0.0711791565941446	0.471276497859906
0.0714477571850658	0.471685979533356
0.0717163577759871	0.472097607940248
0.0719849583669084	0.472511199740132
0.0722535589578297	0.472924387733908
0.0725221595487510	0.473339196224933
0.0727907601396723	0.473759656661139
0.0730593607305936	0.474172451570263
0.0733279613215150	0.474598668379793
0.0735965619124362	0.475011226526027
0.0738651625033575	0.475442148114246
0.0741337630942788	0.475857260800382
0.0744023636852002	0.476289384782181
0.0746709642761214	0.476709058065555
0.0749395648670427	0.477142960803705
0.0752081654579640	0.477564951906606
0.0754767660488853	0.478002054854575
0.0757453666398066	0.478426468617805
0.0760139672307279	0.478864508306193
0.0762825678216492	0.479297500633725
0.0765511684125706	0.479730513159715
0.0768197690034918	0.480171117205954
0.0770883695944131	0.480605355275254
0.0773569701853344	0.481049124024188
0.0776255707762558	0.481483977668344
0.0778941713671770	0.481933149097803
0.0781627719580983	0.482368117282215
0.0784313725490196	0.482821029978221
0.0786999731399410	0.483258470445053
0.0789685737308622	0.483714018883163
0.0792371743217835	0.484156560445059
0.0795057749127048	0.484609597407531
0.0797743755036260	0.485058908762801
0.0800429760945474	0.485513279635597
0.0803115766854687	0.485964700438873
0.0805801772763900	0.486425225409174
0.0808487778673112	0.486869283428036
0.0811173784582326	0.487344044094991
0.0813859790491539	0.487786652709977
0.0816545796400752	0.488260785742925
0.0819231802309964	0.488712358334210
0.0821917808219178	0.489182057198903
0.0824603814128391	0.489639400377366
0.0827289820037604	0.490114135368027
0.0829975825946816	0.490569665382463
0.0832661831856030	0.491049606259827
0.0835347837765243	0.491507470026770
0.0838033843674456	0.491988493536160
0.0840719849583668	0.492451849068878
0.0843405855492882	0.492931142956044
0.0846091861402095	0.493401928030326
0.0848777867311308	0.493880701244123
0.0851463873220520	0.494355645607032
0.0854149879129734	0.494834661920946
0.0856835885038947	0.495314844993031
0.0859521890948160	0.495795165149373
0.0862207896857372	0.496277763721305
0.0864893902766586	0.496761620990639
0.0867579908675799	0.497245743045637
0.0870265914585012	0.497731349298237
0.0872951920494225	0.498218226186674
0.0875637926403438	0.498712495805389
0.0878323932312651	0.499192632835951
0.0881009938221864	0.499693508618179
0.0883695944131076	0.500177391047906
0.0886381950040290	0.500679375942176
0.0889067955949503	0.501166091204319
0.0891753961858716	0.501670432824688
0.0894439967767928	0.502158707720340
0.0897125973677142	0.502669256147140
0.0899811979586355	0.503155505738997
0.0902497985495568	0.503672206057537
0.0905183991404781	0.504159330821834
0.0907869997313994	0.504676904333769
0.0910556003223207	0.505170127901409
0.0913242009132420	0.505686943072655
0.0915928015041632	0.506186429128145
0.0918614020950846	0.506700121711555
0.0921300026860059	0.507207866785225
0.0923986032769272	0.507720277476556
0.0926672038678485	0.508233278585413
0.0929358044587698	0.508745236940554
0.0932044050496911	0.509263329651937
0.0934730056406124	0.509776471501812
0.0937416062315336	0.510296585862249
0.0940102068224550	0.510813465403226
0.0942788074133763	0.511337738152884
0.0945474080042976	0.511850303623607
0.0948160085952189	0.512383778170134
0.0950846091861402	0.512897637500075
0.0953532097770615	0.513431858492559
0.0956218103679828	0.513948934548738
0.0958904109589041	0.514485660539399
0.0961590115498254	0.515005734263421
0.0964276121407467	0.515543029320383
0.0966962127316680	0.516068984313284
0.0969648133225892	0.516604231569187
0.0972334139135107	0.517138196881914
0.0975020145044319	0.517671147793247
0.0977706150953532	0.518208938983299
0.0980392156862745	0.518745160805727
0.0983078162771958	0.519284638422240
0.0985764168681171	0.519822999653654
0.0988450174590384	0.520368387814063
0.0991136180499597	0.520901922517110
0.0993822186408810	0.521455548260482
0.0996508192318023	0.521990837042318
0.0999194198227236	0.522546058243423
0.100188020413645	0.523084370152305
0.100456621004566	0.523640251486559
0.100725221595488	0.524183757933982
0.100993822186409	0.524737900090768
0.101262422777330	0.525288554506480
0.101531023368251	0.525842946426242
0.101799623959173	0.526394658361331
0.102068224550094	0.526952614194814
0.102336825141015	0.527508037034162
0.102605425731937	0.528067232011561
0.102874026322858	0.528624484777642
0.103142626913779	0.529186813822458
0.103411227504700	0.529747034163281
0.103679828095622	0.530309625361937
0.103948428686543	0.530874727248747
0.104217029277464	0.531439164562154
0.104485629868386	0.532004466045217
0.104754230459307	0.532573567623656
0.105022831050228	0.533140791610167
0.105291431641150	0.533711992638591
0.105560032232071	0.534283942685230
0.105828632822992	0.534851153092015
0.106097233413914	0.535432182707586
0.106365834004835	0.535997338729503
0.106634434595756	0.536582606771843
0.106903035186677	0.537150974497640
0.107171635777599	0.537739073370678
0.107440236368520	0.538304115606495
0.107708836959441	0.538901721191265
0.107977437550363	0.539466950482345
0.108246038141284	0.540062420025625
0.108514638732205	0.540636402976633
0.108783239323126	0.541229112241350
0.109051839914048	0.541811107151116
0.109320440504969	0.542399032907770
0.109589041095890	0.542989004153299
0.109857641686812	0.543577952979005
0.110126242277733	0.544167367934173
0.110394842868654	0.544761637496646
0.110663443459576	0.545353135691467
0.110932044050497	0.545947654585742
0.111200644641418	0.546544318411881
0.111469245232340	0.547138236024301
0.111737845823261	0.547741184819283
0.112006446414182	0.548332213558286
0.112275047005103	0.548941393511051
0.112543647596025	0.549533557313628
0.112812248186946	0.550144384384582
0.113080848777867	0.550741802656366
0.113349449368789	0.551347033883368
0.113618049959710	0.551955045612183
0.113886650550631	0.552559665935172
0.114155251141552	0.553168231645501
0.114423851732474	0.553778883806143
0.114692452323395	0.554385418769949
0.114961052914316	0.555001976396490
0.115229653505238	0.555608482713220
0.115498254096159	0.556227902646063
0.115766854687080	0.556839322525494
0.116035455278002	0.557454388095896
0.116304055868923	0.558073971035280
0.116572656459844	0.558688310645251
0.116841257050766	0.559312137287181
0.117109857641687	0.559929055562563
0.117378458232608	0.560549445245445
0.117647058823529	0.561174951489436
0.117915659414451	0.561795417607530
0.118184260005372	0.562423085976713
0.118452860596293	0.563046791251813
0.118721461187215	0.563674100104796
0.118990061778136	0.564301877906821
0.119258662369057	0.564933817111067
0.119527262959978	0.565555168923475
0.119795863550900	0.566201827732336
0.120064464141821	0.566815040543224
0.120333064732742	0.567467850708139
0.120601665323664	0.568086226357735
0.120870265914585	0.568731654975216
0.121138866505506	0.569362158487295
0.121407467096428	0.570005932644492
0.121676067687349	0.570639550759146
0.121944668278270	0.571283616362659
0.122213268869192	0.571921329271812
0.122481869460113	0.572564511789126
0.122750470051034	0.573209483183891
0.123019070641955	0.573850615806313
0.123287671232877	0.574499408791770
0.123556271823798	0.575140672684552
0.123824872414719	0.575793754194292
0.124093473005641	0.576438135515495
0.124362073596562	0.577090046465644
0.124630674187483	0.577740098649871
0.124899274778404	0.578391331574574
0.125167875369326	0.579044175946374
0.125436475960247	0.579698359244180
0.125705076551168	0.580355762214585
0.125973677142090	0.581003940505677
0.126242277733011	0.581670335730701
0.126510878323932	0.582319013895933
0.126779478914854	0.582987128250138
0.127048079505775	0.583635880919791
0.127316680096696	0.584316304403673
0.127585280687618	0.584949158464453
0.127853881278539	0.585647040159367
0.128122481869460	0.586278537077596
0.128391082460381	0.586973012259467
0.128659683051303	0.587613451844055
0.128928283642224	0.588304350370570
0.129196884233145	0.588950016875240
0.129465484824067	0.589641598221986
0.129734085414988	0.590292922513919
0.130002686005909	0.590980358850909
0.130271286596831	0.591637777176254
0.130539887187752	0.592326524643410
0.130808487778673	0.592987216894534
0.131077088369594	0.593675607181386
0.131345688960516	0.594340405278693
0.131614289551437	0.595028406982978
0.131882890142358	0.595698804225863
0.132151490733280	0.596385865868324
0.132420091324201	0.597059839920440
0.132688691915122	0.597745123018234
0.132957292506044	0.598427841900692
0.133225893096965	0.599108462288069
0.133494493687886	0.599798347403628
0.133763094278807	0.600477983025799
0.134031694869729	0.601172339277582
0.134300295460650	0.601849404308961
0.134568896051571	0.602550510118091
0.134837496642493	0.603227737277586
0.135106097233414	0.603929128264708
0.135374697824335	0.604611991691478
0.135643298415257	0.605312191905038
0.135911899006178	0.605999735812578
0.136180499597099	0.606699939512893
0.136449100188020	0.607390513269353
0.136717700778942	0.608090393924305
0.136986301369863	0.608786647113163
0.137254901960784	0.609486376977543
0.137523502551706	0.610183954574121
0.137792103142627	0.610886022003374
0.138060703733548	0.611587279691775
0.138329304324470	0.612287803459968
0.138597904915391	0.612994663117242
0.138866505506312	0.613693981179071
0.139135106097233	0.614408556329992
0.139403706688155	0.615101605906484
0.139672307279076	0.615824052186953
0.139940907869997	0.616517421037505
0.140209508460919	0.617240217932638
0.140478109051840	0.617937835245344
0.140746709642761	0.618660176766253
0.141015310233683	0.619362224986687
0.141283910824604	0.620084401132416
0.141552511415525	0.620789557320295
0.141821112006446	0.621510794348070
0.142089712597368	0.622223508786226
0.142358313188289	0.622941103453997
0.142626913779210	0.623660951070896
0.142895514370132	0.624374563807786
0.143164114961053	0.625101029618211
0.143432715551974	0.625814179130641
0.143701316142896	0.626543560342514
0.143969916733817	0.627257054480755
0.144238517324738	0.627989865411397
0.144507117915659	0.628705852223980
0.144775718506581	0.629439063871621
0.145044319097502	0.630155720571800
0.145312919688423	0.630892730132830
0.145581520279345	0.631610011557574
0.145850120870266	0.632352481279120
0.146118721461187	0.633066868708302
0.146387322052109	0.633812106450592
0.146655922643030	0.634531413521105
0.146924523233951	0.635276041806035
0.147193123824872	0.635997973313004
0.147461724415794	0.636743078420969
0.147730325006715	0.637468920972320
0.147998925597636	0.638213150873242
0.148267526188558	0.638943428980007
0.148536126779479	0.639687501692673
0.148804727370400	0.640421740640602
0.149073327961321	0.641165586991099
0.149341928552243	0.641898427874488
0.149610529143164	0.642652479993472
0.149879129734085	0.643384358298917
0.150147730325007	0.644134811637177
0.150416330915928	0.644873624208487
0.150684931506849	0.645621701733782
0.150953532097771	0.646368117821243
0.151222132688692	0.647114896210987
0.151490733279613	0.647862536338785
0.151759333870535	0.648610765618040
0.152027934461456	0.649361032510267
0.152296535052377	0.650111784727069
0.152565135643298	0.650861178349781
0.152833736234220	0.651616744782500
0.153102336825141	0.652366844598222
0.153370937416062	0.653123701593263
0.153639538006984	0.653876625848237
0.153908138597905	0.654632967131625
0.154176739188826	0.655388583534149
0.154445339779747	0.656149205568092
0.154713940370669	0.656903305855601
0.154982540961590	0.657666142800101
0.155251141552511	0.658424494558363
0.155519742143433	0.659185978389201
0.155788342734354	0.659946706183062
0.156056943325275	0.660712021142373
0.156325543916197	0.661472241302457
0.156594144507118	0.662237763153907
0.156862745098039	0.663004636514480
0.157131345688961	0.663768745256191
0.157399946279882	0.664535489758019
0.157668546870803	0.665304953896852
0.157937147461724	0.666073295163467
0.158205748052646	0.666840232123937
0.158474348643567	0.667616287496563
0.158742949234488	0.668377486368225
0.159011549825410	0.669160447050849
0.159280150416331	0.669920950852554
0.159548751007252	0.670709203185818
0.159817351598173	0.671469529748689
0.160085952189095	0.672256695837456
0.160354552780016	0.673023231342708
0.160623153370937	0.673806810116272
0.160891753961859	0.674579589869668
0.161160354552780	0.675360329910672
0.161428955143701	0.676141176337429
0.161697555734623	0.676918235191373
0.161966156325544	0.677702906289450
0.162234756916465	0.678482112537480
0.162503357507387	0.679264978684931
0.162771958098308	0.680050712798878
0.163040558689229	0.680830421832866
0.163309159280150	0.681621266571411
0.163577759871072	0.682399651533362
0.163846360461993	0.683195895345911
0.164114961052914	0.683971494241862
0.164383561643836	0.684772769587556
0.164652162234757	0.685548694484115
0.164920762825678	0.686350815342367
0.165189363416599	0.687128702586991
0.165457964007521	0.687933544504417
0.165726564598442	0.688711862229820
0.165995165189363	0.689518862270707
0.166263765780285	0.690299127658956
0.166532366371206	0.691105785163329
0.166800966962127	0.691890104176211
0.167069567553049	0.692696459102246
0.167338168143970	0.693482017582382
0.167606768734891	0.694292761967842
0.167875369325813	0.695074791590592
0.168143969916734	0.695894616813056
0.168412570507655	0.696671744283927
0.168681171098576	0.697494559016751
0.168949771689498	0.698273089005429
0.169218372280419	0.699098838154789
0.169486972871340	0.699880578470694
0.169755573462262	0.700701161073780
0.170024174053183	0.701492170254239
0.170292774644104	0.702309824611006
0.170561375235025	0.703103305134209
0.170829975825947	0.703921554622338
0.171098576416868	0.704717532930267
0.171367177007789	0.705537049960311
0.171635777598711	0.706336686505218
0.171904378189632	0.707152536301351
0.172172978780553	0.707960155268112
0.172441579371475	0.708773719322504
0.172710179962396	0.709580563449709
0.172978780553317	0.710400990944068
0.173247381144239	0.711205311120090
0.173515981735160	0.712027933934843
0.173784582326081	0.712835320266502
0.174053182917002	0.713657287297255
0.174321783507924	0.714467316059386
0.174590384098845	0.715290934929273
0.174858984689766	0.716101962538189
0.175127585280688	0.716925697109570
0.175396185871609	0.717742366431554
0.175664786462530	0.718562337950871
0.175933387053451	0.719383635866784
0.176201987644373	0.720204836884054
0.176470588235294	0.721027399662466
0.176739188826215	0.721849213664208
0.177007789417137	0.722671594751161
0.177276390008058	0.723497606176801
0.177544990598979	0.724320160045826
0.177813591189901	0.725149876934652
0.178082191780822	0.725971461758772
0.178350792371743	0.726801957369248
0.178619392962665	0.727624557342291
0.178887993553586	0.728461434930620
0.179156594144507	0.729279185147460
0.179425194735428	0.730120920161477
0.179693795326350	0.730939783667126
0.179962395917271	0.731780711934074
0.180230996508192	0.732602639230819
0.180499597099114	0.733447385138059
0.180768197690035	0.734266885653140
0.181036798280956	0.735110908497617
0.181305398871877	0.735940379431057
0.181573999462799	0.736776866073013
0.181842600053720	0.737611658034203
0.182111200644641	0.738451575608546
0.182379801235563	0.739277751438690
0.182648401826484	0.740131482348469
0.182917002417405	0.740954135429566
0.183185603008327	0.741807088825438
0.183454203599248	0.742636313367982
0.183722804190169	0.743484312252470
0.183991404781091	0.744316791785059
0.184260005372012	0.745168073423355
0.184528605962933	0.746002935364917
0.184797206553854	0.746850845462051
0.185065807144776	0.747690438976078
0.185334407735697	0.748532797160304
0.185603008326618	0.749384120004775
0.185871608917540	0.750225559531927
0.186140209508461	0.751072701443301
0.186408810099382	0.751916520002484
0.186677410690303	0.752776123979246
0.186946011281225	0.753602710691754
0.187214611872146	0.754474173842178
0.187483212463067	0.755303391806342
0.187751813053989	0.756171167192833
0.188020413644910	0.757005146794097
0.188289014235831	0.757876454696514
0.188557614826753	0.758696268914456
0.188826215417674	0.759587238941601
0.189094816008595	0.760405408668621
0.189363416599517	0.761288812379093
0.189632017190438	0.762113708063174
0.189900617781359	0.762997949260890
0.190169218372280	0.763825146364351
0.190437818963202	0.764708250623626
0.190706419554123	0.765538721364416
0.190975020145044	0.766419629833068
0.191243620735966	0.767257368469364
0.191512221326887	0.768131540823005
0.191780821917808	0.768978785703455
0.192049422508730	0.769847910617167
0.192318023099651	0.770700561513161
0.192586623690572	0.771565081213127
0.192855224281493	0.772422940462748
0.193123824872415	0.773289827823976
0.193392425463336	0.774147242353947
0.193661026054257	0.775013458611514
0.193929626645179	0.775872987077322
0.194198227236100	0.776745167354295
0.194466827827021	0.777598830679150
0.194735428417943	0.778475903458313
0.195004029008864	0.779330844237286
0.195272629599785	0.780202265779629
0.195541230190706	0.781067666262457
0.195809830781628	0.781940509622163
0.196078431372549	0.782799429609509
0.196347031963470	0.783677304100514
0.196615632554392	0.784536348210540
0.196884233145313	0.785416119782297
0.197152833736234	0.786273648464423
0.197421434327156	0.787164592445861
0.197690034918077	0.788016370292902
0.197958635508998	0.788900404161030
0.198227236099919	0.789760243581100
0.198495836690841	0.790648232636316
0.198764437281762	0.791503701622335
0.199033037872683	0.792396501202956
0.199301638463605	0.793253383191746
0.199570239054526	0.794143909394294
0.199838839645447	0.795007930613400
0.200107440236369	0.795889713923700
0.200376040827290	0.796764081879067
0.200644641418211	0.797640674031623
0.200913242009132	0.798519991271510
0.201181842600054	0.799395896854167
0.201450443190975	0.800275756599314
0.201719043781896	0.801155238435404
0.201987644372818	0.802033275691479
0.202256244963739	0.802913869762778
0.202524845554660	0.803794106387381
0.202793446145582	0.804677031849098
0.203062046736503	0.805554216816767
0.203330647327424	0.806442027274830
0.203599247918345	0.807318789983412
0.203867848509267	0.808207415218724
0.204136449100188	0.809084981207131
0.204405049691109	0.809974498152291
0.204673650282031	0.810853082782017
0.204942250872952	0.811744456482366
0.205210851463873	0.812622660213153
0.205479452054795	0.813516919874480
0.205748052645716	0.814393191069929
0.206016653236637	0.815291167014529
0.206285253827558	0.816167405957316
0.206553854418480	0.817064199124785
0.206822455009401	0.817945405005884
0.207091055600322	0.818840969570697
0.207359656191244	0.819722354089351
0.207628256782165	0.820617717878096
0.207896857373086	0.821506827371366
0.208165457964008	0.822392007254393
0.208434058554929	0.823291463166003
0.208702659145850	0.824172695974059
0.208971259736771	0.825074696553823
0.209239860327693	0.825955819893598
0.209508460918614	0.826861903701794
0.209777061509535	0.827738592809331
0.210045662100457	0.828649467402097
0.210314262691378	0.829525662960640
0.210582863282299	0.830436486086541
0.210851463873221	0.831317695314650
0.211120064464142	0.832222376057482
0.211388665055063	0.833110459609888
0.211657265645984	0.834013092087004
0.211925866236906	0.834904565057227
0.212194466827827	0.835803632873195
0.212463067418748	0.836699177145626
0.212731668009670	0.837597499492232
0.213000268600591	0.838497270591919
0.213268869191512	0.839392085773065
0.213537469782434	0.840292865127627
0.213806070373355	0.841192194639466
0.214074670964276	0.842091347683853
0.214343271555197	0.842990568484405
0.214611872146119	0.843893569180883
0.214880472737040	0.844789738011301
0.215149073327961	0.845695322868619
0.215417673918883	0.846593154466405
0.215686274509804	0.847497377234988
0.215954875100725	0.848397909521075
0.216223475691646	0.849301379402289
0.216492076282568	0.850205284476262
0.216760676873489	0.851105826636233
0.217029277464410	0.852013223439393
0.217297878055332	0.852912963245889
0.217566478646253	0.853820797007541
0.217835079237174	0.854726183120363
0.218103679828096	0.855627070598863
0.218372280419017	0.856537953484647
0.218640881009938	0.857437144101230
0.218909481600860	0.858351476128313
0.219178082191781	0.859250639707181
0.219446682782702	0.860161245394311
0.219715283373623	0.861067477828992
0.219983883964545	0.861975384381630
0.220252484555466	0.862883423471344
0.220521085146387	0.863791838961905
0.220789685737309	0.864699540308761
0.221058286328230	0.865610346975414
0.221326886919151	0.866515535696456
0.221595487510072	0.867431464620260
0.221864088100994	0.868334393605053
0.222132688691915	0.869249549400983
0.222401289282836	0.870155751096436
0.222669889873758	0.871070529176670
0.222938490464679	0.871981565820008
0.223207091055600	0.872888143856976
0.223475691646522	0.873806264008046
0.223744292237443	0.874712616676578
0.224012892828364	0.875629367927362
0.224281493419286	0.876537176103141
0.224550094010207	0.877453749309351
0.224818694601128	0.878365932811419
0.225087295192049	0.879277596574210
0.225355895782971	0.880194974741163
0.225624496373892	0.881105552558312
0.225893096964813	0.882019989336530
0.226161697555735	0.882936389784155
0.226430298146656	0.883848204267995
0.226698898737577	0.884767320371632
0.226967499328498	0.885680067141129
0.227236099919420	0.886595230793336
0.227504700510341	0.887512267510606
0.227773301101262	0.888427440125814
0.228041901692184	0.889345728684907
0.228310502283105	0.890259738687449
0.228579102874026	0.891179752348720
0.228847703464948	0.892092221167059
0.229116304055869	0.893016114881493
0.229384904646790	0.893927009644553
0.229653505237712	0.894849437550255
0.229922105828633	0.895767352964035
0.230190706419554	0.896681532593406
0.230459307010475	0.897606548049270
0.230727907601397	0.898516955920047
0.230996508192318	0.899447591579922
0.231265108783239	0.900352945862766
0.231533709374161	0.901287539778337
0.231802309965082	0.902191369909793
0.232070910556003	0.903127668594822
0.232339511146924	0.904031506421245
0.232608111737846	0.904967996601137
0.232876712328767	0.905872470639070
0.233145312919688	0.906811566420425
0.233413913510610	0.907711510637177
0.233682514101531	0.908655287862833
0.233951114692452	0.909555727531963
0.234219715283374	0.910495254150967
0.234488315874295	0.911400104631612
0.234756916465216	0.912338930478959
0.235025517056138	0.913247085297077
0.235294117647059	0.914181894349662
0.235562718237980	0.915088322155442
0.235831318828901	0.916032941165179
0.236099919419823	0.916934199717939
0.236368520010744	0.917876438412908
0.236637120601665	0.918782314884839
0.236905721192587	0.919722157745216
0.237174321783508	0.920630734689101
0.237442922374429	0.921570308310237
0.237711522965350	0.922480422966193
0.237980123556272	0.923411548153197
0.238248724147193	0.924332523683635
0.238517324738114	0.925261582836349
0.238785925329036	0.926181162517826
0.239054525919957	0.927111292162728
0.239323126510878	0.928030475429137
0.239591727101800	0.928961585448586
0.239860327692721	0.929879922411609
0.240128928283642	0.930811801811548
0.240397528874564	0.931732489698314
0.240666129465485	0.932662648621407
0.240934730056406	0.933583137665643
0.241203330647327	0.934514286502231
0.241471931238249	0.935432756318223
0.241740531829170	0.936370078258481
0.242009132420091	0.937284876684553
0.242277733011013	0.938220350709363
0.242546333601934	0.939139934281331
0.242814934192855	0.940072863404907
0.243083534783776	0.940993454133347
0.243352135374698	0.941925232839641
0.243620735965619	0.942851461807786
0.243889336556540	0.943775972285235
0.244157937147462	0.944704595362947
0.244426537738383	0.945631753561953
0.244695138329304	0.946559540832284
0.244963738920226	0.947487129391619
0.245232339511147	0.948413994402708
0.245500940102068	0.949343034177232
0.245769540692990	0.950269011297420
0.246038141283911	0.951198532955940
0.246306741874832	0.952124511167200
0.246575342465753	0.953056687869817
0.246843943056675	0.953976867628959
0.247112543647596	0.954915216403789
0.247381144238517	0.955834096847317
0.247649744829439	0.956770697957106
0.247918345420360	0.957689114162134
0.248186946011281	0.958632422641649
0.248455546602202	0.959542998814742
0.248724147193124	0.960491420241772
0.248992747784045	0.961396791992533
0.249261348374966	0.962351906702452
0.249529948965888	0.963255579750580
0.249798549556809	0.964208434002874
0.250067150147730	0.965111389204602
0.250335750738652	0.966065892591478
0.250604351329573	0.966971587770244
0.250872951920494	0.967920894398876
0.251141552511416	0.968831983583835
0.251410153102337	0.969778026500686
0.251678753693258	0.970692330234574
0.251947354284179	0.971635289117623
0.252215954875101	0.972549825651998
0.252484555466022	0.973493079743654
0.252753156056943	0.974408778013802
0.253021756647865	0.975350933168952
0.253290357238786	0.976271110160927
0.253558957829707	0.977203965006382
0.253827558420629	0.978131913716355
0.254096159011550	0.979061020625844
0.254364759602471	0.979990852480180
0.254633360193392	0.980920476810511
0.254901960784314	0.981850700952558
0.255170561375235	0.982779056874302
0.255439161966156	0.983706248905028
0.255707762557078	0.984638505182551
0.255976363147999	0.985563676179486
0.256244963738920	0.986497479834025
0.256513564329842	0.987423252526835
0.256782164920763	0.988354425865273
0.257050765511684	0.989281502963453
0.257319366102605	0.990211340984961
0.257587966693527	0.991142474781936
0.257856567284448	0.992070393516860
0.258125167875369	0.993000407389823
0.258393768466291	0.993927844052099
0.258662369057212	0.994853842463371
0.258930969648133	0.995783373441675
0.259199570239055	0.996725095172393
0.259468170829976	0.997631878685622
0.259736771420897	0.998583314459223
0.260005372011818	0.999490906966399
0.260273972602740	1.00043982844902
0.260542573193661	1.00135058574964
0.260811173784582	1.00229458229561
0.261079774375504	1.00320588117679
0.261348374966425	1.00415864473898
0.261616975557346	1.00505864189903
0.261885576148268	1.00601532155817
0.262154176739189	1.00691964549103
0.262422777330110	1.00786545592899
0.262691377921031	1.00877933573937
0.262959978511953	1.00972079388980
0.263228579102874	1.01063691395658
0.263497179693795	1.01157553468107
0.263765780284717	1.01249442807299
0.264034380875638	1.01342953012660
0.264302981466559	1.01435046340898
0.264571582057481	1.01528794249204
0.264840182648402	1.01620008328694
0.265108783239323	1.01714726633381
0.265377383830244	1.01805361681027
0.265645984421166	1.01900091888689
0.265914585012087	1.01991032703634
0.266183185603008	1.02085494149679
0.266451786193930	1.02176122954258
0.266720386784851	1.02271251173041
0.266988987375772	1.02361188350776
0.267257587966694	1.02456761362790
0.267526188557615	1.02546378994643
0.267794789148536	1.02641903079212
0.268063389739457	1.02732061178125
0.268331990330379	1.02826894907959
0.268600590921300	1.02917534457397
0.268869191512221	1.03011419570254
0.269137792103143	1.03103391541570
0.269406392694064	1.03196278522117
0.269674993284985	1.03288346661898
0.269943593875907	1.03381319831975
0.270212194466828	1.03473618180104
0.270480795057749	1.03566400012367
0.270749395648670	1.03658941659004
0.271017996239592	1.03750763419523
0.271286596830513	1.03844155833485
0.271555197421434	1.03935526665965
0.271823798012356	1.04028504427666
0.272092398603277	1.04121710968857
0.272360999194198	1.04212471577308
0.272629599785120	1.04306575271208
0.272898200376041	1.04397248244539
0.273166800966962	1.04491086693286
0.273435401557883	1.04582103209653
0.273704002148805	1.04675880750885
0.273972602739726	1.04766552240095
0.274241203330647	1.04860331037692
0.274509803921569	1.04951412058756
0.274778404512490	1.05045045762204
0.275047005103411	1.05135010212313
0.275315605694333	1.05230015430763
0.275584206285254	1.05319488731654
0.275852806876175	1.05414204846476
0.276121407467096	1.05503941400416
0.276390008058018	1.05598405045730
0.276658608648939	1.05688224095414
0.276927209239860	1.05782300488463
0.277195809830782	1.05873334051382
0.277464410421703	1.05965517049781
0.277733011012624	1.06057785777198
0.278001611603546	1.06149543737463
0.278270212194467	1.06241820417937
0.278538812785388	1.06333371010659
0.278807413376309	1.06425849938587
0.279076013967231	1.06517100428317
0.279344614558152	1.06609931514354
0.279613215149073	1.06700288967086
0.279881815739995	1.06794599084590
0.280150416330916	1.06883423038202
0.280419016921837	1.06978144100522
0.280687617512759	1.07067265766217
0.280956218103680	1.07161556223451
0.281224818694601	1.07250908239564
0.281493419285522	1.07344767199333
0.281762019876444	1.07434567805148
0.282030620467365	1.07527840781079
0.282299221058286	1.07618145978924
0.282567821649208	1.07711010803356
0.282836422240129	1.07801332933430
0.283105022831050	1.07894189818176
0.283373623421972	1.07984356370631
0.283642224012893	1.08077163293898
0.283910824603814	1.08167451975613
0.284179425194735	1.08260110997779
0.284448025785657	1.08350201706502
0.284716626376578	1.08443102345209
0.284985226967499	1.08532914650308
0.285253827558421	1.08625810899898
0.285522428149342	1.08715492836639
0.285791028740263	1.08808430397674
0.286059629331185	1.08898366469432
0.286328229922106	1.08990378239756
0.286596830513027	1.09081013254935
0.286865431103948	1.09172830652077
0.287134031694870	1.09263306532472
0.287402632285791	1.09355184678948
0.287671232876712	1.09445400622642
0.287939833467634	1.09537255237343
0.288208434058555	1.09627532802341
0.288477034649476	1.09719251607136
0.288745635240398	1.09809607736005
0.289014235831319	1.09900808131806
0.289282836422240	1.09991671449224
0.289551437013161	1.10082549299390
0.289820037604083	1.10173340133622
0.290088638195004	1.10264225648272
0.290357238785925	1.10354727591891
0.290625839376847	1.10446248990633
0.290894439967768	1.10535605919749
0.291163040558689	1.10627775368402
0.291431641149611	1.10717085470718
0.291700241740532	1.10808850876898
0.291968842331453	1.10898158386105
0.292237442922374	1.10990206496899
0.292506043513296	1.11078731265503
0.292774644104217	1.11171763388005
0.293043244695138	1.11259397983444
0.293311845286060	1.11352433466905
0.293580445876981	1.11440441414214
0.293849046467902	1.11532949737750
0.294117647058824	1.11621062338716
0.294386247649745	1.11713194898014
0.294654848240666	1.11802055354269
0.294923448831587	1.11893152345413
0.295192049422509	1.11982629937328
0.295460650013430	1.12073261979938
0.295729250604351	1.12162749779047
0.295997851195273	1.12253384562185
0.296266451786194	1.12342830380016
0.296535052377115	1.12433211386633
0.296803652968037	1.12522802105029
0.297072253558958	1.12612900435579
0.297340854149879	1.12702500641768
0.297609454740800	1.12792525108435
0.297878055331722	1.12882208851211
0.298146655922643	1.12971930312704
0.298415256513564	1.13061220210945
0.298683857104486	1.13151543517892
0.298952457695407	1.13240334831997
0.299221058286328	1.13330615793756
0.299489658877250	1.13419514674983
0.299758259468171	1.13509415257375
0.300026860059092	1.13598318618512
0.300295460650013	1.13688311909339
0.300564061240935	1.13777036635519
0.300832661831856	1.13866884299683
0.301101262422777	1.13955805947076
0.301369863013699	1.14045014400613
0.301638463604620	1.14134309185504
0.301907064195541	1.14223200306166
0.302175664786463	1.14312568907194
0.302444265377384	1.14401241873726
0.302712865968305	1.14490310140659
0.302981466559227	1.14579952938152
0.303250067150148	1.14667305004803
0.303518667741069	1.14758100402348
0.303787268331990	1.14844739033887
0.304055868922912	1.14935660466752
0.304324469513833	1.15022313591792
0.304593070104754	1.15112487168257
0.304861670695676	1.15200205506250
0.305130271286597	1.15289337617902
0.305398871877518	1.15377587630375
0.305667472468439	1.15466064271928
0.305936073059361	1.15554396290208
0.306204673650282	1.15643438769940
0.306473274241203	1.15730517139541
0.306741874832125	1.15819973638512
0.307010475423046	1.15907074125163
0.307279076013967	1.15996390488892
0.307547676604889	1.16083337010709
0.307816277195810	1.16172671863121
0.308084877786731	1.16259421848232
0.308353478377653	1.16348605766696
0.308622078968574	1.16435382954205
0.308890679559495	1.16524234606603
0.309159280150416	1.16611266834331
0.309427880741338	1.16699549494729
0.309696481332259	1.16786790401139
0.309965081923180	1.16874897800073
0.310233682514102	1.16962009661216
0.310502283105023	1.17050247101302
0.310770883695944	1.17136803899775
0.311039484286865	1.17225194636791
0.311308084877787	1.17311620565147
0.311576685468708	1.17400104494828
0.311845286059629	1.17486057069695
0.312113886650551	1.17574463814869
0.312382487241472	1.17660733574566
0.312651087832393	1.17748453590861
0.312919688423315	1.17835088421143
0.313188289014236	1.17922594248406
0.313456889605157	1.18008796645067
0.313725490196079	1.18096291107031
0.313994090787000	1.18182547655775
0.314262691377921	1.18269899079334
0.314531291968842	1.18356106720491
0.314799892559764	1.18443062608108
0.315068493150685	1.18529408913281
0.315337093741606	1.18616346984195
0.315605694332528	1.18702200978356
0.315874294923449	1.18789146485274
0.316142895514370	1.18875196454727
0.316411496105291	1.18961698441973
0.316680096696213	1.19047619434339
0.316948697287134	1.19134163591128
0.317217297878055	1.19219981445049
0.317485898468977	1.19306173661116
0.317754499059898	1.19392137713037
0.318023099650819	1.19477832639179
0.318291700241741	1.19564130002820
0.318560300832662	1.19649538011504
0.318828901423583	1.19735455448693
0.319097502014505	1.19821114025010
0.319366102605426	1.19906611564913
0.319634703196347	1.19992289763151
0.319903303787268	1.20077767598867
0.320171904378190	1.20163100541613
0.320440504969111	1.20248563153103
0.320709105560032	1.20333678686296
0.320977706150954	1.20419272494666
0.321246306741875	1.20503877381674
0.321514907332796	1.20589513882235
0.321783507923717	1.20674050445468
0.322052108514639	1.20759506141424
0.322320709105560	1.20844068551052
0.322589309696481	1.20929161873179
0.322857910287403	1.21013126114569
0.323126510878324	1.21099116986667
0.323395111469245	1.21182658889660
0.323663712060167	1.21268255504796
0.323932312651088	1.21351426754752
0.324200913242009	1.21437183385364
0.324469513832930	1.21520269925593
0.324738114423852	1.21605768980253
0.325006715014773	1.21688889075549
0.325275315605694	1.21774079641595
0.325543916196616	1.21856934245823
0.325812516787537	1.21942497951536
0.326081117378458	1.22024701068865
0.326349717969380	1.22110211272474
0.326618318560301	1.22192352159268
0.326886919151222	1.22277754309504
0.327155519742143	1.22359875881190
0.327424120333065	1.22444686925529
0.327692720923986	1.22527222196495
0.327961321514907	1.22611545763784
0.328229922105829	1.22694037040338
0.328498522696750	1.22778060130911
0.328767123287671	1.22860952014565
0.329035723878593	1.22943731193998
0.329304324469514	1.23027282871737
0.329572925060435	1.23110255577994
0.329841525651356	1.23192889080763
0.330110126242278	1.23276493066447
0.330378726833199	1.23357586912772
0.330647327424120	1.23442354733387
0.330915928015042	1.23523077309086
0.331184528605963	1.23607759442954
0.331453129196884	1.23687253349152
0.331721729787806	1.23773163465035
0.331990330378727	1.23852068030021
0.332258930969648	1.23937379913206
0.332527531560569	1.24016722144953
0.332796132151491	1.24101608716566
0.333064732742412	1.24180654280782
0.333333333333333	1.24265670355636
0.333601933924255	1.24344445819618
0.333870534515176	1.24429194142351
0.334139135106097	1.24508022792908
0.334407735697019	1.24592484316085
0.334676336287940	1.24671252314724
0.334944936878861	1.24755269095741
0.335213537469782	1.24833885733785
0.335482138060704	1.24918730999430
0.335750738651625	1.24995895360246
0.336019339242546	1.25080979249718
0.336287939833468	1.25158458921395
0.336556540424389	1.25242564212731
0.336825141015310	1.25320697983196
0.337093741606232	1.25403969968924
0.337362342197153	1.25482337275736
0.337630942788074	1.25565508479029
0.337899543378995	1.25643647119228
0.338168143969917	1.25725889078803
0.338436744560838	1.25805058516156
0.338705345151759	1.25886822308062
0.338973945742681	1.25965384856139
0.339242546333602	1.26047215459430
0.339511146924523	1.26125405038444
0.339779747515445	1.26207303377999
0.340048348106366	1.26285340114911
0.340316948697287	1.26367181864362
0.340585549288208	1.26444706809278
0.340854149879130	1.26526528322507
0.341122750470051	1.26603837413208
0.341391351060972	1.26685802901396
0.341659951651894	1.26762395272725
0.341928552242815	1.26844417235827
0.342197152833736	1.26921568851223
0.342465753424658	1.27002027341432
0.342734354015579	1.27080060250494
0.343002954606500	1.27159879626557
0.343271555197422	1.27237946461550
0.343540155788343	1.27317538043541
0.343808756379264	1.27395394649393
0.344077356970185	1.27474819039821
0.344345957561107	1.27552592462525
0.344614558152028	1.27631236920208
0.344883158742949	1.27709792580571
0.345151759333871	1.27787814043559
0.345420359924792	1.27866186079510
0.345688960515713	1.27943674247986
0.345957561106634	1.28022982886519
0.346226161697556	1.28099175801446
0.346494762288477	1.28178479125977
0.346763362879398	1.28254740738952
0.347031963470320	1.28333851195473
0.347300564061241	1.28409923507064
0.347569164652162	1.28488663713583
0.347837765243084	1.28564934112949
0.348106365834005	1.28643038597938
0.348374966424926	1.28719598727250
0.348643567015848	1.28796934343099
0.348912167606769	1.28873918051002
0.349180768197690	1.28950617132274
0.349449368788611	1.29027634839186
0.349717969379533	1.29104152390418
0.349986569970454	1.29180893899625
0.350255170561375	1.29257393889989
0.350523771152297	1.29333647931400
0.350792371743218	1.29410368446907
0.351060972334139	1.29486023825794
0.351329572925060	1.29562795179679
0.351598173515982	1.29638166650271
0.351866774106903	1.29714774680510
0.352135374697824	1.29790086981195
0.352403975288746	1.29866322406342
0.352672575879667	1.29941348480146
0.352941176470588	1.30017469711097
0.353209777061510	1.30092623931458
0.353478377652431	1.30168302484598
0.353746978243352	1.30243248195350
0.354015578834274	1.30318687047765
0.354284179425195	1.30393638605936
0.354552780016116	1.30468509196045
0.354821380607037	1.30543711442482
0.355089981197959	1.30618155226513
0.355358581788880	1.30693334219220
0.355627182379801	1.30766866021300
0.355895782970723	1.30843188992192
0.356164383561644	1.30915441013570
0.356432984152565	1.30991832209791
0.356701584743486	1.31063998832802
0.356970185334408	1.31139999278896
0.357238785925329	1.31212407594606
0.357507386516250	1.31287635207267
0.357775987107172	1.31359994032512
0.358044587698093	1.31435521670481
0.358313188289014	1.31507265639027
0.358581788879936	1.31582263211720
0.358850389470857	1.31654523524003
0.359118990061778	1.31728814234376
0.359387590652700	1.31801046493934
0.359656191243621	1.31874998600566
0.359924791834542	1.31947348979580
0.360193392425463	1.32020945756248
0.360461993016385	1.32092738527655
0.360730593607306	1.32166532666702
0.360999194198227	1.32238146754293
0.361267794789149	1.32311273268964
0.361536395380070	1.32383597548012
0.361804995970991	1.32455662283478
0.362073596561912	1.32527873653022
0.362342197152834	1.32600226830270
0.362610797743755	1.32671822945868
0.362879398334676	1.32743993053433
0.363147998925598	1.32815550455932
0.363416599516519	1.32887196169059
0.363685200107440	1.32958876318957
0.363953800698362	1.33030189797915
0.364222401289283	1.33101805169780
0.364491001880204	1.33172653799082
0.364759602471126	1.33244263320348
0.365028203062047	1.33314586945022
0.365296803652968	1.33386577391152
0.365565404243889	1.33456197967773
0.365834004834811	1.33528080012867
0.366102605425732	1.33597490560886
0.366371206016653	1.33669161725371
0.366639806607575	1.33738436632485
0.366908407198496	1.33809726287733
0.367177007789417	1.33879201010590
0.367445608380338	1.33949223715266
0.367714208971260	1.34020793827275
0.367982809562181	1.34087351335082
0.368251410153102	1.34160966479611
0.368520010744024	1.34227052729254
0.368788611334945	1.34299688493368
0.369057211925866	1.34366382585856
0.369325812516788	1.34438165505061
0.369594413107709	1.34504981533228
0.369863013698630	1.34576369455167
0.370131614289552	1.34643166427694
0.370400214880473	1.34714211542910
0.370668815471394	1.34780976950917
0.370937416062315	1.34851228849096
0.371206016653237	1.34918683762102
0.371474617244158	1.34987960468009
0.371743217835079	1.35055210576198
0.372011818426001	1.35124755757836
0.372280419016922	1.35191534218638
0.372549019607843	1.35260708222496
0.372817620198764	1.35327501010047
0.373086220789686	1.35396263152533
0.373354821380607	1.35463000437180
0.373623421971528	1.35531386602666
0.373892022562450	1.35598107773560
0.374160623153371	1.35665967515297
0.374429223744292	1.35732775165927
0.374697824335214	1.35800071557103
0.374966424926135	1.35867017699965
0.375235025517056	1.35933834230026
0.375503626107978	1.36000666329004
0.375772226698899	1.36067240273488
0.376040827289820	1.36133872162325
0.376309427880741	1.36200022013653
0.376578028471663	1.36266697639365
0.376846629062584	1.36332644766240
0.377115229653505	1.36398597469334
0.377383830244427	1.36464839045170
0.377652430835348	1.36530345378715
0.377921031426269	1.36596404551959
0.378189632017190	1.36661706498854
0.378458232608112	1.36727476159798
0.378726833199033	1.36792400686643
0.378995433789954	1.36858156834909
0.379264034380876	1.36923306772229
0.379532634971797	1.36987954605313
0.379801235562718	1.37052815678552
0.380069836153640	1.37118463219000
0.380338436744561	1.37181836561387
0.380607037335482	1.37247675542373
0.380875637926404	1.37310991985010
0.381144238517325	1.37376280936070
0.381412839108246	1.37439639721867
0.381681439699167	1.37504456033949
0.381950040290089	1.37567819192667
0.382218640881010	1.37632116946913
0.382487241471931	1.37695439104609
0.382755842062853	1.37759510487142
0.383024442653774	1.37822475728397
0.383293043244695	1.37886415168349
0.383561643835616	1.37949152723841
0.383830244426538	1.38012593827150
0.384098845017459	1.38075543539800
0.384367445608380	1.38138302467419
0.384636046199302	1.38201052108207
0.384904646790223	1.38264253672005
0.385173247381144	1.38325948549254
0.385441847972066	1.38389202003733
0.385710448562987	1.38450817558836
0.385979049153908	1.38513235712093
0.386247649744830	1.38575441792460
0.386516250335751	1.38636869619548
0.386784850926672	1.38699370530102
0.387053451517593	1.38760360839131
0.387322052108515	1.38822467900484
0.387590652699436	1.38883546986425
0.387859253290357	1.38945505508508
0.388127853881279	1.39005208759818
0.388396454472200	1.39068293358748
0.388665055063121	1.39127254567774
0.388933655654042	1.39189799478988
0.389202256244964	1.39249073075228
0.389470856835885	1.39310873354981
0.389739457426806	1.39370124592166
0.390008058017728	1.39431928212326
0.390276658608649	1.39490305828039
0.390545259199570	1.39552236193085
0.390813859790492	1.39610260048012
0.391082460381413	1.39672301356644
0.391351060972334	1.39729665967591
0.391619661563255	1.39791464603190
0.391888262154177	1.39848878584977
0.392156862745098	1.39909987268734
0.392425463336019	1.39967692988991
0.392694063926941	1.40028024945665
0.392962664517862	1.40085858457410
0.393231265108783	1.40145610457128
0.393499865699705	1.40203405922446
0.393768466290626	1.40262947738625
0.394037066881547	1.40320438560084
0.394305667472468	1.40379609096188
0.394574268063390	1.40437022169241
0.394842868654311	1.40495742887386
0.395111469245232	1.40552996208122
0.395380069836154	1.40611538878407
0.395648670427075	1.40668421130420
0.395917271017996	1.40726785930277
0.396185871608918	1.40783334964479
0.396454472199839	1.40841456602525
0.396723072790760	1.40897814047545
0.396991673381681	1.40955546178757
0.397260273972603	1.41011853744794
0.397528874563524	1.41069029546587
0.397797475154445	1.41125507933834
0.398066075745367	1.41182006780849
0.398334676336288	1.41238465210393
0.398603276927209	1.41294554246353
0.398871877518131	1.41350891649030
0.399140478109052	1.41406899045295
0.399409078699973	1.41461866707721
0.399677679290894	1.41518892831991
0.399946279881816	1.41573710785795
0.400214880472737	1.41629560604364
0.400483481063658	1.41684409794917
0.400752081654580	1.41740118758771
0.401020682245501	1.41794640751817
0.401289282836422	1.41850231780585
0.401557883427344	1.41904305459736
0.401826484018265	1.41959636767655
0.402095084609186	1.42013536585657
0.402363685200107	1.42068606117731
0.402632285791029	1.42122239663020
0.402900886381950	1.42176853451756
0.403169486972871	1.42230418809272
0.403438087563793	1.42284810061411
0.403706688154714	1.42337980409392
0.403975288745635	1.42392049509970
0.404243889336557	1.42445180165438
0.404512489927478	1.42498732491016
0.404781090518399	1.42551870535589
0.405049691109320	1.42604716639862
0.405318291700242	1.42657911797914
0.405586892291163	1.42710589743015
0.405855492882084	1.42763232205596
0.406124093473006	1.42815812391032
0.406392694063927	1.42868156917078
0.406661294654848	1.42920348215632
0.406929895245770	1.42972494527908
0.407198495836691	1.43024458411233
0.407467096427612	1.43076278746993
0.407735697018533	1.43128112160288
0.408004297609455	1.43179395317386
0.408272898200376	1.43231131140253
0.408541498791297	1.43282169435367
0.408810099382219	1.43333499449305
0.409078699973140	1.43384350728175
0.409347300564061	1.43435409804168
0.409615901154983	1.43485840280622
0.409884501745904	1.43536897724452
0.410153102336825	1.43586873022472
0.410421702927747	1.43637574624410
0.410690303518668	1.43687478360793
0.410958904109589	1.43737746126663
0.411227504700510	1.43787442251069
0.411496105291432	1.43837452116760
0.411764705882353	1.43886819431034
0.412033306473274	1.43936515147762
0.412301907064196	1.43985661736612
0.412570507655117	1.44035059436697
0.412839108246038	1.44084020950971
0.413107708836959	1.44132984861281
0.413376309427881	1.44181745525078
0.413644910018802	1.44230404963768
0.413913510609723	1.44278900250907
0.414182111200645	1.44327216267753
0.414450711791566	1.44375575460951
0.414719312382487	1.44423478114376
0.414987912973409	1.44471613056668
0.415256513564330	1.44519241126747
0.415525114155251	1.44566990976850
0.415793714746173	1.44614495038042
0.416062315337094	1.44661828241215
0.416330915928015	1.44709125216750
0.416599516518936	1.44756125840376
0.416868117109858	1.44803158730792
0.417136717700779	1.44849904051374
0.417405318291700	1.44896584226721
0.417673918882622	1.44943097508613
0.417942519473543	1.44989473373985
0.418211120064464	1.45035685797803
0.418479720655385	1.45081812211342
0.418748321246307	1.45127732447490
0.419016921837228	1.45173478665299
0.419285522428149	1.45219252027136
0.419554123019071	1.45264631038583
0.419822723609992	1.45310081820829
0.420091324200913	1.45355305910095
0.420359924791835	1.45400284693580
0.420628525382756	1.45445390826978
0.420897125973677	1.45489978600100
0.421165726564599	1.45534840830748
0.421434327155520	1.45579096239357
0.421702927746441	1.45623664282553
0.421971528337362	1.45667697752040
0.422240128928284	1.45711881557932
0.422508729519205	1.45755725743215
0.422777330110126	1.45799537272295
0.423045930701048	1.45843121529914
0.423314531291969	1.45886630827934
0.423583131882890	1.45929908788909
0.423851732473811	1.45973193500716
0.424120333064733	1.46016086338806
0.424388933655654	1.46059108596366
0.424657534246575	1.46101752237103
0.424926134837497	1.46144450139679
0.425194735428418	1.46186780205304
0.425463336019339	1.46229199646703
0.425731936610261	1.46271301240029
0.426000537201182	1.46313241925736
0.426269137792103	1.46355259733532
0.426537738383025	1.46396770718500
0.426806338973946	1.46438618101286
0.427074939564867	1.46479589233377
0.427343540155788	1.46521448167977
0.427612140746710	1.46562280371326
0.427880741337631	1.46603015103605
0.428149341928552	1.46644238495511
0.428417942519474	1.46684449758691
0.428686543110395	1.46725480973298
0.428955143701316	1.46765335492812
0.429223744292237	1.46806019947210
0.429492344883159	1.46846181022782
0.429760945474080	1.46884577715600
0.430029546065001	1.46927685387889
0.430298146655923	1.46962805496039
0.430566747246844	1.47007753563301
0.430835347837765	1.47040884078834
0.431103948428687	1.47086026147860
0.431372549019608	1.47120774184442
0.431641149610529	1.47162537614692
0.431909750201451	1.47198425886825
0.432178350792372	1.47240154242822
0.432446951383293	1.47275036520258
0.432715551974214	1.47317194994181
0.432984152565136	1.47351553084799
0.433252753156057	1.47393635284624
0.433521353746978	1.47426216608066
0.433789954337900	1.47469166418298
0.434058554928821	1.47502366956321
0.434327155519742	1.47543780595664
0.434595756110663	1.47577505862271
0.434864356701585	1.47617397897347
0.435132957292506	1.47650943969161
0.435401557883427	1.47692251438679
0.435670158474349	1.47723537817195
0.435938759065270	1.47765413679235
0.436207359656191	1.47797571591423
0.436475960247113	1.47836078449905
0.436744560838034	1.47871301163181
0.437013161428955	1.47906718818509
0.437281762019877	1.47943383372671
0.437550362610798	1.47977485381719
0.437818963201719	1.48015506056584
0.438087563792640	1.48047641527057
0.438356164383562	1.48085083286661
0.438624764974483	1.48117972730785
0.438893365565404	1.48155601868757
0.439161966156326	1.48186833788986
0.439430566747247	1.48224367954263
0.439699167338168	1.48255216764547
0.439967767929089	1.48294940909885
0.440236368520011	1.48322329596771
0.440504969110932	1.48362441284323
0.440773569701853	1.48390921622173
0.441042170292775	1.48428695308446
0.441310770883696	1.48458157890900
0.441579371474617	1.48495046832451
0.441847972065539	1.48525688662006
0.442116572656460	1.48560280321728
0.442385173247381	1.48591686098007
0.442653773838303	1.48624771118480
0.442922374429224	1.48658403984598
0.443190975020145	1.48688549925174
0.443459575611066	1.48723550600256
0.443728176201988	1.48752672743640
0.443996776792909	1.48786382945658
0.444265377383830	1.48817398132482
0.444533977974752	1.48849644362163
0.444802578565673	1.48879691063056
0.445071179156594	1.48913617155367
0.445339779747515	1.48941526690359
0.445608380338437	1.48974335371328
0.445876980929358	1.49005364566852
0.446145581520279	1.49034946540546
0.446414182111201	1.49066333824074
0.446682782702122	1.49095893101077
0.446951383293043	1.49126759535612
0.447219983883965	1.49156125041055
0.447488584474886	1.49186685887444
0.447757185065807	1.49215720580294
0.448025785656729	1.49245894302128
0.448294386247650	1.49274795675063
0.448562986838571	1.49304415998844
0.448831587429492	1.49333227908121
0.449100188020414	1.49362187429898
0.449368788611335	1.49391409461898
0.449637389202256	1.49419298694451
0.449905989793178	1.49448921274280
0.450174590384099	1.49475435159172
0.450443190975020	1.49505642713891
0.450711791565941	1.49531675557433
0.450980392156863	1.49561500534233
0.451248992747784	1.49587314843812
0.451517593338705	1.49616541691381
0.451786193929627	1.49642388378154
0.452054794520548	1.49670985985788
0.452323395111469	1.49696815447477
0.452591995702391	1.49724718108275
0.452860596293312	1.49750750044409
0.453129196884233	1.49778017668303
0.453397797475155	1.49803821551761
0.453666398066076	1.49830646998913
0.453934998656997	1.49856307772352
0.454203599247918	1.49882710366172
0.454472199838840	1.49908121695306
0.454740800429761	1.49934106079033
0.455009401020682	1.49959316073766
0.455278001611604	1.49984981790810
0.455546602202525	1.50009963135419
0.455815202793446	1.50034911061488
0.456083803384367	1.50059981431714
0.456352403975289	1.50084560857117
0.456621004566210	1.50109173596132
0.456889605157131	1.50133538978621
0.457158205748053	1.50157823686202
0.457426806338974	1.50181813404447
0.457695406929895	1.50205888798368
0.457964007520817	1.50229467391519
0.458232608111738	1.50253231480568
0.458501208702659	1.50276571615974
0.458769809293580	1.50299950085347
0.459038409884502	1.50323045784400
0.459307010475423	1.50345938212693
0.459575611066344	1.50368866684445
0.459844211657266	1.50391526572314
0.460112812248187	1.50414255989738
0.460381412839108	1.50435703606594
0.460650013430030	1.50459075924386
0.460918614020951	1.50480102788188
0.461187214611872	1.50502883151441
0.461455815202793	1.50523680783370
0.461724415793715	1.50546053299421
0.461993016384636	1.50566672001115
0.462261616975557	1.50588648921324
0.462530217566479	1.50609053582720
0.462798818157400	1.50630514258246
0.463067418748321	1.50650863646286
0.463336019339243	1.50671694350897
0.463604619930164	1.50691991482864
0.463873220521085	1.50712288806590
0.464141821112006	1.50732585061141
0.464410421702928	1.50752117506608
0.464679022293849	1.50772361571602
0.464947622884770	1.50791638326492
0.465216223475692	1.50811591259866
0.465484824066613	1.50830288462488
0.465753424657534	1.50850061935464
0.466022025248456	1.50868427395281
0.466290625839377	1.50887822057304
0.466559226430298	1.50906037379962
0.466827827021219	1.50925054350117
0.467096427612141	1.50942787946813
0.467365028203062	1.50961634349589
0.467633628793983	1.50979141615445
0.467902229384905	1.50997462879898
0.468170829975826	1.51014725794957
0.468439430566747	1.51032766089612
0.468708031157669	1.51049641566386
0.468976631748590	1.51067436231883
0.469245232339511	1.51083942612292
0.469513832930432	1.51101412256697
0.469782433521354	1.51117708288253
0.470051034112275	1.51134516943245
0.470319634703196	1.51150919078502
0.470588235294118	1.51167187269922
0.470856835885039	1.51183427279243
0.471125436475960	1.51199001840409
0.471394037066882	1.51215227224400
0.471662637657803	1.51230521332176
0.471931238248724	1.51246317218576
0.472199838839645	1.51261284213718
0.472468439430567	1.51276724340222
0.472737040021488	1.51291478614653
0.473005640612409	1.51306553253116
0.473274241203331	1.51320764814628
0.473542841794252	1.51335862538751
0.473811442385173	1.51349604799398
0.474080042976095	1.51364334941727
0.474348643567016	1.51377725525917
0.474617244157937	1.51392478945317
0.474885844748858	1.51405073153752
0.475154445339780	1.51419616306016
0.475423045930701	1.51432169042436
0.475691646521622	1.51446062891866
0.475960247112544	1.51458477964389
0.476228847703465	1.51471997285984
0.476497448294386	1.51484138849869
0.476766048885308	1.51497135383056
0.477034649476229	1.51509254282406
0.477303250067150	1.51521591637496
0.477571850658071	1.51533696493180
0.477840451248993	1.51545544825788
0.478109051839914	1.51557296675775
0.478377652430835	1.51568915970474
0.478646253021757	1.51580338616967
0.478914853612678	1.51591565896805
0.479183454203599	1.51602660145113
0.479452054794521	1.51613668601446
0.479720655385442	1.51624357958229
0.479989255976363	1.51634985961405
0.480257856567284	1.51645486201315
0.480526457158206	1.51655669276391
0.480795057749127	1.51665905600402
0.481063658340048	1.51675764950583
0.481332258930970	1.51685539236949
0.481600859521891	1.51695285982367
0.481869460112812	1.51704640796650
0.482138060703734	1.51713988814249
0.482406661294655	1.51723162767699
0.482675261885576	1.51731926526471
0.482943862476497	1.51741066512252
0.483212463067419	1.51749678501082
0.483481063658340	1.51757926969692
0.483749664249261	1.51766474930761
0.484018264840183	1.51774439801713
0.484286865431104	1.51782616434294
0.484555466022025	1.51790319009100
0.484824066612947	1.51798052605836
0.485092667203868	1.51805625005327
0.485361267794789	1.51812651597127
0.485629868385710	1.51820337592109
0.485898468976632	1.51826708570559
0.486167069567553	1.51834222796127
0.486435670158474	1.51840236587655
0.486704270749396	1.51847511801603
0.486972871340317	1.51853043725707
0.487241471931238	1.51860075380452
0.487510072522160	1.51865270070751
0.487778673113081	1.51871862062013
0.488047273704002	1.51877036684221
0.488315874294923	1.51882903962600
0.488584474885845	1.51888034338280
0.488853075476766	1.51893387302504
0.489121676067687	1.51898394507885
0.489390276658609	1.51903193694412
0.489658877249530	1.51908017400978
0.489927477840451	1.51912399708561
0.490196078431373	1.51916968594226
0.490464679022294	1.51920972382780
0.490733279613215	1.51925280595101
0.491001880204136	1.51928911621641
0.491270480795058	1.51932863757964
0.491539081385979	1.51936093353578
0.491807681976900	1.51939852602875
0.492076282567822	1.51942792308290
0.492344883158743	1.51946014390414
0.492613483749664	1.51948836121336
0.492882084340586	1.51951225480827
0.493150684931507	1.51954929162979
0.493419285522428	1.51955810961666
0.493687886113349	1.51959279645536
0.493956486704271	1.51960536621287
0.494225087295192	1.51962953664897
0.494493687886113	1.51964458559697
0.494762288477035	1.51966083402766
0.495030889067956	1.51967471651845
0.495299489658877	1.51968617966236
0.495568090249799	1.51969935931281
0.495836690840720	1.51970004462553
0.496105291431641	1.51972762994344
0.496373892022562	1.51970787899845
0.496642492613484	1.51973497388068
0.496911093204405	1.51971757687382
0.497179693795326	1.51973639672442
0.497448294386248	1.51971903291984
0.497716894977169	1.51973207383293
0.497985495568090	1.51971346723408
0.498254096159012	1.51972148256169
0.498522696749933	1.51970128852876
0.498791297340854	1.51970474889416
0.499059897931776	1.51968100359421
0.499328498522697	1.51968091859449
0.499597099113618	1.51965630030814
0.499865699704539	1.51964936893543
0.500134300295461	1.51962563394265
0.500402900886382	1.51961154413323
0.500671501477303	1.51958394231437
0.500940102068225	1.51956970656859
0.501208702659146	1.51954314078604
0.501477303250067	1.51951499238166
0.501745903840988	1.51949383818776
0.502014504431910	1.51945570534511
0.502283105022831	1.51943542251974
0.502551705613752	1.51939211925415
0.502820306204674	1.51937088846658
0.503088906795595	1.51932117492587
0.503357507386516	1.51930078083664
0.503626107977438	1.51924327630564
0.503894708568359	1.51921920393494
0.504163309159280	1.51916636109345
0.504431909750202	1.51913015226920
0.504700510341123	1.51907700425392
0.504969110932044	1.51903673782819
0.505237711522965	1.51898539214054
0.505506312113887	1.51893162280486
0.505774912704808	1.51888651199637
0.506043513295729	1.51882529951088
0.506312113886651	1.51877786458256
0.506580714477572	1.51871372745757
0.506849315068493	1.51866130023392
0.507117915659414	1.51859070936165
0.507386516250336	1.51854853488774
0.507655116841257	1.51845992825230
0.507923717432178	1.51841792621780
0.508192318023100	1.51833140563080
0.508460918614021	1.51827933959348
0.508729519204942	1.51819582229555
0.508998119795864	1.51813500083471
0.509266720386785	1.51805456345100
0.509535320977706	1.51798245102182
0.509803921568628	1.51790250576053
0.510072522159549	1.51782835668353
0.510341122750470	1.51774388926250
0.510609723341391	1.51766537742270
0.510878323932313	1.51758267387543
0.511146924523234	1.51749530960347
0.511415525114155	1.51741142914140
0.511684125705077	1.51731742680847
0.511952726295998	1.51723433918362
0.512221326886919	1.51713718166630
0.512489927477841	1.51704905470067
0.512758528068762	1.51695196912579
0.513027128659683	1.51685426288231
0.513295729250604	1.51675437253127
0.513564329841526	1.51666284254900
0.513832930432447	1.51655005084579
0.514101531023368	1.51645992784265
0.514370131614290	1.51634036082157
0.514638732205211	1.51624813259822
0.514907332796132	1.51612859788682
0.515175933387054	1.51602851011510
0.515444533977975	1.51590960604641
0.515713134568896	1.51580201943726
0.515981735159817	1.51568317482249
0.516250335750739	1.51557092526632
0.516518936341660	1.51545083114000
0.516787536932581	1.51533287018768
0.517056137523503	1.51520924185078
0.517324738114424	1.51509059849533
0.517593338705345	1.51496133765793
0.517861939296266	1.51483974159819
0.518130539887188	1.51470848422951
0.518399140478109	1.51458427400260
0.518667741069030	1.51444597571053
0.518936341659952	1.51432229087264
0.519204942250873	1.51417824262245
0.519473542841794	1.51405179356578
0.519742143432716	1.51390711443774
0.520010744023637	1.51376676113372
0.520279344614558	1.51364441101671
0.520547945205480	1.51347484850135
0.520816545796401	1.51335574454617
0.521085146387322	1.51318723293607
0.521353746978243	1.51306207501426
0.521622347569165	1.51289350954832
0.521890948160086	1.51276094910947
0.522159548751007	1.51259290973637
0.522428149341929	1.51245286563819
0.522696749932850	1.51228681085535
0.522965350523771	1.51213843785201
0.523233951114693	1.51197046184292
0.523502551705614	1.51182139363924
0.523771152296535	1.51165220930079
0.524039752887456	1.51148979452557
0.524308353478378	1.51132724556154
0.524576954069299	1.51115830322770
0.524845554660220	1.51099256123825
0.525114155251142	1.51081829952202
0.525382755842063	1.51065340066837
0.525651356432984	1.51047406485974
0.525919957023905	1.51030290885838
0.526188557614827	1.51012956165993
0.526457158205748	1.50994348611180
0.526725758796669	1.50977272346729
0.526994359387591	1.50958394972038
0.527262959978512	1.50940823420871
0.527531560569433	1.50921885151719
0.527800161160355	1.50903675301346
0.528068761751276	1.50884568104212
0.528337362342197	1.50865970337484
0.528605962933119	1.50846858821961
0.528874563524040	1.50827350674830
0.529143164114961	1.50808385578766
0.529411764705882	1.50788440547895
0.529680365296804	1.50768967516557
0.529948965887725	1.50748986098212
0.530217566478646	1.50729202393083
0.530486167069568	1.50708611735622
0.530754767660489	1.50688673930622
0.531023368251410	1.50667981648416
0.531291968842331	1.50647318837603
0.531560569433253	1.50626552945874
0.531829170024174	1.50605596757318
0.532097770615095	1.50584160267564
0.532366371206017	1.50563191528812
0.532634971796938	1.50541963449715
0.532903572387859	1.50519445542121
0.533172172978781	1.50499115167638
0.533440773569702	1.50475700741517
0.533709374160623	1.50454884431326
0.533977974751545	1.50431302530269
0.534246575342466	1.50410548203871
0.534515175933387	1.50386105609486
0.534783776524308	1.50365343642666
0.535052377115230	1.50340608611600
0.535320977706151	1.50319029429639
0.535589578297072	1.50294911738751
0.535858178887994	1.50272289880755
0.536126779478915	1.50248136190195
0.536395380069836	1.50224937266292
0.536663980660758	1.50200796272049
0.536932581251679	1.50177116726058
0.537201181842600	1.50152746911340
0.537469782433522	1.50128574324216
0.537738383024443	1.50104035959475
0.538006983615364	1.50079563301188
0.538275584206285	1.50054431091137
0.538544184797207	1.50030463870857
0.538812785388128	1.50004137449225
0.539081385979049	1.49980168969270
0.539349986569971	1.49953643029017
0.539618587160892	1.49929111038138
0.539887187751813	1.49902442452733
0.540155788342734	1.49877507606941
0.540424388933656	1.49850586124523
0.540692989524577	1.49825467166244
0.540961590115498	1.49798186476291
0.541230190706420	1.49772407928521
0.541498791297341	1.49745233471251
0.541767391888262	1.49719093069867
0.542035992479183	1.49691376288116
0.542304593070105	1.49665059094509
0.542573193661026	1.49637419154880
0.542841794251947	1.49609739214296
0.543110394842869	1.49582933224332
0.543378995433790	1.49554382116950
0.543647596024711	1.49527230603907
0.543916196615633	1.49498659491379
0.544184797206554	1.49470997228880
0.544453397797475	1.49442221789698
0.544721998388396	1.49414017426290
0.544990598979318	1.49385456101031
0.545259199570239	1.49356066291728
0.545527800161160	1.49327938522164
0.545796400752082	1.49298171808031
0.546065001343003	1.49269982468987
0.546333601933924	1.49238371755228
0.546602202524846	1.49211695487363
0.546870803115767	1.49179239609415
0.547139403706688	1.49151720893781
0.547408004297610	1.49119801940038
0.547676604888531	1.49091132798562
0.547945205479452	1.49059658190301
0.548213806070374	1.49030127833457
0.548482406661295	1.48998626509764
0.548751007252216	1.48968649707794
0.549019607843137	1.48936934600315
0.549288208434059	1.48906679918590
0.549556809024980	1.48874617508366
0.549825409615901	1.48843974427422
0.550094010206823	1.48811751938884
0.550362610797744	1.48780482064863
0.550631211388665	1.48748676038151
0.550899811979586	1.48716284891780
0.551168412570508	1.48684580507634
0.551437013161429	1.48651518746530
0.551705613752350	1.48620670103639
0.551974214343272	1.48585917814775
0.552242814934193	1.48555188138398
0.552511415525114	1.48520488461336
0.552780016116035	1.48489248805562
0.553048616706957	1.48453981903397
0.553317217297878	1.48422812070971
0.553585817888799	1.48387224191118
0.553854418479721	1.48354603244472
0.554123019070642	1.48321759274082
0.554391619661563	1.48285567626984
0.554660220252485	1.48253643497316
0.554928820843406	1.48217452176248
0.555197421434327	1.48184733360581
0.555466022025248	1.48148687257562
0.555734622616170	1.48115219165741
0.556003223207091	1.48079410114692
0.556271823798012	1.48045041336340
0.556540424388934	1.48009201666706
0.556809024979855	1.47975031331421
0.557077625570776	1.47938433294066
0.557346226161698	1.47902920593278
0.557614826752619	1.47867832487673
0.557883427343540	1.47831184084720
0.558152027934462	1.47796026512994
0.558420628525383	1.47758403020030
0.558689229116304	1.47723533802481
0.558957829707226	1.47685821037997
0.559226430298147	1.47650127684241
0.559495030889068	1.47612704265822
0.559763631479989	1.47575918994514
0.560032232070911	1.47538786504590
0.560300832661832	1.47501643626843
0.560569433252753	1.47463966742855
0.560838033843675	1.47426739448747
0.561106634434596	1.47389043655385
0.561375235025517	1.47350450004221
0.561643835616438	1.47313642699752
0.561912436207360	1.47274268259987
0.562181036798281	1.47236949756977
0.562449637389202	1.47197976290171
0.562718237980124	1.47159595285259
0.562986838571045	1.47120464255004
0.563255439161966	1.47082300386186
0.563524039752888	1.47042464046489
0.563792640343809	1.47003538272640
0.564061240934730	1.46964449997522
0.564329841525651	1.46924680872266
0.564598442116573	1.46885713954485
0.564867042707494	1.46844115722876
0.565135643298415	1.46806527286120
0.565404243889336	1.46764251143341
0.565672844480258	1.46726289552555
0.565941445071179	1.46683718611063
0.566210045662100	1.46645242309890
0.566478646253022	1.46602514220232
0.566747246843943	1.46563468488816
0.567015847434864	1.46521173762318
0.567284448025786	1.46481443656539
0.567553048616707	1.46438585732288
0.567821649207628	1.46398663466478
0.568090249798550	1.46355757477514
0.568358850389471	1.46315337017510
0.568627450980392	1.46272271554637
0.568896051571314	1.46231517493277
0.569164652162235	1.46188228863953
0.569433252753156	1.46146974169789
0.569701853344077	1.46103331352320
0.569970453934999	1.46062013978291
0.570239054525920	1.46018315290739
0.570507655116841	1.45976264811091
0.570776255707763	1.45932123017121
0.571044856298684	1.45890265274357
0.571313456889605	1.45845953750433
0.571582057480527	1.45803068356099
0.571850658071448	1.45759067244084
0.572119258662369	1.45715546545699
0.572387859253290	1.45672050031591
0.572656459844212	1.45626993023123
0.572925060435133	1.45583533281135
0.573193661026054	1.45538427759099
0.573462261616976	1.45495603255066
0.573730862207897	1.45448669138545
0.573999462798818	1.45405704049838
0.574268063389740	1.45360346679354
0.574536663980661	1.45314850582452
0.574805264571582	1.45270150353557
0.575073865162503	1.45224502523245
0.575342465753425	1.45178798193851
0.575611066344346	1.45133784886605
0.575879666935267	1.45086913424026
0.576148267526188	1.45042643057373
0.576416868117110	1.44994640795415
0.576685468708031	1.44950177293447
0.576954069298952	1.44902264356743
0.577222669889874	1.44856873638739
0.577491270480795	1.44809173049185
0.577759871071716	1.44763885451422
0.578028471662638	1.44715174147752
0.578297072253559	1.44669913435980
0.578565672844480	1.44620322418303
0.578834273435402	1.44575496593391
0.579102874026323	1.44525749991464
0.579371474617244	1.44479904870410
0.579640075208166	1.44430145496393
0.579908675799087	1.44384771470185
0.580177276390008	1.44333705390059
0.580445876980929	1.44287954902365
0.580714477571851	1.44237560915528
0.580983078162772	1.44190984024868
0.581251678753693	1.44140516746137
0.581520279344615	1.44092872683070
0.581788879935536	1.44043055294110
0.582057480526457	1.43994721013957
0.582326081117379	1.43944660562062
0.582594681708300	1.43896065374534
0.582863282299221	1.43845766462055
0.583131882890143	1.43796811595006
0.583400483481064	1.43746208100143
0.583669084071985	1.43697104668216
0.583937684662906	1.43646089311762
0.584206285253828	1.43596686180477
0.584474885844749	1.43545511367052
0.584743486435670	1.43495504741627
0.585012087026592	1.43444549904224
0.585280687617513	1.43393997723155
0.585549288208434	1.43342493044496
0.585817888799355	1.43291998064735
0.586086489390277	1.43240171582103
0.586355089981198	1.43189420195725
0.586623690572119	1.43137162233404
0.586892291163040	1.43086167682415
0.587160891753962	1.43033695553967
0.587429492344883	1.42982465685988
0.587698092935804	1.42929362719514
0.587966693526726	1.42878283683993
0.588235294117647	1.42824798533269
0.588503894708568	1.42773424083341
0.588772495299490	1.42719028209269
0.589041095890411	1.42668373504897
0.589309696481332	1.42613616642497
0.589578297072254	1.42561935743491
0.589846897663175	1.42507278074311
0.590115498254096	1.42455377653612
0.590384098845018	1.42400553703681
0.590652699435939	1.42347739812107
0.590921300026860	1.42293463648694
0.591189900617781	1.42240378533270
0.591458501208703	1.42184561602614
0.591727101799624	1.42132553358941
0.591995702390545	1.42076119321899
0.592264302981467	1.42023437376902
0.592532903572388	1.41967192782372
0.592801504163309	1.41913948156065
0.593070104754231	1.41857428737814
0.593338705345152	1.41804056446572
0.593607305936073	1.41747262261659
0.593875906526995	1.41693254289719
0.594144507117916	1.41636769347119
0.594413107708837	1.41582048719281
0.594681708299758	1.41525402826008
0.594950308890680	1.41470208032474
0.595218909481601	1.41413985710462
0.595487510072522	1.41357656357782
0.595756110663444	1.41301652375481
0.596024711254365	1.41244923752918
0.596293311845286	1.41188492447158
0.596561912436207	1.41131775682033
0.596830513027129	1.41074909279455
0.597099113618050	1.41017769880444
0.597367714208971	1.40961352874990
0.597636314799892	1.40902905163697
0.597904915390814	1.40846497546186
0.598173515981735	1.40788290604293
0.598442116572656	1.40731464887315
0.598710717163578	1.40672571454728
0.598979317754499	1.40615669490841
0.599247918345420	1.40556686229136
0.599516518936342	1.40499332069086
0.599785119527263	1.40440206425015
0.600053720118184	1.40382349583116
0.600322320709106	1.40323151631909
0.600590921300027	1.40264981302449
0.600859521890948	1.40205451787341
0.601128122481869	1.40147108900509
0.601396723072791	1.40087244781224
0.601665323663712	1.40028632164089
0.601933924254633	1.39968575410240
0.602202524845555	1.39909635067473
0.602471125436476	1.39849328137380
0.602739726027397	1.39789960624780
0.603008326618319	1.39729588936710
0.603276927209240	1.39669938349799
0.603545527800161	1.39609334835986
0.603814128391083	1.39549195975729
0.604082728982004	1.39488524772301
0.604351329572925	1.39428144897408
0.604619930163847	1.39367132888904
0.604888530754768	1.39306279443977
0.605157131345689	1.39245297497342
0.605425731936610	1.39184153767066
0.605694332527532	1.39122867074485
0.605962933118453	1.39061407383659
0.606231533709374	1.38999731213291
0.606500134300296	1.38938292901279
0.606768734891217	1.38876261435186
0.607037335482138	1.38814198726562
0.607305936073059	1.38753057566462
0.607574536663981	1.38689301062127
0.607843137254902	1.38628264545468
0.608111737845823	1.38564972836897
0.608380338436745	1.38502672599204
0.608648939027666	1.38440066874753
0.608917539618587	1.38377203798057
0.609186140209509	1.38313942515725
0.609454740800430	1.38251188756868
0.609723341391351	1.38187629330501
0.609991941982272	1.38124610796627
0.610260542573194	1.38060654924573
0.610529143164115	1.37997397321718
0.610797743755036	1.37933432226358
0.611066344345958	1.37869677257417
0.611334944936879	1.37805464401339
0.611603545527800	1.37741608140199
0.611872146118721	1.37677248715586
0.612140746709643	1.37612715011045
0.612409347300564	1.37548470999576
0.612677947891485	1.37483784303110
0.612946548482407	1.37418514367224
0.613215149073328	1.37354322771669
0.613483749664249	1.37288709033842
0.613752350255171	1.37223977889181
0.614020950846092	1.37158499779513
0.614289551437013	1.37093216826931
0.614558152027935	1.37027513013101
0.614826752618856	1.36962010533807
0.615095353209777	1.36896415037271
0.615363953800699	1.36830188547861
0.615632554391620	1.36764431899221
0.615901154982541	1.36697883080388
0.616169755573462	1.36632320897037
0.616438356164384	1.36565235878887
0.616706956755305	1.36499291437693
0.616975557346226	1.36432219378986
0.617244157937148	1.36365743014581
0.617512758528069	1.36298683777763
0.617781359118990	1.36231869480254
0.618049959709911	1.36164453747000
0.618318560300833	1.36097684507502
0.618587160891754	1.36029852087815
0.618855761482675	1.35962697879369
0.619124362073597	1.35894830092733
0.619392962664518	1.35827059999089
0.619661563255439	1.35759805507176
0.619930163846361	1.35691099044217
0.620198764437282	1.35623701245535
0.620467365028203	1.35554885769195
0.620735965619124	1.35487144330427
0.621004566210046	1.35418045608501
0.621273166800967	1.35350278558323
0.621541767391888	1.35280798028790
0.621810367982810	1.35212824729224
0.622078968573731	1.35143097116969
0.622347569164652	1.35074827836393
0.622616169755573	1.35004984453996
0.622884770346495	1.34936454974374
0.623153370937416	1.34866412796064
0.623421971528337	1.34797419193777
0.623690572119259	1.34727367704046
0.623959172710180	1.34658140949981
0.624227773301101	1.34588073363004
0.624496373892023	1.34517843318176
0.624764974482944	1.34448344078191
0.625033575073865	1.34377479079290
0.625302175664787	1.34308085128447
0.625570776255708	1.34236657429163
0.625839376846629	1.34167074752729
0.626107977437551	1.34095461842320
0.626376578028472	1.34025802342781
0.626645178619393	1.33953964736125
0.626913779210314	1.33883853294059
0.627182379801236	1.33811974455755
0.627450980392157	1.33741501639649
0.627719580983078	1.33669424482699
0.627988181574000	1.33598924421196
0.628256782164921	1.33526364610077
0.628525382755842	1.33455673498486
0.628793983346763	1.33383119935122
0.629062583937685	1.33312257560812
0.629331184528606	1.33238633846635
0.629599785119527	1.33168578272110
0.629868385710449	1.33094371071859
0.630136986301370	1.33023963668575
0.630405586892291	1.32949715575985
0.630674187483213	1.32878986677434
0.630942788074134	1.32804804572468
0.631211388665055	1.32733353910326
0.631479989255976	1.32659324226958
0.631748589846898	1.32587390895569
0.632017190437819	1.32513898338221
0.632285791028740	1.32439955069250
0.632554391619661	1.32368333530536
0.632822992210583	1.32293211494962
0.633091592801504	1.32221368139496
0.633360193392425	1.32146025289561
0.633628793983347	1.32073983092864
0.633897394574268	1.31998780142311
0.634165995165189	1.31926078399249
0.634434595756111	1.31850966277736
0.634703196347032	1.31777690362852
0.634971796937953	1.31702868402800
0.635240397528875	1.31629051351575
0.635508998119796	1.31554037675236
0.635777598710717	1.31479996588800
0.636046199301639	1.31405157835055
0.636314799892560	1.31330345628197
0.636583400483481	1.31255601495794
0.636852001074402	1.31180553586023
0.637120601665324	1.31105603433416
0.637389202256245	1.31030334553132
0.637657802847166	1.30955186670006
0.637926403438088	1.30879637176443
0.638195004029009	1.30804524202952
0.638463604619930	1.30728589222736
0.638732205210852	1.30653187538266
0.639000805801773	1.30577258330654
0.639269406392694	1.30501499177857
0.639538006983615	1.30425567225693
0.639806607574537	1.30349152788409
0.640075208165458	1.30273672049055
0.640343808756379	1.30196678908115
0.640612409347301	1.30121032848300
0.640881009938222	1.30043874765777
0.641149610529143	1.29967887919890
0.641418211120065	1.29890849976117
0.641686811710986	1.29814284374335
0.641955412301907	1.29737378119390
0.642224012892828	1.29660485152900
0.642492613483750	1.29583571062600
0.642761214074671	1.29505597443107
0.643029814665592	1.29429994384419
0.643298415256513	1.29350934213276
0.643567015847435	1.29274975825840
0.643835616438356	1.29196105819559
0.644104217029277	1.29119712892207
0.644372817620199	1.29040902557225
0.644641418211120	1.28964040267187
0.644910018802041	1.28885427316003
0.645178619392963	1.28807984659672
0.645447219983884	1.28729372610908
0.645715820574805	1.28651662815467
0.645984421165727	1.28572987195002
0.646253021756648	1.28494895360093
0.646521622347569	1.28416361981680
0.646790222938491	1.28337677642982
0.647058823529412	1.28259222894832
0.647327424120333	1.28180346010318
0.647596024711254	1.28101543955035
0.647864625302176	1.28022647769645
0.648133225893097	1.27943586703950
0.648401826484018	1.27864584705895
0.648670427074940	1.27785287913263
0.648939027665861	1.27705918324723
0.649207628256782	1.27626695962700
0.649476228847704	1.27547088240212
0.649744829438625	1.27467552369406
0.650013430029546	1.27387889854693
0.650282030620467	1.27308465132142
0.650550631211389	1.27228165905855
0.650819231802310	1.27148248541088
0.651087832393231	1.27069209710618
0.651356432984153	1.26987496691029
0.651625033575074	1.26908970894105
0.651893634165995	1.26827038928795
0.652162234756917	1.26748285036944
0.652430835347838	1.26666363521107
0.652699435938759	1.26587276563565
0.652968036529680	1.26505209268200
0.653236637120602	1.26426001768792
0.653505237711523	1.26343731330041
0.653773838302444	1.26264316960210
0.654042438893365	1.26181580153524
0.654311039484287	1.26102556605069
0.654579640075208	1.26019448206759
0.654848240666130	1.25940031655823
0.655116841257051	1.25857089236317
0.655385441847972	1.25777108585091
0.655654042438893	1.25694343466788
0.655922643029815	1.25613955176424
0.656191243620736	1.25531261193887
0.656459844211657	1.25450429091814
0.656728444802579	1.25367738795377
0.656997045393500	1.25286811154031
0.657265645984421	1.25203886969944
0.657534246575343	1.25122599427721
0.657802847166264	1.25039738993553
0.658071447757185	1.24958216052944
0.658340048348106	1.24875317185785
0.658608648939028	1.24793214638009
0.658877249529949	1.24710641918210
0.659145850120870	1.24628125483756
0.659414450711792	1.24545425196486
0.659683051302713	1.24462786911039
0.659951651893634	1.24379844510398
0.660220252484556	1.24297104964987
0.660488853075477	1.24213993711167
0.660757453666398	1.24131070603311
0.661026054257319	1.24047831630408
0.661294654848241	1.23964688103945
0.661563255439162	1.23881370201382
0.661831856030083	1.23798132367729
0.662100456621005	1.23714448287958
0.662369057211926	1.23631092499411
0.662637657802847	1.23547396826677
0.662906258393769	1.23463792551292
0.663174858984690	1.23379986775134
0.663443459575611	1.23296083994080
0.663712060166532	1.23212315573313
0.663980660757454	1.23128139530247
0.664249261348375	1.23044304576562
0.664517861939296	1.22959830517425
0.664786462530217	1.22875821472533
0.665055063121139	1.22791491965701
0.665323663712060	1.22706953611129
0.665592264302982	1.22622772969639
0.665860864893903	1.22537849388193
0.666129465484824	1.22453619504612
0.666398066075745	1.22368741089057
0.666666666666667	1.22283957156022
0.666935267257588	1.22199122392514
0.667203867848509	1.22114333541704
0.667472468439431	1.22029105494182
0.667741069030352	1.21944367141423
0.668009669621273	1.21858878166849
0.668278270212194	1.21773983381160
0.668546870803116	1.21688405851904
0.668815471394037	1.21603124602755
0.669084071984958	1.21518061476132
0.669352672575880	1.21431883056713
0.669621273166801	1.21346902426684
0.669889873757722	1.21260766031258
0.670158474348644	1.21175430249301
0.670427074939565	1.21089292583556
0.670695675530486	1.21003828852280
0.670964276121408	1.20917344555648
0.671232876712329	1.20831871482369
0.671501477303250	1.20745200098351
0.671770077894172	1.20659714707209
0.672038678485093	1.20572720964416
0.672307279076014	1.20487187758388
0.672575879666935	1.20400161002887
0.672844480257857	1.20314274475476
0.673113080848778	1.20227121127465
0.673381681439699	1.20141286885902
0.673650282030621	1.20053700110363
0.673918882621542	1.19968273577319
0.674187483212463	1.19879875523138
0.674456083803384	1.19794692773156
0.674724684394306	1.19706006367594
0.674993284985227	1.19620814514202
0.675261885576148	1.19531984667879
0.675530486167070	1.19446532350797
0.675799086757991	1.19357755755771
0.676067687348912	1.19271973442094
0.676336287939834	1.19183158135575
0.676604888530755	1.19097101809946
0.676873489121676	1.19008473908381
0.677142089712597	1.18921786663271
0.677410690303519	1.18833462141384
0.677679290894440	1.18746474386467
0.677947891485361	1.18658215963137
0.678216492076283	1.18570823204765
0.678485092667204	1.18482471622341
0.678753693258125	1.18394994583086
0.679022293849046	1.18306631989355
0.679290894439968	1.18218766953556
0.679559495030889	1.18130500378401
0.679828095621810	1.18042380907635
0.680096696212732	1.17954113650987
0.680365296803653	1.17865746448019
0.680633897394574	1.17777370212827
0.680902497985496	1.17688854282339
0.681171098576417	1.17600377434658
0.681439699167338	1.17511779758740
0.681708299758260	1.17423125021827
0.681976900349181	1.17334408404818
0.682245500940102	1.17245629805994
0.682514101531024	1.17156754374706
0.682782702121945	1.17067962672883
0.683051302712866	1.16978806108720
0.683319903303787	1.16889983909729
0.683588503894709	1.16800737470641
0.683857104485630	1.16711752162612
0.684125705076551	1.16622355808033
0.684394305667473	1.16533303184886
0.684662906258394	1.16443656232666
0.684931506849315	1.16354613076623
0.685200107440236	1.16264873758214
0.685468708031158	1.16175644114026
0.685737308622079	1.16085686538932
0.686005909213000	1.15996519521920
0.686274509803922	1.15906390003703
0.686543110394843	1.15816983611629
0.686811710985764	1.15726955165406
0.687080311576686	1.15637173345440
0.687348912167607	1.15547143785303
0.687617512758528	1.15457403250204
0.687886113349449	1.15366942902348
0.688154713940371	1.15277488243327
0.688423314531292	1.15186672879233
0.688691915122213	1.15097031622498
0.688960515713135	1.15006104181445
0.689229116304056	1.14916570799210
0.689497716894977	1.14825493608191
0.689766317485898	1.14735502862469
0.690034918076820	1.14644725780224
0.690303518667741	1.14554339373145
0.690572119258662	1.14463722022171
0.690840719849584	1.14373103079680
0.691109320440505	1.14282228865575
0.691377921031426	1.14191742086002
0.691646521622348	1.14100552245679
0.691915122213269	1.14010041123128
0.692183722804190	1.13918841407322
0.692452323395112	1.13828002664848
0.692720923986033	1.13736959590992
0.692989524576954	1.13645912414370
0.693258125167876	1.13554596774831
0.693526725758797	1.13463681366504
0.693795326349718	1.13372141736390
0.694063926940639	1.13281174483874
0.694332527531561	1.13189564141645
0.694601128122482	1.13098359070692
0.694869728713403	1.13006726091498
0.695138329304325	1.12915407661446
0.695406929895246	1.12823776785480
0.695675530486167	1.12732137025244
0.695944131077088	1.12640626650915
0.696212731668010	1.12548813694457
0.696481332258931	1.12457148424953
0.696749932849852	1.12365282209615
0.697018533440774	1.12273525813171
0.697287134031695	1.12181577960823
0.697555734622616	1.12089743126394
0.697824335213538	1.11997638006219
0.698092935804459	1.11905700158755
0.698361536395380	1.11813525657864
0.698630136986301	1.11721544618637
0.698898737577223	1.11629273324049
0.699167338168144	1.11537007941066
0.699435938759065	1.11444876516442
0.699704539349986	1.11352477183743
0.699973139940908	1.11260125357206
0.700241740531829	1.11167820623207
0.700510341122751	1.11075293997463
0.700778941713672	1.10982833812126
0.701047542304593	1.10890334154095
0.701316142895514	1.10797755127356
0.701584743486436	1.10705095614319
0.701853344077357	1.10612531795411
0.702121944668278	1.10519664424893
0.702390545259200	1.10427142048866
0.702659145850121	1.10334166083480
0.702927746441042	1.10241481323230
0.703196347031964	1.10148518720343
0.703464947622885	1.10055689255686
0.703733548213806	1.09962656757625
0.704002148804727	1.09869721403648
0.704270749395649	1.09776718235114
0.704539349986570	1.09683438791688
0.704807950577491	1.09590743652720
0.705076551168413	1.09497129642193
0.705345151759334	1.09404434033190
0.705613752350255	1.09310638583917
0.705882352941177	1.09217960822884
0.706150953532098	1.09124090315217
0.706419554123019	1.09031318930980
0.706688154713940	1.08937371135895
0.706956755304862	1.08844490191694
0.707225355895783	1.08750627527103
0.707493956486704	1.08657433454990
0.707762557077626	1.08563723638667
0.708031157668547	1.08470357511647
0.708299758259468	1.08376457387312
0.708568358850390	1.08283189778366
0.708836959441311	1.08189275864072
0.709105560032232	1.08095667002050
0.709374160623153	1.08001872275590
0.709642761214075	1.07908232797491
0.709911361804996	1.07814305714484
0.710179962395917	1.07720470232938
0.710448562986838	1.07626897735169
0.710717163577760	1.07532562800372
0.710985764168681	1.07438945083569
0.711254364759603	1.07344913080327
0.711522965350524	1.07250897975022
0.711791565941445	1.07156970378397
0.712060166532366	1.07062739584574
0.712328767123288	1.06968801379667
0.712597367714209	1.06874701699466
0.712865968305130	1.06780419998100
0.713134568896052	1.06686438549238
0.713403169486973	1.06592072091432
0.713671770077894	1.06497964087272
0.713940370668816	1.06403638387659
0.714208971259737	1.06309380325530
0.714477571850658	1.06215019486680
0.714746172441579	1.06120804168247
0.715014773032501	1.06026198489188
0.715283373623422	1.05932089727716
0.715551974214343	1.05837430312426
0.715820574805265	1.05743166513988
0.716089175396186	1.05648645182548
0.716357775987107	1.05553921808579
0.716626376578029	1.05459944176386
0.716894977168950	1.05364712115326
0.717163577759871	1.05270801209735
0.717432178350792	1.05175583552674
0.717700778941714	1.05081517405234
0.717969379532635	1.04986419897813
0.718237980123556	1.04892094665925
0.718506580714478	1.04797169264253
0.718775181305399	1.04702826780301
0.719043781896320	1.04607347687250
0.719312382487242	1.04513537998051
0.719580983078163	1.04417879536024
0.719849583669084	1.04323822265455
0.720118184260005	1.04228265698361
0.720386784850927	1.04134279750043
0.720655385441848	1.04038517475527
0.720923986032769	1.03944341963257
0.721192586623691	1.03849046016454
0.721461187214612	1.03754354354808
0.721729787805533	1.03659241025304
0.721998388396455	1.03564471458439
0.722266988987376	1.03469310067520
0.722535589578297	1.03374430110571
0.722804190169218	1.03279473229420
0.723072790760140	1.03184346800126
0.723341391351061	1.03089242452466
0.723609991941982	1.02994237906468
0.723878592532904	1.02899453301033
0.724147193123825	1.02803738054338
0.724415793714746	1.02709343378834
0.724684394305668	1.02613481370823
0.724952994896589	1.02519109163904
0.725221595487510	1.02423226744853
0.725490196078431	1.02328761584045
0.725758796669353	1.02232968049692
0.726027397260274	1.02138258457486
0.726295997851195	1.02042656086439
0.726564598442117	1.01947837773625
0.726833199033038	1.01852217768282
0.727101799623959	1.01757233044185
0.727370400214881	1.01661923142113
0.727639000805802	1.01566624470435
0.727907601396723	1.01471386481409
0.728176201987644	1.01376171656591
0.728444802578566	1.01280713519689
0.728713403169487	1.01185546753387
0.728982003760408	1.01090113225501
0.729250604351330	1.00994866283045
0.729519204942251	1.00899539657041
0.729787805533172	1.00804169600021
0.730056406124094	1.00708807602506
0.730325006715015	1.00613427304914
0.730593607305936	1.00518181471367
0.730862207896857	1.00422676497063
0.731130808487779	1.00327340778481
0.731399409078700	1.00231948230311
0.731668009669621	1.00136523933829
0.731936610260543	1.00041218794303
0.732205210851464	0.999456971300083
0.732473811442385	0.998504066264262
0.732742412033307	0.997548670921956
0.733011012624228	0.996595056319081
0.733279613215149	0.995641057301245
0.733548213806070	0.994685611922119
0.733816814396992	0.993732107634258
0.734085414987913	0.992777345648139
0.734354015578834	0.991823055434912
0.734622616169756	0.990866958359010
0.734891216760677	0.989915455852408
0.735159817351598	0.988958207048280
0.735428417942519	0.988005166764101
0.735697018533441	0.987050509413140
0.735965619124362	0.986094976610769
0.736234219715283	0.985140626473276
0.736502820306205	0.984186629524530
0.736771420897126	0.983231378523213
0.737040021488047	0.982276637267617
0.737308622078969	0.981322706241499
0.737577222669890	0.980366487462258
0.737845823260811	0.979413266128294
0.738114423851733	0.978457907049560
0.738383024442654	0.977503369469426
0.738651625033575	0.976548862116276
0.738920225624496	0.975594200891004
0.739188826215418	0.974638914658809
0.739457426806339	0.973685424792670
0.739726027397260	0.972730094264869
0.739994627988182	0.971774534141504
0.740263228579103	0.970823170626611
0.740531829170024	0.969865044224460
0.740800429760946	0.968913757598055
0.741069030351867	0.967956093077762
0.741337630942788	0.967004988778262
0.741606231533709	0.966047065201192
0.741874832124631	0.965097453674363
0.742143432715552	0.964137953082938
0.742412033306473	0.963188373889548
0.742680633897395	0.962230981727802
0.742949234488316	0.961279083384168
0.743217835079237	0.960323307830583
0.743486435670159	0.959371399126076
0.743755036261080	0.958414880280707
0.744023636852001	0.957464116365865
0.744292237442922	0.956507629867560
0.744560838033844	0.955555298889369
0.744829438624765	0.954601836088345
0.745098039215686	0.953647747235530
0.745366639806608	0.952693914901362
0.745635240397529	0.951742628194398
0.745903840988450	0.950786034946343
0.746172441579371	0.949836928705469
0.746441042170293	0.948880041844787
0.746709642761214	0.947930028610020
0.746978243352135	0.946975614098638
0.747246843943057	0.946023318191616
0.747515444533978	0.945070756396651
0.747784045124899	0.944117992117959
0.748052645715821	0.943165467668814
0.748321246306742	0.942213634868308
0.748589846897663	0.941260545927220
0.748858447488585	0.940309473434495
0.749127048079506	0.939356246566186
0.749395648670427	0.938405439820407
0.749664249261348	0.937453216524358
0.749932849852270	0.936502254178531
0.750201450443191	0.935549530276414
0.750470051034112	0.934599436649846
0.750738651625034	0.933647615387736
0.751007252215955	0.932696871972065
0.751275852806876	0.931743439347114
0.751544453397798	0.930798164012982
0.751813053988719	0.929841592793414
0.752081654579640	0.928896009211523
0.752350255170561	0.927941259927347
0.752618855761483	0.926995382785968
0.752887456352404	0.926041072516366
0.753156056943325	0.925095824884481
0.753424657534247	0.924138831930188
0.753693258125168	0.923199984541614
0.753961858716089	0.922237996267133
0.754230459307011	0.921301201521308
0.754499059897932	0.920340575868014
0.754767660488853	0.919402078731236
0.755036261079774	0.918443802849924
0.755304861670696	0.917504513523839
0.755573462261617	0.916547006771365
0.755842062852538	0.915606594347798
0.756110663443460	0.914652746840640
0.756379264034381	0.913709657735857
0.756647864625302	0.912757354384919
0.756916465216223	0.911815380418930
0.757185065807145	0.910861915436553
0.757453666398066	0.909921005292424
0.757722266988987	0.908968261095842
0.757990867579909	0.908026941547724
0.758259468170830	0.907075845315459
0.758528068761751	0.906133487465175
0.758796669352673	0.905184211740337
0.759065269943594	0.904241310614050
0.759333870534515	0.903292601166379
0.759602471125437	0.902351389920227
0.759871071716358	0.901400629364225
0.760139672307279	0.900462052019243
0.760408272898201	0.899510182071542
0.760676873489122	0.898573361736800
0.760945474080043	0.897621744912177
0.761214074670964	0.896683790645499
0.761482675261886	0.895735126224724
0.761751275852807	0.894796345027283
0.762019876443728	0.893848433079090
0.762288477034650	0.892909619578382
0.762557077625571	0.891961934904706
0.762825678216492	0.891024608591149
0.763094278807413	0.890077070556424
0.763362879398335	0.889140209975202
0.763631479989256	0.888193517401581
0.763900080580177	0.887258600023537
0.764168681171099	0.886305236280517
0.764437281762020	0.885379869820734
0.764705882352941	0.884422990604966
0.764974482943863	0.883498206253746
0.765243083534784	0.882543361546490
0.765511684125705	0.881614355308615
0.765780284716626	0.880667877654688
0.766048885307548	0.879733674454477
0.766317485898469	0.878789325353306
0.766586086489390	0.877853639903278
0.766854687080312	0.876916077410286
0.767123287671233	0.875974214069035
0.767391888262154	0.875039235738951
0.767660488853075	0.874099771315772
0.767929089443997	0.873163502582082
0.768197690034918	0.872225513422395
0.768466290625839	0.871288473141762
0.768734891216761	0.870353587612416
0.769003491807682	0.869414826231394
0.769272092398603	0.868481268705654
0.769540692989525	0.867543391908517
0.769809293580446	0.866610295285059
0.770077894171367	0.865673653899759
0.770346494762289	0.864740071244594
0.770615095353210	0.863805543230726
0.770883695944131	0.862870544081129
0.771152296535052	0.861937281632215
0.771420897125974	0.861003763222513
0.771689497716895	0.860071516036789
0.771958098307816	0.859138238769186
0.772226698898738	0.858204622686717
0.772495299489659	0.857275014343913
0.772763900080580	0.856340872573606
0.773032500671502	0.855409856809836
0.773301101262423	0.854481178498514
0.773569701853344	0.853547570276408
0.773838302444265	0.852618546805166
0.774106903035187	0.851688254335854
0.774375503626108	0.850758912243238
0.774644104217029	0.849829470770509
0.774912704807951	0.848899482499981
0.775181305398872	0.847972903666022
0.775449905989793	0.847042010732115
0.775718506580715	0.846116979108019
0.775987107171636	0.845186589715297
0.776255707762557	0.844262444820462
0.776524308353478	0.843332137232900
0.776792908944400	0.842409778914618
0.777061509535321	0.841478957773450
0.777330110126242	0.840559012141383
0.777598710717164	0.839627584765682
0.777867311308085	0.838708397293756
0.778135911899006	0.837779069707184
0.778404512489927	0.836858672949948
0.778673113080849	0.835932936993344
0.778941713671770	0.835009402310257
0.779210314262691	0.834088255484632
0.779478914853613	0.833163636630398
0.779747515444534	0.832243090587957
0.780016116035455	0.831319382118524
0.780284716626377	0.830400279793684
0.780553317217298	0.829477443222650
0.780821917808219	0.828558767244620
0.781090518399141	0.827636808308837
0.781359118990062	0.826718306464513
0.781627719580983	0.825798933444963
0.781896320171904	0.824880064021616
0.782164920762826	0.823960065197337
0.782433521353747	0.823045743050365
0.782702121944668	0.822125046960315
0.782970722535590	0.821208723137813
0.783239323126511	0.820292566722092
0.783507923717432	0.819376277099762
0.783776524308354	0.818459571106098
0.784045124899275	0.817545718883045
0.784313725490196	0.816629523394722
0.784582326081117	0.815715970328667
0.784850926672039	0.814800622312213
0.785119527262960	0.813888364156216
0.785388127853882	0.812977432320717
0.785656728444803	0.812056502685408
0.785925329035724	0.811155943558930
0.786193929626645	0.810233570740800
0.786462530217567	0.809332256995536
0.786731130808488	0.808411177507874
0.786999731399409	0.807511053946677
0.787268331990330	0.806592875981534
0.787536932581252	0.805691429419001
0.787805533172173	0.804772998674103
0.788074133763094	0.803875560098173
0.788342734354016	0.802958853458472
0.788611334944937	0.802056724183526
0.788879935535858	0.801147129055814
0.789148536126780	0.800242949063579
0.789417136717701	0.799335023945299
0.789685737308622	0.798432162843277
0.789954337899543	0.797524051239029
0.790222938490465	0.796622957011811
0.790491539081386	0.795716637181081
0.790760139672307	0.794815590814679
0.791028740263229	0.793910575802871
0.791297340854150	0.793010092303967
0.791565941445071	0.792107476383613
0.791834542035993	0.791206668348035
0.792103142626914	0.790306731624529
0.792371743217835	0.789403858576291
0.792640343808756	0.788507819503011
0.792908944399678	0.787606296856714
0.793177544990599	0.786708925258628
0.793446145581520	0.785810396004096
0.793714746172442	0.784913310518552
0.793983346763363	0.784016040323200
0.794251947354284	0.783119702199208
0.794520547945206	0.782225053664513
0.794789148536127	0.781327943378841
0.795057749127048	0.780436206880262
0.795326349717969	0.779537175052213
0.795594950308891	0.778650322812262
0.795863550899812	0.777750316840866
0.796132151490734	0.776864868990529
0.796400752081655	0.775966132935432
0.796669352672576	0.775081614874778
0.796937953263497	0.774184522688794
0.797206553854419	0.773300820402547
0.797475154445340	0.772404878777419
0.797743755036261	0.771522185821406
0.798012355627182	0.770628932021954
0.798280956218104	0.769744823978119
0.798549556809025	0.768854841559515
0.798818157399946	0.767971503699304
0.799086757990868	0.767082264348789
0.799355358581789	0.766199549394351
0.799623959172710	0.765313736631234
0.799892559763632	0.764429511774596
0.800161160354553	0.763546590515708
0.800429760945474	0.762662769438834
0.800698361536395	0.761781945020016
0.800966962127317	0.760899201933293
0.801235562718238	0.760019765588196
0.801504163309159	0.759137485103564
0.801772763900081	0.758258817470428
0.802041364491002	0.757379764576832
0.802309965081923	0.756501439751597
0.802578565672844	0.755623902418309
0.802847166263766	0.754744898261485
0.803115766854687	0.753871250461165
0.803384367445608	0.752992510215692
0.803652968036530	0.752120055854958
0.803921568627451	0.751243374794477
0.804190169218372	0.750371000418206
0.804458769809294	0.749496934545987
0.804727370400215	0.748624339612319
0.804995970991136	0.747751996656767
0.805264571582058	0.746883363667727
0.805533172172979	0.746007692328775
0.805801772763900	0.745143443650132
0.806070373354822	0.744269767614777
0.806338973945743	0.743404564087799
0.806607574536664	0.742534473565175
0.806876175127585	0.741668438996391
0.807144775718507	0.740802065559813
0.807413376309428	0.739934665287192
0.807681976900349	0.739072593466058
0.807950577491271	0.738204540701355
0.808219178082192	0.737344145962502
0.808487778673113	0.736478928057387
0.808756379264034	0.735617923945776
0.809024979854956	0.734755524982141
0.809293580445877	0.733895009387642
0.809562181036798	0.733035736053872
0.809830781627720	0.732173556233228
0.810099382218641	0.731319221442151
0.810367982809562	0.730452383750890
0.810636583400484	0.729611344295365
0.810905183991405	0.728735921322881
0.811173784582326	0.727896643507861
0.811442385173247	0.727028125448839
0.811710985764169	0.726184377454253
0.811979586355090	0.725322038442748
0.812248186946011	0.724477472933843
0.812516787536933	0.723617195039815
0.812785388127854	0.722773919684198
0.813053988718775	0.721915734509380
0.813322589309696	0.721072777440299
0.813591189900618	0.720217414234975
0.813859790491539	0.719375165933173
0.814128391082460	0.718521529311661
0.814396991673382	0.717680282793082
0.814665592264303	0.716829736896231
0.814934192855224	0.715988752771710
0.815202793446146	0.715137352164645
0.815471394037067	0.714305802353842
0.815739994627988	0.713447595704375
0.816008595218910	0.712620623682753
0.816277195809831	0.711764801900776
0.816545796400752	0.710938018168101
0.816814396991674	0.710085398595551
0.817082997582595	0.709258542207169
0.817351598173516	0.708408702292030
0.817620198764437	0.707581547597287
0.817888799355359	0.706736597510373
0.818157399946280	0.705908501128653
0.818426000537201	0.705064955755193
0.818694601128123	0.704240086462500
0.818963201719044	0.703397772273667
0.819231802309965	0.702573036788995
0.819500402900886	0.701734791134022
0.819769003491808	0.700909201104276
0.820037604082729	0.700074235013459
0.820306204673650	0.699249625183140
0.820574805264572	0.698414412069479
0.820843405855493	0.697597052801073
0.821112006446414	0.696759071357972
0.821380607037336	0.695943181334511
0.821649207628257	0.695108845362315
0.821917808219178	0.694293345240548
0.822186408810099	0.693461054020334
0.822455009401021	0.692646978477973
0.822723609991942	0.691817527478322
0.822992210582863	0.691002882421951
0.823260811173785	0.690178891031987
0.823529411764706	0.689361007461845
0.823798012355627	0.688542686002520
0.824066612946548	0.687724227238289
0.824335213537470	0.686907891567686
0.824603814128391	0.686093601246087
0.824872414719312	0.685276619708423
0.825141015310234	0.684464608400349
0.825409615901155	0.683648532179309
0.825678216492076	0.682839620413443
0.825946817082998	0.682020280207145
0.826215417673919	0.681228148140579
0.826484018264840	0.680394083526815
0.826752618855762	0.679607621629029
0.827021219446683	0.678780860892381
0.827289820037604	0.677990001133387
0.827558420628526	0.677170124013621
0.827827021219447	0.676376013144848
0.828095621810368	0.675561912562964
0.828364222401289	0.674767625402522
0.828632822992211	0.673956604436338
0.828901423583132	0.673161918371695
0.829170024174053	0.672355518632989
0.829438624764975	0.671560308445925
0.829707225355896	0.670755361908808
0.829975825946817	0.669967844512077
0.830244426537738	0.669154514841079
0.830513027128660	0.668377715608032
0.830781627719581	0.667562679197027
0.831050228310502	0.666787784205039
0.831318828901424	0.665975060917203
0.831587429492345	0.665200622652705
0.831856030083266	0.664392040008411
0.832124630674188	0.663618620581916
0.832393231265109	0.662813077550430
0.832661831856030	0.662034742640947
0.832930432446951	0.661239302477665
0.833199033037873	0.660459037531925
0.833467633628794	0.659666902625465
0.833736234219715	0.658887257188954
0.834004834810637	0.658097526935775
0.834273435401558	0.657318108951733
0.834542035992479	0.656534963033219
0.834810636583400	0.655752598386881
0.835079237174322	0.654973662386888
0.835347837765243	0.654192772616006
0.835616438356164	0.653415259230045
0.835885038947086	0.652636515966393
0.836153639538007	0.651861295397021
0.836422240128928	0.651085057855225
0.836690840719850	0.650309395110394
0.836959441310771	0.649536696031260
0.837228041901692	0.648763516340619
0.837496642492614	0.647991973502344
0.837765243083535	0.647220143251697
0.838033843674456	0.646451987210446
0.838302444265377	0.645681362211752
0.838571044856299	0.644914141694397
0.838839645447220	0.644147711816413
0.839108246038141	0.643380523041250
0.839376846629063	0.642616852324347
0.839645447219984	0.641851329744219
0.839914047810905	0.641090250188275
0.840182648401827	0.640325525325627
0.840451248992748	0.639566510771172
0.840719849583669	0.638805604731175
0.840988450174591	0.638045823698476
0.841257050765512	0.637289861988936
0.841525651356433	0.636530073041250
0.841794251947354	0.635776379317514
0.842062852538276	0.635019543750730
0.842331453129197	0.634266314888214
0.842600053720118	0.633511864727374
0.842868654311040	0.632762673321952
0.843137254901961	0.632008415661696
0.843405855492882	0.631260340281059
0.843674456083803	0.630510003574712
0.843943056674725	0.629762765618726
0.844211657265646	0.629015313264668
0.844480257856567	0.628268529574930
0.844748858447489	0.627524636345337
0.845017459038410	0.626779842076475
0.845286059629331	0.626036882061113
0.845554660220252	0.625295672370343
0.845823260811174	0.624553902995138
0.846091861402095	0.623814224002158
0.846360461993016	0.623075742653162
0.846629062583938	0.622337091661520
0.846897663174859	0.621601223611990
0.847166263765780	0.620864629755737
0.847434864356702	0.620130668625519
0.847703464947623	0.619396072169455
0.847972065538544	0.618663535614148
0.848240666129466	0.617932716744271
0.848509266720387	0.617201093848760
0.848777867311308	0.616472659652947
0.849046467902229	0.615742454249523
0.849315068493151	0.615016880937843
0.849583669084072	0.614287646671736
0.849852269674993	0.613566721664160
0.850120870265915	0.612836068137197
0.850389470856836	0.612121299927636
0.850658071447757	0.611390024072595
0.850926672038679	0.610677235678692
0.851195272629600	0.609949996556669
0.851463873220521	0.609236344826509
0.851732473811443	0.608513628376518
0.852001074402364	0.607801776749287
0.852269674993285	0.607081284955905
0.852538275584206	0.606370284322118
0.852806876175128	0.605653669230066
0.853075476766049	0.604943165697972
0.853344077356970	0.604230815761751
0.853612677947892	0.603520108952557
0.853881278538813	0.602812121191380
0.854149879129734	0.602101673159507
0.854418479720655	0.601395793572792
0.854687080311577	0.600690260948782
0.854955680902498	0.599983267331586
0.855224281493419	0.599281464594202
0.855492882084341	0.598576136430710
0.855761482675262	0.597877841609351
0.856030083266183	0.597173303611298
0.856298683857104	0.596477092379685
0.856567284448026	0.595775715596607
0.856835885038947	0.595081256773926
0.857104485629868	0.594382068694303
0.857373086220790	0.593689329534700
0.857641686811711	0.592993173130110
0.857910287402632	0.592301960507623
0.858178887993554	0.591608433454825
0.858447488584475	0.590918825614883
0.858716089175396	0.590228969493922
0.858984689766318	0.589539944375483
0.859253290357239	0.588853571915661
0.859521890948160	0.588165421677989
0.859790491539081	0.587481777782613
0.860059092130003	0.586796820012129
0.860327692720924	0.586114573208492
0.860596293311845	0.585432251510539
0.860864893902767	0.584752099229472
0.861133494493688	0.584070920046438
0.861402095084609	0.583394578009750
0.861670695675531	0.582715368553199
0.861939296266452	0.582040195424507
0.862207896857373	0.581365145190768
0.862476497448295	0.580690114264514
0.862745098039216	0.580018860477048
0.863013698630137	0.579345621666007
0.863282299221059	0.578676997901334
0.863550899811980	0.578004742652602
0.863819500402901	0.577339989644891
0.864088100993822	0.576668698100902
0.864356701584744	0.576007000712938
0.864625302175665	0.575338521644529
0.864893902766586	0.574677806936497
0.865162503357507	0.574012643155283
0.865431103948429	0.573353330990612
0.865699704539350	0.572691668591065
0.865968305130271	0.572033522441977
0.866236905721193	0.571374577928576
0.866505506312114	0.570719152737297
0.866774106903035	0.570062127317623
0.867042707493956	0.569408788751820
0.867311308084878	0.568754488010333
0.867579908675799	0.568103553175974
0.867848509266720	0.567450918739889
0.868117109857642	0.566803299194317
0.868385710448563	0.566152207794490
0.868654311039484	0.565507261766825
0.868922911630406	0.564859049703837
0.869191512221327	0.564215071774504
0.869460112812248	0.563570671587445
0.869728713403169	0.562928273227175
0.869997313994091	0.562285948017148
0.870265914585012	0.561646293768968
0.870534515175933	0.561006099641993
0.870803115766855	0.560370010797520
0.871071716357776	0.559730438838255
0.871340316948697	0.559098876865742
0.871608917539619	0.558459267215401
0.871877518130540	0.557831256779646
0.872146118721461	0.557194556786980
0.872414719312383	0.556567983540726
0.872683319903304	0.555933819015186
0.872951920494225	0.555309984910578
0.873220521085147	0.554678358903785
0.873489121676068	0.554056345735789
0.873757722266989	0.553427453142471
0.874026322857910	0.552807888056133
0.874294923448832	0.552181189593760
0.874563524039753	0.551564778819846
0.874832124630674	0.550939864700612
0.875100725221596	0.550325735530948
0.875369325812517	0.549703786013897
0.875637926403438	0.549091347616904
0.875906526994359	0.548472676899800
0.876175127585281	0.547861582668318
0.876443728176202	0.547246640352323
0.876712328767123	0.546637214054895
0.876980929358045	0.546024781003678
0.877249529948966	0.545418466229500
0.877518130539887	0.544806702354349
0.877786731130809	0.544205761220616
0.878055331721730	0.543594311329216
0.878323932312651	0.542995508236684
0.878592532903572	0.542388280638606
0.878861133494494	0.541790587112662
0.879129734085415	0.541186993870756
0.879398334676336	0.540589738297206
0.879666935267258	0.539991254077761
0.879935535858179	0.539394744341627
0.880204136449100	0.538798833988488
0.880472737040021	0.538205677976197
0.880741337630943	0.537611414621278
0.881009938221864	0.537021354341461
0.881278538812785	0.536429815328973
0.881547139403707	0.535841165794110
0.881815739994628	0.535251320026751
0.882084340585549	0.534670610355077
0.882352941176471	0.534076747482167
0.882621541767392	0.533500895418906
0.882890142358313	0.532910316238862
0.883158742949235	0.532336802763672
0.883427343540156	0.531748385856214
0.883695944131077	0.531176582100817
0.883964544721999	0.530592841026768
0.884233145312920	0.530021276318686
0.884501745903841	0.529441761193202
0.884770346494762	0.528871980238229
0.885038947085684	0.528295175212254
0.885307547676605	0.527727551528189
0.885576148267526	0.527154346439273
0.885844748858448	0.526588032800254
0.886113349449369	0.526018339249736
0.886381950040290	0.525453724876547
0.886650550631212	0.524887278923886
0.886919151222133	0.524325576222822
0.887187751813054	0.523760645865748
0.887456352403975	0.523202275534829
0.887724952994897	0.522639530153802
0.887993553585818	0.522084446409077
0.888262154176739	0.521523650322610
0.888530754767661	0.520970610410878
0.888799355358582	0.520413761610806
0.889067955949503	0.519862353227111
0.889336556540424	0.519308424820446
0.889605157131346	0.518759264460168
0.889873757722267	0.518208916006353
0.890142358313188	0.517661768073110
0.890410958904110	0.517113257340197
0.890679559495031	0.516570088487598
0.890948160085952	0.516023619303249
0.891216760676873	0.515482773603234
0.891485361267795	0.514939121548548
0.891753961858716	0.514400922751737
0.892022562449637	0.513860018039074
0.892291163040559	0.513324167630937
0.892559763631480	0.512786658892993
0.892828364222401	0.512252322216236
0.893096964813323	0.511717930444583
0.893365565404244	0.511186671539591
0.893634165995165	0.510654955193828
0.893902766586087	0.510125135243963
0.894171367177008	0.509597699274435
0.894439967767929	0.509069155343755
0.894708568358851	0.508545240450380
0.894977168949772	0.508019181047830
0.895245769540693	0.507497446575799
0.895514370131614	0.506975272870633
0.895782970722536	0.506454770111474
0.896051571313457	0.505935669277583
0.896320171904378	0.505418746092136
0.896588772495300	0.504901133802817
0.896857373086221	0.504387664165214
0.897125973677142	0.503872646096093
0.897394574268064	0.503361691173749
0.897663174858985	0.502849255216124
0.897931775449906	0.502341016400013
0.898200376040827	0.501831907615178
0.898468976631749	0.501324964336172
0.898737577222670	0.500819843579467
0.899006177813591	0.500315526640473
0.899274778404513	0.499812009646021
0.899543378995434	0.499311540149758
0.899811979586355	0.498810403460777
0.900080580177276	0.498312585544160
0.900349180768198	0.497814520048649
0.900617781359119	0.497318307706621
0.900886381950040	0.496824631293949
0.901154982540962	0.496330112022727
0.901423583131883	0.495838643749076
0.901692183722804	0.495347778011243
0.901960784313725	0.494858972068432
0.902229384904647	0.494370287604181
0.902497985495568	0.493885284008975
0.902766586086489	0.493398324658026
0.903035186677411	0.492916641101798
0.903303787268332	0.492431815885222
0.903572387859253	0.491952916169423
0.903840988450175	0.491471623643966
0.904109589041096	0.490995083252026
0.904378189632017	0.490515992905528
0.904646790222939	0.490042963676961
0.904915390813860	0.489566571481988
0.905183991404781	0.489095905536528
0.905452591995702	0.488622581944266
0.905721192586624	0.488154068257807
0.905989793177545	0.487684785434680
0.906258393768466	0.487217631002788
0.906526994359388	0.486751830516481
0.906795594950309	0.486287813521066
0.907064195541230	0.485824104277847
0.907332796132152	0.485362938732478
0.907601396723073	0.484902359811645
0.907869997313994	0.484443490110453
0.908138597904916	0.483986432951820
0.908407198495837	0.483529800607084
0.908675799086758	0.483075390162733
0.908944399677679	0.482622039239814
0.909213000268601	0.482169858248715
0.909481600859522	0.481719763236575
0.909750201450443	0.481270459062983
0.910018802041365	0.480822143825153
0.910287402632286	0.480378122868843
0.910556003223207	0.479929909199205
0.910824603814128	0.479489860462940
0.911093204405050	0.479044294660993
0.911361804995971	0.478606897644596
0.911630405586892	0.478164707297470
0.911899006177814	0.477729575735150
0.912167606768735	0.477290332712116
0.912436207359656	0.476857948619359
0.912704807950577	0.476421682131872
0.912973408541499	0.475991846229176
0.913242009132420	0.475558970283435
0.913510609723341	0.475131230117286
0.913779210314263	0.474701934621744
0.914047810905184	0.474276341925009
0.914316411496105	0.473850225663688
0.914585012087027	0.473427395939926
0.914853612677948	0.473004144207303
0.915122213268869	0.472583938344203
0.915390813859791	0.472163520323783
0.915659414450712	0.471746316104314
0.915928015041633	0.471328880290283
0.916196615632554	0.470914373090832
0.916465216223476	0.470499585241664
0.916733816814397	0.470088245963734
0.917002417405318	0.469676422618711
0.917271017996240	0.469267132759868
0.917539618587161	0.468858822384997
0.917808219178082	0.468452383722616
0.918076819769004	0.468046351084313
0.918345420359925	0.467642809427839
0.918614020950846	0.467240868024768
0.918882621541768	0.466842734651518
0.919151222132689	0.466429276960886
0.919419822723610	0.466052934478735
0.919688423314531	0.465633529236743
0.919957023905453	0.465260327369845
0.920225624496374	0.464845523905536
0.920494225087295	0.464471945394520
0.920762825678217	0.464064049491672
0.921031426269138	0.463689012983955
0.921300026860059	0.463287741207205
0.921568627450980	0.462913024264539
0.921837228041902	0.462516394901621
0.922105828632823	0.462143021412298
0.922374429223744	0.461750674047578
0.922643029814666	0.461378500992138
0.922911630405587	0.460991146925677
0.923180230996508	0.460619586865192
0.923448831587429	0.460237319092182
0.923717432178351	0.459866425415147
0.923986032769272	0.459488589118304
0.924254633360193	0.459119760826174
0.924523233951115	0.458745960216895
0.924791834542036	0.458378115955183
0.925060435132957	0.458008352652309
0.925329035723879	0.457643980978341
0.925597636314800	0.457276009595798
0.925866236905721	0.456914615534451
0.926134837496643	0.456550180985257
0.926403438087564	0.456190843069090
0.926672038678485	0.455830155258471
0.926940639269406	0.455471919377278
0.927209239860328	0.455117348386382
0.927477840451249	0.454758878885449
0.927746441042170	0.454409000360428
0.928015041633092	0.454052621014187
0.928283642224013	0.453705679347195
0.928552242814934	0.453352540494949
0.928820843405856	0.453007786099541
0.929089443996777	0.452658224911476
0.929358044587698	0.452315930555267
0.929626645178620	0.451969614021451
0.929895245769541	0.451630325460878
0.930163846360462	0.451285961133496
0.930432446951383	0.450950684904828
0.930701047542305	0.450608905697644
0.930969648133226	0.450276147636579
0.931238248724147	0.449937843773292
0.931506849315069	0.449607463745578
0.931775449905990	0.449272100967304
0.932044050496911	0.448944679779876
0.932312651087833	0.448612213658844
0.932581251678754	0.448287890616329
0.932849852269675	0.447957962826572
0.933118452860596	0.447636673997835
0.933387053451518	0.447309628149671
0.933655654042439	0.446991326217975
0.933924254633360	0.446667377537707
0.934192855224281	0.446351457233978
0.934461455815203	0.446031130484380
0.934730056406124	0.445717262504534
0.934998656997045	0.445400323341519
0.935267257587967	0.445089670075094
0.935535858178888	0.444775170120928
0.935804458769809	0.444467373562967
0.936073059360731	0.444156023222990
0.936341659951652	0.443851040369622
0.936610260542573	0.443542591608419
0.936878861133495	0.443240600561507
0.937147461724416	0.442935253645789
0.937416062315337	0.442635302009450
0.937684662906258	0.442333998995101
0.937953263497180	0.442036185550564
0.938221864088101	0.441737976629586
0.938490464679022	0.441443174565601
0.938759065269944	0.441147859731891
0.939027665860865	0.440855695820110
0.939296266451786	0.440563840528868
0.939564867042708	0.440273723633003
0.939833467633629	0.439986295068066
0.940102068224550	0.439697509182069
0.940370668815472	0.439413303702619
0.940639269406393	0.439128388872476
0.940907869997314	0.438846056022562
0.941176470588235	0.438563643524297
0.941445071179157	0.438285472943292
0.941713671770078	0.438008028407222
0.941982272360999	0.437728192897639
0.942250872951921	0.437455546101819
0.942519473542842	0.437179257651840
0.942788074133763	0.436909067460939
0.943056674724685	0.436635792701491
0.943325275315606	0.436368036440992
0.943593875906527	0.436098951766210
0.943862476497448	0.435832744319695
0.944131077088370	0.435567379341362
0.944399677679291	0.435303598569957
0.944668278270212	0.435041475017747
0.944936878861133	0.434777596593162
0.945205479452055	0.434524213092677
0.945474080042976	0.434262468275204
0.945742680633897	0.434007661924134
0.946011281224819	0.433752105120828
0.946279881815740	0.433498818134121
0.946548482406661	0.433246784419936
0.946817082997583	0.432992098812761
0.947085683588504	0.432752351393300
0.947354284179425	0.432495018760487
0.947622884770346	0.432257550455979
0.947891485361268	0.432005328917719
0.948160085952189	0.431768277990907
0.948428686543110	0.431521644161865
0.948697287134032	0.431284928083197
0.948965887724953	0.431042489806343
0.949234488315874	0.430807691868167
0.949503088906796	0.430571844929098
0.949771689497717	0.430336206416240
0.950040290088638	0.430102804284305
0.950308890679560	0.429870844648075
0.950577491270481	0.429647558132568
0.950846091861402	0.429406510969410
0.951114692452324	0.429194367176240
0.951383293043245	0.428954145649990
0.951651893634166	0.428743516407527
0.951920494225087	0.428507366114620
0.952189094816009	0.428300225837626
0.952457695406930	0.428067711512941
0.952726295997851	0.427860640713851
0.952994896588773	0.427633055124653
0.953263497179694	0.427430015538708
0.953532097770615	0.427201203859958
0.953800698361537	0.427004910409289
0.954069298952458	0.426778546651771
0.954337899543379	0.426583698148033
0.954606500134300	0.426361190556219
0.954875100725222	0.426169681677504
0.955143701316143	0.425950808527021
0.955412301907064	0.425758347223443
0.955680902497985	0.425548826260127
0.955949503088907	0.425351472203933
0.956218103679828	0.425155853734487
0.956486704270749	0.424945503162904
0.956755304861671	0.424770961236579
0.957023905452592	0.424549808467158
0.957292506043513	0.424381771221507
0.957561106634435	0.424166874856199
0.957829707225356	0.423999724422647
0.958098307816277	0.423789346360317
0.958366908407198	0.423623203373262
0.958635508998120	0.423415369624176
0.958904109589041	0.423254275038416
0.959172710179962	0.423047780733228
0.959441310770884	0.422887837343304
0.959709911361805	0.422690031737599
0.959978511952726	0.422528296874338
0.960247112543648	0.422334359141598
0.960515713134569	0.422174293024260
0.960784313725490	0.421990146342786
0.961052914316412	0.421821576441346
0.961321514907333	0.421648739966691
0.961590115498254	0.421485247140770
0.961858716089176	0.421305543282619
0.962127316680097	0.421151610243057
0.962395917271018	0.420976414788657
0.962664517861939	0.420821201635775
0.962933118452861	0.420652156222978
0.963201719043782	0.420498707671486
0.963470319634703	0.420332224423467
0.963738920225625	0.420180905361848
0.964007520816546	0.420019527010413
0.964276121407467	0.419870066799969
0.964544721998389	0.419710579571696
0.964813322589310	0.419565994825377
0.965081923180231	0.419409556338871
0.965350523771152	0.419265560318581
0.965619124362074	0.419114988584155
0.965887724952995	0.418971658619799
0.966156325543916	0.418825526041221
0.966424926134838	0.418684596143633
0.966693526725759	0.418542018133728
0.966962127316680	0.418403118596129
0.967230727907602	0.418264575511064
0.967499328498523	0.418127676466146
0.967767929089444	0.417993414816562
0.968036529680365	0.417857940174027
0.968305130271287	0.417727622802870
0.968573730862208	0.417595224583183
0.968842331453129	0.417467059949132
0.969110932044050	0.417338868910548
0.969379532634972	0.417212635200236
0.969648133225893	0.417085471924630
0.969916733816814	0.416970341473868
0.970185334407736	0.416835734635308
0.970453934998657	0.416728650089625
0.970722535589578	0.416597514198033
0.970991136180500	0.416491138085208
0.971259736771421	0.416365835313317
0.971528337362342	0.416260377782410
0.971796937953264	0.416136324456664
0.972065538544185	0.416040161542434
0.972334139135106	0.415914243008771
0.972602739726027	0.415819849303334
0.972871340316949	0.415700975127893
0.973139940907870	0.415606557032066
0.973408541498791	0.415493083992091
0.973677142089713	0.415399417306689
0.973945742680634	0.415290998841308
0.974214343271555	0.415198280186968
0.974482943862477	0.415094449775320
0.974751544453398	0.415003781013585
0.975020145044319	0.414903459483452
0.975288745635241	0.414815066083451
0.975557346226162	0.414719131056445
0.975825946817083	0.414632350103531
0.976094547408004	0.414540304611024
0.976363147998926	0.414456263371002
0.976631748589847	0.414367438484144
0.976900349180768	0.414285660163764
0.977168949771690	0.414200758676030
0.977437550362611	0.414121966385687
0.977706150953532	0.414038559607284
0.977974751544454	0.413964623984066
0.978243352135375	0.413883838937503
0.978511952726296	0.413812137714045
0.978780553317217	0.413735043813185
0.979049153908139	0.413665957412403
0.979317754499060	0.413592582033469
0.979586355089981	0.413524616050368
0.979854955680902	0.413458192793981
0.980123556271824	0.413389156697992
0.980392156862745	0.413327140984540
0.980660757453666	0.413261323167314
0.980929358044588	0.413202669794779
0.981197958635509	0.413139143739128
0.981466559226430	0.413084063884478
0.981735159817352	0.413022529237279
0.982003760408273	0.412971815066873
0.982272360999194	0.412913112337139
0.982540961590116	0.412865763322757
0.982809562181037	0.412808110674371
0.983078162771958	0.412765069010051
0.983346763362879	0.412711205031803
0.983615363953801	0.412670236204426
0.983883964544722	0.412620228875261
0.984152565135643	0.412580730869927
0.984421165726565	0.412535379657994
0.984689766317486	0.412497655551850
0.984958366908407	0.412456542193879
0.985226967499329	0.412420848397857
0.985495568090250	0.412382971799547
0.985764168681171	0.412350016064911
0.986032769272093	0.412316406660800
0.986301369863014	0.412285050441216
0.986569970453935	0.412255063378145
0.986838571044856	0.412225718228688
0.987107171635778	0.412202992677431
0.987375772226699	0.412170826870340
0.987644372817620	0.412154066638634
0.987912973408542	0.412124794787297
0.988181573999463	0.412110549158569
0.988450174590384	0.412084641425058
0.988718775181306	0.412073675152741
0.988987375772227	0.412050835857873
0.989255976363148	0.412042487595302
0.989524576954069	0.412022780365868
0.989793177544991	0.412016710841233
0.990061778135912	0.412001461091890
0.990330378726833	0.411997756295029
0.990598979317754	0.411986446194980
0.990867579908676	0.411982862908306
0.991136180499597	0.411977930580809
0.991404781090518	0.411975681369432
0.991673381681440	0.411974275331280
0.991941982272361	0.411974999987599
0.992210582863282	0.411976007496092
0.992479183454204	0.411980805939543
0.992747784045125	0.411982001429947
0.993016384636046	0.411994692841437
0.993284985226968	0.411995909906271
0.993553585817889	0.412012624525151
0.993822186408810	0.412015894801709
0.994090786999731	0.412036093775711
0.994359387590653	0.412042896372490
0.994627988181574	0.412064710621461
0.994896588772495	0.412076325093180
0.995165189363417	0.412099801699538
0.995433789954338	0.412114801028185
0.995702390545259	0.412141716392124
0.995970991136181	0.412159440557193
0.996239591727102	0.412188700355908
0.996508192318023	0.412210862010833
0.996776792908945	0.412242098458617
0.997045393499866	0.412267370451104
0.997313994090787	0.412302266261426
0.997582594681708	0.412330602408255
0.997851195272630	0.412367395946525
0.998119795863551	0.412399747111369
0.998388396454472	0.412439136401890
0.998656997045394	0.412474309300050
0.998925597636315	0.412517805268297
0.999194198227236	0.412555331066508
0.999462798818158	0.412601340175593
0.999731399409079	0.412642391525775
1	0.412692051265254


==> figures/addedmassfigures/cl3.dat <==
0	0.428442085149764
0.000269541778975771	0.428511116865248
0.000539083557951483	0.428598996969987
0.000808625336927254	0.428672283682569
0.00107816711590297	0.428762326845758
0.00134770889487874	0.428839016056770
0.00161725067385445	0.428930251347936
0.00188679245283022	0.429010581937249
0.00215633423180593	0.429105991274691
0.00242587601078170	0.429189337420968
0.00269541778975741	0.429286729637867
0.00296495956873319	0.429372170894726
0.00323450134770890	0.429473093269138
0.00350404312668467	0.429560699092828
0.00377358490566038	0.429665487404319
0.00404312668463615	0.429756354595714
0.00431266846361186	0.429864326867703
0.00458221024258764	0.429959091149593
0.00485175202156335	0.430067781769527
0.00512129380053912	0.430164596060357
0.00539083557951483	0.430278789499332
0.00566037735849054	0.430376045587993
0.00592991913746631	0.430490872567969
0.00619946091644202	0.430597788264589
0.00646900269541780	0.430712071934904
0.00673854447439351	0.430817972470522
0.00700808625336928	0.430941550756503
0.00727762803234499	0.431046795025262
0.00754716981132076	0.431173957638547
0.00781671159029647	0.431283871682772
0.00808625336927225	0.431410375564837
0.00835579514824796	0.431527132200321
0.00862533692722373	0.431653937624861
0.00889487870619944	0.431773216123174
0.00916442048517521	0.431901990675843
0.00943396226415092	0.432023701560297
0.00970350404312669	0.432159897556531
0.00997304582210241	0.432283208185771
0.0102425876010782	0.432420884554153
0.0105121293800539	0.432548623568699
0.0107816711590297	0.432686726337141
0.0110512129380054	0.432815198064549
0.0113207547169811	0.432956979539509
0.0115902964959569	0.433092151322590
0.0118598382749326	0.433237845881516
0.0121293800539083	0.433376152155512
0.0123989218328841	0.433524302516262
0.0126684636118598	0.433659883436710
0.0129380053908356	0.433810866396645
0.0132075471698113	0.433952827064179
0.0134770889487871	0.434105877822811
0.0137466307277628	0.434250500338144
0.0140161725067386	0.434407916109576
0.0142857142857143	0.434555848946942
0.0145552560646900	0.434713776284313
0.0148247978436658	0.434862511257828
0.0150943396226415	0.435026634313178
0.0153638814016172	0.435181151302997
0.0156334231805930	0.435343558054691
0.0159029649595687	0.435498777973778
0.0161725067385445	0.435665871446681
0.0164420485175202	0.435828411297780
0.0167115902964960	0.435999224167176
0.0169811320754717	0.436159746846593
0.0172506738544475	0.436331131617157
0.0175202156334232	0.436497307237446
0.0177897574123989	0.436672343352410
0.0180592991913747	0.436840307712993
0.0183288409703504	0.437019088424878
0.0185983827493261	0.437190207095842
0.0188679245283019	0.437372405832998
0.0191374663072776	0.437543694378511
0.0194070080862534	0.437727738943126
0.0196765498652291	0.437904278727819
0.0199460916442049	0.438092391040699
0.0202156334231806	0.438272489925727
0.0204851752021564	0.438462044138423
0.0207547169811321	0.438644054640252
0.0210242587601078	0.438835846505319
0.0212938005390835	0.439021707211700
0.0215633423180593	0.439216058526769
0.0218328840970350	0.439403627951916
0.0221024258760108	0.439601048604188
0.0223719676549865	0.439791363822699
0.0226415094339623	0.439991462779112
0.0229110512129380	0.440186611249168
0.0231805929919138	0.440388684406868
0.0234501347708895	0.440583889910376
0.0237196765498653	0.440794236402400
0.0239892183288410	0.440992149592169
0.0242587601078167	0.441199057055470
0.0245283018867924	0.441402484112863
0.0247978436657682	0.441615179198759
0.0250673854447439	0.441820147228340
0.0253369272237197	0.442033704701037
0.0256064690026954	0.442243597887048
0.0258760107816712	0.442459027457480
0.0261455525606469	0.442671669661161
0.0264150943396227	0.442886893618037
0.0266846361185984	0.443105161714789
0.0269541778975742	0.443325207358625
0.0272237196765499	0.443544404380679
0.0274932614555256	0.443765412048011
0.0277628032345013	0.443988543496474
0.0280323450134771	0.444213565517828
0.0283018867924528	0.444440681084985
0.0285714285714286	0.444667906889253
0.0288409703504043	0.444894366183093
0.0291105121293801	0.445127311944479
0.0293800539083558	0.445354916611228
0.0296495956873316	0.445592233364401
0.0299191374663073	0.445823836308686
0.0301886792452830	0.446060138132152
0.0304582210242588	0.446296206952048
0.0307277628032345	0.446535921904993
0.0309973045822102	0.446774034125696
0.0312668463611860	0.447016604614026
0.0315363881401617	0.447257477125213
0.0318059299191375	0.447502798516329
0.0320754716981132	0.447746962865510
0.0323450134770890	0.447994722163149
0.0326145552560647	0.448241999923166
0.0328840970350405	0.448492950965655
0.0331536388140162	0.448745153774612
0.0334231805929919	0.448995253964457
0.0336927223719677	0.449250283068354
0.0339622641509434	0.449505211669886
0.0342318059299191	0.449760097547820
0.0345013477088949	0.450019398199359
0.0347708894878706	0.450277764321247
0.0350404312668464	0.450539506806069
0.0353099730458221	0.450800207713131
0.0355795148247979	0.451065134195662
0.0358490566037736	0.451326643333169
0.0361185983827494	0.451594821316426
0.0363881401617251	0.451862176535004
0.0366576819407008	0.452134504059100
0.0369272237196766	0.452400475123760
0.0371967654986523	0.452676163841271
0.0374663072776280	0.452945344442511
0.0377358490566038	0.453222611263009
0.0380053908355795	0.453495162499461
0.0382749326145553	0.453774302825271
0.0385444743935310	0.454052295236000
0.0388140161725068	0.454334307281051
0.0390835579514825	0.454613065650113
0.0393530997304583	0.454897943649337
0.0396226415094340	0.455181938582964
0.0398921832884097	0.455469454570851
0.0401617250673855	0.455752517548136
0.0404312668463612	0.456043400842799
0.0407008086253369	0.456331502198491
0.0409703504043127	0.456625809721995
0.0412398921832884	0.456913016852144
0.0415094339622641	0.457213546101997
0.0417789757412399	0.457504667256829
0.0420485175202156	0.457801506416642
0.0423180592991914	0.458099710004057
0.0425876010781671	0.458399228120704
0.0428571428571429	0.458698826645823
0.0431266846361186	0.459001908669129
0.0433962264150944	0.459304427246243
0.0436657681940701	0.459609910735382
0.0439353099730458	0.459916501852454
0.0442048517520215	0.460224266828352
0.0444743935309973	0.460532988386021
0.0447439353099730	0.460844635024757
0.0450134770889488	0.461155188160435
0.0452830188679245	0.461467244648937
0.0455525606469003	0.461783195917843
0.0458221024258760	0.462099740267045
0.0460916442048518	0.462414804750960
0.0463611859838275	0.462732797340699
0.0466307277628033	0.463053815131656
0.0469002695417790	0.463374826840924
0.0471698113207547	0.463695892193671
0.0474393530997304	0.464021297820669
0.0477088948787062	0.464346954200373
0.0479784366576819	0.464673570303979
0.0482479784366577	0.465001930640418
0.0485175202156334	0.465334221324968
0.0487870619946092	0.465661970794221
0.0490566037735849	0.465994857240274
0.0493261455525607	0.466329760440101
0.0495956873315364	0.466663134606380
0.0498652291105121	0.466999642990705
0.0501347708894879	0.467334888754490
0.0504043126684636	0.467675816757236
0.0506738544474393	0.468017468801813
0.0509433962264151	0.468357879659914
0.0512129380053908	0.468699464594582
0.0514824797843666	0.469048177826854
0.0517520215633423	0.469393180226133
0.0520215633423181	0.469738863131747
0.0522911051212938	0.470087987515981
0.0525606469002696	0.470435830938340
0.0528301886792453	0.470791400562500
0.0530997304582210	0.471141876783059
0.0533692722371968	0.471494644474068
0.0536388140161725	0.471851659867941
0.0539083557951482	0.472209082113693
0.0541778975741240	0.472566198722530
0.0544474393530997	0.472921858669888
0.0547169811320755	0.473288622592363
0.0549865229110512	0.473647093679679
0.0552560646900270	0.474011393989375
0.0555256064690027	0.474372457498626
0.0557951482479785	0.474742713699036
0.0560646900269542	0.475107265601769
0.0563342318059299	0.475478617330554
0.0566037735849057	0.475847555080421
0.0568733153638814	0.476218844008566
0.0571428571428571	0.476589604962274
0.0574123989218329	0.476966716652901
0.0576819407008086	0.477340726040495
0.0579514824797844	0.477717328245974
0.0582210242587601	0.478095354447665
0.0584905660377359	0.478476153292741
0.0587601078167116	0.478856765402892
0.0590296495956874	0.479238545935655
0.0592991913746631	0.479621746998832
0.0595687331536388	0.480008290027288
0.0598382749326146	0.480392349678462
0.0601078167115903	0.480779067143027
0.0603773584905660	0.481169364052719
0.0606469002695418	0.481559457572091
0.0609164420485175	0.481950550820709
0.0611859838274933	0.482344378011001
0.0614555256064690	0.482736264991877
0.0617250673854448	0.483131934104584
0.0619946091644205	0.483528188314685
0.0622641509433963	0.483928639251167
0.0625336927223720	0.484322465866318
0.0628032345013477	0.484728602801376
0.0630727762803234	0.485129685294190
0.0633423180592992	0.485534345068860
0.0636118598382749	0.485934938727116
0.0638814016172507	0.486345951654158
0.0641509433962264	0.486748559861812
0.0644204851752022	0.487159541695610
0.0646900269541779	0.487565189411652
0.0649595687331537	0.487980638539701
0.0652291105121294	0.488390173404189
0.0654986522911051	0.488809731377012
0.0657681940700809	0.489219969148479
0.0660377358490566	0.489639965312233
0.0663072776280324	0.490053408896327
0.0665768194070081	0.490476219863194
0.0668463611859838	0.490896892397835
0.0671159029649596	0.491316410423205
0.0673854447439353	0.491737747506658
0.0676549865229111	0.492163570175046
0.0679245283018868	0.492591390385967
0.0681940700808626	0.493017071966435
0.0684636118598383	0.493442520779141
0.0687331536388141	0.493874605366238
0.0690026954177898	0.494303145037928
0.0692722371967655	0.494734466066841
0.0695417789757412	0.495168685720693
0.0698113207547170	0.495602505642446
0.0700808625336927	0.496036885992444
0.0703504043126685	0.496477622688778
0.0706199460916442	0.496914538359593
0.0708894878706200	0.497353986962660
0.0711590296495957	0.497794198605546
0.0714285714285715	0.498236851279475
0.0716981132075472	0.498682667662290
0.0719676549865230	0.499125923282056
0.0722371967654987	0.499572568036422
0.0725067385444744	0.500020179134965
0.0727762803234501	0.500466576961459
0.0730458221024259	0.500918612331884
0.0733153638814016	0.501367837827317
0.0735849056603774	0.501822248754732
0.0738544474393531	0.502275332973682
0.0741239892183289	0.502729610074890
0.0743935309973046	0.503188041137389
0.0746630727762804	0.503643234791758
0.0749326145552561	0.504104164067996
0.0752021563342318	0.504564083031165
0.0754716981132076	0.505021583886263
0.0757412398921833	0.505487431236053
0.0760107816711590	0.505948808176106
0.0762803234501348	0.506413833374696
0.0765498652291105	0.506883855376352
0.0768194070080862	0.507349571458809
0.0770889487870620	0.507817912194099
0.0773584905660377	0.508287822672805
0.0776280323450135	0.508760680605777
0.0778975741239892	0.509231527054458
0.0781671159029650	0.509703290529357
0.0784366576819407	0.510181794407796
0.0787061994609165	0.510655133046348
0.0789757412398922	0.511135590880533
0.0792452830188679	0.511613488111694
0.0795148247978437	0.512089403274597
0.0797843665768194	0.512571595392639
0.0800539083557951	0.513061213601800
0.0803234501347709	0.513540663906916
0.0805929919137466	0.514026460372159
0.0808625336927224	0.514513245327699
0.0811320754716981	0.514999679027316
0.0814016172506739	0.515487916975783
0.0816711590296496	0.515976296720866
0.0819407008086254	0.516468167700117
0.0822102425876011	0.516957543395975
0.0824797843665768	0.517456569832552
0.0827493261455525	0.517949690438460
0.0830188679245283	0.518441741447605
0.0832884097035040	0.518941956602980
0.0835579514824798	0.519440234718239
0.0838274932614555	0.519938752957563
0.0840970350404313	0.520441439890439
0.0843665768194070	0.520938791406454
0.0846361185983828	0.521447260889769
0.0849056603773585	0.521949735095386
0.0851752021563342	0.522455284602880
0.0854447439353100	0.522961885338926
0.0857142857142857	0.523469723675515
0.0859838274932614	0.523979284047809
0.0862533692722372	0.524488572045856
0.0865229110512129	0.524999952254935
0.0867924528301887	0.525514036923505
0.0870619946091644	0.526029144973898
0.0873315363881402	0.526541460515859
0.0876010781671159	0.527060671716743
0.0878706199460917	0.527577520365903
0.0881401617250674	0.528096388447598
0.0884097035040432	0.528617130901102
0.0886792452830189	0.529136591114634
0.0889487870619946	0.529658897858032
0.0892183288409703	0.530184123274209
0.0894878706199461	0.530704634496959
0.0897574123989218	0.531234563230193
0.0900269541778976	0.531758960359256
0.0902964959568733	0.532287064541528
0.0905660377358491	0.532820252047845
0.0908355795148248	0.533348049740245
0.0911051212938006	0.533879966039751
0.0913746630727763	0.534412071009165
0.0916442048517521	0.534947246318337
0.0919137466307278	0.535480802533126
0.0921832884097035	0.536016958232443
0.0924528301886792	0.536553799723505
0.0927223719676550	0.537094910331873
0.0929919137466307	0.537634680300490
0.0932614555256065	0.538176466140660
0.0935309973045822	0.538715593316656
0.0938005390835580	0.539265193820114
0.0940700808625337	0.539805907623325
0.0943396226415095	0.540349957674100
0.0946091644204852	0.540896245788977
0.0948787061994609	0.541446353718451
0.0951482479784367	0.541992214945989
0.0954177897574124	0.542545954905577
0.0956873315363881	0.543094423810200
0.0959568733153639	0.543650623546645
0.0962264150943396	0.544201383218574
0.0964959568733154	0.544758572687085
0.0967654986522911	0.545311211491532
0.0970350404312669	0.545871565592842
0.0973045822102426	0.546426557170488
0.0975741239892184	0.546988813817104
0.0978436657681941	0.547545526156311
0.0981132075471699	0.548110134359226
0.0983827493261456	0.548672072856513
0.0986522911051213	0.549237771649040
0.0989218328840970	0.549801019250774
0.0991913746630728	0.550363931057725
0.0994609164420485	0.550935552748570
0.0997304582210243	0.551503571757993
0.100000000000000	0.552072236617435
0.100269541778976	0.552642157023641
0.100539083557951	0.553212666990187
0.100808625336927	0.553790729408619
0.101078167115903	0.554362521839210
0.101347708894879	0.554936543678813
0.101617250673854	0.555511146991448
0.101886792452830	0.556089451587191
0.102156334231806	0.556667311331353
0.102425876010782	0.557248666784290
0.102695417789757	0.557827074289794
0.102964959568733	0.558409020449765
0.103234501347709	0.558991999465505
0.103504043126685	0.559576598239389
0.103773584905660	0.560160644057536
0.104043126684636	0.560745766436793
0.104312668463612	0.561333510051203
0.104582210242588	0.561918689620896
0.104851752021563	0.562513952515180
0.105121293800539	0.563101325027350
0.105390835579515	0.563692692580588
0.105660377358491	0.564288536878517
0.105929919137466	0.564882318980066
0.106199460916442	0.565475278220042
0.106469002695418	0.566071910400069
0.106738544474394	0.566666352705160
0.107008086253369	0.567265238332091
0.107277628032345	0.567864959451524
0.107547169811321	0.568466461379504
0.107816711590297	0.569064742103512
0.108086253369272	0.569669142894477
0.108355795148248	0.570272778645818
0.108625336927224	0.570879069231294
0.108894878706200	0.571481929705224
0.109164420485175	0.572088737458431
0.109433962264151	0.572696753519255
0.109703504043127	0.573305671955135
0.109973045822102	0.573914753065144
0.110242587601078	0.574525940732959
0.110512129380054	0.575139125738791
0.110781671159030	0.575749431404589
0.111051212938005	0.576365520504561
0.111320754716981	0.576981766619484
0.111590296495957	0.577591943719091
0.111859838274933	0.578218896765435
0.112129380053908	0.578834428842612
0.112398921832884	0.579454833462454
0.112668463611860	0.580070952018627
0.112938005390836	0.580694575526597
0.113207547169811	0.581314811614679
0.113477088948787	0.581942084052867
0.113746630727763	0.582565841763703
0.114016172506739	0.583191480118544
0.114285714285714	0.583817501308039
0.114555256064690	0.584446420704611
0.114824797843666	0.585074290201152
0.115094339622642	0.585703921436701
0.115363881401617	0.586335256034328
0.115633423180593	0.586967055640938
0.115902964959569	0.587599095531447
0.116172506738544	0.588233721128345
0.116442048517520	0.588868783462398
0.116711590296496	0.589502370176734
0.116981132075472	0.590144274901059
0.117250673854447	0.590782347744601
0.117520215633423	0.591418008447149
0.117789757412399	0.592060769785753
0.118059299191375	0.592699940604631
0.118328840970350	0.593342989672236
0.118598382749326	0.593984553677032
0.118867924528302	0.594629275171436
0.119137466307278	0.595276184077893
0.119407008086253	0.595920305201689
0.119676549865229	0.596567827286409
0.119946091644205	0.597218384966150
0.120215633423181	0.597866652002168
0.120485175202156	0.598517129091424
0.120754716981132	0.599168656283631
0.121024258760108	0.599823171922511
0.121293800539084	0.600475910520470
0.121563342318059	0.601130528836786
0.121832884097035	0.601783321205879
0.122102425876011	0.602440208894758
0.122371967654987	0.603097203675156
0.122641509433962	0.603756225330291
0.122911051212938	0.604413485308993
0.123180592991914	0.605076667164959
0.123450134770889	0.605733402914938
0.123719676549865	0.606400928987272
0.123989218328841	0.607061519244379
0.124258760107817	0.607729601342834
0.124528301886792	0.608390174158293
0.124797843665768	0.609060624347138
0.125067385444744	0.609724706029127
0.125336927223720	0.610390219719297
0.125606469002695	0.611064514808027
0.125876010781671	0.611735273400337
0.126145552560647	0.612401947907331
0.126415094339623	0.613077019124482
0.126684636118598	0.613747749890185
0.126954177897574	0.614424595379141
0.127223719676550	0.615096436293651
0.127493261455526	0.615778144076673
0.127762803234501	0.616450629557884
0.128032345013477	0.617131753881506
0.128301886792453	0.617807663941895
0.128571428571429	0.618489942468596
0.128840970350404	0.619169516638778
0.129110512129380	0.619851697985266
0.129380053908356	0.620532720438810
0.129649595687332	0.621220387440625
0.129919137466307	0.621902161463935
0.130188679245283	0.622588930378161
0.130458221024259	0.623269330765386
0.130727762803235	0.623964056497427
0.130997304582210	0.624651749739515
0.131266846361186	0.625342181882650
0.131536388140162	0.626028268361143
0.131805929919138	0.626724607009367
0.132075471698113	0.627413569601693
0.132345013477089	0.628110328034697
0.132614555256065	0.628802529451401
0.132884097035040	0.629499958731984
0.133153638814016	0.630192007438588
0.133423180592992	0.630893705233164
0.133692722371968	0.631586198512344
0.133962264150943	0.632288948917288
0.134231805929919	0.632985313780108
0.134501347708895	0.633692405784217
0.134770889487871	0.634387086583731
0.135040431266846	0.635092350698416
0.135309973045822	0.635793932246249
0.135579514824798	0.636502660794678
0.135849056603774	0.637202921166586
0.136118598382749	0.637912768646027
0.136388140161725	0.638617147371568
0.136657681940701	0.639328436120470
0.136927223719677	0.640033209366097
0.137196765498652	0.640746472309075
0.137466307277628	0.641454572408446
0.137735849056604	0.642169260661527
0.138005390835580	0.642877091485483
0.138274932614555	0.643595895713856
0.138544474393531	0.644306235894175
0.138814016172507	0.645025771970071
0.139083557951482	0.645737544863346
0.139353099730458	0.646458706574581
0.139622641509434	0.647171971677358
0.139892183288410	0.647896952846546
0.140161725067385	0.648613622227228
0.140431266846361	0.649336950580891
0.140700808625337	0.650054872958585
0.140970350404313	0.650779664126679
0.141239892183288	0.651497627395364
0.141509433962264	0.652227374886570
0.141778975741240	0.652948342260430
0.142048517520216	0.653678276181285
0.142318059299191	0.654400082324161
0.142587601078167	0.655133261379382
0.142857142857143	0.655858319415993
0.143126684636119	0.656589918812328
0.143396226415094	0.657317497508164
0.143665768194070	0.658053301637781
0.143935309973046	0.658777523002850
0.144204851752022	0.659517332037307
0.144474393530997	0.660245088655340
0.144743935309973	0.660987120075269
0.145013477088949	0.661714110124753
0.145283018867925	0.662454172117085
0.145552560646900	0.663189704508475
0.145822102425876	0.663935169451392
0.146091644204852	0.664668073232921
0.146361185983827	0.665409870989661
0.146630727762803	0.666144510341559
0.146900269541779	0.666892296791051
0.147169811320755	0.667633091608932
0.147439353099730	0.668377403355744
0.147708894878706	0.669116765178431
0.147978436657682	0.669863538645327
0.148247978436658	0.670610365299639
0.148517520215633	0.671358464929254
0.148787061994609	0.672102355614703
0.149056603773585	0.672854206338989
0.149326145552561	0.673597442547507
0.149595687331536	0.674347262531911
0.149865229110512	0.675099515063975
0.150134770889488	0.675850282300866
0.150404312668464	0.676599666283788
0.150673854447439	0.677354186516258
0.150943396226415	0.678105249319577
0.151212938005391	0.678864163016789
0.151482479784367	0.679617071131879
0.151752021563342	0.680374633121299
0.152021563342318	0.681129995319267
0.152291105121294	0.681890353319295
0.152560646900270	0.682646551078020
0.152830188679245	0.683407137189371
0.153099730458221	0.684163143435247
0.153369272237197	0.684927347958280
0.153638814016173	0.685685967607310
0.153908355795148	0.686452745292225
0.154177897574124	0.687213605061123
0.154447439353100	0.687978428550103
0.154716981132076	0.688740738792084
0.154986522911051	0.689507530465494
0.155256064690027	0.690273839932881
0.155525606469003	0.691040801537850
0.155795148247978	0.691807402570502
0.156064690026954	0.692577508324127
0.156334231805930	0.693344423336756
0.156603773584906	0.694117973881623
0.156873315363881	0.694885691154157
0.157142857142857	0.695658820212472
0.157412398921833	0.696428578943264
0.157681940700809	0.697204479268546
0.157951482479784	0.697975442705016
0.158221024258760	0.698751909631483
0.158490566037736	0.699525952657344
0.158760107816712	0.700302331710996
0.159029649595687	0.701078406053648
0.159299191374663	0.701856524062449
0.159568733153639	0.702634431756425
0.159838274932615	0.703414894993375
0.160107816711590	0.704192295550416
0.160377358490566	0.704974075823708
0.160646900269542	0.705754682774808
0.160916442048518	0.706533699093433
0.161185983827493	0.707322050090586
0.161455525606469	0.708105192012197
0.161725067385445	0.708887970360397
0.161994609164421	0.709672346178538
0.162264150943396	0.710456926823324
0.162533692722372	0.711244528516448
0.162803234501348	0.712028399372755
0.163072776280323	0.712819444660436
0.163342318059299	0.713603099460326
0.163611859838275	0.714391417624156
0.163881401617251	0.715186476835905
0.164150943396226	0.715976221990784
0.164420485175202	0.716764145600385
0.164690026954178	0.717558416138674
0.164959568733154	0.718351189500779
0.165229110512129	0.719142506508918
0.165498652291105	0.719935281044735
0.165768194070081	0.720730271380879
0.166037735849057	0.721525468955509
0.166307277628032	0.722321710554886
0.166576819407008	0.723118941006556
0.166846361185984	0.723915962226557
0.167115902964960	0.724711289271493
0.167385444743935	0.725512526800535
0.167654986522911	0.726309791477691
0.167924528301887	0.727111294097107
0.168194070080863	0.727909957039110
0.168463611859838	0.728713637084372
0.168733153638814	0.729514117715131
0.169002695417790	0.730314871021869
0.169272237196766	0.731119649754066
0.169541778975741	0.731924774467117
0.169811320754717	0.732726703028954
0.170080862533693	0.733534421586559
0.170350404312668	0.734336101742330
0.170619946091644	0.735146233959889
0.170889487870620	0.735949585342340
0.171159029649596	0.736758958543264
0.171428571428571	0.737564497830982
0.171698113207547	0.738375079052722
0.171967654986523	0.739184981425338
0.172237196765499	0.739996457338897
0.172506738544474	0.740805637558875
0.172776280323450	0.741619120264154
0.173045822102426	0.742427238582139
0.173315363881402	0.743241261048257
0.173584905660377	0.744051395176378
0.173854447439353	0.744868305382121
0.174123989218329	0.745682357106429
0.174393530997305	0.746498057625218
0.174663072776280	0.747312186747720
0.174932614555256	0.748129867998260
0.175202156334232	0.748944582606422
0.175471698113208	0.749762225942399
0.175741239892183	0.750579088369739
0.176010781671159	0.751400474963741
0.176280323450135	0.752217464526570
0.176549865229111	0.753037782779219
0.176819407008086	0.753856671582780
0.177088948787062	0.754681018187512
0.177358490566038	0.755499751303233
0.177628032345014	0.756324474787185
0.177897574123989	0.757144087627883
0.178167115902965	0.757969923975934
0.178436657681941	0.758791017927170
0.178706199460916	0.759618372939076
0.178975741239892	0.760441182300084
0.179245283018868	0.761268577431554
0.179514824797844	0.762092044685571
0.179784366576819	0.762921526540671
0.180053908355795	0.763741234139915
0.180323450134771	0.764577709258609
0.180592991913747	0.765403267060795
0.180862533692722	0.766231868785294
0.181132075471698	0.767060893270581
0.181401617250674	0.767891380806915
0.181671159029650	0.768721814876912
0.181940700808625	0.769556217491821
0.182210242587601	0.770384383694137
0.182479784366577	0.771216621909698
0.182749326145553	0.772047591708934
0.183018867924528	0.772882759553257
0.183288409703504	0.773713924779516
0.183557951482480	0.774551112960719
0.183827493261456	0.775386166446642
0.184097035040431	0.776220693007358
0.184366576819407	0.777054510486864
0.184636118598383	0.777894204817684
0.184905660377358	0.778729006533483
0.185175202156334	0.779567205640027
0.185444743935310	0.780404886806395
0.185714285714286	0.781244469711382
0.185983827493261	0.782083213766002
0.186253369272237	0.782922846846427
0.186522911051213	0.783761288729864
0.186792452830189	0.784601698497571
0.187061994609164	0.785444287476034
0.187331536388140	0.786283012430640
0.187601078167116	0.787127500115972
0.187870619946092	0.787969244320987
0.188140161725067	0.788811444298996
0.188409703504043	0.789655112343255
0.188679245283019	0.790497898712090
0.188948787061995	0.791345018959364
0.189218328840970	0.792188585235731
0.189487870619946	0.793033684381121
0.189757412398922	0.793879253669100
0.190026954177898	0.794726935162799
0.190296495956873	0.795572978465579
0.190566037735849	0.796420230089981
0.190835579514825	0.797268701413339
0.191105121293801	0.798114877268187
0.191374663072776	0.798967367024838
0.191644204851752	0.799815562951065
0.191913746630728	0.800665598445654
0.192183288409704	0.801514204308616
0.192452830188679	0.802365803415280
0.192722371967655	0.803216122718979
0.192991913746631	0.804068934785972
0.193261455525607	0.804918718451728
0.193530997304582	0.805773588705845
0.193800539083558	0.806626308331312
0.194070080862534	0.807479049036475
0.194339622641509	0.808331187657513
0.194609164420485	0.809189120462413
0.194878706199461	0.810043128951690
0.195148247978437	0.810897552158410
0.195417789757412	0.811753520035010
0.195687331536388	0.812609110396348
0.195956873315364	0.813464036465940
0.196226415094340	0.814322074397158
0.196495956873315	0.815179174963849
0.196765498652291	0.816034635485537
0.197035040431267	0.816894385285793
0.197304582210243	0.817754293899853
0.197574123989218	0.818609152585945
0.197843665768194	0.819475126086041
0.198113207547170	0.820331256147585
0.198382749326146	0.821195616352323
0.198652291105121	0.822053902654464
0.198921832884097	0.822915211197380
0.199191374663073	0.823776186318799
0.199460916442049	0.824638480220467
0.199730458221024	0.825500064038572
0.200000000000000	0.826364524949523
0.200269541778976	0.827224994468579
0.200539083557952	0.828089735869741
0.200808625336927	0.828951916031876
0.201078167115903	0.829821760718909
0.201347708894879	0.830682617018723
0.201617250673855	0.831550736634475
0.201886792452830	0.832413228745236
0.202156334231806	0.833281237599311
0.202425876010782	0.834147602822353
0.202695417789757	0.835014719041020
0.202964959568733	0.835878416254867
0.203234501347709	0.836748055404801
0.203504043126685	0.837613976973373
0.203773584905660	0.838482987895826
0.204043126684636	0.839351383791088
0.204312668463612	0.840224205352537
0.204582210242588	0.841089224988282
0.204851752021563	0.841961595991912
0.205121293800539	0.842829360986299
0.205390835579515	0.843705191634609
0.205660377358491	0.844570580329061
0.205929919137466	0.845443243410895
0.206199460916442	0.846313118015983
0.206469002695418	0.847187931061861
0.206738544474394	0.848057796523649
0.207008086253369	0.848932191523031
0.207277628032345	0.849804479744739
0.207547169811321	0.850679856524657
0.207816711590296	0.851550070810060
0.208086253369272	0.852426709247864
0.208355795148248	0.853298827397768
0.208625336927224	0.854176307398853
0.208894878706199	0.855047141538182
0.209164420485175	0.855927138090519
0.209433962264151	0.856800731088853
0.209703504043127	0.857678912753931
0.209973045822102	0.858552911723621
0.210242587601078	0.859431783032458
0.210512129380054	0.860306391282266
0.210781671159030	0.861186398242924
0.211051212938005	0.862061406143174
0.211320754716981	0.862941132949988
0.211590296495957	0.863816075585677
0.211859838274933	0.864698374667470
0.212129380053908	0.865573909474084
0.212398921832884	0.866454901369862
0.212668463611860	0.867335166147459
0.212938005390836	0.868218057474461
0.213207547169811	0.869094246590174
0.213477088948787	0.869976885607300
0.213746630727763	0.870854049510243
0.214016172506739	0.871741637551248
0.214285714285714	0.872618262090140
0.214555256064690	0.873502775472291
0.214824797843666	0.874381656218480
0.215094339622642	0.875266339595210
0.215363881401617	0.876144147752300
0.215633423180593	0.877034571545887
0.215902964959569	0.877912942270017
0.216172506738545	0.878799057586812
0.216442048517520	0.879680156220317
0.216711590296496	0.880566319374078
0.216981132075472	0.881446278682567
0.217250673854447	0.882335408279548
0.217520215633423	0.883216020357204
0.217789757412399	0.884105692600822
0.218059299191375	0.884985697699695
0.218328840970350	0.885878142020933
0.218598382749326	0.886755266338074
0.218867924528302	0.887650641019660
0.219137466307278	0.888531231796478
0.219407008086253	0.889420114339418
0.219676549865229	0.890302530126725
0.219946091644205	0.891190990693090
0.220215633423181	0.892078001669221
0.220485175202156	0.892972179358829
0.220754716981132	0.893855033426456
0.221024258760108	0.894744905342810
0.221293800539084	0.895629169555510
0.221563342318059	0.896522945288436
0.221832884097035	0.897404662794947
0.222102425876011	0.898296027541274
0.222371967654987	0.899184464499460
0.222641509433962	0.900078733698506
0.222911051212938	0.900962919917756
0.223180592991914	0.901856937076500
0.223450134770890	0.902744504333571
0.223719676549865	0.903638556593155
0.223989218328841	0.904522558954641
0.224258760107817	0.905418393387883
0.224528301886793	0.906305177905359
0.224797843665768	0.907200959092405
0.225067385444744	0.908085940678587
0.225336927223720	0.908984730979413
0.225606469002695	0.909870267780229
0.225876010781671	0.910766196856538
0.226145552560647	0.911653607149772
0.226415094339623	0.912551086458902
0.226684636118598	0.913437630237002
0.226954177897574	0.914332533036573
0.227223719676550	0.915224381518564
0.227493261455526	0.916123285823044
0.227762803234501	0.917012259584266
0.228032345013477	0.917910178788795
0.228301886792453	0.918797090457634
0.228571428571429	0.919696545616690
0.228840970350404	0.920582985440066
0.229110512129380	0.921480408497016
0.229380053908356	0.922375473658460
0.229649595687332	0.923271888603261
0.229919137466307	0.924158577463369
0.230188679245283	0.925062013602973
0.230458221024259	0.925950463620560
0.230727762803234	0.926848857787692
0.230997304582210	0.927740017269353
0.231266846361186	0.928639902776779
0.231536388140162	0.929531015557825
0.231805929919137	0.930429412244995
0.232075471698113	0.931318513937454
0.232345013477089	0.932221522419937
0.232614555256065	0.933113760031839
0.232884097035040	0.934014817593550
0.233153638814016	0.934907239576710
0.233423180592992	0.935804954726650
0.233692722371968	0.936697511872306
0.233962264150943	0.937595708843807
0.234231805929919	0.938489242001920
0.234501347708895	0.939390901438552
0.234770889487871	0.940280258393153
0.235040431266846	0.941186273762434
0.235309973045822	0.942078391736485
0.235579514824798	0.942976452897952
0.235849056603774	0.943872441598878
0.236118598382749	0.944773203488254
0.236388140161725	0.945664293400224
0.236657681940701	0.946566564735894
0.236927223719677	0.947459556119932
0.237196765498652	0.948362180457240
0.237466307277628	0.949255286018159
0.237735849056604	0.950158885925981
0.238005390835580	0.951048636471034
0.238274932614555	0.951956568465850
0.238544474393531	0.952843228231984
0.238814016172507	0.953751555606266
0.239083557951482	0.954641041932709
0.239353099730458	0.955545093632171
0.239622641509434	0.956435728457375
0.239892183288410	0.957342009505565
0.240161725067385	0.958230647095499
0.240431266846361	0.959138879561057
0.240700808625337	0.960027937856505
0.240970350404313	0.960935364967325
0.241239892183288	0.961824408577986
0.241509433962264	0.962732784992673
0.241778975741240	0.963620571140071
0.242048517520216	0.964530784102583
0.242318059299191	0.965420170544952
0.242587601078167	0.966327524581420
0.242857142857143	0.967217278535326
0.243126684636119	0.968123199393226
0.243396226415094	0.969013135357221
0.243665768194070	0.969919989105830
0.243935309973046	0.970809361484749
0.244204851752022	0.971717507158491
0.244474393530997	0.972606606937632
0.244743935309973	0.973514730626862
0.245013477088949	0.974402831670690
0.245283018867925	0.975312613199518
0.245552560646900	0.976202352695044
0.245822102425876	0.977108110800331
0.246091644204852	0.977998669471121
0.246361185983828	0.978905143466906
0.246630727762803	0.979793324266893
0.246900269541779	0.980703947709878
0.247169811320755	0.981593513259860
0.247439353099731	0.982500343108382
0.247708894878706	0.983390147673627
0.247978436657682	0.984294517859708
0.248247978436658	0.985186275568616
0.248517520215633	0.986095097214955
0.248787061994609	0.986982315400433
0.249056603773585	0.987889434880711
0.249326145552561	0.988776716363832
0.249595687331536	0.989686680984871
0.249865229110512	0.990575181445237
0.250134770889488	0.991481893561892
0.250404312668464	0.992370698827441
0.250673854447439	0.993275518286636
0.250943396226415	0.994167730658229
0.251212938005391	0.995073361748866
0.251482479784367	0.995961374526232
0.251752021563342	0.996867477113391
0.252021563342318	0.997756581683616
0.252291105121294	0.998662807675721
0.252560646900270	0.999549100790160
0.252830188679245	1.00045793937374
0.253099730458221	1.00134629835076
0.253369272237197	1.00224993958968
0.253638814016172	1.00314034200326
0.253908355795148	1.00404658535259
0.254177897574124	1.00493477386011
0.254447439353100	1.00583998695463
0.254716981132075	1.00672727733172
0.254986522911051	1.00763073415530
0.255256064690027	1.00851880874607
0.255525606469003	1.00942344129118
0.255795148247978	1.01030928925694
0.256064690026954	1.01121625606546
0.256334231805930	1.01210240090871
0.256603773584906	1.01300827114586
0.256873315363881	1.01389460707736
0.257142857142857	1.01479994014193
0.257412398921833	1.01568717988816
0.257681940700809	1.01659196333307
0.257951482479784	1.01747582568582
0.258221024258760	1.01837977654672
0.258490566037736	1.01926537774568
0.258760107816712	1.02016906734240
0.259029649595687	1.02105529791233
0.259299191374663	1.02195867606558
0.259568733153639	1.02284433722295
0.259838274932615	1.02374618802934
0.260107816711590	1.02463127663607
0.260377358490566	1.02553365561645
0.260646900269542	1.02641737097975
0.260916442048518	1.02732304231307
0.261185983827493	1.02820545828878
0.261455525606469	1.02910636730558
0.261725067385445	1.02999193077477
0.261994609164420	1.03089424804615
0.262264150943396	1.03177681392626
0.262533692722372	1.03267956285613
0.262803234501348	1.03356182848642
0.263072776280323	1.03446514938661
0.263342318059299	1.03534598518419
0.263611859838275	1.03624776544955
0.263881401617251	1.03712604648327
0.264150943396226	1.03803088714130
0.264420485175202	1.03891032724996
0.264690026954178	1.03980940729845
0.264959568733154	1.04069292595207
0.265229110512129	1.04159317353612
0.265498652291105	1.04247240192870
0.265768194070081	1.04337285816519
0.266037735849057	1.04425239147685
0.266307277628032	1.04515227108401
0.266576819407008	1.04603137605164
0.266846361185984	1.04692839867765
0.267115902964960	1.04781077330995
0.267385444743935	1.04870755491038
0.267654986522911	1.04958737265560
0.267924528301887	1.05048527765324
0.268194070080863	1.05136284613192
0.268463611859838	1.05225849649183
0.268733153638814	1.05313949755790
0.269002695417790	1.05403619623499
0.269272237196766	1.05491300688504
0.269541778975741	1.05580931528189
0.269811320754717	1.05668666372969
0.270080862533693	1.05758172962728
0.270350404312669	1.05846039052347
0.270619946091644	1.05935451963849
0.270889487870620	1.06022962320138
0.271159029649596	1.06112484682168
0.271428571428571	1.06200068335177
0.271698113207547	1.06288883910095
0.271967654986523	1.06377318821194
0.272237196765499	1.06466621911582
0.272506738544474	1.06553675474465
0.272776280323450	1.06642931223910
0.273045822102426	1.06730461659681
0.273315363881402	1.06819785282631
0.273584905660377	1.06907056878171
0.273854447439353	1.06996125969641
0.274123989218329	1.07083788393940
0.274393530997305	1.07172451713220
0.274663072776280	1.07260077011475
0.274932614555256	1.07348891442160
0.275202156334232	1.07435510590494
0.275471698113208	1.07525350666506
0.275741239892183	1.07612413051479
0.276010781671159	1.07701257831023
0.276280323450135	1.07788479798569
0.276549865229111	1.07877003229589
0.276819407008086	1.07964343640129
0.277088948787062	1.08052705392698
0.277358490566038	1.08139503883053
0.277628032345014	1.08228913184723
0.277897574123989	1.08315882797835
0.278167115902965	1.08404164487810
0.278436657681941	1.08491165581973
0.278706199460917	1.08579553097468
0.278975741239892	1.08666654809417
0.279245283018868	1.08754811098173
0.279514824797844	1.08841555922259
0.279784366576820	1.08930002904697
0.280053908355795	1.09016871996160
0.280323450134771	1.09105028532841
0.280592991913747	1.09192001884623
0.280862533692722	1.09279901009337
0.281132075471698	1.09366938264711
0.281401617250674	1.09454562237213
0.281671159029650	1.09541484363936
0.281940700808625	1.09629179980428
0.282210242587601	1.09716299744762
0.282479784366577	1.09804040996184
0.282749326145553	1.09890418931112
0.283018867924528	1.09978025635294
0.283288409703504	1.10064755887138
0.283557951482480	1.10152521029768
0.283827493261456	1.10238733834009
0.284097035040431	1.10326575042005
0.284366576819407	1.10412812385591
0.284636118598383	1.10500334832165
0.284905660377359	1.10586868196961
0.285175202156334	1.10674163391225
0.285444743935310	1.10760504998749
0.285714285714286	1.10847655259337
0.285983827493261	1.10933806064177
0.286253369272237	1.11020909530017
0.286522911051213	1.11107430931938
0.286792452830189	1.11194314301390
0.287061994609164	1.11280693677569
0.287331536388140	1.11367358216060
0.287601078167116	1.11453600429013
0.287870619946092	1.11540382332854
0.288140161725067	1.11626662938113
0.288409703504043	1.11713144581715
0.288679245283019	1.11799318638024
0.288948787061995	1.11885668704469
0.289218328840970	1.11971967248319
0.289487870619946	1.12058189501993
0.289757412398922	1.12144211529998
0.290026954177898	1.12230602525753
0.290296495956873	1.12316602050243
0.290566037735849	1.12402603338286
0.290835579514825	1.12488648066488
0.291105121293801	1.12574673859605
0.291374663072776	1.12660691261609
0.291644204851752	1.12746253106844
0.291913746630728	1.12832328573094
0.292183288409704	1.12917987650790
0.292452830188679	1.13003975777274
0.292722371967655	1.13089409696451
0.292991913746631	1.13175267607087
0.293261455525607	1.13260466149515
0.293530997304582	1.13346734549413
0.293800539083558	1.13432008418092
0.294070080862534	1.13517396492724
0.294339622641510	1.13602773414757
0.294609164420485	1.13688254770236
0.294878706199461	1.13773503443435
0.295148247978437	1.13858984347202
0.295417789757412	1.13943997031859
0.295687331536388	1.14029554757362
0.295956873315364	1.14114421778444
0.296226415094340	1.14199841581979
0.296495956873315	1.14284904183262
0.296765498652291	1.14369600488234
0.297035040431267	1.14454419023618
0.297304582210243	1.14539754904769
0.297574123989218	1.14624255405151
0.297843665768194	1.14709575775743
0.298113207547170	1.14794145041321
0.298382749326146	1.14878972416150
0.298652291105121	1.14963328983142
0.298921832884097	1.15048364212379
0.299191374663073	1.15132693463231
0.299460916442049	1.15217544636173
0.299730458221024	1.15301179225155
0.300000000000000	1.15386443893082
0.300269541778976	1.15470381577465
0.300539083557952	1.15555188819740
0.300808625336927	1.15638712024745
0.301078167115903	1.15723585748683
0.301347708894879	1.15807503180257
0.301617250673855	1.15891849845976
0.301886792452830	1.15975407606241
0.302156334231806	1.16060027693257
0.302425876010782	1.16143158126402
0.302695417789757	1.16227749693947
0.302964959568733	1.16311301196681
0.303234501347709	1.16395336243679
0.303504043126685	1.16478831115890
0.303773584905660	1.16563072373685
0.304043126684636	1.16646097955342
0.304312668463612	1.16729940361193
0.304582210242588	1.16812741878219
0.304851752021563	1.16897348141036
0.305121293800539	1.16980003921862
0.305390835579515	1.17063637820482
0.305660377358491	1.17147261355096
0.305929919137466	1.17230166396177
0.306199460916442	1.17313421300649
0.306469002695418	1.17396656038163
0.306738544474394	1.17479653385243
0.307008086253369	1.17562729200737
0.307277628032345	1.17645484455416
0.307547169811321	1.17728513272067
0.307816711590297	1.17811417074579
0.308086253369272	1.17894221606487
0.308355795148248	1.17976856026408
0.308625336927224	1.18059572702900
0.308894878706199	1.18142005812646
0.309164420485175	1.18224776121516
0.309433962264151	1.18306824020327
0.309703504043127	1.18389996542557
0.309973045822102	1.18472082481044
0.310242587601078	1.18554373545282
0.310512129380054	1.18636430774112
0.310781671159030	1.18718877689827
0.311051212938005	1.18800951683383
0.311320754716981	1.18883023114600
0.311590296495957	1.18964684144069
0.311859838274933	1.19047013705096
0.312129380053908	1.19128758224567
0.312398921832884	1.19210660572921
0.312668463611860	1.19291964581956
0.312938005390836	1.19374503531792
0.313207547169811	1.19455524254515
0.313477088948787	1.19537295296660
0.313746630727763	1.19618716122929
0.314016172506739	1.19700438291444
0.314285714285714	1.19781212858979
0.314555256064690	1.19863225433460
0.314824797843666	1.19943697237637
0.315094339622642	1.20025221924308
0.315363881401617	1.20106240698375
0.315633423180593	1.20187575001005
0.315902964959569	1.20268038619555
0.316172506738544	1.20349398869217
0.316442048517520	1.20429947595905
0.316711590296496	1.20511150270279
0.316981132075472	1.20591555999054
0.317250673854447	1.20672246629768
0.317520215633423	1.20752827697231
0.317789757412399	1.20833254039243
0.318059299191375	1.20913322233481
0.318328840970350	1.20994200599311
0.318598382749326	1.21074231990969
0.318867924528302	1.21154575072315
0.319137466307278	1.21234689813920
0.319407008086253	1.21314776239676
0.319676549865229	1.21394678007928
0.319946091644205	1.21474946211259
0.320215633423181	1.21554626076865
0.320485175202156	1.21634402514356
0.320754716981132	1.21714078761057
0.321024258760108	1.21793778304786
0.321293800539084	1.21873212893279
0.321563342318059	1.21952679835369
0.321832884097035	1.22032423971840
0.322102425876011	1.22111648437203
0.322371967654987	1.22190814359071
0.322641509433962	1.22269973946881
0.322911051212938	1.22349354944385
0.323180592991914	1.22428394338271
0.323450134770890	1.22507471709968
0.323719676549865	1.22586144217685
0.323989218328841	1.22664825852701
0.324258760107817	1.22743887452027
0.324528301886793	1.22822415416256
0.324797843665768	1.22900933248526
0.325067385444744	1.22979606236703
0.325336927223720	1.23058159542116
0.325606469002695	1.23136359035523
0.325876010781671	1.23214869252058
0.326145552560647	1.23292933402700
0.326415094339623	1.23370933691644
0.326684636118598	1.23449062152131
0.326954177897574	1.23527121987807
0.327223719676550	1.23605023044072
0.327493261455526	1.23682669181087
0.327762803234501	1.23760443390843
0.328032345013477	1.23838336899035
0.328301886792453	1.23915550192684
0.328571428571429	1.23993216301489
0.328840970350404	1.24070764943087
0.329110512129380	1.24147998765099
0.329380053908356	1.24225102273792
0.329649595687332	1.24302563773975
0.329919137466307	1.24379388501102
0.330188679245283	1.24456558954781
0.330458221024259	1.24533145849329
0.330727762803234	1.24610516660363
0.330997304582210	1.24686783303616
0.331266846361186	1.24763653462517
0.331536388140162	1.24840201589301
0.331805929919137	1.24917173617255
0.332075471698113	1.24992949593942
0.332345013477089	1.25069491561206
0.332614555256065	1.25145675984986
0.332884097035040	1.25221884899010
0.333153638814016	1.25298212735020
0.333423180592992	1.25374464196822
0.333692722371968	1.25450101050078
0.333962264150943	1.25525570118651
0.334231805929919	1.25601527054003
0.334501347708895	1.25677220806875
0.334770889487871	1.25752620306539
0.335040431266846	1.25827966451034
0.335309973045822	1.25903662678255
0.335579514824798	1.25979079397744
0.335849056603774	1.26053657906566
0.336118598382749	1.26129484991850
0.336388140161725	1.26204219034297
0.336657681940701	1.26279506275723
0.336927223719677	1.26353971737244
0.337196765498652	1.26428828443805
0.337466307277628	1.26503399338931
0.337735849056604	1.26578407841065
0.338005390835580	1.26651876920719
0.338274932614555	1.26727376020010
0.338544474393531	1.26801202704688
0.338814016172507	1.26875616884329
0.339083557951483	1.26949498780274
0.339353099730458	1.27023373212408
0.339622641509434	1.27097499240225
0.339892183288410	1.27171639004414
0.340161725067385	1.27245058249623
0.340431266846361	1.27318792824238
0.340700808625337	1.27392263831845
0.340970350404313	1.27466103744899
0.341239892183288	1.27539222877377
0.341509433962264	1.27612746142431
0.341778975741240	1.27685647547877
0.342048517520216	1.27759031979786
0.342318059299191	1.27831715879679
0.342587601078167	1.27904722857914
0.342857142857143	1.27977130608260
0.343126684636119	1.28050330202756
0.343396226415094	1.28122903148978
0.343665768194070	1.28195761947169
0.343935309973046	1.28267763960349
0.344204851752022	1.28340358111298
0.344474393530997	1.28412465256077
0.344743935309973	1.28485039679074
0.345013477088949	1.28556399137875
0.345283018867925	1.28628890804814
0.345552560646900	1.28700124692450
0.345822102425876	1.28772528009783
0.346091644204852	1.28843682819173
0.346361185983828	1.28915586002640
0.346630727762803	1.28986770225167
0.346900269541779	1.29058397618600
0.347169811320755	1.29129405507280
0.347439353099731	1.29200931603042
0.347708894878706	1.29271379726209
0.347978436657682	1.29343009260031
0.348247978436658	1.29413482162369
0.348517520215634	1.29484533394759
0.348787061994609	1.29554839694430
0.349056603773585	1.29625661352689
0.349326145552561	1.29695920677555
0.349595687331536	1.29766701400061
0.349865229110512	1.29836175673409
0.350134770889488	1.29907156316402
0.350404312668464	1.29976826034679
0.350673854447439	1.30046732598703
0.350943396226415	1.30116590855011
0.351212938005391	1.30186676902463
0.351482479784367	1.30255863797730
0.351752021563342	1.30325938219585
0.352021563342318	1.30394726204425
0.352291105121294	1.30464435615866
0.352560646900270	1.30533415430308
0.352830188679245	1.30603160127852
0.353099730458221	1.30671469654794
0.353369272237197	1.30741128743666
0.353638814016173	1.30809225588117
0.353908355795148	1.30878702220458
0.354177897574124	1.30946502900991
0.354447439353100	1.31015592699464
0.354716981132075	1.31083466279888
0.354986522911051	1.31152604818853
0.355256064690027	1.31219819481340
0.355525606469003	1.31288639843362
0.355795148247978	1.31356052479367
0.356064690026954	1.31424966317006
0.356334231805930	1.31491550825491
0.356603773584906	1.31560313562941
0.356873315363881	1.31626904998857
0.357142857142857	1.31695274780035
0.357412398921833	1.31761499984335
0.357681940700809	1.31829844470610
0.357951482479784	1.31896087717849
0.358221024258760	1.31963776965432
0.358490566037736	1.32030069478159
0.358760107816712	1.32097812969017
0.359029649595687	1.32163727754928
0.359299191374663	1.32231071044044
0.359568733153639	1.32296866649174
0.359838274932615	1.32363917390664
0.360107816711590	1.32429343829829
0.360377358490566	1.32496073556976
0.360646900269542	1.32561910031438
0.360916442048518	1.32628417684928
0.361185983827493	1.32693684882344
0.361455525606469	1.32759792519340
0.361725067385445	1.32824893689645
0.361994609164421	1.32891198214563
0.362264150943396	1.32956132929114
0.362533692722372	1.33021853818277
0.362803234501348	1.33086451007646
0.363072776280324	1.33152122769095
0.363342318059299	1.33216572469657
0.363611859838275	1.33281863818172
0.363881401617251	1.33346061408418
0.364150943396226	1.33411358411904
0.364420485175202	1.33475262778792
0.364690026954178	1.33540301564139
0.364959568733154	1.33604045733458
0.365229110512129	1.33668879307119
0.365498652291105	1.33732296397919
0.365768194070081	1.33796799446270
0.366037735849057	1.33859976813588
0.366307277628032	1.33924590935360
0.366576819407008	1.33987536414686
0.366846361185984	1.34051766518048
0.367115902964960	1.34114546550546
0.367385444743935	1.34178426663121
0.367654986522911	1.34241087323000
0.367924528301887	1.34304835031757
0.368194070080863	1.34366835421314
0.368463611859838	1.34430692263843
0.368733153638814	1.34492701802418
0.369002695417790	1.34555755094415
0.369272237196766	1.34617971682287
0.369541778975741	1.34681074257720
0.369811320754717	1.34742362049269
0.370080862533693	1.34805456396797
0.370350404312669	1.34866700994529
0.370619946091644	1.34929522083138
0.370889487870620	1.34990226930304
0.371159029649596	1.35053044603314
0.371428571428571	1.35113777497593
0.371698113207547	1.35176027738660
0.371967654986523	1.35236420974966
0.372237196765499	1.35298760724997
0.372506738544474	1.35359103947561
0.372776280323450	1.35420808696264
0.373045822102426	1.35481038160623
0.373315363881402	1.35542480657716
0.373584905660377	1.35602475340297
0.373854447439353	1.35663606978693
0.374123989218329	1.35723444903503
0.374393530997305	1.35784538169293
0.374663072776280	1.35843939183224
0.374932614555256	1.35904796491822
0.375202156334232	1.35963961048035
0.375471698113208	1.36024754947900
0.375741239892183	1.36083652950415
0.376010781671159	1.36144050349929
0.376280323450135	1.36202809497154
0.376549865229111	1.36262933327581
0.376819407008086	1.36321411381631
0.377088948787062	1.36381322877434
0.377358490566038	1.36439614637737
0.377628032345014	1.36499279388904
0.377897574123989	1.36557277933105
0.378167115902965	1.36616439147487
0.378436657681941	1.36674516985580
0.378706199460917	1.36733798021672
0.378975741239892	1.36790958838136
0.379245283018868	1.36850276368463
0.379514824797844	1.36907385349850
0.379784366576819	1.36966303749224
0.380053908355795	1.37023446649396
0.380323450134771	1.37081770824178
0.380592991913747	1.37138660374083
0.380862533692722	1.37196906525464
0.381132075471698	1.37253586468592
0.381401617250674	1.37311491225409
0.381671159029650	1.37367907456958
0.381940700808625	1.37425596673378
0.382210242587601	1.37481594979531
0.382479784366577	1.37539292275433
0.382749326145553	1.37595133821239
0.383018867924528	1.37652401368698
0.383288409703504	1.37708052281137
0.383557951482480	1.37765058123523
0.383827493261456	1.37820414405511
0.384097035040431	1.37877171884339
0.384366576819407	1.37932178631647
0.384636118598383	1.37988815648349
0.384905660377358	1.38043586213029
0.385175202156334	1.38099982615694
0.385444743935310	1.38154551876255
0.385714285714286	1.38210668900549
0.385983827493261	1.38265025120240
0.386253369272237	1.38320768656969
0.386522911051213	1.38374955246211
0.386792452830189	1.38430492859073
0.387061994609164	1.38484374758885
0.387331536388140	1.38539689505235
0.387601078167116	1.38593328698711
0.387870619946092	1.38648373991310
0.388140161725067	1.38701797827835
0.388409703504043	1.38756482430100
0.388679245283019	1.38809793861545
0.388948787061995	1.38864191938875
0.389218328840970	1.38917293842589
0.389487870619946	1.38971247653024
0.389757412398922	1.39024190094303
0.390026954177898	1.39077916561906
0.390296495956873	1.39130623836194
0.390566037735849	1.39184003866860
0.390835579514825	1.39236474113623
0.391105121293801	1.39289669723782
0.391374663072776	1.39341873303859
0.391644204851752	1.39394770834811
0.391913746630728	1.39446837590168
0.392183288409704	1.39499391024117
0.392452830188679	1.39551031694572
0.392722371967655	1.39603476402061
0.392991913746631	1.39655053526374
0.393261455525607	1.39707077691750
0.393530997304582	1.39758347016510
0.393800539083558	1.39810073373742
0.394070080862534	1.39861202371075
0.394339622641509	1.39912758719196
0.394609164420485	1.39963437183367
0.394878706199461	1.40014772198507
0.395148247978437	1.40065226323120
0.395417789757412	1.40116278327357
0.395687331536388	1.40166419541784
0.395956873315364	1.40217222799038
0.396226415094340	1.40267123276022
0.396495956873315	1.40317622852491
0.396765498652291	1.40367397171121
0.397035040431267	1.40417500752464
0.397304582210243	1.40467061339114
0.397574123989218	1.40516830392589
0.397843665768194	1.40566202768938
0.398113207547170	1.40615680101930
0.398382749326146	1.40664786194061
0.398652291105121	1.40713983090343
0.398921832884097	1.40762892176377
0.399191374663073	1.40811739381479
0.399460916442049	1.40860428022476
0.399730458221024	1.40909023621585
0.400000000000000	1.40957398303004
0.400269541778976	1.41005693054680
0.400539083557952	1.41053910192331
0.400808625336927	1.41101734153738
0.401078167115903	1.41149762199155
0.401347708894879	1.41197466085042
0.401617250673855	1.41245149737312
0.401886792452830	1.41292630108212
0.402156334231806	1.41339965329690
0.402425876010782	1.41387176733224
0.402695417789758	1.41434181757314
0.402964959568733	1.41481171415066
0.403234501347709	1.41527915214665
0.403504043126685	1.41574626796320
0.403773584905660	1.41621096162446
0.404043126684636	1.41667527649449
0.404312668463612	1.41713700170429
0.404582210242588	1.41759853639261
0.404851752021563	1.41805818517267
0.405121293800539	1.41851605442141
0.405390835579515	1.41897320431997
0.405660377358491	1.41942894516907
0.405929919137466	1.41988081608240
0.406199460916442	1.42033688390824
0.406469002695418	1.42078665323879
0.406738544474394	1.42123829646366
0.407008086253369	1.42168544639584
0.407277628032345	1.42213373456510
0.407547169811321	1.42257869427777
0.407816711590297	1.42302393705154
0.408086253369272	1.42346557759138
0.408355795148248	1.42390842995123
0.408625336927224	1.42434728044874
0.408894878706199	1.42478742710284
0.409164420485175	1.42522385664718
0.409433962264151	1.42566068359018
0.409703504043127	1.42609458912764
0.409973045822102	1.42652868225825
0.410242587601078	1.42695910937698
0.410512129380054	1.42739056626378
0.410781671159030	1.42781880378355
0.411051212938005	1.42824648816987
0.411320754716981	1.42867215049791
0.411590296495957	1.42909745357137
0.411859838274933	1.42951978970473
0.412129380053908	1.42994227201389
0.412398921832884	1.43036188872688
0.412668463611860	1.43078133586611
0.412938005390836	1.43119853883070
0.413207547169811	1.43161528839362
0.413477088948787	1.43202904175329
0.413746630727763	1.43244293814709
0.414016172506739	1.43285380720880
0.414285714285714	1.43326500684776
0.414555256064690	1.43367272590319
0.414824797843666	1.43408177182490
0.415094339622642	1.43448620431280
0.415363881401617	1.43489219664853
0.415633423180593	1.43529373285435
0.415902964959569	1.43569693889272
0.416172506738545	1.43609555231225
0.416442048517520	1.43649589303153
0.416711590296496	1.43689138599690
0.416981132075472	1.43728882399354
0.417250673854448	1.43768197936556
0.417520215633423	1.43807578637184
0.417789757412399	1.43846617996108
0.418059299191375	1.43885713044510
0.418328840970350	1.43924500345168
0.418598382749326	1.43963286120090
0.418867924528302	1.44001765033208
0.419137466307278	1.44040250724728
0.419407008086253	1.44078428372150
0.419676549865229	1.44116652853473
0.419946091644205	1.44154540729776
0.420215633423181	1.44192413683470
0.420485175202156	1.44230039089795
0.420754716981132	1.44267619251558
0.421024258760108	1.44304965762904
0.421293800539084	1.44342256100625
0.421563342318059	1.44379269806135
0.421832884097035	1.44416286020755
0.422102425876011	1.44452999458904
0.422371967654987	1.44489714167442
0.422641509433962	1.44526106867852
0.422911051212938	1.44562576028351
0.423180592991914	1.44598648006037
0.423450134770890	1.44634788098806
0.423719676549865	1.44670605312711
0.423989218328841	1.44706446950849
0.424258760107817	1.44741955663307
0.424528301886793	1.44777502335210
0.424797843665768	1.44812680576774
0.425067385444744	1.44847975572499
0.425336927223720	1.44882790057208
0.425606469002696	1.44917893077311
0.425876010781671	1.44952395034380
0.426145552560647	1.44987105650783
0.426415094339623	1.45021344240301
0.426684636118598	1.45055786405848
0.426954177897574	1.45089749637764
0.427223719676550	1.45123846161423
0.427493261455526	1.45157462263054
0.427762803234501	1.45191354732249
0.428032345013477	1.45224707820948
0.428301886792453	1.45258185660754
0.428571428571429	1.45291314323895
0.428840970350404	1.45324401097237
0.429110512129380	1.45357224319042
0.429380053908356	1.45390119503397
0.429649595687332	1.45422643046478
0.429919137466307	1.45455126039975
0.430188679245283	1.45487377169017
0.430458221024259	1.45519596347042
0.430727762803235	1.45551454888950
0.430997304582210	1.45583519658166
0.431266846361186	1.45615026611396
0.431536388140162	1.45646780533186
0.431805929919137	1.45677991976470
0.432075471698113	1.45709428862671
0.432345013477089	1.45740361013896
0.432614555256065	1.45771456256832
0.432884097035040	1.45802065683612
0.433153638814016	1.45832912208382
0.433423180592992	1.45863195618530
0.433692722371968	1.45893755823534
0.433962264150943	1.45923731574626
0.434231805929919	1.45953992280748
0.434501347708895	1.45983671023556
0.434770889487871	1.46013613639448
0.435040431266846	1.46042987584563
0.435309973045822	1.46072624885283
0.435579514824798	1.46101718546996
0.435849056603774	1.46131047386270
0.436118598382749	1.46159814874389
0.436388140161725	1.46188837047379
0.436657681940701	1.46217312133672
0.436927223719677	1.46246032196942
0.437196765498652	1.46274186353642
0.437466307277628	1.46302641274658
0.437735849056604	1.46330446022858
0.438005390835580	1.46358630141575
0.438274932614555	1.46386109121962
0.438544474393531	1.46413989767524
0.438814016172507	1.46441181233993
0.439083557951482	1.46468752436837
0.439353099730458	1.46495650677850
0.439622641509434	1.46522927120700
0.439892183288410	1.46549508362858
0.440161725067385	1.46576474351928
0.440431266846361	1.46602782880894
0.440700808625337	1.46629408078892
0.440970350404313	1.46655428532302
0.441239892183288	1.46681733432329
0.441509433962264	1.46707465756124
0.441778975741240	1.46733451635744
0.442048517520216	1.46758884078694
0.442318059299191	1.46784564055912
0.442587601078167	1.46809662747210
0.442857142857143	1.46835059807305
0.443126684636119	1.46859855272302
0.443396226415094	1.46884952113217
0.443665768194070	1.46909427471293
0.443935309973046	1.46934208656195
0.444204851752022	1.46958403176658
0.444474393530997	1.46982862905174
0.444743935309973	1.47006769874915
0.445013477088949	1.47030871704428
0.445283018867925	1.47054520357810
0.445552560646900	1.47078349316709
0.445822102425876	1.47101610665238
0.446091644204852	1.47125172287419
0.446361185983828	1.47148134032197
0.446630727762803	1.47171384981868
0.446900269541779	1.47194044503668
0.447169811320755	1.47216939831972
0.447439353099731	1.47239333515372
0.447708894878706	1.47261948639461
0.447978436657682	1.47284037225411
0.448247978436658	1.47306303037566
0.448517520215633	1.47328083927340
0.448787061994609	1.47350047098010
0.449056603773585	1.47371569385607
0.449326145552561	1.47393150764072
0.449595687331536	1.47414401690304
0.449865229110512	1.47435697565177
0.450134770889488	1.47456608307433
0.450404312668464	1.47477605713080
0.450673854447439	1.47498238323904
0.450943396226415	1.47518893524595
0.451212938005391	1.47539213337606
0.451482479784367	1.47559568657399
0.451752021563342	1.47579636119678
0.452021563342318	1.47599576858463
0.452291105121294	1.47619429505861
0.452560646900270	1.47638999448707
0.452830188679245	1.47658597707069
0.453099730458221	1.47677840977769
0.453369272237197	1.47697084424859
0.453638814016173	1.47716070001196
0.453908355795148	1.47735026948532
0.454177897574124	1.47753673815508
0.454447439353100	1.47772448703952
0.454716981132075	1.47790604726784
0.454986522911051	1.47809071331545
0.455256064690027	1.47827011966378
0.455525606469003	1.47845121496940
0.455795148247978	1.47862723676298
0.456064690026954	1.47880566256261
0.456334231805930	1.47897912336511
0.456603773584906	1.47915273996661
0.456873315363881	1.47932533774996
0.457142857142857	1.47949547842765
0.457412398921833	1.47966409732771
0.457681940700809	1.47983214113283
0.457951482479784	1.47999623433654
0.458221024258760	1.48016115513209
0.458490566037736	1.48032277552478
0.458760107816712	1.48048422305903
0.459029649595687	1.48064246784722
0.459299191374663	1.48080226592318
0.459568733153639	1.48095777837114
0.459838274932615	1.48111353440844
0.460107816711590	1.48126531083779
0.460377358490566	1.48141861511361
0.460646900269542	1.48156709921958
0.460916442048518	1.48171705238044
0.461185983827493	1.48186307535400
0.461455525606469	1.48200958971672
0.461725067385445	1.48215260196604
0.461994609164421	1.48229589768135
0.462264150943396	1.48243634211243
0.462533692722372	1.48257646863272
0.462803234501348	1.48271354955100
0.463072776280323	1.48285027773835
0.463342318059299	1.48298464425149
0.463611859838275	1.48311849426646
0.463881401617251	1.48324958232301
0.464150943396226	1.48337982244411
0.464420485175202	1.48350754335246
0.464690026954178	1.48363523806569
0.464959568733154	1.48376022860684
0.465229110512129	1.48388446277662
0.465498652291105	1.48400657839733
0.465768194070081	1.48412768003510
0.466037735849057	1.48424559086942
0.466307277628032	1.48436396101907
0.466576819407008	1.48447886905680
0.466846361185984	1.48459416133729
0.467115902964960	1.48470692846524
0.467385444743935	1.48481893421652
0.467654986522911	1.48492724130664
0.467924528301887	1.48503658832602
0.468194070080863	1.48514172409061
0.468463611859838	1.48524862673116
0.468733153638814	1.48535022222648
0.469002695417790	1.48545420205344
0.469272237196766	1.48555213462811
0.469541778975741	1.48565372660694
0.469811320754717	1.48574708188816
0.470080862533693	1.48584665850262
0.470350404312669	1.48593791511163
0.470619946091644	1.48603327322950
0.470889487870620	1.48612051268075
0.471159029649596	1.48621343653803
0.471428571428572	1.48629784043718
0.471698113207547	1.48638759919114
0.471967654986523	1.48646909063443
0.472237196765499	1.48655474277502
0.472506738544474	1.48663271223211
0.472776280323450	1.48671715178846
0.473045822102426	1.48679072303275
0.473315363881402	1.48687179411539
0.473584905660377	1.48694305221714
0.473854447439353	1.48702075271305
0.474123989218329	1.48708880447346
0.474393530997305	1.48716302000921
0.474663072776280	1.48722805295687
0.474932614555256	1.48729907444750
0.475202156334232	1.48736098498994
0.475471698113208	1.48742937315179
0.475741239892183	1.48748758049117
0.476010781671159	1.48755276157045
0.476280323450135	1.48760777084234
0.476549865229111	1.48767058107826
0.476819407008086	1.48772190619715
0.477088948787062	1.48778053076009
0.477358490566038	1.48783108752666
0.477628032345014	1.48788492232262
0.477897574123989	1.48793005832570
0.478167115902965	1.48798437793021
0.478436657681941	1.48802431421734
0.478706199460917	1.48807512267115
0.478975741239892	1.48811416002265
0.479245283018868	1.48816056254610
0.479514824797844	1.48819633997302
0.479784366576820	1.48823985299300
0.480053908355795	1.48827245737352
0.480323450134771	1.48831228717260
0.480592991913747	1.48834125122834
0.480862533692722	1.48837860289566
0.481132075471698	1.48840466177674
0.481401617250674	1.48843869764168
0.481671159029650	1.48846097826116
0.481940700808625	1.48849238594488
0.482210242587601	1.48851099075827
0.482479784366577	1.48853894247340
0.482749326145553	1.48855506809691
0.483018867924528	1.48858045978672
0.483288409703504	1.48859242225195
0.483557951482480	1.48861429543803
0.483827493261456	1.48862444325575
0.484097035040431	1.48864276231668
0.484366576819407	1.48864938681428
0.484636118598383	1.48866350075915
0.484905660377359	1.48866662556773
0.485175202156334	1.48867882118325
0.485444743935310	1.48868151277066
0.485714285714286	1.48868697419877
0.485983827493261	1.48868382579570
0.486253369272237	1.48869023466345
0.486522911051213	1.48868213202098
0.486792452830189	1.48868624039966
0.487061994609164	1.48867441748418
0.487331536388140	1.48867664705946
0.487601078167116	1.48866106381412
0.487870619946092	1.48865895750382
0.488140161725067	1.48864146827420
0.488409703504043	1.48863606014524
0.488679245283019	1.48861469692435
0.488948787061995	1.48860622172245
0.489218328840970	1.48858162710521
0.489487870619946	1.48857002822488
0.489757412398922	1.48854262362053
0.490026954177898	1.48852724839176
0.490296495956873	1.48849687672939
0.490566037735849	1.48847779149849
0.490835579514825	1.48844400561474
0.491105121293801	1.48842217819498
0.491374663072776	1.48838585082903
0.491644204851752	1.48836034554229
0.491913746630728	1.48832104228465
0.492183288409704	1.48829167334672
0.492452830188679	1.48824952699536
0.492722371967655	1.48821600623637
0.492991913746631	1.48817164713607
0.493261455525607	1.48813436923373
0.493530997304582	1.48808729372248
0.493800539083558	1.48804590931838
0.494070080862534	1.48799670870475
0.494339622641509	1.48795253429880
0.494609164420485	1.48789823675707
0.494878706199461	1.48785163565373
0.495148247978437	1.48779439671724
0.495417789757412	1.48774495914223
0.495687331536388	1.48768357565525
0.495956873315364	1.48763115334045
0.496226415094340	1.48756613555552
0.496495956873315	1.48751071722736
0.496765498652291	1.48744507529046
0.497035040431267	1.48738397348658
0.497304582210243	1.48731282222808
0.497574123989218	1.48725150418576
0.497843665768194	1.48717639561981
0.498113207547170	1.48711223656850
0.498382749326146	1.48703359438131
0.498652291105121	1.48696509473831
0.498921832884097	1.48688542554650
0.499191374663073	1.48681194622701
0.499460916442049	1.48673241446403
0.499730458221024	1.48665349428818
0.500000000000000	1.48657090908740
0.500269541778976	1.48648663001488
0.500539083557952	1.48639889135737
0.500808625336927	1.48631533439807
0.501078167115903	1.48622384774514
0.501347708894879	1.48614007624567
0.501617250673855	1.48604209271344
0.501886792452830	1.48595175914407
0.502156334231806	1.48585580436871
0.502425876010782	1.48576151055426
0.502695417789758	1.48566176292047
0.502964959568733	1.48556699110581
0.503234501347709	1.48545939141629
0.503504043126685	1.48535819147237
0.503773584905661	1.48525612348990
0.504043126684636	1.48514827939062
0.504312668463612	1.48503795435914
0.504582210242588	1.48493204766860
0.504851752021563	1.48481858562933
0.505121293800539	1.48470821706536
0.505390835579515	1.48459137934698
0.505660377358491	1.48448056375220
0.505929919137466	1.48435930233401
0.506199460916442	1.48424302436780
0.506469002695418	1.48411737352038
0.506738544474394	1.48400270912699
0.507008086253369	1.48387205812734
0.507277628032345	1.48374980471836
0.507547169811321	1.48362094206902
0.507816711590297	1.48349512217961
0.508086253369272	1.48336206180628
0.508355795148248	1.48323361761867
0.508625336927224	1.48309683965268
0.508894878706199	1.48296493134763
0.509164420485175	1.48282569573293
0.509433962264151	1.48269012317765
0.509703504043127	1.48254727078130
0.509973045822103	1.48240829048309
0.510242587601078	1.48226299826561
0.510512129380054	1.48212020292486
0.510781671159030	1.48197171319048
0.511051212938005	1.48182773588746
0.511320754716981	1.48167477628942
0.511590296495957	1.48152456414362
0.511859838274933	1.48137152995910
0.512129380053908	1.48121688633469
0.512398921832884	1.48106126107338
0.512668463611860	1.48090473682787
0.512938005390836	1.48074552027985
0.513207547169811	1.48058444503445
0.513477088948787	1.48042300098107
0.513746630727763	1.48026060252126
0.514016172506739	1.48009444501236
0.514285714285714	1.47992806428803
0.514555256064690	1.47975973846554
0.514824797843666	1.47958953796498
0.515094339622642	1.47941756835530
0.515363881401617	1.47924517204521
0.515633423180593	1.47906904957664
0.515902964959569	1.47889741206811
0.516172506738545	1.47871223536726
0.516442048517520	1.47853646064836
0.516711590296496	1.47835606682150
0.516981132075472	1.47817108565596
0.517250673854448	1.47798361085801
0.517520215633423	1.47780284355457
0.517789757412399	1.47761251125087
0.518059299191375	1.47742592144731
0.518328840970350	1.47723390057373
0.518598382749326	1.47704321995752
0.518867924528302	1.47684596245282
0.519137466307278	1.47665730008636
0.519407008086253	1.47645097647234
0.519676549865229	1.47626171218235
0.519946091644205	1.47605309129204
0.520215633423181	1.47585557407012
0.520485175202156	1.47565097156244
0.520754716981132	1.47545096240279
0.521024258760108	1.47523960500358
0.521293800539084	1.47503629468215
0.521563342318059	1.47482438167520
0.521832884097035	1.47461338194816
0.522102425876011	1.47440139817703
0.522371967654987	1.47418676610110
0.522641509433962	1.47397623984214
0.522911051212938	1.47375615646657
0.523180592991914	1.47353492360507
0.523450134770890	1.47331367804454
0.523719676549865	1.47309418122360
0.523989218328841	1.47287221590477
0.524258760107817	1.47264561562722
0.524528301886793	1.47241364083552
0.524797843665768	1.47218722881120
0.525067385444744	1.47196326626973
0.525336927223720	1.47172723029309
0.525606469002696	1.47149504498049
0.525876010781671	1.47126214845168
0.526145552560647	1.47102747685104
0.526415094339623	1.47079330530807
0.526684636118598	1.47055329231815
0.526954177897574	1.47031337625692
0.527223719676550	1.47006605838525
0.527493261455526	1.46982726879642
0.527762803234501	1.46958012164259
0.528032345013477	1.46933011133959
0.528301886792453	1.46908778241272
0.528571428571429	1.46883844886279
0.528840970350404	1.46858414535965
0.529110512129380	1.46833042917531
0.529380053908356	1.46807855201840
0.529649595687332	1.46781866345133
0.529919137466307	1.46756268316319
0.530188679245283	1.46730733858364
0.530458221024259	1.46704843686015
0.530727762803234	1.46678113576296
0.530997304582210	1.46651972991197
0.531266846361186	1.46625868149130
0.531536388140162	1.46599186690799
0.531805929919137	1.46571918292489
0.532075471698113	1.46545468704859
0.532345013477089	1.46518232508754
0.532614555256065	1.46491020021130
0.532884097035040	1.46463672094288
0.533153638814016	1.46435878790523
0.533423180592992	1.46408080541189
0.533692722371968	1.46380611397558
0.533962264150943	1.46352272527961
0.534231805929919	1.46324279410363
0.534501347708895	1.46296111149077
0.534770889487871	1.46267509229399
0.535040431266846	1.46238931189441
0.535309973045822	1.46210282427816
0.535579514824798	1.46181325034877
0.535849056603774	1.46152217160452
0.536118598382749	1.46123003799313
0.536388140161725	1.46093735110649
0.536657681940701	1.46064716072206
0.536927223719677	1.46034315797616
0.537196765498652	1.46004754707771
0.537466307277628	1.45975049272815
0.537735849056604	1.45944522475328
0.538005390835580	1.45914410920985
0.538274932614555	1.45884242509409
0.538544474393531	1.45853284387381
0.538814016172507	1.45823241534872
0.539083557951482	1.45791922481229
0.539353099730458	1.45760919989413
0.539622641509434	1.45730198734593
0.539892183288410	1.45699214336659
0.540161725067386	1.45667057084151
0.540431266846361	1.45635849519346
0.540700808625337	1.45603768704753
0.540970350404313	1.45572340038037
0.541239892183288	1.45540096886552
0.541509433962264	1.45508171032745
0.541778975741240	1.45475531306515
0.542048517520216	1.45443445543399
0.542318059299191	1.45410563686046
0.542587601078167	1.45377959351788
0.542857142857143	1.45344796271276
0.543126684636119	1.45311813878671
0.543396226415094	1.45278767158778
0.543665768194070	1.45245563373619
0.543935309973046	1.45211909334255
0.544204851752022	1.45178367211223
0.544474393530997	1.45144288691665
0.544743935309973	1.45110933056290
0.545013477088949	1.45076354308739
0.545283018867925	1.45042885504857
0.545552560646900	1.45007659009557
0.545822102425876	1.44973761156811
0.546091644204852	1.44938546173236
0.546361185983828	1.44904456406926
0.546630727762803	1.44868918833538
0.546900269541779	1.44834137996245
0.547169811320755	1.44798715278436
0.547439353099731	1.44763746851340
0.547708894878706	1.44727916232759
0.547978436657682	1.44692249990969
0.548247978436658	1.44656006069576
0.548517520215634	1.44621033029541
0.548787061994609	1.44584274089284
0.549056603773585	1.44548418848948
0.549326145552561	1.44511424482274
0.549595687331536	1.44475402819194
0.549865229110512	1.44438513450890
0.550134770889488	1.44402263740464
0.550404312668464	1.44364902723886
0.550673854447439	1.44328037823899
0.550943396226415	1.44290242525734
0.551212938005391	1.44253336257831
0.551482479784367	1.44215634588719
0.551752021563342	1.44178008816801
0.552021563342318	1.44140196253660
0.552291105121294	1.44102369488291
0.552560646900270	1.44063982279356
0.552830188679245	1.44025624678969
0.553099730458221	1.43987576585315
0.553369272237197	1.43949419753204
0.553638814016173	1.43909831540626
0.553908355795148	1.43871794710545
0.554177897574124	1.43832496028801
0.554447439353100	1.43793575388166
0.554716981132076	1.43754115272002
0.554986522911051	1.43714932147544
0.555256064690027	1.43674966289177
0.555525606469003	1.43635687158960
0.555795148247979	1.43595562053203
0.556064690026954	1.43556053730695
0.556334231805930	1.43515666242142
0.556603773584906	1.43475665034526
0.556873315363882	1.43434728686671
0.557142857142857	1.43395036255523
0.557412398921833	1.43353859065644
0.557681940700809	1.43313226202599
0.557951482479784	1.43272358902989
0.558221024258760	1.43231257522716
0.558490566037736	1.43189592309231
0.558760107816712	1.43148695200179
0.559029649595687	1.43106873906202
0.559299191374663	1.43065734871047
0.559568733153639	1.43023662806029
0.559838274932615	1.42981961658669
0.560107816711590	1.42939320238040
0.560377358490566	1.42897200140062
0.560646900269542	1.42855304802189
0.560916442048518	1.42812663720853
0.561185983827493	1.42769763672795
0.561455525606469	1.42727247182050
0.561725067385445	1.42684037646934
0.561994609164421	1.42641496038131
0.562264150943396	1.42598186018780
0.562533692722372	1.42554733376686
0.562803234501348	1.42511174280947
0.563072776280324	1.42467612669506
0.563342318059299	1.42423885527825
0.563611859838275	1.42380335903521
0.563881401617251	1.42336221629955
0.564150943396226	1.42291948789682
0.564420485175202	1.42247510760913
0.564690026954178	1.42202753615462
0.564959568733154	1.42158242371073
0.565229110512129	1.42114158928138
0.565498652291105	1.42069131671472
0.565768194070081	1.42023912355825
0.566037735849057	1.41978970701506
0.566307277628032	1.41933467022330
0.566576819407008	1.41888132247246
0.566846361185984	1.41842598069346
0.567115902964960	1.41797158715239
0.567385444743935	1.41751113746877
0.567654986522911	1.41705104421541
0.567924528301887	1.41658701096202
0.568194070080863	1.41612618964055
0.568463611859838	1.41566843471874
0.568733153638814	1.41519729794546
0.569002695417790	1.41472875428917
0.569272237196766	1.41426425426906
0.569541778975741	1.41379567806564
0.569811320754717	1.41332223270854
0.570080862533693	1.41285326991483
0.570350404312669	1.41237616907409
0.570619946091644	1.41190364855589
0.570889487870620	1.41142718367078
0.571159029649596	1.41094978139015
0.571428571428572	1.41046917358097
0.571698113207547	1.40999048397571
0.571967654986523	1.40950856077281
0.572237196765499	1.40902893395894
0.572506738544474	1.40853815558007
0.572776280323450	1.40805552256802
0.573045822102426	1.40756853005577
0.573315363881402	1.40707994560585
0.573584905660377	1.40659249383088
0.573854447439353	1.40610056873152
0.574123989218329	1.40560972124423
0.574393530997305	1.40510967334292
0.574663072776280	1.40461366338100
0.574932614555256	1.40412208860170
0.575202156334232	1.40362282974195
0.575471698113208	1.40312714930728
0.575741239892183	1.40262874719965
0.576010781671159	1.40211811981301
0.576280323450135	1.40161691674724
0.576549865229111	1.40111283425078
0.576819407008086	1.40060696605318
0.577088948787062	1.40009861992096
0.577358490566038	1.39958788675517
0.577628032345014	1.39908274580658
0.577897574123989	1.39856962821999
0.578167115902965	1.39805290144940
0.578436657681941	1.39754077627369
0.578706199460917	1.39702917781488
0.578975741239892	1.39650929532477
0.579245283018868	1.39599063501850
0.579514824797844	1.39546764832295
0.579784366576820	1.39495149449056
0.580053908355795	1.39443403476667
0.580323450134771	1.39390062269045
0.580592991913747	1.39338091444479
0.580862533692722	1.39285405951523
0.581132075471698	1.39232633948708
0.581401617250674	1.39179644721677
0.581671159029650	1.39126394234042
0.581940700808625	1.39073668273422
0.582210242587601	1.39020084966817
0.582479784366577	1.38966918682215
0.582749326145553	1.38913230761277
0.583018867924528	1.38859322128797
0.583288409703504	1.38805818979741
0.583557951482480	1.38751515331330
0.583827493261456	1.38697517095126
0.584097035040431	1.38643802175815
0.584366576819407	1.38588712523495
0.584636118598383	1.38534763065953
0.584905660377359	1.38479706260951
0.585175202156334	1.38425421791943
0.585444743935310	1.38370283563012
0.585714285714286	1.38315299648393
0.585983827493261	1.38259725269563
0.586253369272237	1.38204766330547
0.586522911051213	1.38149741268808
0.586792452830189	1.38094105056225
0.587061994609164	1.38038034301300
0.587331536388140	1.37982576576613
0.587601078167116	1.37926663239805
0.587870619946092	1.37870486736236
0.588140161725067	1.37814426048227
0.588409703504043	1.37758510060050
0.588679245283019	1.37701220921836
0.588948787061995	1.37644995190754
0.589218328840970	1.37588115947694
0.589487870619946	1.37531504021995
0.589757412398922	1.37474019802321
0.590026954177898	1.37417477108657
0.590296495956873	1.37359939193078
0.590566037735849	1.37303108815102
0.590835579514825	1.37245159210855
0.591105121293801	1.37187769749120
0.591374663072776	1.37129819585688
0.591644204851752	1.37071689469313
0.591913746630728	1.37013931705065
0.592183288409704	1.36956070555136
0.592452830188679	1.36897431521485
0.592722371967655	1.36839271262044
0.592991913746631	1.36780953041020
0.593261455525607	1.36721823388953
0.593530997304582	1.36662910039893
0.593800539083558	1.36604961975846
0.594070080862534	1.36544854802744
0.594339622641509	1.36486354080332
0.594609164420485	1.36426587403540
0.594878706199461	1.36367928443642
0.595148247978437	1.36307791290114
0.595417789757412	1.36248627334179
0.595687331536388	1.36188234895264
0.595956873315364	1.36128638728372
0.596226415094340	1.36068500061110
0.596495956873315	1.36008761324232
0.596765498652291	1.35947890690352
0.597035040431267	1.35887928368462
0.597304582210243	1.35827288803321
0.597574123989218	1.35766546919696
0.597843665768194	1.35705619145196
0.598113207547170	1.35645203345422
0.598382749326146	1.35583457046587
0.598652291105121	1.35523150582526
0.598921832884097	1.35461357324307
0.599191374663073	1.35400091453146
0.599460916442049	1.35338584423111
0.599730458221024	1.35277204066433
0.600000000000000	1.35215009627950
0.600269541778976	1.35153456453850
0.600539083557952	1.35091106582149
0.600808625336927	1.35029334954404
0.601078167115903	1.34966784941800
0.601347708894879	1.34904704303595
0.601617250673855	1.34841891219208
0.601886792452830	1.34779616451123
0.602156334231806	1.34716558537148
0.602425876010782	1.34653992794792
0.602695417789757	1.34590651540626
0.602964959568733	1.34527952350083
0.603234501347709	1.34464310474123
0.603504043126685	1.34401093751024
0.603773584905661	1.34337721094412
0.604043126684636	1.34274074367240
0.604312668463612	1.34210496364486
0.604582210242588	1.34146636575348
0.604851752021563	1.34082471822681
0.605121293800539	1.34018431636941
0.605390835579515	1.33954217240994
0.605660377358491	1.33890078174773
0.605929919137466	1.33825674676892
0.606199460916442	1.33761596656577
0.606469002695418	1.33696463183469
0.606738544474394	1.33631497781717
0.607008086253369	1.33566946424953
0.607277628032345	1.33501701981264
0.607547169811321	1.33436423235305
0.607816711590297	1.33371603260481
0.608086253369272	1.33306290817607
0.608355795148248	1.33240675404743
0.608625336927224	1.33175397890046
0.608894878706199	1.33108978176681
0.609164420485175	1.33043587178726
0.609433962264151	1.32977750397639
0.609703504043127	1.32911260942771
0.609973045822102	1.32845542851019
0.610242587601078	1.32779201745004
0.610512129380054	1.32712850412640
0.610781671159030	1.32646261245372
0.611051212938005	1.32579576453729
0.611320754716981	1.32512809446927
0.611590296495957	1.32445777142468
0.611859838274933	1.32379310687175
0.612129380053908	1.32311988220217
0.612398921832884	1.32244895906513
0.612668463611860	1.32177483971625
0.612938005390836	1.32110125902121
0.613207547169811	1.32042623511166
0.613477088948787	1.31974807957621
0.613746630727763	1.31907224077880
0.614016172506739	1.31839402132865
0.614285714285714	1.31771440271455
0.614555256064690	1.31703159505508
0.614824797843666	1.31635077471639
0.615094339622642	1.31566932440608
0.615363881401617	1.31498585810388
0.615633423180593	1.31429800081285
0.615902964959569	1.31361351610107
0.616172506738545	1.31292771606054
0.616442048517520	1.31223149551491
0.616711590296496	1.31154571637404
0.616981132075472	1.31085668398064
0.617250673854447	1.31016333118957
0.617520215633423	1.30947296308929
0.617789757412399	1.30877708780137
0.618059299191375	1.30808318082074
0.618328840970351	1.30738587832057
0.618598382749326	1.30669217002619
0.618867924528302	1.30598946829973
0.619137466307278	1.30529399971204
0.619407008086253	1.30459127156329
0.619676549865229	1.30389350495218
0.619946091644205	1.30318720753278
0.620215633423181	1.30248551949679
0.620485175202156	1.30178057115183
0.620754716981132	1.30107558365305
0.621024258760108	1.30036705026431
0.621293800539084	1.29966549115803
0.621563342318059	1.29895176323041
0.621832884097035	1.29824415238228
0.622102425876011	1.29753072327154
0.622371967654987	1.29681895141843
0.622641509433962	1.29610660175987
0.622911051212938	1.29539922907500
0.623180592991914	1.29468012307717
0.623450134770890	1.29396568599676
0.623719676549865	1.29324635257560
0.623989218328841	1.29253031617486
0.624258760107817	1.29180913111084
0.624528301886793	1.29108901086274
0.624797843665768	1.29037013369638
0.625067385444744	1.28964901636651
0.625336927223720	1.28893038826949
0.625606469002696	1.28819670431524
0.625876010781671	1.28747479991483
0.626145552560647	1.28675224881963
0.626415094339623	1.28602364452018
0.626684636118599	1.28529590437588
0.626954177897574	1.28456653710066
0.627223719676550	1.28383691097022
0.627493261455526	1.28310361075188
0.627762803234501	1.28237451460764
0.628032345013477	1.28164374229622
0.628301886792453	1.28090987603312
0.628571428571429	1.28017119586105
0.628840970350404	1.27943897915028
0.629110512129380	1.27870089567351
0.629380053908356	1.27796356435890
0.629649595687332	1.27722357374284
0.629919137466307	1.27648365112871
0.630188679245283	1.27574440468672
0.630458221024259	1.27500402249144
0.630727762803235	1.27426125565346
0.630997304582210	1.27352097346716
0.631266846361186	1.27277206493077
0.631536388140162	1.27203295858960
0.631805929919137	1.27127837832307
0.632075471698113	1.27053649636868
0.632345013477089	1.26978675508731
0.632614555256065	1.26903974868524
0.632884097035040	1.26828683054854
0.633153638814016	1.26753973898934
0.633423180592992	1.26678604152302
0.633692722371968	1.26603486285701
0.633962264150943	1.26527763239400
0.634231805929919	1.26452890960853
0.634501347708895	1.26376795067319
0.634770889487871	1.26301621479234
0.635040431266846	1.26225529671220
0.635309973045822	1.26150034620917
0.635579514824798	1.26073703341669
0.635849056603774	1.25998296159568
0.636118598382749	1.25921759380347
0.636388140161725	1.25845927663688
0.636657681940701	1.25769086297131
0.636927223719677	1.25693498366952
0.637196765498652	1.25616507751600
0.637466307277628	1.25540177611567
0.637735849056604	1.25463450451426
0.638005390835580	1.25387045534186
0.638274932614555	1.25309544192799
0.638544474393531	1.25233544979032
0.638814016172507	1.25156087379442
0.639083557951483	1.25079250686022
0.639353099730458	1.25001656387160
0.639622641509434	1.24925093377246
0.639892183288410	1.24847430968362
0.640161725067385	1.24770337172340
0.640431266846361	1.24692251748495
0.640700808625337	1.24615443316235
0.640970350404313	1.24537093988606
0.641239892183288	1.24459827624480
0.641509433962264	1.24381764183593
0.641778975741240	1.24304128005785
0.642048517520216	1.24225965845600
0.642318059299191	1.24148143597745
0.642587601078167	1.24069225650897
0.642857142857143	1.23991746516966
0.643126684636119	1.23912858742450
0.643396226415094	1.23834923950160
0.643665768194070	1.23755812187327
0.643935309973046	1.23678141313587
0.644204851752022	1.23598823926669
0.644474393530997	1.23521235759284
0.644743935309973	1.23440992273169
0.645013477088949	1.23362775257066
0.645283018867925	1.23283094888061
0.645552560646900	1.23204367859028
0.645822102425876	1.23125559253333
0.646091644204852	1.23046566632872
0.646361185983828	1.22966669138518
0.646630727762803	1.22887891057157
0.646900269541779	1.22807773169657
0.647169811320755	1.22728943295894
0.647439353099731	1.22648529271910
0.647708894878706	1.22569434666201
0.647978436657682	1.22489278848124
0.648247978436658	1.22409680072062
0.648517520215634	1.22329309459324
0.648787061994609	1.22249597753865
0.649056603773585	1.22169289357282
0.649326145552561	1.22089500808110
0.649595687331536	1.22008734913688
0.649865229110512	1.21928995701324
0.650134770889488	1.21848255873633
0.650404312668464	1.21768150556387
0.650673854447439	1.21687210913686
0.650943396226415	1.21606780471383
0.651212938005391	1.21525679566265
0.651482479784367	1.21445231591317
0.651752021563342	1.21364433969190
0.652021563342318	1.21283487791550
0.652291105121294	1.21202254688335
0.652560646900270	1.21121714391511
0.652830188679245	1.21039987257887
0.653099730458221	1.20959099762857
0.653369272237197	1.20877368847220
0.653638814016173	1.20796313705295
0.653908355795148	1.20714318141812
0.654177897574124	1.20633365411688
0.654447439353100	1.20551218138309
0.654716981132076	1.20470081708892
0.654986522911051	1.20388505357344
0.655256064690027	1.20306325498802
0.655525606469003	1.20224169131709
0.655795148247979	1.20142789150337
0.656064690026954	1.20060441431124
0.656334231805930	1.19978721441667
0.656603773584906	1.19896105426338
0.656873315363882	1.19814278842329
0.657142857142857	1.19731635460442
0.657412398921833	1.19649447204898
0.657681940700809	1.19566651477832
0.657951482479784	1.19484530690822
0.658221024258760	1.19401613502336
0.658490566037736	1.19318954478392
0.658760107816712	1.19236329160125
0.659029649595687	1.19153595552806
0.659299191374663	1.19070080185103
0.659568733153639	1.18987819383027
0.659838274932615	1.18904361479973
0.660107816711590	1.18821623601980
0.660377358490566	1.18737989077345
0.660646900269542	1.18655328514187
0.660916442048518	1.18571641023222
0.661185983827493	1.18488549198668
0.661455525606469	1.18404964710219
0.661725067385445	1.18321715720886
0.661994609164420	1.18237969126862
0.662264150943396	1.18154301564053
0.662533692722372	1.18070565874495
0.662803234501348	1.17987010607721
0.663072776280324	1.17903166863876
0.663342318059299	1.17818993362627
0.663611859838275	1.17735134667890
0.663881401617251	1.17651240868132
0.664150943396226	1.17566922269196
0.664420485175202	1.17483078871918
0.664690026954178	1.17398535357476
0.664959568733154	1.17314398324881
0.665229110512129	1.17229903465114
0.665498652291105	1.17145591010313
0.665768194070081	1.17061040010074
0.666037735849057	1.16976663875611
0.666307277628032	1.16891747243612
0.666576819407008	1.16807382785256
0.666846361185984	1.16722332478318
0.667115902964960	1.16637632979542
0.667385444743935	1.16552718778633
0.667654986522911	1.16468186548690
0.667924528301887	1.16382789684875
0.668194070080863	1.16298199813749
0.668463611859838	1.16212469468260
0.668733153638814	1.16127776402439
0.669002695417790	1.16042403416085
0.669272237196766	1.15957383265667
0.669541778975741	1.15871641430669
0.669811320754717	1.15786769044092
0.670080862533693	1.15700824288663
0.670350404312669	1.15615477857085
0.670619946091644	1.15529707428052
0.670889487870620	1.15444212512317
0.671159029649596	1.15358322279335
0.671428571428572	1.15272775072166
0.671698113207547	1.15186842160312
0.671967654986523	1.15101097334457
0.672237196765499	1.15014941860591
0.672506738544474	1.14929133851926
0.672776280323450	1.14843138185343
0.673045822102426	1.14756811413307
0.673315363881402	1.14670947398913
0.673584905660377	1.14584417337877
0.673854447439353	1.14498072859345
0.674123989218329	1.14411876443465
0.674393530997305	1.14325398324433
0.674663072776280	1.14239106971809
0.674932614555256	1.14152689559078
0.675202156334232	1.14065891884203
0.675471698113208	1.13979641769556
0.675741239892183	1.13892367457522
0.676010781671159	1.13806106637991
0.676280323450135	1.13719210757776
0.676549865229111	1.13632298129756
0.676819407008086	1.13545353060348
0.677088948787062	1.13458685817027
0.677358490566038	1.13371319044551
0.677628032345014	1.13284389201422
0.677897574123989	1.13197327077855
0.678167115902965	1.13110364739747
0.678436657681941	1.13022923475538
0.678706199460917	1.12935893728722
0.678975741239892	1.12848424960388
0.679245283018868	1.12761007139524
0.679514824797844	1.12673744961585
0.679784366576820	1.12586341588660
0.680053908355795	1.12498328208508
0.680323450134771	1.12411286956733
0.680592991913747	1.12323289205527
0.680862533692722	1.12235798965075
0.681132075471698	1.12148070484380
0.681401617250674	1.12060381347852
0.681671159029650	1.11972284306157
0.681940700808626	1.11884818799576
0.682210242587601	1.11796605701322
0.682479784366577	1.11708897074256
0.682749326145553	1.11620582070972
0.683018867924528	1.11533007211266
0.683288409703504	1.11444510329555
0.683557951482480	1.11356399339259
0.683827493261456	1.11267989234699
0.684097035040431	1.11180091101358
0.684366576819407	1.11091613819751
0.684636118598383	1.11003455792040
0.684905660377358	1.10915162424270
0.685175202156334	1.10826579805583
0.685444743935310	1.10737798512482
0.685714285714286	1.10649640034574
0.685983827493262	1.10560664642513
0.686253369272237	1.10472355358861
0.686522911051213	1.10383556123584
0.686792452830189	1.10294929943078
0.687061994609164	1.10206203560759
0.687331536388140	1.10117294580830
0.687601078167116	1.10028471668424
0.687870619946092	1.09939803596207
0.688140161725067	1.09850578159213
0.688409703504043	1.09761858190402
0.688679245283019	1.09672775265966
0.688948787061995	1.09583805451363
0.689218328840970	1.09494629876341
0.689487870619946	1.09405805437930
0.689757412398922	1.09315939681832
0.690026954177898	1.09227845612757
0.690296495956873	1.09137405165485
0.690566037735849	1.09048758419343
0.690835579514825	1.08959094900335
0.691105121293801	1.08870158245047
0.691374663072776	1.08780187194657
0.691644204851752	1.08691152925211
0.691913746630728	1.08601109566288
0.692183288409704	1.08512259699625
0.692452830188679	1.08422044649376
0.692722371967655	1.08332963713645
0.692991913746631	1.08242934111602
0.693261455525607	1.08153604454662
0.693530997304582	1.08063454599987
0.693800539083558	1.07974279871898
0.694070080862534	1.07883949299412
0.694339622641510	1.07794551148999
0.694609164420485	1.07704186683439
0.694878706199461	1.07614850017859
0.695148247978437	1.07524271070337
0.695417789757412	1.07434976208045
0.695687331536388	1.07344219147678
0.695956873315364	1.07255169125254
0.696226415094340	1.07164563861457
0.696495956873315	1.07074781934625
0.696765498652291	1.06984058103691
0.697035040431267	1.06894624091880
0.697304582210243	1.06803711971229
0.697574123989218	1.06713934284360
0.697843665768194	1.06623295911592
0.698113207547170	1.06533404779202
0.698382749326146	1.06442583450789
0.698652291105121	1.06352754667782
0.698921832884097	1.06261698912852
0.699191374663073	1.06171961581920
0.699460916442049	1.06080812296154
0.699730458221024	1.05991140891734
0.700000000000000	1.05899861160838
0.700269541778976	1.05810028632453
0.700539083557952	1.05718546181171
0.700808625336927	1.05628756402583
0.701078167115903	1.05537412381247
0.701347708894879	1.05447514462204
0.701617250673855	1.05355992446413
0.701886792452830	1.05266313099562
0.702156334231806	1.05174821116934
0.702425876010782	1.05084920525581
0.702695417789758	1.04993284070693
0.702964959568733	1.04903403934451
0.703234501347709	1.04811362132770
0.703504043126685	1.04721453067394
0.703773584905660	1.04629486918469
0.704043126684636	1.04539458502378
0.704312668463612	1.04447687907174
0.704582210242588	1.04357878116305
0.704851752021563	1.04265753901677
0.705121293800539	1.04175733414228
0.705390835579515	1.04083525087402
0.705660377358491	1.03993652988261
0.705929919137466	1.03901537523404
0.706199460916442	1.03811492615500
0.706469002695418	1.03719212122089
0.706738544474394	1.03629009487460
0.707008086253369	1.03536803169558
0.707277628032345	1.03446723193128
0.707547169811321	1.03354389095137
0.707816711590297	1.03264616311842
0.708086253369272	1.03171924501469
0.708355795148248	1.03081806558145
0.708625336927224	1.02989304436149
0.708894878706200	1.02899225299211
0.709164420485175	1.02806682108224
0.709433962264151	1.02716471183334
0.709703504043127	1.02623900393110
0.709973045822102	1.02533607854573
0.710242587601078	1.02441246970629
0.710512129380054	1.02350902507814
0.710781671159030	1.02258381782712
0.711051212938005	1.02168089482993
0.711320754716981	1.02075655297323
0.711590296495957	1.01984842646737
0.711859838274933	1.01892311905345
0.712129380053908	1.01801811673071
0.712398921832884	1.01709262707090
0.712668463611860	1.01618435976142
0.712938005390836	1.01526093055381
0.713207547169811	1.01435393375153
0.713477088948787	1.01342949161429
0.713746630727763	1.01252146602057
0.714016172506739	1.01159675810052
0.714285714285714	1.01069283256922
0.714555256064690	1.00976088258257
0.714824797843666	1.00885582225354
0.715094339622642	1.00792929292860
0.715363881401617	1.00702196624311
0.715633423180593	1.00609484271202
0.715902964959569	1.00519030622112
0.716172506738545	1.00426131492081
0.716442048517520	1.00335447214014
0.716711590296496	1.00242673858470
0.716981132075472	1.00151981597590
0.717250673854447	1.00058947607239
0.717520215633423	0.999681653727093
0.717789757412399	0.998754424509969
0.718059299191375	0.997849674278847
0.718328840970351	0.996916184822023
0.718598382749326	0.996008223770554
0.718867924528302	0.995080958068707
0.719137466307278	0.994172146671302
0.719407008086253	0.993247381634466
0.719676549865229	0.992333871786668
0.719946091644205	0.991404550504291
0.720215633423181	0.990497809752129
0.720485175202157	0.989570102733619
0.720754716981132	0.988660395996503
0.721024258760108	0.987731447632337
0.721293800539084	0.986823970688823
0.721563342318059	0.985895468823948
0.721832884097035	0.984987226969478
0.722102425876011	0.984056781611224
0.722371967654987	0.983146694630366
0.722641509433962	0.982216610816213
0.722911051212938	0.981307108199865
0.723180592991914	0.980382051401750
0.723450134770889	0.979467893886164
0.723719676549865	0.978540739490342
0.723989218328841	0.977632189952574
0.724258760107817	0.976702165524122
0.724528301886793	0.975791997036874
0.724797843665768	0.974863386818210
0.725067385444744	0.973954068653577
0.725336927223720	0.973025231138343
0.725606469002695	0.972114200512453
0.725876010781671	0.971187936403913
0.726145552560647	0.970274355349633
0.726415094339623	0.969347511441441
0.726684636118599	0.968435276867625
0.726954177897574	0.967508228192005
0.727223719676550	0.966596144736806
0.727493261455526	0.965669538252845
0.727762803234501	0.964759721561672
0.728032345013477	0.963827187831685
0.728301886792453	0.962918348230082
0.728571428571429	0.961991567608634
0.728840970350404	0.961081786134610
0.729110512129380	0.960152852542340
0.729380053908356	0.959241136640426
0.729649595687332	0.958313299675759
0.729919137466307	0.957404379285891
0.730188679245283	0.956473667337830
0.730458221024259	0.955565967347124
0.730727762803235	0.954637076711441
0.730997304582210	0.953726398317267
0.731266846361186	0.952798097438602
0.731536388140162	0.951890013276942
0.731805929919138	0.950958253834529
0.732075471698113	0.950051723675843
0.732345013477089	0.949122205897910
0.732614555256065	0.948213483292659
0.732884097035040	0.947286664601875
0.733153638814016	0.946375331291353
0.733423180592992	0.945445676895251
0.733692722371968	0.944541940189061
0.733962264150944	0.943610535347976
0.734231805929919	0.942704475230810
0.734501347708895	0.941771920395170
0.734770889487871	0.940866855423724
0.735040431266846	0.939937041270830
0.735309973045822	0.939029338673530
0.735579514824798	0.938100003790217
0.735849056603774	0.937194421491781
0.736118598382749	0.936265320850389
0.736388140161725	0.935358503890295
0.736657681940701	0.934429943872378
0.736927223719677	0.933524416481784
0.737196765498652	0.932595179990301
0.737466307277628	0.931689756114114
0.737735849056604	0.930761255371121
0.738005390835580	0.929855001536457
0.738274932614555	0.928927382776814
0.738544474393531	0.928022509703379
0.738814016172507	0.927092477383361
0.739083557951483	0.926190783573192
0.739353099730458	0.925261379582780
0.739622641509434	0.924354173420021
0.739892183288410	0.923427470142475
0.740161725067385	0.922524234928068
0.740431266846361	0.921598510924967
0.740700808625337	0.920690566646113
0.740970350404313	0.919767640034047
0.741239892183289	0.918859149000549
0.741509433962264	0.917933013237612
0.741778975741240	0.917028623053989
0.742048517520216	0.916106228231096
0.742318059299191	0.915196884804290
0.742587601078167	0.914273441973698
0.742857142857143	0.913370960894112
0.743126684636119	0.912443337023018
0.743396226415095	0.911541741306240
0.743665768194070	0.910615423584603
0.743935309973046	0.909713838178186
0.744204851752021	0.908788098216020
0.744474393530997	0.907884816605911
0.744743935309973	0.906961212966634
0.745013477088949	0.906059173581009
0.745283018867925	0.905137256158566
0.745552560646901	0.904232838661763
0.745822102425876	0.903309670585281
0.746091644204852	0.902411399238818
0.746361185983827	0.901485269783543
0.746630727762803	0.900581763569578
0.746900269541779	0.899661480881396
0.747169811320755	0.898760578216039
0.747439353099731	0.897837326512556
0.747708894878706	0.896935417430312
0.747978436657682	0.896018070587511
0.748247978436658	0.895117303374286
0.748517520215633	0.894192131749775
0.748787061994609	0.893291876367731
0.749056603773585	0.892372081827441
0.749326145552561	0.891472340243283
0.749595687331537	0.890552583116122
0.749865229110512	0.889654435830411
0.750134770889488	0.888736304176154
0.750404312668464	0.887831513346241
0.750673854447439	0.886916831030260
0.750943396226415	0.886021383490691
0.751212938005391	0.885100483064834
0.751482479784367	0.884199629352803
0.751752021563342	0.883280057850661
0.752021563342318	0.882386467881841
0.752291105121294	0.881466975629327
0.752560646900270	0.880568042132619
0.752830188679245	0.879657890210143
0.753099730458221	0.878754146208227
0.753369272237197	0.877840502525019
0.753638814016173	0.876940526990936
0.753908355795148	0.876026556398330
0.754177897574124	0.875130946569704
0.754447439353100	0.874219052879903
0.754716981132076	0.873321208316960
0.754986522911051	0.872406688763175
0.755256064690027	0.871509067141031
0.755525606469003	0.870597831709877
0.755795148247978	0.869701781037554
0.756064690026954	0.868794785511848
0.756334231805930	0.867892623111754
0.756603773584906	0.866983942126877
0.756873315363882	0.866089443355889
0.757142857142857	0.865181580879924
0.757412398921833	0.864282865323057
0.757681940700809	0.863376205121683
0.757951482479784	0.862482778321137
0.758221024258760	0.861572502716333
0.758490566037736	0.860673771266580
0.758760107816712	0.859769949631773
0.759029649595687	0.858876156458398
0.759299191374663	0.857968522170956
0.759568733153639	0.857076288013502
0.759838274932615	0.856168674873427
0.760107816711590	0.855276925565930
0.760377358490566	0.854370261020117
0.760646900269542	0.853480672746566
0.760916442048518	0.852574724153969
0.761185983827493	0.851683354277055
0.761455525606469	0.850777550353174
0.761725067385445	0.849887859632298
0.761994609164421	0.848982370748696
0.762264150943396	0.848097210736971
0.762533692722372	0.847190949070310
0.762803234501348	0.846301470702257
0.763072776280323	0.845399228163270
0.763342318059299	0.844513290273712
0.763611859838275	0.843610028423499
0.763881401617251	0.842725829424905
0.764150943396227	0.841820947406286
0.764420485175202	0.840934909336470
0.764690026954178	0.840033291000453
0.764959568733154	0.839152669450834
0.765229110512129	0.838246551583912
0.765498652291105	0.837361159115294
0.765768194070081	0.836461216837839
0.766037735849057	0.835580759840842
0.766307277628032	0.834682962934831
0.766576819407008	0.833794587864724
0.766846361185984	0.832897624905574
0.767115902964960	0.832016971504191
0.767385444743935	0.831117187676751
0.767654986522911	0.830238075464114
0.767924528301887	0.829339267969335
0.768194070080863	0.828459930921531
0.768463611859838	0.827565753559981
0.768733153638814	0.826681673046179
0.769002695417790	0.825791123984123
0.769272237196765	0.824909488645188
0.769541778975741	0.824015904445183
0.769811320754717	0.823135914322187
0.770080862533693	0.822243395109478
0.770350404312669	0.821366249605905
0.770619946091644	0.820475670583151
0.770889487870620	0.819596927849059
0.771159029649596	0.818705028162284
0.771428571428571	0.817831391613415
0.771698113207547	0.816937266824593
0.771967654986523	0.816062860074012
0.772237196765499	0.815173361159731
0.772506738544474	0.814300656246041
0.772776280323450	0.813409767652530
0.773045822102426	0.812538555384962
0.773315363881402	0.811647696741668
0.773584905660377	0.810778214099523
0.773854447439353	0.809886915353050
0.774123989218329	0.809017067240370
0.774393530997305	0.808132049573825
0.774663072776280	0.807265148477776
0.774932614555256	0.806374390792981
0.775202156334232	0.805506413846547
0.775471698113208	0.804623867960561
0.775741239892183	0.803754410558358
0.776010781671159	0.802872353170687
0.776280323450135	0.802001031214015
0.776549865229111	0.801118595519593
0.776819407008086	0.800252230640246
0.777088948787062	0.799374856553195
0.777358490566038	0.798503889282507
0.777628032345014	0.797627823442797
0.777897574123989	0.796757760048057
0.778167115902965	0.795884065034883
0.778436657681941	0.795013826103928
0.778706199460916	0.794140593544282
0.778975741239892	0.793273935126232
0.779245283018868	0.792400228944243
0.779514824797844	0.791533429202687
0.779784366576820	0.790661780071617
0.780053908355795	0.789796909153675
0.780323450134771	0.788925458557027
0.780592991913747	0.788063825840161
0.780862533692722	0.787191027871241
0.781132075471698	0.786328662997851
0.781401617250674	0.785461219671501
0.781671159029650	0.784598802160073
0.781940700808625	0.783732978286755
0.782210242587601	0.782870222442993
0.782479784366577	0.782006754518737
0.782749326145553	0.781141907822668
0.783018867924528	0.780279741366422
0.783288409703504	0.779419195213568
0.783557951482480	0.778557609105000
0.783827493261456	0.777695904757534
0.784097035040431	0.776835533726008
0.784366576819407	0.775977098925588
0.784636118598383	0.775118061039399
0.784905660377359	0.774260596018885
0.785175202156334	0.773398700950329
0.785444743935310	0.772543566972850
0.785714285714286	0.771686658185350
0.785983827493262	0.770830613106670
0.786253369272237	0.769975088475755
0.786522911051213	0.769119984124005
0.786792452830189	0.768265844552113
0.787061994609165	0.767414259358425
0.787331536388140	0.766556491319914
0.787601078167116	0.765704596690836
0.787870619946092	0.764854251768256
0.788140161725067	0.764002267285142
0.788409703504043	0.763150984350760
0.788679245283019	0.762303849971663
0.788948787061995	0.761451848272114
0.789218328840970	0.760603125972805
0.789487870619946	0.759755673655482
0.789757412398922	0.758905805817762
0.790026954177898	0.758061317830943
0.790296495956873	0.757213882042390
0.790566037735849	0.756364375005417
0.790835579514825	0.755522694905793
0.791105121293801	0.754677584830112
0.791374663072776	0.753833662505429
0.791644204851752	0.752989049135004
0.791913746630728	0.752147124165051
0.792183288409704	0.751305985228591
0.792452830188679	0.750461943278112
0.792722371967655	0.749623113893609
0.792991913746631	0.748785049740918
0.793261455525607	0.747938894003199
0.793530997304582	0.747105010964850
0.793800539083558	0.746265029309152
0.794070080862534	0.745429020594913
0.794339622641510	0.744591952272750
0.794609164420485	0.743754287613844
0.794878706199461	0.742917836603238
0.795148247978437	0.742084285007510
0.795417789757412	0.741248952261335
0.795687331536388	0.740420648657193
0.795956873315364	0.739580342784850
0.796226415094340	0.738752240080170
0.796495956873316	0.737922023359167
0.796765498652291	0.737089375146404
0.797035040431267	0.736258930589212
0.797304582210243	0.735431736370626
0.797574123989218	0.734600610006038
0.797843665768194	0.733774103493772
0.798113207547170	0.732946542940469
0.798382749326146	0.732119384617087
0.798652291105122	0.731297468390138
0.798921832884097	0.730467630835567
0.799191374663073	0.729643751963718
0.799460916442048	0.728820609628543
0.799730458221024	0.727996786933750
0.800000000000000	0.727175983744787
0.800269541778976	0.726354078998625
0.800539083557952	0.725534078408825
0.800808625336927	0.724710823594449
0.801078167115903	0.723892855499465
0.801347708894879	0.723074377035734
0.801617250673854	0.722256659411284
0.801886792452830	0.721438584193626
0.802156334231806	0.720622250941773
0.802425876010782	0.719809213134279
0.802695417789758	0.718991757703346
0.802964959568733	0.718180633089467
0.803234501347709	0.717362337475754
0.803504043126685	0.716551929204584
0.803773584905660	0.715739207169129
0.804043126684636	0.714929461396343
0.804312668463612	0.714117523375301
0.804582210242588	0.713308614729518
0.804851752021563	0.712498761468206
0.805121293800539	0.711693544144090
0.805390835579515	0.710884799338271
0.805660377358491	0.710077706157242
0.805929919137466	0.709271335272910
0.806199460916442	0.708467619674314
0.806469002695418	0.707661104692578
0.806738544474394	0.706861662161343
0.807008086253369	0.706054225636465
0.807277628032345	0.705253493554220
0.807547169811321	0.704453188590924
0.807816711590297	0.703653434716242
0.808086253369272	0.702855835393078
0.808355795148248	0.702054831503908
0.808625336927224	0.701257430525236
0.808894878706200	0.700462981228358
0.809164420485175	0.699663512657523
0.809433962264151	0.698870951075370
0.809703504043127	0.698070774342301
0.809973045822103	0.697279323260986
0.810242587601078	0.696487029681914
0.810512129380054	0.695695880734246
0.810781671159030	0.694900926518280
0.811051212938005	0.694112664187722
0.811320754716981	0.693322064416624
0.811590296495957	0.692534454938872
0.811859838274933	0.691747511213636
0.812129380053908	0.690956797288856
0.812398921832884	0.690168935398009
0.812668463611860	0.689386785177329
0.812938005390836	0.688598737048057
0.813207547169811	0.687818118055646
0.813477088948787	0.687032245824590
0.813746630727763	0.686250153167370
0.814016172506739	0.685469711655611
0.814285714285714	0.684688758568734
0.814555256064690	0.683909863280725
0.814824797843666	0.683129580490269
0.815094339622642	0.682351050967267
0.815363881401617	0.681575155496850
0.815633423180593	0.680797710814071
0.815902964959569	0.680022080110188
0.816172506738545	0.679246506990756
0.816442048517520	0.678474584494185
0.816711590296496	0.677701354134715
0.816981132075472	0.676927908308997
0.817250673854448	0.676157825044255
0.817520215633423	0.675388908025605
0.817789757412399	0.674617272132062
0.818059299191375	0.673848836919476
0.818328840970350	0.673078731104839
0.818598382749326	0.672314106873252
0.818867924528302	0.671546788069779
0.819137466307278	0.670781386874671
0.819407008086254	0.670017723980690
0.819676549865229	0.669255038242611
0.819946091644205	0.668489498980105
0.820215633423181	0.667730291716163
0.820485175202156	0.666968196758679
0.820754716981132	0.666209727462945
0.821024258760108	0.665449816496359
0.821293800539084	0.664694379958794
0.821563342318059	0.663934836748209
0.821832884097035	0.663178928518016
0.822102425876011	0.662422776987475
0.822371967654986	0.661669614839399
0.822641509433962	0.660916012583929
0.822911051212938	0.660165923788102
0.823180592991914	0.659409298320831
0.823450134770890	0.658662562684522
0.823719676549865	0.657908872555451
0.823989218328841	0.657162097282600
0.824258760107817	0.656413834485067
0.824528301886792	0.655669534241208
0.824797843665768	0.654917431266476
0.825067385444744	0.654176293093417
0.825336927223720	0.653428585249416
0.825606469002696	0.652687917341583
0.825876010781671	0.651942851055498
0.826145552560647	0.651203191730739
0.826415094339623	0.650459821317900
0.826684636118598	0.649723337478389
0.826954177897574	0.648981442141050
0.827223719676550	0.648246131042630
0.827493261455526	0.647506056155760
0.827762803234501	0.646775839337569
0.828032345013477	0.646034538353723
0.828301886792453	0.645304748216430
0.828571428571429	0.644567337280548
0.828840970350404	0.643840147680695
0.829110512129380	0.643105450527880
0.829380053908356	0.642378536312985
0.829649595687332	0.641646471436198
0.829919137466307	0.640921286405298
0.830188679245283	0.640189576004995
0.830458221024259	0.639467168734067
0.830727762803235	0.638738204236463
0.830997304582210	0.638015821536228
0.831266846361186	0.637289836144032
0.831536388140162	0.636569144014217
0.831805929919138	0.635845356612279
0.832075471698113	0.635127127151403
0.832345013477089	0.634405270094438
0.832614555256065	0.633687872162955
0.832884097035041	0.632968897052902
0.833153638814016	0.632254763042875
0.833423180592992	0.631535920819860
0.833692722371968	0.630823883851262
0.833962264150943	0.630107120716784
0.834231805929919	0.629396542273682
0.834501347708895	0.628682299653982
0.834770889487871	0.627975191701587
0.835040431266847	0.627261151893320
0.835309973045822	0.626555059046731
0.835579514824798	0.625846311075605
0.835849056603774	0.625139121089728
0.836118598382749	0.624433919334238
0.836388140161725	0.623730745784182
0.836657681940701	0.623023700708043
0.836927223719677	0.622324295484273
0.837196765498652	0.621618435528483
0.837466307277628	0.620919701760240
0.837735849056604	0.620220955474686
0.838005390835580	0.619521685904501
0.838274932614555	0.618822560902871
0.838544474393531	0.618127401724587
0.838814016172507	0.617428361597737
0.839083557951483	0.616737195968488
0.839353099730458	0.616039345920468
0.839622641509434	0.615348051790988
0.839892183288410	0.614655095144468
0.840161725067386	0.613966777003115
0.840431266846361	0.613274983607070
0.840700808625337	0.612588585465175
0.840970350404313	0.611898733711082
0.841239892183288	0.611213986359561
0.841509433962264	0.610526107546575
0.841778975741240	0.609843073247944
0.842048517520216	0.609158867980465
0.842318059299192	0.608477750437661
0.842587601078167	0.607792898357833
0.842857142857143	0.607115907227391
0.843126684636119	0.606436822442795
0.843396226415094	0.605757931212114
0.843665768194070	0.605081579657453
0.843935309973046	0.604405661254586
0.844204851752022	0.603727418985767
0.844474393530997	0.603054906364643
0.844743935309973	0.602381002035970
0.845013477088949	0.601708836009210
0.845283018867925	0.601037193811063
0.845552560646900	0.600368721462236
0.845822102425876	0.599697244029483
0.846091644204852	0.599031845991427
0.846361185983828	0.598364612376204
0.846630727762803	0.597698464893687
0.846900269541779	0.597034428734722
0.847169811320755	0.596369086185733
0.847439353099730	0.595706497466505
0.847708894878706	0.595047391237665
0.847978436657682	0.594387072758753
0.848247978436658	0.593727141234766
0.848517520215633	0.593069671485151
0.848787061994609	0.592413667083173
0.849056603773585	0.591757592794825
0.849326145552561	0.591101948033915
0.849595687331536	0.590449795917373
0.849865229110512	0.589795994861007
0.850134770889488	0.589144025614590
0.850404312668464	0.588493721588071
0.850673854447439	0.587843282472967
0.850943396226415	0.587194123022268
0.851212938005391	0.586548934852299
0.851482479784367	0.585902447578352
0.851752021563342	0.585256300601537
0.852021563342318	0.584611621718275
0.852291105121294	0.583971200673607
0.852560646900269	0.583330588228790
0.852830188679245	0.582685476836283
0.853099730458221	0.582047833132274
0.853369272237197	0.581410738943007
0.853638814016173	0.580772363525730
0.853908355795148	0.580136621676858
0.854177897574124	0.579501560214847
0.854447439353100	0.578867608992544
0.854716981132075	0.578234585052502
0.854986522911051	0.577603590962671
0.855256064690027	0.576972648426068
0.855525606469003	0.576343903802062
0.855795148247979	0.575715841638827
0.856064690026954	0.575087870120148
0.856334231805930	0.574462052573660
0.856603773584906	0.573838469446383
0.856873315363881	0.573214200065651
0.857142857142857	0.572591988414692
0.857412398921833	0.571971222665281
0.857681940700809	0.571350411377169
0.857951482479785	0.570731775975946
0.858221024258760	0.570113238574880
0.858490566037736	0.569495465134689
0.858760107816712	0.568881727864101
0.859029649595687	0.568268119184094
0.859299191374663	0.567651895868439
0.859568733153639	0.567038710699587
0.859838274932615	0.566429979466882
0.860107816711590	0.565821973296050
0.860377358490566	0.565208232455330
0.860646900269542	0.564602153796967
0.860916442048518	0.563996578568618
0.861185983827493	0.563393559422574
0.861455525606469	0.562788580042322
0.861725067385445	0.562186427052304
0.861994609164421	0.561583546792033
0.862264150943396	0.560983774926456
0.862533692722372	0.560384533261673
0.862803234501348	0.559784013493986
0.863072776280324	0.559187612948700
0.863342318059299	0.558594430683918
0.863611859838275	0.557996880260537
0.863881401617251	0.557405723045945
0.864150943396226	0.556811899198074
0.864420485175202	0.556223999580767
0.864690026954178	0.555631280065881
0.864959568733154	0.555043682218738
0.865229110512130	0.554456147009266
0.865498652291105	0.553868679044191
0.865768194070081	0.553284547260375
0.866037735849057	0.552701168571430
0.866307277628032	0.552119534137009
0.866576819407008	0.551537987644669
0.866846361185984	0.550955103867774
0.867115902964960	0.550378700239862
0.867385444743935	0.549799800538544
0.867654986522911	0.549224162459266
0.867924528301887	0.548645663112650
0.868194070080863	0.548073748983648
0.868463611859838	0.547500891714600
0.868733153638814	0.546929410427846
0.869002695417790	0.546358376711028
0.869272237196766	0.545789589761306
0.869541778975741	0.545221170034967
0.869811320754717	0.544653612636081
0.870080862533693	0.544089886769846
0.870350404312668	0.543526817961201
0.870619946091644	0.542960648775010
0.870889487870620	0.542400431696695
0.871159029649596	0.541838234189928
0.871428571428571	0.541279966990028
0.871698113207547	0.540721350418307
0.871967654986523	0.540165079914090
0.872237196765499	0.539607444541842
0.872506738544474	0.539054928503359
0.872776280323450	0.538500309193571
0.873045822102426	0.537950495920343
0.873315363881402	0.537398162066928
0.873584905660377	0.536850631754319
0.873854447439353	0.536300650218748
0.874123989218329	0.535755616560828
0.874393530997305	0.535206573847871
0.874663072776280	0.534665304751914
0.874932614555256	0.534120276746524
0.875202156334232	0.533577877104897
0.875471698113208	0.533036261297553
0.875741239892183	0.532500395062696
0.876010781671159	0.531959157212399
0.876280323450135	0.531425770414263
0.876549865229111	0.530887871750291
0.876819407008086	0.530356394363283
0.877088948787062	0.529819743898933
0.877358490566038	0.529290994242939
0.877628032345013	0.528758305533786
0.877897574123989	0.528230521850766
0.878167115902965	0.527700979926795
0.878436657681941	0.527175742050790
0.878706199460917	0.526648882981088
0.878975741239892	0.526127759479508
0.879245283018868	0.525600647942737
0.879514824797844	0.525082941172515
0.879784366576819	0.524559615157541
0.880053908355795	0.524043600624332
0.880323450134771	0.523525147034830
0.880592991913747	0.523011127064458
0.880862533692723	0.522493072140229
0.881132075471698	0.521981628844798
0.881401617250674	0.521466644605979
0.881671159029650	0.520958154437021
0.881940700808625	0.520445374041341
0.882210242587601	0.519939615965930
0.882479784366577	0.519428354293863
0.882749326145553	0.518926084519937
0.883018867924528	0.518418266218540
0.883288409703504	0.517918810227693
0.883557951482480	0.517413823808560
0.883827493261456	0.516915049457155
0.884097035040431	0.516415425366599
0.884366576819407	0.515917920467853
0.884636118598383	0.515419075497431
0.884905660377359	0.514927444949419
0.885175202156334	0.514431282175858
0.885444743935310	0.513941110007045
0.885714285714286	0.513445344126141
0.885983827493262	0.512955940743090
0.886253369272237	0.512465503191061
0.886522911051213	0.511982491656095
0.886792452830189	0.511491983941141
0.887061994609165	0.511011242117530
0.887331536388140	0.510525136411773
0.887601078167116	0.510045563865083
0.887870619946092	0.509561279133091
0.888140161725068	0.509084098153671
0.888409703504043	0.508602484074866
0.888679245283019	0.508128308439428
0.888948787061995	0.507651035896139
0.889218328840970	0.507179184916301
0.889487870619946	0.506703822645280
0.889757412398922	0.506233620703283
0.890026954177898	0.505762101401819
0.890296495956873	0.505296021896545
0.890566037735849	0.504825185390250
0.890835579514825	0.504362154495130
0.891105121293801	0.503895764043112
0.891374663072776	0.503433570501051
0.891644204851752	0.502970049241028
0.891913746630728	0.502509290044798
0.892183288409704	0.502048121371328
0.892452830188679	0.501592128453710
0.892722371967655	0.501134041352522
0.892991913746631	0.500679880954162
0.893261455525607	0.500222985501085
0.893530997304582	0.499773988588067
0.893800539083558	0.499319098023541
0.894070080862534	0.498871166956591
0.894339622641510	0.498422406297797
0.894609164420485	0.497975037291953
0.894878706199461	0.497527829566971
0.895148247978437	0.497084407720812
0.895417789757413	0.496640517233860
0.895687331536388	0.496197905419961
0.895956873315364	0.495754914875026
0.896226415094340	0.495317229406162
0.896495956873315	0.494879369204692
0.896765498652291	0.494444666467682
0.897035040431267	0.494006945161938
0.897304582210243	0.493575334482768
0.897574123989218	0.493140575465012
0.897843665768194	0.492711904233111
0.898113207547170	0.492278697941301
0.898382749326146	0.491855980130232
0.898652291105121	0.491426196008582
0.898921832884097	0.491002296499706
0.899191374663073	0.490575549207831
0.899460916442049	0.490154731424219
0.899730458221024	0.489729536066448
0.900000000000000	0.489311490029641
0.900269541778976	0.488890751847967
0.900539083557951	0.488475353551896
0.900808625336927	0.488057183447933
0.901078167115903	0.487644751151185
0.901347708894879	0.487228776761550
0.901617250673855	0.486820617267994
0.901886792452830	0.486405175407082
0.902156334231806	0.485999706374959
0.902425876010782	0.485588237977295
0.902695417789757	0.485184645866366
0.902964959568733	0.484775805494425
0.903234501347709	0.484376709170273
0.903504043126685	0.483973013796480
0.903773584905660	0.483573172578990
0.904043126684636	0.483171281303381
0.904312668463612	0.482775868579011
0.904582210242588	0.482375255940908
0.904851752021563	0.481982638189798
0.905121293800539	0.481585158957740
0.905390835579515	0.481195440017554
0.905660377358491	0.480800443769376
0.905929919137466	0.480413679677010
0.906199460916442	0.480021885327970
0.906469002695418	0.479636492199616
0.906738544474394	0.479248403277841
0.907008086253369	0.478868122343430
0.907277628032345	0.478481884909060
0.907547169811321	0.478103306100479
0.907816711590296	0.477720313248665
0.908086253369272	0.477344957785630
0.908355795148248	0.476963465799120
0.908625336927224	0.476589816982026
0.908894878706200	0.476213119013879
0.909164420485175	0.475841451215538
0.909433962264151	0.475465574412758
0.909703504043127	0.475096226533436
0.909973045822102	0.474724430169699
0.910242587601078	0.474363914226529
0.910512129380054	0.473992386761772
0.910781671159030	0.473629319453080
0.911051212938006	0.473262044317786
0.911320754716981	0.472905102375215
0.911590296495957	0.472538823765220
0.911859838274933	0.472183427594210
0.912129380053908	0.471821843702071
0.912398921832884	0.471468732999356
0.912668463611860	0.471109058934170
0.912938005390836	0.470758143349189
0.913207547169812	0.470402367063303
0.913477088948787	0.470053760336520
0.913746630727763	0.469702093532279
0.914016172506739	0.469356073504735
0.914285714285714	0.469004960669812
0.914555256064690	0.468662821019534
0.914824797843666	0.468316419467542
0.915094339622642	0.467976972769243
0.915363881401617	0.467631925177582
0.915633423180593	0.467292493714150
0.915902964959569	0.466954973232783
0.916172506738545	0.466619235906637
0.916442048517520	0.466278899522159
0.916711590296496	0.465946881857621
0.916981132075472	0.465611373407710
0.917250673854448	0.465282055407262
0.917520215633423	0.464949501162709
0.917789757412399	0.464619585301481
0.918059299191375	0.464294486305258
0.918328840970351	0.463968237156185
0.918598382749326	0.463641663026589
0.918867924528302	0.463319492339092
0.919137466307278	0.462996729007531
0.919407008086253	0.462677058390342
0.919676549865229	0.462356116015544
0.919946091644205	0.462040227327172
0.920215633423181	0.461722249561068
0.920485175202156	0.461408305888111
0.920754716981132	0.461093930700572
0.921024258760108	0.460783515125283
0.921293800539084	0.460468098282305
0.921563342318059	0.460163807082508
0.921832884097035	0.459851789783841
0.922102425876011	0.459547834575662
0.922371967654987	0.459238920687487
0.922641509433962	0.458938473535472
0.922911051212938	0.458633579000435
0.923180592991914	0.458335631048101
0.923450134770889	0.458032164163823
0.923719676549865	0.457736820522684
0.923989218328841	0.457436702067879
0.924258760107817	0.457143948437379
0.924528301886793	0.456848018466234
0.924797843665768	0.456558420879051
0.925067385444744	0.456263383347961
0.925336927223720	0.455976811462346
0.925606469002695	0.455685475810229
0.925876010781671	0.455400735854314
0.926145552560647	0.455113218034146
0.926415094339623	0.454830685208580
0.926684636118598	0.454544468568060
0.926954177897574	0.454268459290247
0.927223719676550	0.453983128413186
0.927493261455526	0.453708446236895
0.927762803234501	0.453427781722588
0.928032345013477	0.453155861812713
0.928301886792453	0.452876295524935
0.928571428571429	0.452609094473149
0.928840970350404	0.452333298951667
0.929110512129380	0.452063453861477
0.929380053908356	0.451794634355747
0.929649595687332	0.451528287532842
0.929919137466307	0.451262516437580
0.930188679245283	0.450998301532698
0.930458221024259	0.450733397337192
0.930727762803234	0.450473944218317
0.930997304582210	0.450213333645940
0.931266846361186	0.449953494153484
0.931536388140162	0.449695615363942
0.931805929919138	0.449440693502508
0.932075471698113	0.449183546711697
0.932345013477089	0.448933994389333
0.932614555256065	0.448680617991777
0.932884097035040	0.448430547378883
0.933153638814016	0.448179514945130
0.933423180592992	0.447934176312446
0.933692722371968	0.447686457260649
0.933962264150944	0.447443721677455
0.934231805929919	0.447197892726185
0.934501347708895	0.446958079161102
0.934770889487871	0.446715322418868
0.935040431266846	0.446477378308990
0.935309973045822	0.446240555314326
0.935579514824798	0.446004702742254
0.935849056603774	0.445766789479864
0.936118598382750	0.445535874408612
0.936388140161725	0.445304958126664
0.936657681940701	0.445071245885297
0.936927223719677	0.444843049056258
0.937196765498652	0.444617343532928
0.937466307277628	0.444389171409550
0.937735849056604	0.444164691598644
0.938005390835580	0.443942067666300
0.938274932614555	0.443720268524340
0.938544474393531	0.443499590155921
0.938814016172507	0.443280169514007
0.939083557951483	0.443062821204136
0.939353099730458	0.442846757973129
0.939622641509434	0.442631255975392
0.939892183288410	0.442418495122627
0.940161725067386	0.442206171788770
0.940431266846361	0.441995449171662
0.940700808625337	0.441785926131723
0.940970350404313	0.441578768193058
0.941239892183289	0.441371653171452
0.941509433962264	0.441167514130045
0.941778975741240	0.440963318732887
0.942048517520216	0.440762066845928
0.942318059299191	0.440560580305210
0.942587601078167	0.440362443806889
0.942857142857143	0.440163735210822
0.943126684636119	0.439968606474372
0.943396226415095	0.439772994076326
0.943665768194070	0.439580643963906
0.943935309973046	0.439387824092764
0.944204851752022	0.439197253141270
0.944474393530997	0.439008960407969
0.944743935309973	0.438821572914363
0.945013477088949	0.438635224136911
0.945283018867925	0.438450697451622
0.945552560646900	0.438265325749563
0.945822102425876	0.438085790612902
0.946091644204852	0.437904448504164
0.946361185983828	0.437725457982738
0.946630727762803	0.437548012407580
0.946900269541779	0.437372318797606
0.947169811320755	0.437197051198292
0.947439353099731	0.437023661785737
0.947708894878706	0.436852446703195
0.947978436657682	0.436681861478307
0.948247978436658	0.436513550238178
0.948517520215633	0.436345386565406
0.948787061994609	0.436179871344184
0.949056603773585	0.436014514763716
0.949326145552561	0.435853243949219
0.949595687331536	0.435690037827124
0.949865229110512	0.435531745609933
0.950134770889488	0.435371568811831
0.950404312668464	0.435215363267511
0.950673854447439	0.435058090132500
0.950943396226415	0.434904578381692
0.951212938005391	0.434750032532514
0.951482479784367	0.434600112447374
0.951752021563342	0.434449786045787
0.952021563342318	0.434299844473519
0.952291105121294	0.434154070896874
0.952560646900270	0.434007618609221
0.952830188679245	0.433864181115270
0.953099730458221	0.433721063247918
0.953369272237197	0.433581205960662
0.953638814016173	0.433439717586570
0.953908355795148	0.433303176446247
0.954177897574124	0.433163983105902
0.954447439353100	0.433030944210995
0.954716981132076	0.432893868380185
0.954986522911051	0.432764499914074
0.955256064690027	0.432630278110977
0.955525606469003	0.432502644984024
0.955795148247978	0.432371844262784
0.956064690026954	0.432247581105596
0.956334231805930	0.432120171886763
0.956603773584906	0.431998360176322
0.956873315363882	0.431874087161386
0.957142857142857	0.431755368144923
0.957412398921833	0.431633736735443
0.957681940700809	0.431518231691548
0.957951482479784	0.431399330901622
0.958221024258760	0.431286870215697
0.958490566037736	0.431171021950923
0.958760107816712	0.431061388875000
0.959029649595687	0.430948337783207
0.959299191374663	0.430842549610817
0.959568733153639	0.430732605373721
0.959838274932615	0.430627682328428
0.960107816711590	0.430520926797433
0.960377358490566	0.430419394407657
0.960646900269542	0.430316032728486
0.960916442048518	0.430217455485661
0.961185983827493	0.430116249862771
0.961455525606469	0.430022028748164
0.961725067385445	0.429923556427995
0.961994609164421	0.429832140745456
0.962264150943396	0.429736525608981
0.962533692722372	0.429647245226201
0.962803234501348	0.429555634144930
0.963072776280323	0.429468380194215
0.963342318059299	0.429378582543509
0.963611859838275	0.429295673125451
0.963881401617251	0.429208537917664
0.964150943396227	0.429129064426608
0.964420485175202	0.429044961822225
0.964690026954178	0.428968658566220
0.964959568733154	0.428886602093201
0.965229110512129	0.428812963295998
0.965498652291105	0.428735569151978
0.965768194070081	0.428663661972967
0.966037735849057	0.428589216853313
0.966307277628033	0.428520383460180
0.966576819407008	0.428448124838491
0.966846361185984	0.428382475796499
0.967115902964960	0.428314004022167
0.967385444743935	0.428250704884448
0.967654986522911	0.428185733379930
0.967924528301887	0.428126241576516
0.968194070080863	0.428061949480375
0.968463611859838	0.428005526175685
0.968733153638814	0.427946400607252
0.969002695417790	0.427891962555305
0.969272237196766	0.427834483376188
0.969541778975741	0.427783848535811
0.969811320754717	0.427730086258145
0.970080862533693	0.427681586352731
0.970350404312669	0.427631130083890
0.970619946091644	0.427586058801374
0.970889487870620	0.427538610838837
0.971159029649596	0.427496614298076
0.971428571428572	0.427451325906223
0.971698113207547	0.427411034850658
0.971967654986523	0.427370578407084
0.972237196765499	0.427333716903835
0.972506738544474	0.427293726472527
0.972776280323450	0.427261254513419
0.973045822102426	0.427223985021767
0.973315363881402	0.427194599355035
0.973584905660377	0.427160320707808
0.973854447439353	0.427133957141691
0.974123989218329	0.427104189958510
0.974393530997305	0.427078558310798
0.974663072776280	0.427052127134587
0.974932614555256	0.427031642215816
0.975202156334232	0.427004662029151
0.975471698113208	0.426987238109163
0.975741239892183	0.426965606966779
0.976010781671159	0.426951535274309
0.976280323450135	0.426929990159207
0.976549865229111	0.426919937560905
0.976819407008086	0.426900199369405
0.977088948787062	0.426893078379549
0.977358490566038	0.426879997946440
0.977628032345014	0.426875504800970
0.977897574123989	0.426862502729180
0.978167115902965	0.426859147229969
0.978436657681941	0.426852528801346
0.978706199460916	0.426852847634409
0.978975741239892	0.426846852063725
0.979245283018868	0.426850316591790
0.979514824797844	0.426848108231126
0.979784366576819	0.426854609706856
0.980053908355795	0.426855291415132
0.980323450134771	0.426864911444601
0.980592991913747	0.426869496783155
0.980862533692722	0.426878667173951
0.981132075471698	0.426888269719756
0.981401617250674	0.426902378686137
0.981671159029650	0.426911904029270
0.981940700808625	0.426929570558635
0.982210242587601	0.426942139532349
0.982479784366577	0.426962493304466
0.982749326145553	0.426979004231516
0.983018867924528	0.427001578219981
0.983288409703504	0.427019369231311
0.983557951482480	0.427047634572499
0.983827493261456	0.427068460352373
0.984097035040431	0.427099625674350
0.984366576819407	0.427123461693694
0.984636118598383	0.427154815390169
0.984905660377359	0.427182670718365
0.985175202156334	0.427217708040649
0.985444743935310	0.427248611677764
0.985714285714286	0.427286668893970
0.985983827493261	0.427321127460220
0.986253369272237	0.427360207511865
0.986522911051213	0.427398920846749
0.986792452830189	0.427440992069987
0.987061994609165	0.427481808626967
0.987331536388140	0.427526342278359
0.987601078167116	0.427571168775843
0.987870619946092	0.427618674379268
0.988140161725067	0.427666438326721
0.988409703504043	0.427716679517691
0.988679245283019	0.427765917530345
0.988948787061995	0.427819462506207
0.989218328840971	0.427872947261731
0.989487870619946	0.427931588002334
0.989757412398922	0.427985446712714
0.990026954177898	0.428045950855813
0.990296495956873	0.428103154041492
0.990566037735849	0.428164836080285
0.990835579514825	0.428226454579552
0.991105121293801	0.428294740974263
0.991374663072776	0.428354944544621
0.991644204851752	0.428427180394026
0.991913746630728	0.428490613401383
0.992183288409704	0.428566377881806
0.992452830188679	0.428634871763344
0.992722371967655	0.428708749059278
0.992991913746631	0.428781246456330
0.993261455525607	0.428859690026454
0.993530997304582	0.428931866754929
0.993800539083558	0.429015330646468
0.994070080862534	0.429092200015766
0.994339622641510	0.429178059375731
0.994609164420485	0.429258299420409
0.994878706199461	0.429344738178483
0.995148247978437	0.429429697379743
0.995417789757413	0.429517405504897
0.995687331536388	0.429605878226196
0.995956873315364	0.429696221906957
0.996226415094340	0.429783120206807
0.996495956873316	0.429882464179775
0.996765498652291	0.429973574516645
0.997035040431267	0.430072819511211
0.997304582210243	0.430167534334153
0.997574123989218	0.430268471200869
0.997843665768194	0.430367508980447
0.998113207547170	0.430470305533752
0.998382749326146	0.430572414439001
0.998652291105121	0.430679858223225
0.998921832884097	0.430781438108770
0.999191374663073	0.430892612882229
0.999460916442049	0.430999585112015
0.999730458221024	0.431111710185605
1.00000000000000	0.431222323781059
1.00026954177898	0.431337605897714
1.00053908355795	0.431450472707345
1.00080862533693	0.431566846450400
1.00107816711590	0.431682491167610
1.00134770889488	0.431803516091898
1.00161725067385	0.431924464481336
1.00188679245283	0.432046191910533
1.00215633423181	0.432167729032108
1.00242587601078	0.432293706167845
1.00269541778976	0.432420253967391


==> figures/addedmassfigures/fig10_flexible.dat <==
0.000000000000000000	0.422522433314621
0.000269905533063428	0.422542306096895
0.000539811066126856	0.422582465507172
0.000809716599190284	0.422606904441887
0.00107962213225371	0.422646388159626
0.00134952766531714	0.422675845280059
0.00161943319838057	0.422717978739375
0.00188933873144400	0.422749836449945
0.00215924426450742	0.422796734036422
0.00242914979757085	0.422831633712222
0.00269905533063428	0.422878731407435
0.00296896086369771	0.422917162636555
0.00323886639676114	0.422968923404245
0.00350877192982456	0.423010497378571
0.00377867746288799	0.423063488711268
0.00404858299595142	0.423108169111928
0.00431848852901485	0.423166658527913
0.00458839406207828	0.423211559831533
0.00485829959514171	0.423273954782682
0.00512820512820513	0.423320504702608
0.00539811066126856	0.423389667642406
0.00566801619433199	0.423434187030321
0.00593792172739542	0.423510336414352
0.00620782726045884	0.423556226002159
0.00647773279352227	0.423634600620330
0.00674763832658570	0.423683838757450
0.00701754385964913	0.423764525370204
0.00728744939271256	0.423820081945203
0.00755735492577599	0.423900234091868
0.00782726045883941	0.423961917023208
0.00809716599190284	0.424039254293730
0.00836707152496627	0.424109288723878
0.00863697705802970	0.424186875536641
0.00890688259109313	0.424263557343423
0.00917678812415655	0.424338695327168
0.00944669365721998	0.424421980445199
0.00971659919028339	0.424499454476667
0.00998650472334682	0.424583200023385
0.0102564102564103	0.424667634385537
0.0105263157894737	0.424751633769389
0.0107962213225371	0.424839177525980
0.0110661268556005	0.424928650526031
0.0113360323886640	0.425016702708749
0.0116059379217274	0.425107331829999
0.0118758434547908	0.425201255618533
0.0121457489878542	0.425295676520350
0.0124156545209177	0.425390299223584
0.0126855600539811	0.425486473167950
0.0129554655870445	0.425588639135329
0.0132253711201080	0.425683796931679
0.0134952766531714	0.425789255667011
0.0137651821862348	0.425888726164291
0.0140350877192982	0.425997158371795
0.0143049932523617	0.426098415545694
0.0145748987854251	0.426209990540019
0.0148448043184885	0.426314644517968
0.0151147098515520	0.426426760069962
0.0153846153846154	0.426538913546028
0.0156545209176788	0.426652227067304
0.0159244264507422	0.426765543470612
0.0161943319838057	0.426882172580130
0.0164642375168691	0.426999281038389
0.0167341430499325	0.427117710527108
0.0170040485829960	0.427241112870973
0.0172739541160594	0.427358840286740
0.0175438596491228	0.427485221851818
0.0178137651821862	0.427607180861903
0.0180836707152497	0.427736380074260
0.0183535762483131	0.427859591251712
0.0186234817813765	0.427995898454323
0.0188933873144399	0.428118160213317
0.0191632928475034	0.428256666788869
0.0194331983805668	0.428386736727667
0.0197031039136302	0.428523511241218
0.0199730094466937	0.428655949699719
0.0202429149797571	0.428799021599318
0.0205128205128205	0.428933844656986
0.0207827260458839	0.429079431087836
0.0210526315789474	0.429215712583860
0.0213225371120108	0.429363786488621
0.0215924426450742	0.429506181492786
0.0218623481781377	0.429654507878641
0.0221322537112011	0.429795088066991
0.0224021592442645	0.429955740250101
0.0226720647773279	0.430095923941537
0.0229419703103914	0.430253428210335
0.0232118758434548	0.430404133238435
0.0234817813765182	0.430563498439317
0.0237516869095817	0.430717903914248
0.0240215924426451	0.430878308597050
0.0242914979757085	0.431034563466027
0.0245614035087719	0.431196469934191
0.0248313090418354	0.431358729603963
0.0251012145748988	0.431525105167586
0.0253711201079622	0.431686188069317
0.0256410256410256	0.431855944824830
0.0259109311740891	0.432019689686702
0.0261808367071525	0.432193969598971
0.0264507422402159	0.432363104379182
0.0267206477732793	0.432537396558955
0.0269905533063428	0.432706764936848
0.0272604588394062	0.432887176996976
0.0275303643724696	0.433059416682272
0.0278002699055331	0.433238592090165
0.0280701754385965	0.433417932167546
0.0283400809716599	0.433599669842639
0.0286099865047233	0.433781954020103
0.0288798920377868	0.433966658612774
0.0291497975708502	0.434150417458077
0.0294197031039136	0.434337661794380
0.0296896086369771	0.434525510718005
0.0299595141700405	0.434714571391993
0.0302294197031039	0.434904929035247
0.0304993252361673	0.435097318531671
0.0307692307692308	0.435291470303198
0.0310391363022942	0.435488596205632
0.0313090418353576	0.435680416716266
0.0315789473684211	0.435882851606086
0.0318488529014845	0.436078676611502
0.0321187584345479	0.436281422141713
0.0323886639676113	0.436484019857689
0.0326585695006748	0.436688276367852
0.0329284750337382	0.436893832568854
0.0331983805668016	0.437096410952185
0.0334682860998651	0.437310181891502
0.0337381916329285	0.437518148039367
0.0340080971659919	0.437725088891645
0.0342780026990553	0.437939958083459
0.0345479082321188	0.438154848754221
0.0348178137651822	0.438366670971930
0.0350877192982456	0.438583713368676
0.0353576248313090	0.438803486454885
0.0356275303643725	0.439023485132322
0.0358974358974359	0.439240395869133
0.0361673414304993	0.439463673379376
0.0364372469635628	0.439688709923594
0.0367071524966262	0.439914850010258
0.0369770580296896	0.440137270207240
0.0372469635627530	0.440368085694539
0.0375168690958165	0.440594384030434
0.0377867746288799	0.440828589787210
0.0380566801619433	0.441059644553857
0.0383265856950068	0.441289771320933
0.0385964912280702	0.441528956959748
0.0388663967611336	0.441760466509848
0.0391363022941970	0.442002245665572
0.0394062078272605	0.442239931759358
0.0396761133603239	0.442479881809239
0.0399460188933873	0.442722823082324
0.0402159244264508	0.442966438994200
0.0404858299595142	0.443209663030261
0.0407557354925776	0.443455990850713
0.0410256410256410	0.443703792640183
0.0412955465587045	0.443953324097129
0.0415654520917679	0.444201779224072
0.0418353576248313	0.444452409510982
0.0421052631578947	0.444707801644412
0.0423751686909582	0.444963820213039
0.0426450742240216	0.445217470163781
0.0429149797570850	0.445475595772574
0.0431848852901485	0.445732227350235
0.0434547908232119	0.445995324967907
0.0437246963562753	0.446254811344951
0.0439946018893387	0.446519496501152
0.0442645074224022	0.446778446554614
0.0445344129554656	0.447051197142367
0.0448043184885290	0.447313798259354
0.0450742240215924	0.447582899699941
0.0453441295546559	0.447850809196981
0.0456140350877193	0.448127479484693
0.0458839406207827	0.448395713204131
0.0461538461538462	0.448674254411938
0.0464237516869096	0.448944001452560
0.0466936572199730	0.449225353330447
0.0469635627530364	0.449499613271012
0.0472334682860999	0.449782661115832
0.0475033738191633	0.450060414917066
0.0477732793522267	0.450344538850204
0.0480431848852901	0.450627124625131
0.0483130904183536	0.450914179961900
0.0485829959514170	0.451200651187589
0.0488529014844804	0.451488780645463
0.0491228070175439	0.451774163625437
0.0493927125506073	0.452069649777375
0.0496626180836707	0.452360260684853
0.0499325236167341	0.452653512301115
0.0502024291497976	0.452948608646509
0.0504723346828610	0.453243753403138
0.0507422402159244	0.453543118085076
0.0510121457489879	0.453841840042459
0.0512820512820513	0.454141613704687
0.0515519568151147	0.454440220511068
0.0518218623481781	0.454747618929541
0.0520917678812416	0.455052752307534
0.0523616734143050	0.455356898813417
0.0526315789473684	0.455664586181302
0.0529014844804319	0.455974610548647
0.0531713900134953	0.456283045342298
0.0534412955465587	0.456593411447251
0.0537112010796221	0.456909079315392
0.0539811066126856	0.457222351304992
0.0542510121457490	0.457534710858837
0.0545209176788124	0.457856662933130
0.0547908232118758	0.458173372387900
0.0550607287449393	0.458493741150944
0.0553306342780027	0.458814193860106
0.0556005398110661	0.459136469339932
0.0558704453441296	0.459460420885119
0.0561403508771930	0.459785789883330
0.0564102564102564	0.460110404110420
0.0566801619433198	0.460441697936801
0.0569500674763833	0.460766680945758
0.0572199730094467	0.461102124662726
0.0574898785425101	0.461432822693256
0.0577597840755736	0.461765528244226
0.0580296896086370	0.462101775279652
0.0582995951417004	0.462433189945773
0.0585695006747638	0.462775289869279
0.0588394062078273	0.463113612211325
0.0591093117408907	0.463455060790381
0.0593792172739541	0.463796352217129
0.0596491228070176	0.464139933770978
0.0599190283400810	0.464476601309886
0.0601889338731444	0.464836144997531
0.0604588394062078	0.465170844846546
0.0607287449392713	0.465531866984844
0.0609986504723347	0.465870898316257
0.0612685560053981	0.466230478396099
0.0615384615384615	0.466571203326737
0.0618083670715250	0.466938810885026
0.0620782726045884	0.467281462216718
0.0623481781376518	0.467651264737432
0.0626180836707152	0.467997583078698
0.0628879892037787	0.468368202124071
0.0631578947368421	0.468719691134292
0.0634278002699055	0.469086211250133
0.0636977058029690	0.469445090118316
0.0639676113360324	0.469819186291136
0.0642375168690958	0.470176743533748
0.0645074224021593	0.470551539875845
0.0647773279352227	0.470913163320309
0.0650472334682861	0.471290851366415
0.0653171390013495	0.471652067296027
0.0655870445344130	0.472035671894096
0.0658569500674764	0.472400918074225
0.0661268556005398	0.472783966540680
0.0663967611336032	0.473158115353718
0.0666666666666667	0.473536837879856
0.0669365721997301	0.473916992673702
0.0672064777327935	0.474301100336321
0.0674763832658570	0.474676614298326
0.0677462887989204	0.475064768935316
0.0680161943319838	0.475448019020292
0.0682860998650472	0.475836326115437
0.0685560053981107	0.476224294327992
0.0688259109311741	0.476611142483556
0.0690958164642375	0.477005413580146
0.0693657219973009	0.477394842480985
0.0696356275303644	0.477789795341181
0.0699055330634278	0.478183543453948
0.0701754385964912	0.478578512073117
0.0704453441295547	0.478976308432410
0.0707152496626181	0.479373264170572
0.0709851551956815	0.479774256887314
0.0712550607287449	0.480175394894903
0.0715249662618084	0.480574610849242
0.0717948717948718	0.480980484952632
0.0720647773279352	0.481388010427559
0.0723346828609987	0.481793672174097
0.0726045883940621	0.482202300244464
0.0728744939271255	0.482610108842777
0.0731443994601889	0.483020192361180
0.0734143049932524	0.483431931131692
0.0736842105263158	0.483843097226688
0.0739541160593792	0.484261901917718
0.0742240215924427	0.484671688741982
0.0744939271255061	0.485094376734564
0.0747638326585695	0.485509772260477
0.0750337381916329	0.485932119152388
0.0753036437246964	0.486349837455206
0.0755735492577598	0.486774932884107
0.0758434547908232	0.487200723326174
0.0761133603238866	0.487618139029818
0.0763832658569501	0.488049480964905
0.0766531713900135	0.488474995227572
0.0769230769230769	0.488909472005085
0.0771929824561404	0.489334110644208
0.0774628879892038	0.489770300295978
0.0777327935222672	0.490199805820028
0.0780026990553306	0.490637212764032
0.0782726045883941	0.491068052259004
0.0785425101214575	0.491508143758876
0.0788124156545209	0.491942607713992
0.0790823211875844	0.492384683000067
0.0793522267206478	0.492819708283483
0.0796221322537112	0.493269983220151
0.0798920377867746	0.493708477642971
0.0801619433198381	0.494156152737678
0.0804318488529015	0.494596406605426
0.0807017543859649	0.495053828321342
0.0809716599190284	0.495491504713440
0.0812415654520918	0.495949236374090
0.0815114709851552	0.496392596879552
0.0817813765182186	0.496853777527323
0.0820512820512821	0.497299153479133
0.0823211875843455	0.497762261534228
0.0825910931174089	0.498208208250269
0.0828609986504724	0.498676246447978
0.0831309041835358	0.499125634533299
0.0834008097165992	0.499591976434844
0.0836707152496626	0.500045570119099
0.0839406207827261	0.500514716959336
0.0842105263157895	0.500980056050232
0.0844804318488529	0.501441403555257
0.0847503373819163	0.501910881433535
0.0850202429149798	0.502376599651023
0.0852901484480432	0.502843613410907
0.0855600539811066	0.503317225171008
0.0858299595141701	0.503786705789424
0.0860998650472335	0.504260813491020
0.0863697705802969	0.504733852058508
0.0866396761133603	0.505211112065378
0.0869095816464238	0.505684150999722
0.0871794871794872	0.506162058271912
0.0874493927125506	0.506640303948285
0.0877192982456140	0.507126774534806
0.0879892037786774	0.507604241090374
0.0882591093117409	0.508087796571386
0.0885290148448043	0.508568997508453
0.0887989203778677	0.509056231466595
0.0890688259109312	0.509542052784000
0.0893387314439946	0.510032073805547
0.0896086369770580	0.510522242002566
0.0898785425101215	0.511012897831796
0.0901484480431849	0.511498277688057
0.0904183535762483	0.511997928905270
0.0906882591093117	0.512490544236993
0.0909581646423752	0.512986547936186
0.0912280701754386	0.513479022787888
0.0914979757085020	0.513979921936558
0.0917678812415654	0.514478634526157
0.0920377867746289	0.514973913857566
0.0923076923076923	0.515481191896781
0.0925775978407557	0.515984874656228
0.0928475033738192	0.516488668246368
0.0931174089068826	0.516988030605565
0.0933873144399460	0.517501119312025
0.0936572199730094	0.518005099866007
0.0939271255060729	0.518512820626934
0.0941970310391363	0.519022687070165
0.0944669365721997	0.519539462449181
0.0947368421052632	0.520049636238049
0.0950067476383266	0.520562206395219
0.0952766531713900	0.521078566970031
0.0955465587044534	0.521595934281893
0.0958164642375169	0.522109524875871
0.0960863697705803	0.522631736299802
0.0963562753036437	0.523147966673686
0.0966261808367071	0.523668669649739
0.0968960863697706	0.524190017257825
0.0971659919028340	0.524720989383509
0.0974358974358974	0.525240040056480
0.0977058029689609	0.525770797221955
0.0979757085020243	0.526291588171785
0.0982456140350877	0.526823810230772
0.0985155195681512	0.527349668307495
0.0987854251012146	0.527883967603741
0.0990553306342780	0.528408430726591
0.0993252361673414	0.528950622813453
0.0995951417004049	0.529481747529716
0.0998650472334683	0.530019458911952
0.100134952766532	0.530555023766516
0.100404858299595	0.531088960445221
0.100674763832659	0.531633306796597
0.100944669365722	0.532169392034944
0.101214574898785	0.532709333463331
0.101484480431849	0.533255656553029
0.101754385964912	0.533800880268091
0.102024291497976	0.534342194159475
0.102294197031039	0.534889984434102
0.102564102564103	0.535435558397227
0.102834008097166	0.535978692865790
0.103103913630229	0.536537248290657
0.103373819163293	0.537084087430626
0.103643724696356	0.537642658211289
0.103913630229420	0.538188125100329
0.104183535762483	0.538742822093648
0.104453441295547	0.539298872897219
0.104723346828610	0.539860771932733
0.104993252361673	0.540414501717405
0.105263157894737	0.540972969827189
0.105533063427800	0.541530466504506
0.105802968960864	0.542095273713925
0.106072874493927	0.542658177233590
0.106342780026991	0.543222029946800
0.106612685560054	0.543782986369197
0.106882591093117	0.544353628426296
0.107152496626181	0.544912613005974
0.107422402159244	0.545484732487503
0.107692307692308	0.546057758466396
0.107962213225371	0.546629595649169
0.108232118758435	0.547193497220158
0.108502024291498	0.547774710526286
0.108771929824561	0.548335886636055
0.109041835357625	0.548924878931784
0.109311740890688	0.549494561710127
0.109581646423752	0.550070700035702
0.109851551956815	0.550652420445802
0.110121457489879	0.551223008118900
0.110391363022942	0.551817129021790
0.110661268556005	0.552388146127430
0.110931174089069	0.552979064494241
0.111201079622132	0.553550357791450
0.111470985155196	0.554146736849230
0.111740890688259	0.554727029335884
0.112010796221323	0.555318012006617
0.112280701754386	0.555905467981147
0.112550607287449	0.556498758650888
0.112820512820513	0.557080466437428
0.113090418353576	0.557684741930736
0.113360323886640	0.558264462227614
0.113630229419703	0.558871167528911
0.113900134952767	0.559459070086144
0.114170040485830	0.560054639224156
0.114439946018893	0.560654666212168
0.114709851551957	0.561254228506355
0.114979757085020	0.561847724054291
0.115249662618084	0.562454349654015
0.115519568151147	0.563054230022603
0.115789473684211	0.563652889441629
0.116059379217274	0.564259857253866
0.116329284750337	0.564867650832230
0.116599190283401	0.565468507846840
0.116869095816464	0.566081780228440
0.117139001349528	0.566685205752974
0.117408906882591	0.567299101437167
0.117678812415655	0.567904597641239
0.117948717948718	0.568519412236821
0.118218623481781	0.569128595289711
0.118488529014845	0.569747027786457
0.118758434547908	0.570355485568432
0.119028340080972	0.570980108030873
0.119298245614035	0.571588487551729
0.119568151147099	0.572215208355214
0.119838056680162	0.572825688610333
0.120107962213225	0.573453372195830
0.120377867746289	0.574066584163411
0.120647773279352	0.574696017644494
0.120917678812416	0.575311017185958
0.121187584345479	0.575945134248622
0.121457489878543	0.576563680088424
0.121727395411606	0.577196241629737
0.121997300944669	0.577815847060676
0.122267206477733	0.578452776152511
0.122537112010796	0.579075416372437
0.122807017543860	0.579713553075256
0.123076923076923	0.580339432434434
0.123346828609987	0.580975511815472
0.123616734143050	0.581608018899732
0.123886639676113	0.582241342351579
0.124156545209177	0.582882001155484
0.124426450742240	0.583512380286226
0.124696356275304	0.584155314671209
0.124966261808367	0.584792865034672
0.125236167341430	0.585433660823790
0.125506072874494	0.586075926523786
0.125775978407557	0.586715748577461
0.126045883940621	0.587361383385134
0.126315789473684	0.588009097294500
0.126585695006748	0.588649595086576
0.126855600539811	0.589295446100386
0.127125506072874	0.589939276020158
0.127395411605938	0.590596598965460
0.127665317139001	0.591241960525470
0.127935222672065	0.591893366213612
0.128205128205128	0.592546482891734
0.128475033738192	0.593197276023494
0.128744939271255	0.593850746136105
0.129014844804319	0.594505640850465
0.129284750337382	0.595157780787612
0.129554655870445	0.595817981986981
0.129824561403509	0.596475872819816
0.130094466936572	0.597135669541996
0.130364372469636	0.597787435518697
0.130634278002699	0.598457334918737
0.130904183535762	0.599115813432172
0.131174089068826	0.599780374557123
0.131443994601889	0.600440279109969
0.131713900134953	0.601106647101183
0.131983805668016	0.601771705698721
0.132253711201080	0.602438312857338
0.132523616734143	0.603103504579882
0.132793522267206	0.603780069889378
0.133063427800270	0.604445759658303
0.133333333333333	0.605111704527318
0.133603238866397	0.605785362143653
0.133873144399460	0.606462337465667
0.134143049932524	0.607129407743879
0.134412955465587	0.607811962183847
0.134682860998650	0.608485616692351
0.134952766531714	0.609163119427973
0.135222672064777	0.609838256325400
0.135492577597841	0.610517164669329
0.135762483130904	0.611195768934023
0.136032388663968	0.611878885801387
0.136302294197031	0.612555742598731
0.136572199730094	0.613242262508125
0.136842105263158	0.613924047884829
0.137112010796221	0.614607658576086
0.137381916329285	0.615296819627991
0.137651821862348	0.615977461202639
0.137921727395412	0.616670889130616
0.138191632928475	0.617353851236790
0.138461538461538	0.618045161214613
0.138731443994602	0.618736907217141
0.139001349527665	0.619428244402070
0.139271255060729	0.620117795459835
0.139541160593792	0.620814997219658
0.139811066126856	0.621506496079156
0.140080971659919	0.622197778399185
0.140350877192982	0.622898617187517
0.140620782726046	0.623594781163663
0.140890688259109	0.624290919473134
0.141160593792173	0.624994408360833
0.141430499325236	0.625686620592081
0.141700404858300	0.626392780998913
0.141970310391363	0.627094972751227
0.142240215924426	0.627798729759025
0.142510121457490	0.628500319420869
0.142780026990553	0.629202856484794
0.143049932523617	0.629908109196771
0.143319838056680	0.630612014678220
0.143589743589744	0.631321478073957
0.143859649122807	0.632038296590535
0.144129554655870	0.632742490859880
0.144399460188934	0.633453040642315
0.144669365721997	0.634160239945267
0.144939271255061	0.634876390687409
0.145209176788124	0.635579857762637
0.145479082321188	0.636306714039794
0.145748987854251	0.637007264151009
0.146018893387314	0.637738916165860
0.146288798920378	0.638441262322932
0.146558704453441	0.639174153284564
0.146828609986505	0.639872973503429
0.147098515519568	0.640612345070272
0.147368421052632	0.641317565007749
0.147638326585695	0.642047750456545
0.147908232118758	0.642759735013759
0.148178137651822	0.643489242558129
0.148448043184885	0.644209433499190
0.148717948717949	0.644945705805930
0.148987854251012	0.645660888906005
0.149257759784076	0.646391310052119
0.149527665317139	0.647115643116513
0.149797570850202	0.647840928684944
0.150067476383266	0.648577601224994
0.150337381916329	0.649301355404125
0.150607287449393	0.650033730828514
0.150877192982456	0.650767575011559
0.151147098515520	0.651499012625952
0.151417004048583	0.652232852665793
0.151686909581646	0.652970820586320
0.151956815114710	0.653703551214832
0.152226720647773	0.654441188295472
0.152496626180837	0.655176726627954
0.152766531713900	0.655914638974667
0.153036437246964	0.656654427415888
0.153306342780027	0.657393015888063
0.153576248313090	0.658135335361094
0.153846153846154	0.658872329310333
0.154116059379217	0.659617080309300
0.154385964912281	0.660362953736633
0.154655870445344	0.661102642115658
0.154925775978408	0.661849470918403
0.155195681511471	0.662595623530720
0.155465587044534	0.663344531337480
0.155735492577598	0.664088506406255
0.156005398110661	0.664835698497609
0.156275303643725	0.665586428641787
0.156545209176788	0.666339097596642
0.156815114709852	0.667085606167230
0.157085020242915	0.667840436526849
0.157354925775978	0.668592444266314
0.157624831309042	0.669344517294517
0.157894736842105	0.670099907174084
0.158164642375169	0.670853261067482
0.158434547908232	0.671610007603791
0.158704453441296	0.672364525408383
0.158974358974359	0.673128764363751
0.159244264507422	0.673881520382348
0.159514170040486	0.674639815373288
0.159784075573549	0.675402776877936
0.160053981106613	0.676163614198082
0.160323886639676	0.676922914652289
0.160593792172740	0.677684077050574
0.160863697705803	0.678447658052713
0.161133603238866	0.679211207358908
0.161403508771930	0.679982610536641
0.161673414304993	0.680742172457359
0.161943319838057	0.681507696485952
0.162213225371120	0.682277797059049
0.162483130904184	0.683040895950683
0.162753036437247	0.683821155232853
0.163022941970310	0.684580639454569
0.163292847503374	0.685358455684085
0.163562753036437	0.686122252742856
0.163832658569501	0.686903048721328
0.164102564102564	0.687666689168058
0.164372469635628	0.688446335007978
0.164642375168691	0.689209406814420
0.164912280701754	0.690000958324361
0.165182186234818	0.690759121057040
0.165452091767881	0.691551768068024
0.165721997300945	0.692320992059747
0.165991902834008	0.693106834741721
0.166261808367072	0.693877522514138
0.166531713900135	0.694663995176803
0.166801619433198	0.695436547513599
0.167071524966262	0.696223516198520
0.167341430499325	0.697000209007687
0.167611336032389	0.697783920556697
0.167881241565452	0.698575462088657
0.168151147098516	0.699347377978896
0.168421052631579	0.700147456444660
0.168690958164642	0.700917064475686
0.168960863697706	0.701720092760575
0.169230769230769	0.702490608325316
0.169500674763833	0.703297571661908
0.169770580296896	0.704070662456262
0.170040485829960	0.704871611598148
0.170310391363023	0.705649699484638
0.170580296896086	0.706454479659555
0.170850202429150	0.707230479061175
0.171120107962213	0.708034177080190
0.171390013495277	0.708822709411378
0.171659919028340	0.709620785052307
0.171929824561404	0.710413073131129
0.172199730094467	0.711207216910213
0.172469635627530	0.712003315873776
0.172739541160594	0.712804177099515
0.173009446693657	0.713597446248051
0.173279352226721	0.714402202547203
0.173549257759784	0.715194365550786
0.173819163292848	0.715999445128741
0.174089068825911	0.716794824173255
0.174358974358974	0.717602424452985
0.174628879892038	0.718389683925419
0.174898785425101	0.719212705295397
0.175168690958165	0.719995841990836
0.175438596491228	0.720815264623837
0.175708502024292	0.721606180783751
0.175978407557355	0.722430637592604
0.176248313090418	0.723218143327394
0.176518218623482	0.724033515734427
0.176788124156545	0.724837771557080
0.177058029689609	0.725652966948783
0.177327935222672	0.726451271677434
0.177597840755736	0.727272746763603
0.177867746288799	0.728068855218509
0.178137651821862	0.728884773536768
0.178407557354926	0.729693037568989
0.178677462887989	0.730515834425299
0.178947368421053	0.731318246446113
0.179217273954116	0.732137013743553
0.179487179487180	0.732952294298904
0.179757085020243	0.733759285539451
0.180026990553306	0.734585171477059
0.180296896086370	0.735393719606859
0.180566801619433	0.736215586449093
0.180836707152497	0.737024331901668
0.181106612685560	0.737851651287702
0.181376518218624	0.738663010032788
0.181646423751687	0.739486759822000
0.181916329284750	0.740306514658752
0.182186234817814	0.741123937291817
0.182456140350877	0.741948322858982
0.182726045883941	0.742764697699302
0.182995951417004	0.743595818811525
0.183265856950067	0.744407036947816
0.183535762483131	0.745243916089643
0.183805668016194	0.746056076770148
0.184075573549258	0.746892889357960
0.184345479082321	0.747701934187959
0.184615384615385	0.748543747454535
0.184885290148448	0.749357679034271
0.185155195681511	0.750199712852814
0.185425101214575	0.751013271078933
0.185695006747638	0.751858116140602
0.185964912280702	0.752674278103244
0.186234817813765	0.753513715969756
0.186504723346829	0.754330748062225
0.186774628879892	0.755175868391441
0.187044534412956	0.755992198629265
0.187314439946019	0.756838783058528
0.187584345479082	0.757660224447555
0.187854251012146	0.758502528147172
0.188124156545209	0.759326822590950
0.188394062078273	0.760173213608345
0.188663967611336	0.760994906036152
0.188933873144399	0.761847402869978
0.189203778677463	0.762663511064962
0.189473684210526	0.763522777699448
0.189743589743590	0.764341082077231
0.190013495276653	0.765191996764691
0.190283400809717	0.766017990504887
0.190553306342780	0.766870709404917
0.190823211875843	0.767698959572145
0.191093117408907	0.768549155200048
0.191363022941970	0.769374795898182
0.191632928475034	0.770239125336521
0.191902834008097	0.771053771040190
0.192172739541161	0.771925492625518
0.192442645074224	0.772737527273229
0.192712550607287	0.773615408359720
0.192982456140351	0.774427239312113
0.193252361673414	0.775296301092541
0.193522267206478	0.776124912379109
0.193792172739541	0.776984807409980
0.194062078272605	0.777813523816388
0.194331983805668	0.778674505860526
0.194601889338731	0.779514356176180
0.194871794871795	0.780372782441315
0.195141700404858	0.781205215699157
0.195411605937922	0.782071148301075
0.195681511470985	0.782906143267873
0.195951417004049	0.783771164849377
0.196221322537112	0.784601425593963
0.196491228070175	0.785470634164101
0.196761133603239	0.786307043600513
0.197031039136302	0.787178676084696
0.197300944669366	0.788007210211999
0.197570850202429	0.788880254703818
0.197840755735493	0.789721247632142
0.198110661268556	0.790588659590066
0.198380566801619	0.791429921492444
0.198650472334683	0.792296050878839
0.198920377867746	0.793137765995721
0.199190283400810	0.794008629997319
0.199460188933873	0.794850984624018
0.199730094466937	0.795721392556730
0.200000000000000	0.796565513814104
0.200269905533063	0.797441752218750
0.200539811066127	0.798281396670772
0.200809716599190	0.799156122111426
0.201079622132254	0.799999346855912
0.201349527665317	0.800877491687367
0.201619433198381	0.801720738780705
0.201889338731444	0.802598837069978
0.202159244264507	0.803444443213433
0.202429149797571	0.804316441558589
0.202699055330634	0.805169058185754
0.202968960863698	0.806044573353818
0.203238866396761	0.806895364691545
0.203508771929825	0.807771568431358
0.203778677462888	0.808625242370026
0.204048582995951	0.809499925530800
0.204318488529015	0.810352992031457
0.204588394062078	0.811229685307889
0.204858299595142	0.812086129942568
0.205128205128205	0.812964132139189
0.205398110661269	0.813813485168935
0.205668016194332	0.814702135934999
0.205937921727395	0.815547397405616
0.206207827260459	0.816437162177414
0.206477732793522	0.817286933769304
0.206747638326586	0.818171502936120
0.207017543859649	0.819035051464494
0.207287449392713	0.819904501539380
0.207557354925776	0.820777176973897
0.207827260458839	0.821645893247351
0.208097165991903	0.822517485462447
0.208367071524966	0.823388532839303
0.208636977058030	0.824260613718820
0.208906882591093	0.825135832623153
0.209176788124157	0.826005554281181
0.209446693657220	0.826880799055589
0.209716599190283	0.827750518185713
0.209986504723347	0.828630037741223
0.210256410256410	0.829499582006283
0.210526315789474	0.830380235560091
0.210796221322537	0.831247273124441
0.211066126855601	0.832133676285934
0.211336032388664	0.832997303995093
0.211605937921727	0.833885515270641
0.211875843454791	0.834753726459082
0.212145748987854	0.835636295874603
0.212415654520918	0.836515659644697
0.212685560053981	0.837394751785970
0.212955465587045	0.838265232497911
0.213225371120108	0.839152174165763
0.213495276653171	0.840023732262046
0.213765182186235	0.840912796643013
0.214035087719298	0.841780695666372
0.214304993252362	0.842674289438832
0.214574898785425	0.843540338855920
0.214844804318489	0.844436937042578
0.215114709851552	0.845305004704522
0.215384615384615	0.846199748023478
0.215654520917679	0.847063229162289
0.215924426450742	0.847968237226010
0.216194331983806	0.848832916544633
0.216464237516869	0.849729550048339
0.216734143049933	0.850601521885353
0.217004048582996	0.851498334623828
0.217273954116059	0.852369244545501
0.217543859649123	0.853265958148618
0.217813765182186	0.854138985717021
0.218083670715250	0.855035104686482
0.218353576248313	0.855911726491463
0.218623481781377	0.856810210130004
0.218893387314440	0.857681976273187
0.219163292847503	0.858581617609014
0.219433198380567	0.859458709981115
0.219703103913630	0.860351069510675
0.219973009446694	0.861235256385039
0.220242914979757	0.862132564922538
0.220512820512821	0.863005267382637
0.220782726045884	0.863909044411608
0.221052631578947	0.864790864667293
0.221322537112011	0.865684918272210
0.221592442645074	0.866567136191124
0.221862348178138	0.867465639507798
0.222132253711201	0.868347767012895
0.222402159244264	0.869247694370450
0.222672064777328	0.870125786380217
0.222941970310391	0.871035353397308
0.223211875843455	0.871909539562111
0.223481781376518	0.872809814636812
0.223751686909582	0.873694290777799
0.224021592442645	0.874600189333357
0.224291497975709	0.875477232142065
0.224561403508772	0.876384048158955
0.224831309041835	0.877269288592328
0.225101214574899	0.878168975410113
0.225371120107962	0.879057461328857
0.225641025641026	0.879950951055571
0.225910931174089	0.880850006263165
0.226180836707152	0.881742461545822
0.226450742240216	0.882630837403422
0.226720647773279	0.883538467485199
0.226990553306343	0.884418842179591
0.227260458839406	0.885332452965309
0.227530364372470	0.886213615515602
0.227800269905533	0.887122538066259
0.228070175438597	0.888008204098397
0.228340080971660	0.888917636748999
0.228609986504723	0.889799467856493
0.228879892037787	0.890708762120787
0.229149797570850	0.891597949981597
0.229419703103914	0.892499914748836
0.229689608636977	0.893394644632513
0.229959514170040	0.894297498948640
0.230229419703104	0.895193988762939
0.230499325236167	0.896094190367039
0.230769230769231	0.896992557362435
0.231039136302294	0.897889341333902
0.231309041835358	0.898792116471474
0.231578947368421	0.899686826650597
0.231848852901485	0.900594173559765
0.232118758434548	0.901488136907183
0.232388663967611	0.902393495578455
0.232658569500675	0.903291709200395
0.232928475033738	0.904191337986546
0.233198380566802	0.905095058526298
0.233468286099865	0.905993500952274
0.233738191632928	0.906895063895385
0.234008097165992	0.907799642712509
0.234278002699055	0.908697794423472
0.234547908232119	0.909602919689713
0.234817813765182	0.910503536535535
0.235087719298246	0.911409183001481
0.235357624831309	0.912307932755461
0.235627530364373	0.913211856194400
0.235897435897436	0.914113874786537
0.236167341430499	0.915022817205647
0.236437246963563	0.915918398347186
0.236707152496626	0.916827178116272
0.236977058029690	0.917727320603696
0.237246963562753	0.918634675948868
0.237516869095816	0.919539074764790
0.237786774628880	0.920439501341361
0.238056680161943	0.921348040461155
0.238326585695007	0.922249159658691
0.238596491228070	0.923157363760722
0.238866396761134	0.924059389727102
0.239136302294197	0.924966796881180
0.239406207827261	0.925870328908843
0.239676113360324	0.926778024186734
0.239946018893387	0.927679912757843
0.240215924426451	0.928589897910521
0.240485829959514	0.929493020876923
0.240755735492578	0.930401360846613
0.241025641025641	0.931302920276517
0.241295546558704	0.932215395722006
0.241565452091768	0.933115599816061
0.241835357624831	0.934028800764600
0.242105263157895	0.934926736608278
0.242375168690958	0.935848972561699
0.242645074224022	0.936737026919079
0.242914979757085	0.937659531432611
0.243184885290148	0.938551923551486
0.243454790823212	0.939473831489049
0.243724696356275	0.940367603485045
0.243994601889339	0.941291155790426
0.244264507422402	0.942178520966385
0.244534412955466	0.943109888814934
0.244804318488529	0.943992507151822
0.245074224021592	0.944924555419772
0.245344129554656	0.945811524605129
0.245614035087719	0.946739144188445
0.245883940620783	0.947628689045623
0.246153846153846	0.948553390440581
0.246423751686910	0.949447489330002
0.246693657219973	0.950369580938182
0.246963562753036	0.951263766105350
0.247233468286100	0.952186250379911
0.247503373819163	0.953083069102601
0.247773279352227	0.954002751622050
0.248043184885290	0.954901535518220
0.248313090418354	0.955818992270824
0.248582995951417	0.956722714059559
0.248852901484480	0.957635470185230
0.249122807017544	0.958540699347592
0.249392712550607	0.959452955721716
0.249662618083671	0.960361450130882
0.249932523616734	0.961270109870622
0.250202429149798	0.962178791505153
0.250472334682861	0.963091505306771
0.250742240215924	0.963998175666968
0.251012145748988	0.964908595837444
0.251282051282051	0.965815512722668
0.251551956815115	0.966733611096516
0.251821862348178	0.967632685849717
0.252091767881242	0.968548366509225
0.252361673414305	0.969454258581738
0.252631578947368	0.970369221145680
0.252901484480432	0.971272667457609
0.253171390013495	0.972187614041899
0.253441295546559	0.973091722590652
0.253711201079622	0.974010315219719
0.253981106612686	0.974909291671122
0.254251012145749	0.975830735382818
0.254520917678812	0.976728324440275
0.254790823211876	0.977649572118996
0.255060728744939	0.978551689585841
0.255330634278003	0.979468868834967
0.255600539811066	0.980369747619606
0.255870445344130	0.981281377443083
0.256140350877193	0.982194346569487
0.256410256410256	0.983102375817705
0.256680161943320	0.984012502748796
0.256950067476383	0.984921904966017
0.257219973009447	0.985831707515396
0.257489878542510	0.986742560782172
0.257759784075574	0.987653446411596
0.258029689608637	0.988558056414160
0.258299595141700	0.989473367294786
0.258569500674764	0.990377388488147
0.258839406207827	0.991289107998209
0.259109311740891	0.992198328073569
0.259379217273954	0.993105520457139
0.259649122807018	0.994019785171276
0.259919028340081	0.994927006753910
0.260188933873144	0.995833052151797
0.260458839406208	0.996749684731258
0.260728744939271	0.997648198515777
0.260998650472335	0.998570195466220
0.261268556005398	0.999464211509918
0.261538461538462	1.00038771921444
0.261808367071525	1.00128303775278
0.262078272604588	1.00220616013666
0.262348178137652	1.00310090303624
0.262618083670715	1.00402242649935
0.262887989203779	1.00491820707346
0.263157894736842	1.00584013664096
0.263427800269906	1.00673539942079
0.263697705802969	1.00765650992387
0.263967611336032	1.00855014578447
0.264237516869096	1.00947367859060
0.264507422402159	1.01036683420328
0.264777327935223	1.01128946314639
0.265047233468286	1.01218432429111
0.265317139001350	1.01310295017930
0.265587044534413	1.01399891607246
0.265856950067476	1.01491785803684
0.266126855600540	1.01581462306756
0.266396761133603	1.01673322867082
0.266666666666667	1.01762988272258
0.266936572199730	1.01854568401336
0.267206477732794	1.01944452356131
0.267476383265857	1.02035945058569
0.267746288798920	1.02125773733124
0.268016194331984	1.02217107092837
0.268286099865047	1.02307188178069
0.268556005398111	1.02398146663015
0.268825910931174	1.02488523522253
0.269095816464238	1.02579274402906
0.269365721997301	1.02669858962321
0.269635627530364	1.02760616444447
0.269905533063428	1.02850690135065
0.270175438596491	1.02941698979700
0.270445344129555	1.03031667658945
0.270715249662618	1.03122793103646
0.270985155195682	1.03212896042910
0.271255060728745	1.03303515079971
0.271524966261808	1.03393647570283
0.271794871794872	1.03484465791137
0.272064777327935	1.03574761102216
0.272334682860999	1.03665213922488
0.272604588394062	1.03755293149928
0.272874493927126	1.03846218305807
0.273144399460189	1.03936052687670
0.273414304993252	1.04026711286015
0.273684210526316	1.04116939988808
0.273954116059379	1.04207134714890
0.274224021592443	1.04297447744225
0.274493927125506	1.04387736943141
0.274763832658570	1.04478056090221
0.275033738191633	1.04567976624187
0.275303643724696	1.04658695619181
0.275573549257760	1.04748144841404
0.275843454790823	1.04838927597291
0.276113360323887	1.04928530292212
0.276383265856950	1.05019295052907
0.276653171390013	1.05108900008225
0.276923076923077	1.05199224661654
0.277192982456140	1.05288786114484
0.277462887989204	1.05379370962655
0.277732793522267	1.05468764264108
0.278002699055331	1.05559533314682
0.278272604588394	1.05648502586913
0.278542510121458	1.05739383723269
0.278812415654521	1.05828545002210
0.279082321187584	1.05919015784563
0.279352226720648	1.06008437010725
0.279622132253711	1.06098595769276
0.279892037786775	1.06188053853199
0.280161943319838	1.06278227640024
0.280431848852902	1.06367588604526
0.280701754385965	1.06457733359888
0.280971659919028	1.06547006289183
0.281241565452092	1.06637228667041
0.281511470985155	1.06726127524670
0.281781376518219	1.06816582715756
0.282051282051282	1.06905388418701
0.282321187584345	1.06995745442988
0.282591093117409	1.07084479942722
0.282860998650472	1.07174851117969
0.283130904183536	1.07263508348200
0.283400809716599	1.07353731665285
0.283670715249663	1.07442588921396
0.283940620782726	1.07532547619416
0.284210526315789	1.07621212662824
0.284480431848853	1.07711346183439
0.284750337381916	1.07799943443948
0.285020242914980	1.07890018211169
0.285290148448043	1.07978454728646
0.285560053981107	1.08068434253859
0.285829959514170	1.08156931387106
0.286099865047234	1.08246789303875
0.286369770580297	1.08335359327746
0.286639676113360	1.08425031502268
0.286909581646424	1.08513664915608
0.287179487179487	1.08603031181753
0.287449392712551	1.08691812254162
0.287719298245614	1.08780992170843
0.287989203778678	1.08869854251498
0.288259109311741	1.08958874240629
0.288529014844804	1.09047416154686
0.288798920377868	1.09136775596484
0.289068825910931	1.09225278754282
0.289338731443995	1.09314340041074
0.289608636977058	1.09402805705734
0.289878542510121	1.09491815291762
0.290148448043185	1.09580322212922
0.290418353576248	1.09669079380454
0.290688259109312	1.09757540398835
0.290958164642375	1.09846279490596
0.291228070175439	1.09934883975620
0.291497975708502	1.10023172840212
0.291767881241565	1.10112072061786
0.292037786774629	1.10199827711693
0.292307692307692	1.10289078258289
0.292577597840756	1.10376754641983
0.292847503373819	1.10465624049000
0.293117408906883	1.10553389679840
0.293387314439946	1.10642192638790
0.293657219973010	1.10729974595924
0.293927125506073	1.10818650874877
0.294197031039136	1.10906309325965
0.294466936572200	1.10994882640995
0.294736842105263	1.11082451331230
0.295006747638327	1.11171156641191
0.295276653171390	1.11258414195120
0.295546558704454	1.11347141592436
0.295816464237517	1.11434236292339
0.296086369770580	1.11523009003625
0.296356275303644	1.11609978739204
0.296626180836707	1.11698883689355
0.296896086369771	1.11785434257805
0.297165991902834	1.11874267059227
0.297435897435897	1.11960927712269
0.297705802968961	1.12049612143462
0.297975708502024	1.12136298346947
0.298245614035088	1.12224691399391
0.298515519568151	1.12311434282372
0.298785425101215	1.12399760774462
0.299055330634278	1.12486433844648
0.299325236167341	1.12574536049119
0.299595141700405	1.12661229984654
0.299865047233468	1.12749204485973
0.300134952766532	1.12835898086289
0.300404858299595	1.12923736342703
0.300674763832659	1.13010307628954
0.300944669365722	1.13098124633748
0.301214574898785	1.13184595844871
0.301484480431849	1.13272299535893
0.301754385964912	1.13358652219799
0.302024291497976	1.13446352648953
0.302294197031039	1.13532617701317
0.302564102564103	1.13620155920135
0.302834008097166	1.13706332861537
0.303103913630230	1.13793791367134
0.303373819163293	1.13879929737776
0.303643724696356	1.13967217483461
0.303913630229420	1.14053444376668
0.304183535762483	1.14140418203011
0.304453441295547	1.14226540991360
0.304723346828610	1.14313656085855
0.304993252361673	1.14399473477990
0.305263157894737	1.14486645747273
0.305533063427800	1.14572363534758
0.305802968960864	1.14659175273284
0.306072874493927	1.14745059502313
0.306342780026991	1.14831735757872
0.306612685560054	1.14917459481438
0.306882591093117	1.15004141330569
0.307152496626181	1.15089619976543
0.307422402159244	1.15176265443046
0.307692307692308	1.15261731545058
0.307962213225371	1.15348272619938
0.308232118758435	1.15433553397446
0.308502024291498	1.15519976988767
0.308771929824561	1.15605303595586
0.309041835357625	1.15691437260884
0.309311740890688	1.15776810152404
0.309581646423752	1.15862823622187
0.309851551956815	1.15947965831844
0.310121457489879	1.16033923027817
0.310391363022942	1.16119044141415
0.310661268556005	1.16204929083834
0.310931174089069	1.16290094767599
0.311201079622132	1.16375377332867
0.311470985155196	1.16460675206544
0.311740890688259	1.16545957700998
0.312010796221323	1.16631160636825
0.312280701754386	1.16716263423302
0.312550607287449	1.16801358974267
0.312820512820513	1.16886406363929
0.313090418353576	1.16971339588646
0.313360323886640	1.17056242526516
0.313630229419703	1.17141116892921
0.313900134952767	1.17225853194998
0.314170040485830	1.17310678294693
0.314439946018893	1.17395271674981
0.314709851551957	1.17480035677511
0.314979757085020	1.17564563457659
0.315249662618084	1.17649161441479
0.315519568151147	1.17733433235216
0.315789473684211	1.17818123099137
0.316059379217274	1.17902105645220
0.316329284750337	1.17986827221513
0.316599190283401	1.18070607036323
0.316869095816464	1.18155332544523
0.317139001349528	1.18238761003002
0.317408906882591	1.18323608313207
0.317678812415655	1.18406827433411
0.317948717948718	1.18491474820292
0.318218623481781	1.18574687206030
0.318488529014845	1.18659133000058
0.318758434547908	1.18742309736680
0.319028340080972	1.18826547413029
0.319298245614035	1.18909723894104
0.319568151147099	1.18993788863568
0.319838056680162	1.19076844915204
0.320107962213225	1.19160646674927
0.320377867746289	1.19243734984375
0.320647773279352	1.19327411629409
0.320917678812416	1.19410353193119
0.321187584345479	1.19493863409169
0.321457489878542	1.19576773811701
0.321727395411606	1.19659996371229
0.321997300944669	1.19742892450459
0.322267206477733	1.19826009300639
0.322537112010796	1.19908696073232
0.322807017543860	1.19991682814472
0.323076923076923	1.20074402887369
0.323346828609987	1.20157096776645
0.323616734143050	1.20239728292823
0.323886639676113	1.20322310112395
0.324156545209177	1.20404845988356
0.324426450742240	1.20487185593095
0.324696356275304	1.20569806531672
0.324966261808367	1.20651770686542
0.325236167341431	1.20734232863763
0.325506072874494	1.20816242814388
0.325775978407557	1.20898540823599
0.326045883940621	1.20980421496495
0.326315789473684	1.21062556322958
0.326585695006748	1.21144324734621
0.326855600539811	1.21226259237290
0.327125506072875	1.21307882567164
0.327395411605938	1.21389741493254
0.327665317139001	1.21471197673366
0.327935222672065	1.21552952928843
0.328205128205128	1.21634228328967
0.328475033738192	1.21715870215950
0.328744939271255	1.21796975903761
0.329014844804318	1.21878456993340
0.329284750337382	1.21959486673360
0.329554655870445	1.22040766056612
0.329824561403509	1.22121684723472
0.330094466936572	1.22202734676754
0.330364372469636	1.22283687559755
0.330634278002699	1.22364522972032
0.330904183535762	1.22445232927894
0.331174089068826	1.22525975812327
0.331443994601889	1.22606585929727
0.331713900134953	1.22687137827699
0.331983805668016	1.22767615663813
0.332253711201080	1.22847961921551
0.332523616734143	1.22928355080437
0.332793522267207	1.23008565638412
0.333063427800270	1.23088694108978
0.333333333333333	1.23168835693135
0.333603238866397	1.23248905262918
0.333873144399460	1.23328761947665
0.334143049932524	1.23408765934423
0.334412955465587	1.23488338469750
0.334682860998651	1.23568311442350
0.334952766531714	1.23647794943754
0.335222672064777	1.23727374296088
0.335492577597841	1.23807032432879
0.335762483130904	1.23886085069252
0.336032388663968	1.23965724292326
0.336302294197031	1.24044716600764
0.336572199730094	1.24124126762680
0.336842105263158	1.24202947248103
0.337112010796221	1.24282290035467
0.337381916329285	1.24360917975350
0.337651821862348	1.24440035080571
0.337921727395412	1.24518589428860
0.338191632928475	1.24597341973414
0.338461538461539	1.24675922340405
0.338731443994602	1.24754502480051
0.339001349527665	1.24832934954340
0.339271255060729	1.24911294957320
0.339541160593792	1.24989638578921
0.339811066126856	1.25067673826966
0.340080971659919	1.25145965126353
0.340350877192982	1.25223861315868
0.340620782726046	1.25301932216591
0.340890688259109	1.25379706437975
0.341160593792173	1.25457507723259
0.341430499325236	1.25535203527511
0.341700404858300	1.25612870016906
0.341970310391363	1.25690384109424
0.342240215924427	1.25767916504221
0.342510121457490	1.25845015065226
0.342780026990553	1.25922581760853
0.343049932523617	1.25999449189815
0.343319838056680	1.26076886079835
0.343589743589744	1.26153560748766
0.343859649122807	1.26230791745985
0.344129554655870	1.26307420120520
0.344399460188934	1.26384388401769
0.344669365721997	1.26460834470044
0.344939271255061	1.26537627931219
0.345209176788124	1.26613900630049
0.345479082321188	1.26690487670922
0.345748987854251	1.26766675555487
0.346018893387314	1.26842939031918
0.346288798920378	1.26919070269202
0.346558704453441	1.26995082808739
0.346828609986505	1.27071102876556
0.347098515519568	1.27146932545059
0.347368421052632	1.27222752302404
0.347638326585695	1.27298333194186
0.347908232118759	1.27374099964076
0.348178137651822	1.27449405369826
0.348448043184885	1.27525035001786
0.348717948717949	1.27600103778902
0.348987854251012	1.27675556670911
0.349257759784076	1.27750529366364
0.349527665317139	1.27825742127793
0.349797570850202	1.27900492629541
0.350067476383266	1.27975530364021
0.350337381916329	1.28050190836341
0.350607287449393	1.28124931545790
0.350877192982456	1.28199483419201
0.351147098515520	1.28273976989072
0.351417004048583	1.28348327036636
0.351686909581646	1.28422706606213
0.351956815114710	1.28496795444279
0.352226720647773	1.28571019678145
0.352496626180837	1.28644971104219
0.352766531713900	1.28718851708925
0.353036437246964	1.28792757079105
0.353306342780027	1.28866428568862
0.353576248313090	1.28940030582576
0.353846153846154	1.29013670081715
0.354116059379217	1.29087020874157
0.354385964912281	1.29160412664191
0.354655870445344	1.29233594597804
0.354925775978408	1.29306832999311
0.355195681511471	1.29379806442891
0.355465587044534	1.29452843545833
0.355735492577598	1.29525590892256
0.356005398110661	1.29598415501639
0.356275303643725	1.29671029011515
0.356545209176788	1.29743653311139
0.356815114709852	1.29816037329862
0.357085020242915	1.29888480493935
0.357354925775978	1.29960638884700
0.357624831309042	1.30032910748771
0.357894736842105	1.30104862661141
0.358164642375169	1.30176863911985
0.358434547908232	1.30248738895339
0.358704453441296	1.30320570053422
0.358974358974359	1.30392160619140
0.359244264507422	1.30463814254022
0.359514170040486	1.30535101006061
0.359784075573549	1.30606647486460
0.360053981106613	1.30677717938274
0.360323886639676	1.30749088250980
0.360593792172740	1.30819944882364
0.360863697705803	1.30891077194940
0.361133603238866	1.30961757014173
0.361403508771930	1.31032715860172
0.361673414304993	1.31103111692058
0.361943319838057	1.31173886681156
0.362213225371120	1.31244055382747
0.362483130904184	1.31314798014692
0.362753036437247	1.31384641805150
0.363022941970310	1.31455110524959
0.363292847503374	1.31524808976498
0.363562753036437	1.31595035561484
0.363832658569501	1.31664593520410
0.364102564102564	1.31734562228127
0.364372469635628	1.31803950606049
0.364642375168691	1.31873655510432
0.364912280701754	1.31942904152065
0.365182186234818	1.32012327486828
0.365452091767881	1.32081383172474
0.365721997300945	1.32150604421298
0.365991902834008	1.32219473724112
0.366261808367072	1.32288406464172
0.366531713900135	1.32357207018486
0.366801619433198	1.32425784059426
0.367071524966262	1.32494426342535
0.367341430499325	1.32562771419594
0.367611336032389	1.32631236856001
0.367881241565452	1.32699354802574
0.368151147098516	1.32767594497685
0.368421052631579	1.32835509615555
0.368690958164642	1.32903524227688
0.368960863697706	1.32971200318057
0.369230769230769	1.33039039523979
0.369500674763833	1.33106435438787
0.369770580296896	1.33174169988614
0.370040485829960	1.33241288148738
0.370310391363023	1.33308768379038
0.370580296896086	1.33375691267739
0.370850202429150	1.33442969526389
0.371120107962213	1.33509698463089
0.371390013495277	1.33576670530437
0.371659919028340	1.33643271177115
0.371929824561404	1.33709949884390
0.372199730094467	1.33776382851200
0.372469635627530	1.33842814650518
0.372739541160594	1.33909030494113
0.373009446693657	1.33975290680890
0.373279352226721	1.34041183743758
0.373549257759784	1.34107271300614
0.373819163292848	1.34172985281362
0.374089068825911	1.34238783870606
0.374358974358974	1.34304312671347
0.374628879892038	1.34370058299878
0.374898785425101	1.34434934560314
0.375168690958165	1.34500639496957
0.375438596491228	1.34565501073372
0.375708502024291	1.34630779926134
0.375978407557355	1.34695480171580
0.376248313090418	1.34760538004374
0.376518218623482	1.34825010779041
0.376788124156545	1.34889788345360
0.377058029689609	1.34954089674026
0.377327935222672	1.35018639065135
0.377597840755736	1.35082645613788
0.377867746288799	1.35147017182595
0.378137651821862	1.35210864908366
0.378407557354926	1.35274935480517
0.378677462887989	1.35338518631355
0.378947368421053	1.35402405429793
0.379217273954116	1.35465757700774
0.379487179487180	1.35529460330945
0.379757085020243	1.35592538699268
0.380026990553306	1.35656021868590
0.380296896086370	1.35718782553818
0.380566801619433	1.35781989021939
0.380836707152497	1.35844695287558
0.381106612685560	1.35907605191323
0.381376518218623	1.35970088703010
0.381646423751687	1.36032726288580
0.381916329284750	1.36095092617712
0.382186234817814	1.36157373890009
0.382456140350877	1.36219523261570
0.382726045883941	1.36281611633393
0.382995951417004	1.36343521157590
0.383265856950067	1.36405324178579
0.383535762483131	1.36467062813222
0.383805668016194	1.36528589509979
0.384075573549258	1.36590092077180
0.384345479082321	1.36651368661738
0.384615384615385	1.36712680517188
0.384885290148448	1.36773718990127
0.385155195681511	1.36834767355180
0.385425101214575	1.36895582904834
0.385695006747638	1.36956416440009
0.385964912280702	1.37016940991208
0.386234817813765	1.37077471772925
0.386504723346829	1.37137945710750
0.386774628879892	1.37198086040504
0.387044534412956	1.37258406190244
0.387314439946019	1.37318256740934
0.387584345479082	1.37378346994446
0.387854251012146	1.37437976873183
0.388124156545209	1.37497819424918
0.388394062078273	1.37557130689816
0.388663967611336	1.37616851733141
0.388933873144399	1.37675880425194
0.389203778677463	1.37735307008671
0.389473684210526	1.37794151025789
0.389743589743590	1.37853362479570
0.390013495276653	1.37911903169700
0.390283400809717	1.37970865098077
0.390553306342780	1.38029176904390
0.390823211875843	1.38087881973539
0.391093117408907	1.38146018261286
0.391363022941970	1.38204409036989
0.391632928475034	1.38262310318782
0.391902834008097	1.38320483066071
0.392172739541161	1.38378106514525
0.392442645074224	1.38436023472387
0.392712550607287	1.38494183010792
0.392982456140351	1.38550361639801
0.393252361673414	1.38608603740943
0.393522267206478	1.38665228129134
0.393792172739541	1.38722886782839
0.394062078272605	1.38779400159749
0.394331983805668	1.38836678320324
0.394601889338731	1.38893007668086
0.394871794871795	1.38949974063755
0.395141700404858	1.39006870139755
0.395411605937922	1.39062826023494
0.395681511470985	1.39118260315554
0.395951417004049	1.39175038430678
0.396221322537112	1.39230612847012
0.396491228070175	1.39286938625673
0.396761133603239	1.39342263592730
0.397031039136302	1.39398896303879
0.397300944669366	1.39453435853765
0.397570850202429	1.39509248220489
0.397840755735493	1.39563285433957
0.398110661268556	1.39619370202492
0.398380566801619	1.39673678925988
0.398650472334683	1.39729216001151
0.398920377867746	1.39784145148174
0.399190283400810	1.39837466875792
0.399460188933873	1.39893783424816
0.399730094466937	1.39945600725158
0.400000000000000	1.40002063965615
0.400269905533063	1.40054825433431
0.400539811066127	1.40109252655710
0.400809716599190	1.40162961319848
0.401079622132254	1.40217138188138
0.401349527665317	1.40270043279912
0.401619433198381	1.40323755716510
0.401889338731444	1.40376876112538
0.402159244264508	1.40429922256446
0.402429149797571	1.40483095150322
0.402699055330634	1.40535846296010
0.402968960863698	1.40588706118316
0.403238866396761	1.40641149953283
0.403508771929825	1.40693810017248
0.403778677462888	1.40746117346634
0.404048582995951	1.40798446297861
0.404318488529015	1.40850368533142
0.404588394062078	1.40902426188118
0.404858299595142	1.40954027144567
0.405128205128205	1.41006384937676
0.405398110661269	1.41057029867223
0.405668016194332	1.41109300857131
0.405937921727395	1.41160042100389
0.406207827260459	1.41211400312185
0.406477732793522	1.41262452702718
0.406747638326586	1.41313515423536
0.407017543859649	1.41364021256613
0.407287449392713	1.41414820145723
0.407557354925776	1.41465257211398
0.407827260458839	1.41515573291116
0.408097165991903	1.41565826337682
0.408367071524966	1.41616146379454
0.408636977058030	1.41665701120166
0.408906882591093	1.41715776820921
0.409176788124157	1.41765525381344
0.409446693657220	1.41814891020901
0.409716599190283	1.41864509160962
0.409986504723347	1.41913673327025
0.410256410256410	1.41962924011972
0.410526315789474	1.42011737914098
0.410796221322537	1.42060879127346
0.411066126855601	1.42109453894517
0.411336032388664	1.42158196021443
0.411605937921727	1.42206190189412
0.411875843454791	1.42255249963709
0.412145748987854	1.42303012372806
0.412415654520918	1.42351213442058
0.412685560053981	1.42398794947340
0.412955465587045	1.42447066699251
0.413225371120108	1.42494271476720
0.413495276653171	1.42542227558855
0.413765182186235	1.42589165700350
0.414035087719298	1.42636825253582
0.414304993252362	1.42683501076206
0.414574898785425	1.42730747939244
0.414844804318489	1.42777531725172
0.415114709851552	1.42823898680601
0.415384615384615	1.42871015337236
0.415654520917679	1.42916763055697
0.415924426450742	1.42963637889058
0.416194331983806	1.43009187726341
0.416464237516869	1.43055719553349
0.416734143049933	1.43101010008025
0.417004048582996	1.43147242587616
0.417273954116059	1.43192345017495
0.417543859649123	1.43238172994669
0.417813765182186	1.43283054143687
0.418083670715250	1.43328384598650
0.418353576248313	1.43373400129969
0.418623481781377	1.43418357722199
0.418893387314440	1.43462611075958
0.419163292847503	1.43507946434597
0.419433198380567	1.43551504095798
0.419703103913630	1.43596641753455
0.419973009446694	1.43639984191481
0.420242914979757	1.43684808361118
0.420512820512820	1.43727817102538
0.420782726045884	1.43772235722048
0.421052631578947	1.43815490005894
0.421322537112011	1.43858915570478
0.421592442645074	1.43902349943339
0.421862348178138	1.43945349264099
0.422132253711201	1.43988458914305
0.422402159244265	1.44031396726039
0.422672064777328	1.44073732274655
0.422941970310391	1.44116836657650
0.423211875843455	1.44158867013565
0.423481781376518	1.44201434575037
0.423751686909582	1.44243350727055
0.424021592442645	1.44285525119982
0.424291497975709	1.44327135293226
0.424561403508772	1.44369164401222
0.424831309041835	1.44410318940235
0.425101214574899	1.44452363384063
0.425371120107962	1.44492829696213
0.425641025641026	1.44534864757984
0.425910931174089	1.44574779260750
0.426180836707153	1.44616836977271
0.426450742240216	1.44656179208227
0.426720647773279	1.44698189792672
0.426990553306343	1.44737086094461
0.427260458839406	1.44778879077179
0.427530364372470	1.44817342795219
0.427800269905533	1.44859032436272
0.428070175438596	1.44896993214978
0.428340080971660	1.44938562650091
0.428609986504723	1.44976302180826
0.428879892037787	1.45017298142379
0.429149797570850	1.45055029065600
0.429419703103914	1.45095469754270
0.429689608636977	1.45133083395886
0.429959514170040	1.45173135674617
0.430229419703104	1.45210582660361
0.430499325236167	1.45250286085356
0.430769230769231	1.45287317135760
0.431039136302294	1.45326849484243
0.431309041835358	1.45363535403822
0.431578947368421	1.45402749430878
0.431848852901485	1.45439280822773
0.432118758434548	1.45477948055644
0.432388663967611	1.45514304029213
0.432658569500675	1.45552776660540
0.432928475033738	1.45588793938495
0.433198380566802	1.45626822855893
0.433468286099865	1.45662735228467
0.433738191632929	1.45700269741189
0.434008097165992	1.45736061495323
0.434278002699055	1.45773186015883
0.434547908232119	1.45808760189149
0.434817813765182	1.45845483135697
0.435087719298246	1.45880834690628
0.435357624831309	1.45917232176964
0.435627530364372	1.45952276672867
0.435897435897436	1.45988432833251
0.436167341430499	1.46023148979333
0.436437246963563	1.46058947324502
0.436707152496626	1.46093401464328
0.436977058029690	1.46128905336432
0.437246963562753	1.46163091844672
0.437516869095816	1.46198248129409
0.437786774628880	1.46232119967079
0.438056680161943	1.46266998630425
0.438326585695007	1.46300615146334
0.438596491228070	1.46335062173145
0.438866396761134	1.46368508672808
0.439136302294197	1.46402612149177
0.439406207827261	1.46435736005171
0.439676113360324	1.46469540796882
0.439946018893387	1.46502347740198
0.440215924426451	1.46535901493660
0.440485829959514	1.46568346984018
0.440755735492578	1.46601649946219
0.441025641025641	1.46633662081163
0.441295546558705	1.46666848065748
0.441565452091768	1.46698366512096
0.441835357624831	1.46731417420900
0.442105263157895	1.46763406474635
0.442375168690958	1.46794591622395
0.442645074224022	1.46827032117804
0.442914979757085	1.46858943003848
0.443184885290148	1.46887959305475
0.443454790823212	1.46923519671690
0.443724696356275	1.46949869421958
0.443994601889339	1.46984741496922
0.444264507422402	1.47012575178034
0.444534412955466	1.47045071130559
0.444804318488529	1.47074676944127
0.445074224021592	1.47105767840335
0.445344129554656	1.47134858486308
0.445614035087719	1.47166648476099
0.445883940620783	1.47194354756676
0.446153846153846	1.47226228556349
0.446423751686910	1.47254047515732
0.446693657219973	1.47284780579958
0.446963562753036	1.47313469878793
0.447233468286100	1.47342448469539
0.447503373819163	1.47372026483079
0.447773279352227	1.47400109034902
0.448043184885290	1.47429712172858
0.448313090418354	1.47457303258206
0.448582995951417	1.47485967389472
0.448852901484481	1.47514766978137
0.449122807017544	1.47541795186691
0.449392712550607	1.47570816419500
0.449662618083671	1.47597530291843
0.449932523616734	1.47625767070839
0.450202429149798	1.47652955770385
0.450472334682861	1.47680478516209
0.450742240215924	1.47707261672579
0.451012145748988	1.47734744925451
0.451282051282051	1.47760966656444
0.451551956815115	1.47788248070004
0.451821862348178	1.47814027531963
0.452091767881242	1.47841299743718
0.452361673414305	1.47866530268721
0.452631578947368	1.47893825451567
0.452901484480432	1.47917868548462
0.453171390013495	1.47945825091339
0.453441295546559	1.47969431364114
0.453711201079622	1.47996211766717
0.453981106612686	1.48021079716893
0.454251012145749	1.48045723506557
0.454520917678813	1.48071693985920
0.454790823211876	1.48094753968143
0.455060728744939	1.48122404181310
0.455330634278003	1.48143389930343
0.455600539811066	1.48170860666840
0.455870445344130	1.48192567516017
0.456140350877193	1.48218725273216
0.456410256410256	1.48240605120648
0.456680161943320	1.48266261984668
0.456950067476383	1.48288011753812
0.457219973009447	1.48313081122087
0.457489878542510	1.48334765016039
0.457759784075574	1.48359656911548
0.458029689608637	1.48380924907883
0.458299595141700	1.48404866152903
0.458569500674764	1.48426154587332
0.458839406207827	1.48451083870677
0.459109311740891	1.48470341452620
0.459379217273954	1.48495828975270
0.459649122807018	1.48514671854865
0.459919028340081	1.48539174705404
0.460188933873144	1.48558160010041
0.460458839406208	1.48582665573955
0.460728744939271	1.48601270311172
0.460998650472335	1.48625029610910
0.461268556005398	1.48643834788810
0.461538461538462	1.48666922597670
0.461808367071525	1.48685795678070
0.462078272604588	1.48708020143304
0.462348178137652	1.48727044768233
0.462618083670715	1.48748685763567
0.462887989203779	1.48767481219733
0.463157894736842	1.48788784324384
0.463427800269906	1.48807264781629
0.463697705802969	1.48828636639984
0.463967611336032	1.48846306720600
0.464237516869096	1.48867791227790
0.464507422402159	1.48883589861579
0.464777327935223	1.48907862323931
0.465047233468286	1.48920618503684
0.465317139001350	1.48945722575452
0.465587044534413	1.48957869661891
0.465856950067476	1.48982658606311
0.466126855600540	1.48994686111751
0.466396761133603	1.49019062136758
0.466666666666667	1.49030741034488
0.466936572199730	1.49054376681548
0.467206477732794	1.49066832191565
0.467476383265857	1.49089321827343
0.467746288798920	1.49101658212832
0.468016194331984	1.49123842863828
0.468286099865047	1.49135816852680
0.468556005398111	1.49157523879144
0.468825910931174	1.49169729944854
0.469095816464238	1.49189632774984
0.469365721997301	1.49204614653676
0.469635627530364	1.49221347755514
0.469905533063428	1.49236702554916
0.470175438596491	1.49253308204886
0.470445344129555	1.49268876003687
0.470715249662618	1.49284507444105
0.470985155195682	1.49299639520545
0.471255060728745	1.49315332536338
0.471524966261808	1.49330207119198
0.471794871794872	1.49345212848877
0.472064777327935	1.49360119072534
0.472334682860999	1.49374847194408
0.472604588394062	1.49389218059048
0.472874493927125	1.49403938715267
0.473144399460189	1.49417620061797
0.473414304993252	1.49431073250910
0.473684210526316	1.49447178055280
0.473954116059379	1.49457874659477
0.474224021592443	1.49474344901543
0.474493927125506	1.49485043335512
0.474763832658570	1.49500804950089
0.475033738191633	1.49511488994030
0.475303643724696	1.49526760218045
0.475573549257760	1.49537246080813
0.475843454790823	1.49552422826734
0.476113360323887	1.49562128688765
0.476383265856950	1.49576931351117
0.476653171390014	1.49586505165091
0.476923076923077	1.49601221117147
0.477192982456140	1.49610100830064
0.477462887989204	1.49624659624055
0.477732793522267	1.49633663104472
0.478002699055331	1.49647209014879
0.478272604588394	1.49656372337922
0.478542510121458	1.49669163526256
0.478812415654521	1.49678425720704
0.479082321187584	1.49690701358577
0.479352226720648	1.49700249901537
0.479622132253711	1.49711111974245
0.479892037786775	1.49720614613895
0.480161943319838	1.49731291043913
0.480431848852901	1.49740975416653
0.480701754385965	1.49750799838986
0.480971659919028	1.49760416358703
0.481241565452092	1.49769651341380
0.481511470985155	1.49779269255881
0.481781376518219	1.49788071555240
0.482051282051282	1.49797262683593
0.482321187584345	1.49805940149908
0.482591093117409	1.49814415366040
0.482860998650472	1.49823239807167
0.483130904183536	1.49830998700794
0.483400809716599	1.49839821368742
0.483670715249663	1.49847055431443
0.483940620782726	1.49855938729656
0.484210526315790	1.49862285221051
0.484480431848853	1.49871222878622
0.484750337381916	1.49877064950122
0.485020242914980	1.49885998879642
0.485290148448043	1.49890935805940
0.485560053981107	1.49899970572450
0.485829959514170	1.49904748331223
0.486099865047233	1.49913078301406
0.486369770580297	1.49917705858652
0.486639676113360	1.49925789185262
0.486909581646424	1.49930031976086
0.487179487179487	1.49937546146228
0.487449392712551	1.49941691358819
0.487719298245614	1.49948824772456
0.487989203778677	1.49953111327259
0.488259109311741	1.49959266989828
0.488529014844804	1.49963509939281
0.488798920377868	1.49969374426605
0.489068825910931	1.49973090609156
0.489338731443995	1.49978813262372
0.489608636977058	1.49982156379701
0.489878542510121	1.49987762628816
0.490148448043185	1.49990108641767
0.490418353576248	1.49996293864636
0.490688259109312	1.49997795514787
0.490958164642375	1.50003600081673
0.491228070175439	1.50004926583186
0.491497975708502	1.50010735904969
0.491767881241565	1.50011291274281
0.492037786774629	1.50016660193874
0.492307692307692	1.50017632957794
0.492577597840756	1.50021866679321
0.492847503373819	1.50022922479357
0.493117408906883	1.50026616440976
0.493387314439946	1.50027772899802
0.493657219973009	1.50031124588786
0.493927125506073	1.50031355349516
0.494197031039136	1.50034407434843
0.494466936572200	1.50034761057320
0.494736842105263	1.50037169224926
0.495006747638327	1.50037821313672
0.495276653171390	1.50039400838927
0.495546558704453	1.50039616920813
0.495816464237517	1.50041145036117
0.496086369770580	1.50041027136712
0.496356275303644	1.50041853382560
0.496626180836707	1.50042080804602
0.496896086369771	1.50042559305436
0.497165991902834	1.50041736894884
0.497435897435897	1.50041908374414
0.497705802968961	1.50041340468269
0.497975708502024	1.50041392519109
0.498245614035088	1.50039916635561
0.498515519568151	1.50039166252240
0.498785425101215	1.50038920169232
0.499055330634278	1.50036561251976
0.499325236167341	1.50036412243973
0.499595141700405	1.50033606308242
0.499865047233468	1.50032610436353
0.500134952766532	1.50031046909494
0.500404858299595	1.50028403151478
0.500674763832659	1.50026458262816
0.500944669365722	1.50024033167905
0.501214574898785	1.50022303480553
0.501484480431849	1.50018515811201
0.501754385964912	1.50016427384300
0.502024291497976	1.50012761210229
0.502294197031039	1.50011219618613
0.502564102564103	1.50006515071721
0.502834008097166	1.50003304926678
0.503103913630229	1.49999921598159
0.503373819163293	1.49995711044080
0.503643724696356	1.49992281802143
0.503913630229420	1.49987445547656
0.504183535762483	1.49984129003373
0.504453441295547	1.49979144665437
0.504723346828610	1.49974778293344
0.504993252361673	1.49969691020112
0.505263157894737	1.49964971337743
0.505533063427800	1.49959786481476
0.505802968960864	1.49954515566825
0.506072874493927	1.49949123909009
0.506342780026991	1.49943485935555
0.506612685560054	1.49937847345569
0.506882591093117	1.49931818119664
0.507152496626181	1.49925878399005
0.507422402159244	1.49919515050415
0.507692307692308	1.49913277542229
0.507962213225371	1.49906558671045
0.508232118758435	1.49899971551394
0.508502024291498	1.49892191019534
0.508771929824561	1.49886777464928
0.509041835357625	1.49878411372191
0.509311740890688	1.49871933810137
0.509581646423752	1.49863426424125
0.509851551956815	1.49856637198770
0.510121457489879	1.49847895634477
0.510391363022942	1.49840706182869
0.510661268556005	1.49831732818461
0.510931174089069	1.49824148071338
0.511201079622132	1.49814926665548
0.511470985155196	1.49806970945487
0.511740890688259	1.49797436447699
0.512010796221323	1.49789099474478
0.512280701754386	1.49779293139923
0.512550607287449	1.49770597429497
0.512820512820513	1.49760517459638
0.513090418353576	1.49751416675383
0.513360323886640	1.49741127977165
0.513630229419703	1.49731597856315
0.513900134952767	1.49721036089138
0.514170040485830	1.49711186383279
0.514439946018893	1.49700278155252
0.514709851551957	1.49690084844937
0.514979757085020	1.49678927447862
0.515249662618084	1.49668334588668
0.515519568151147	1.49656835476413
0.515789473684211	1.49645944279199
0.516059379217274	1.49634125134578
0.516329284750337	1.49622987403062
0.516599190283401	1.49610772003301
0.516869095816464	1.49599331166159
0.517139001349528	1.49586750200207
0.517408906882591	1.49575031410606
0.517678812415655	1.49562118948605
0.517948717948718	1.49550043553325
0.518218623481781	1.49536838030090
0.518488529014845	1.49524475343270
0.518758434547908	1.49510920992755
0.519028340080972	1.49498197744810
0.519298245614035	1.49484352699191
0.519568151147098	1.49471310490061
0.519838056680162	1.49457159863053
0.520107962213225	1.49443715128911
0.520377867746289	1.49429307148115
0.520647773279352	1.49415526747377
0.520917678812416	1.49400760723634
0.521187584345479	1.49386720052839
0.521457489878543	1.49371592670285
0.521727395411606	1.49357217879367
0.521997300944669	1.49341853554134
0.522267206477733	1.49327055557317
0.522537112010796	1.49311412662845
0.522807017543860	1.49296321147021
0.523076923076923	1.49280333129109
0.523346828609987	1.49264913938353
0.523616734143050	1.49248603499988
0.523886639676113	1.49232835125088
0.524156545209177	1.49216333561408
0.524426450742240	1.49200088072497
0.524696356275304	1.49183410485892
0.524966261808367	1.49166749391877
0.525236167341430	1.49149772329063
0.525506072874494	1.49132800435946
0.525775978407557	1.49115486906578
0.526045883940621	1.49098215906180
0.526315789473684	1.49080573802112
0.526585695006748	1.49063010217906
0.526855600539811	1.49045004946632
0.527125506072875	1.49027124942915
0.527395411605938	1.49008847134128
0.527665317139001	1.48990626095621
0.527935222672065	1.48972033251330
0.528205128205128	1.48953470169368
0.528475033738192	1.48934639815847
0.528744939271255	1.48915672475245
0.529014844804319	1.48896502802472
0.529284750337382	1.48877305768366
0.529554655870445	1.48857763767912
0.529824561403509	1.48838248641636
0.530094466936572	1.48818456749528
0.530364372469636	1.48798568444723
0.530634278002699	1.48778476206948
0.530904183535763	1.48758334785707
0.531174089068826	1.48737796427498
0.531443994601889	1.48717376265476
0.531713900134953	1.48696565349585
0.531983805668016	1.48675832767454
0.532253711201080	1.48654685980512
0.532523616734143	1.48633651445072
0.532793522267206	1.48612202786564
0.533063427800270	1.48590820340191
0.533333333333333	1.48569027023891
0.533603238866397	1.48547397393191
0.533873144399460	1.48525262543205
0.534143049932524	1.48503333523449
0.534412955465587	1.48480878182965
0.534682860998651	1.48458610206659
0.534952766531714	1.48435864512479
0.535222672064777	1.48413287915296
0.535492577597841	1.48390233707641
0.535762483130904	1.48367321358552
0.536032388663968	1.48343954041094
0.536302294197031	1.48320755335888
0.536572199730094	1.48297089404781
0.536842105263158	1.48273518877570
0.537112010796221	1.48249568514292
0.537381916329285	1.48225703717269
0.537651821862348	1.48201460961675
0.537921727395412	1.48177242969197
0.538191632928475	1.48152680121210
0.538461538461538	1.48128234395231
0.538731443994602	1.48103286491673
0.539001349527665	1.48078533448792
0.539271255060729	1.48053369081181
0.539541160593792	1.48028180657658
0.539811066126856	1.48002756438558
0.540080971659919	1.47977247535121
0.540350877192982	1.47951548383436
0.540620782726046	1.47925698129775
0.540890688259109	1.47899715432944
0.541160593792173	1.47873536666869
0.541430499325236	1.47847247923922
0.541700404858300	1.47820790134235
0.541970310391363	1.47794166597760
0.542240215924426	1.47767411364584
0.542510121457490	1.47740507508323
0.542780026990553	1.47713397940388
0.543049932523617	1.47686174420309
0.543319838056680	1.47658810081562
0.543589743589744	1.47631239681691
0.543859649122807	1.47603605493169
0.544129554655870	1.47575712230481
0.544399460188934	1.47547779008785
0.544669365721997	1.47519565100218
0.544939271255061	1.47491363604777
0.545209176788124	1.47462852212710
0.545479082321188	1.47434303602043
0.545748987854251	1.47405480011535
0.546018893387315	1.47376673537707
0.546288798920378	1.47347543857978
0.546558704453441	1.47318370679703
0.546828609986505	1.47288981280973
0.547098515519568	1.47259507955420
0.547368421052632	1.47229848869370
0.547638326585695	1.47200024667636
0.547908232118758	1.47170084849678
0.548178137651822	1.47139958163036
0.548448043184885	1.47109682796047
0.548717948717949	1.47079363876658
0.548987854251012	1.47048658713109
0.549257759784076	1.47018133191535
0.549527665317139	1.46987034598575
0.549797570850202	1.46956233531015
0.550067476383266	1.46924885622337
0.550337381916329	1.46893799229034
0.550607287449393	1.46862069145822
0.550877192982456	1.46830751487083
0.551147098515520	1.46798700020710
0.551417004048583	1.46767081347744
0.551686909581647	1.46734763981417
0.551956815114710	1.46702810628311
0.552226720647773	1.46670183878518
0.552496626180837	1.46637949954301
0.552766531713900	1.46605065943234
0.553036437246964	1.46572465856082
0.553306342780027	1.46539308039470
0.553576248313091	1.46506429494107
0.553846153846154	1.46472992463926
0.554116059379217	1.46439746992309
0.554385964912281	1.46406105749303
0.554655870445344	1.46372516491621
0.554925775978408	1.46338568422925
0.555195681511471	1.46304676807222
0.555465587044534	1.46270489971241
0.555735492577598	1.46236217404746
0.556005398110661	1.46201823861820
0.556275303643725	1.46167253708043
0.556545209176788	1.46132476920114
0.556815114709852	1.46097642247512
0.557085020242915	1.46062600233556
0.557354925775978	1.46027467450759
0.557624831309042	1.45992127400033
0.557894736842105	1.45956766821103
0.558164642375169	1.45921012786896
0.558434547908232	1.45885405693933
0.558704453441296	1.45849388207420
0.558974358974359	1.45813443118166
0.559244264507422	1.45777191202937
0.559514170040486	1.45740917840453
0.559784075573549	1.45704348875551
0.560053981106613	1.45667832640328
0.560323886639676	1.45630924533054
0.560593792172740	1.45594167087916
0.560863697705803	1.45556963269343
0.561133603238866	1.45519889169107
0.561403508771930	1.45482389572738
0.561673414304993	1.45445031692012
0.561943319838057	1.45407222989048
0.562213225371120	1.45369660794256
0.562483130904184	1.45331455204841
0.562753036437247	1.45293620207465
0.563022941970310	1.45255180970936
0.563292847503374	1.45217053833426
0.563562753036437	1.45178281949490
0.563832658569501	1.45139838087155
0.564102564102564	1.45100866278187
0.564372469635628	1.45062019380113
0.564642375168691	1.45022857092700
0.564912280701754	1.44983701100146
0.565182186234818	1.44944239165391
0.565452091767881	1.44904809744328
0.565721997300945	1.44865028375108
0.565991902834008	1.44825328402383
0.566261808367072	1.44785246849532
0.566531713900135	1.44745283615164
0.566801619433198	1.44704891837812
0.567071524966262	1.44664670181370
0.567341430499325	1.44623969768617
0.567611336032389	1.44583439343266
0.567881241565452	1.44542503591320
0.568151147098516	1.44501658940055
0.568421052631579	1.44460450056055
0.568690958164642	1.44419287862257
0.568960863697706	1.44377838763795
0.569230769230769	1.44336366526724
0.569500674763833	1.44294589037493
0.569770580296896	1.44252870542230
0.570040485829960	1.44210789297543
0.570310391363023	1.44168841592696
0.570580296896086	1.44126436285786
0.570850202429150	1.44084178946585
0.571120107962213	1.44041578380249
0.571390013495277	1.43998920825002
0.571659919028340	1.43956129699496
0.571929824561403	1.43913106691559
0.572199730094467	1.43870139876188
0.572469635627530	1.43826738504365
0.572739541160594	1.43783578339676
0.573009446693657	1.43739740374208
0.573279352226721	1.43696338809601
0.573549257759784	1.43652406067093
0.573819163292847	1.43608567873779
0.574089068825911	1.43564382409219
0.574358974358974	1.43520175340872
0.574628879892038	1.43475790344525
0.574898785425101	1.43431335019038
0.575168690958165	1.43386625095833
0.575438596491228	1.43341908482068
0.575708502024292	1.43296867777202
0.575978407557355	1.43251922056202
0.576248313090418	1.43206551003080
0.576518218623482	1.43161360746881
0.576788124156545	1.43115688484736
0.577058029689609	1.43070312852586
0.577327935222672	1.43024192265039
0.577597840755736	1.42978645019807
0.577867746288799	1.42932197904414
0.578137651821862	1.42886410784496
0.578407557354926	1.42839643840918
0.578677462887989	1.42793605092956
0.578947368421053	1.42746555897615
0.579217273954116	1.42700225493767
0.579487179487179	1.42652925316888
0.579757085020243	1.42606346669310
0.580026990553306	1.42558678224600
0.580296896086370	1.42511814871072
0.580566801619433	1.42463936121064
0.580836707152497	1.42416740162700
0.581106612685560	1.42368674371799
0.581376518218624	1.42321053896485
0.581646423751687	1.42272820915472
0.581916329284750	1.42224908854439
0.582186234817814	1.42176378376624
0.582456140350877	1.42128218572928
0.582726045883941	1.42079387033014
0.582995951417004	1.42030941386740
0.583265856950068	1.41981813956760
0.583535762483131	1.41933123834695
0.583805668016194	1.41883699590244
0.584075573549258	1.41834804778060
0.584345479082321	1.41784991512458
0.584615384615385	1.41735860816480
0.584885290148448	1.41685828771765
0.585155195681512	1.41636335313366
0.585425101214575	1.41586110484970
0.585695006747638	1.41536249485920
0.585964912280702	1.41485800147545
0.586234817813765	1.41435661110900
0.586504723346829	1.41384993965268
0.586774628879892	1.41334467857843
0.587044534412956	1.41283595672122
0.587314439946019	1.41232795445441
0.587584345479082	1.41181646966743
0.587854251012146	1.41130601125483
0.588124156545209	1.41079014272581
0.588394062078273	1.41027912777578
0.588663967611336	1.40975945591470
0.588933873144399	1.40924599036922
0.589203778677463	1.40872313534585
0.589473684210526	1.40820788567910
0.589743589743590	1.40768112644897
0.590013495276653	1.40716304044276
0.590283400809717	1.40663521996371
0.590553306342780	1.40611233688206
0.590823211875843	1.40558407347745
0.591093117408907	1.40505694453813
0.591363022941970	1.40452643948743
0.591632928475034	1.40399536895445
0.591902834008097	1.40346474349031
0.592172739541161	1.40292851646352
0.592442645074224	1.40239560629727
0.592712550607287	1.40185823748161
0.592982456140351	1.40132105313629
0.593252361673414	1.40078111384811
0.593522267206478	1.40024201497073
0.593792172739541	1.39969859372717
0.594062078272605	1.39915697765843
0.594331983805668	1.39861187833404
0.594601889338731	1.39806597172272
0.594871794871795	1.39751961776641
0.595141700404858	1.39696983567618
0.595411605937922	1.39642205292120
0.595681511470985	1.39586773576429
0.595951417004049	1.39531953716860
0.596221322537112	1.39476047008014
0.596491228070175	1.39421101983652
0.596761133603239	1.39364871221792
0.597031039136302	1.39309666354684
0.597300944669366	1.39253118188213
0.597570850202429	1.39197797957576
0.597840755735493	1.39140895685857
0.598110661268556	1.39085183676352
0.598380566801619	1.39028196552382
0.598650472334683	1.38972163351945
0.598920377867746	1.38914862423634
0.599190283400810	1.38858617319261
0.599460188933873	1.38801030362395
0.599730094466937	1.38744564157794
0.600000000000000	1.38686687149103
0.600269905533063	1.38629881751000
0.600539811066127	1.38571858554785
0.600809716599190	1.38514698101121
0.601079622132254	1.38456459710483
0.601349527665317	1.38399088753687
0.601619433198381	1.38340472298855
0.601889338731444	1.38282896129380
0.602159244264507	1.38224063909392
0.602429149797571	1.38166141047857
0.602699055330634	1.38107097005886
0.602968960863698	1.38048897451643
0.603238866396761	1.37989629051583
0.603508771929824	1.37931090101971
0.603778677462888	1.37871682207955
0.604048582995951	1.37812810158892
0.604318488529015	1.37753164032645
0.604588394062078	1.37693899791664
0.604858299595142	1.37634203450533
0.605128205128205	1.37574512901851
0.605398110661269	1.37514668028767
0.605668016194332	1.37454702058406
0.605937921727396	1.37394546105249
0.606207827260459	1.37334344246864
0.606477732793522	1.37274049165591
0.606747638326586	1.37213465539768
0.607017543859649	1.37152912790916
0.607287449392713	1.37092057921864
0.607557354925776	1.37031292447983
0.607827260458839	1.36970223612708
0.608097165991903	1.36909062908452
0.608367071524966	1.36847961938873
0.608636977058030	1.36786375093501
0.608906882591093	1.36725115930944
0.609176788124157	1.36663164329001
0.609446693657220	1.36601732096898
0.609716599190283	1.36539553041375
0.609986504723347	1.36477720690410
0.610256410256410	1.36415506938158
0.610526315789474	1.36353275721867
0.610796221322537	1.36290878981477
0.611066126855601	1.36228223103311
0.611336032388664	1.36165816301844
0.611605937921727	1.36102932157702
0.611875843454791	1.36040070698017
0.612145748987854	1.35977016085682
0.612415654520918	1.35913848001807
0.612685560053981	1.35850639216131
0.612955465587045	1.35787300462466
0.613225371120108	1.35723650017872
0.613495276653171	1.35660243298312
0.613765182186235	1.35596307946997
0.614035087719298	1.35532531591830
0.614304993252362	1.35468380891240
0.614574898785425	1.35404246915865
0.614844804318489	1.35340213740046
0.615114709851552	1.35275810840575
0.615384615384615	1.35211206665611
0.615654520917679	1.35146757731437
0.615924426450742	1.35081888879580
0.616194331983806	1.35017092231143
0.616464237516869	1.34952108617463
0.616734143049933	1.34887003454207
0.617004048582996	1.34821818538089
0.617273954116059	1.34756464180897
0.617543859649123	1.34691052157438
0.617813765182186	1.34625432203431
0.618083670715250	1.34559818507907
0.618353576248313	1.34493893208060
0.618623481781377	1.34428070112352
0.618893387314440	1.34361912806407
0.619163292847503	1.34295806321834
0.619433198380567	1.34229587754048
0.619703103913630	1.34163079602176
0.619973009446694	1.34096687290171
0.620242914979757	1.34029864948480
0.620512820512821	1.33963292376917
0.620782726045884	1.33896261591309
0.621052631578947	1.33829416854894
0.621322537112011	1.33762173786961
0.621592442645074	1.33694996060793
0.621862348178138	1.33627732305375
0.622132253711201	1.33560140570103
0.622402159244265	1.33492658902128
0.622672064777328	1.33424993956786
0.622941970310391	1.33357056043991
0.623211875843455	1.33289368509549
0.623481781376518	1.33221063597101
0.623751686909582	1.33153174158940
0.624021592442645	1.33084678802178
0.624291497975708	1.33016521097862
0.624561403508772	1.32947879823225
0.624831309041835	1.32879308706229
0.625101214574899	1.32810566412029
0.625371120107962	1.32741895111173
0.625641025641026	1.32672715583229
0.625910931174089	1.32603875394414
0.626180836707152	1.32534677392514
0.626450742240216	1.32465349255838
0.626720647773279	1.32395983526903
0.626990553306343	1.32326438870870
0.627260458839406	1.32256818703889
0.627530364372470	1.32187204689806
0.627800269905533	1.32117245046107
0.628070175438596	1.32047392898145
0.628340080971660	1.31977100313589
0.628609986504723	1.31907343167451
0.628879892037787	1.31836768201609
0.629149797570850	1.31766500826273
0.629419703103914	1.31696046315350
0.629689608636977	1.31625366211449
0.629959514170041	1.31554710300164
0.630229419703104	1.31483866138369
0.630499325236167	1.31412956744148
0.630769230769231	1.31341905415547
0.631039136302294	1.31270906420510
0.631309041835358	1.31199391757675
0.631578947368421	1.31128472964316
0.631848852901484	1.31056529677076
0.632118758434548	1.30985337826953
0.632388663967611	1.30913401304693
0.632658569500675	1.30842023517655
0.632928475033738	1.30769572933372
0.633198380566802	1.30698179989469
0.633468286099865	1.30625526865383
0.633738191632928	1.30553865478222
0.634008097165992	1.30481131207350
0.634278002699055	1.30409175961317
0.634547908232119	1.30336189971403
0.634817813765182	1.30264005746464
0.635087719298246	1.30190847906038
0.635357624831309	1.30118570927461
0.635627530364373	1.30045194194435
0.635897435897436	1.29972516282464
0.636167341430499	1.29899105484645
0.636437246963563	1.29826078715955
0.636707152496626	1.29752666082009
0.636977058029690	1.29679311551153
0.637246963562753	1.29605756602538
0.637516869095817	1.29532035831961
0.637786774628880	1.29458439739333
0.638056680161943	1.29384595051591
0.638326585695007	1.29310638556559
0.638596491228070	1.29236639243710
0.638866396761134	1.29162483568148
0.639136302294197	1.29088326063512
0.639406207827260	1.29013865180865
0.639676113360324	1.28939568555647
0.639946018893387	1.28864883650872
0.640215924426451	1.28790531301856
0.640485829959514	1.28715587509810
0.640755735492578	1.28640947949739
0.641025641025641	1.28565991375835
0.641295546558705	1.28490839977767
0.641565452091768	1.28416128791929
0.641835357624831	1.28340364395143
0.642105263157895	1.28265655397537
0.642375168690958	1.28189750371142
0.642645074224022	1.28114725990301
0.642914979757085	1.28038779793989
0.643184885290148	1.27963250752533
0.643454790823212	1.27887510890964
0.643724696356275	1.27811520461385
0.643994601889339	1.27735869491390
0.644264507422402	1.27659250780973
0.644534412955466	1.27583827964391
0.644804318488529	1.27506750424251
0.645074224021592	1.27431393950250
0.645344129554656	1.27354049118392
0.645614035087719	1.27278262901447
0.645883940620783	1.27201158536832
0.646153846153846	1.27124875349387
0.646423751686910	1.27047589537481
0.646693657219973	1.26971246458101
0.646963562753036	1.26893776464921
0.647233468286100	1.26816922255521
0.647503373819163	1.26739838330291
0.647773279352227	1.26662353778290
0.648043184885290	1.26585286730049
0.648313090418354	1.26507831344625
0.648582995951417	1.26430242927248
0.648852901484480	1.26352608491494
0.649122807017544	1.26274981820193
0.649392712550607	1.26197145890868
0.649662618083671	1.26119309562591
0.649932523616734	1.26041417030642
0.650202429149798	1.25963204878600
0.650472334682861	1.25885150645868
0.650742240215924	1.25806923378402
0.651012145748988	1.25728625841969
0.651282051282051	1.25650254969526
0.651551956815115	1.25571732986024
0.651821862348178	1.25493222875551
0.652091767881242	1.25414441806302
0.652361673414305	1.25335869294864
0.652631578947369	1.25256741283376
0.652901484480432	1.25178264936946
0.653171390013495	1.25098874858271
0.653441295546559	1.25020107533987
0.653711201079622	1.24940562571191
0.653981106612686	1.24861736585751
0.654251012145749	1.24782128556288
0.654520917678812	1.24702880157739
0.654790823211876	1.24623211930741
0.655060728744939	1.24543691274348
0.655330634278003	1.24464125634800
0.655600539811066	1.24384191370616
0.655870445344130	1.24304626097584
0.656140350877193	1.24224302340150
0.656410256410256	1.24144849031607
0.656680161943320	1.24064200651117
0.656950067476383	1.23984588685558
0.657219973009447	1.23903632282321
0.657489878542510	1.23824195737488
0.657759784075574	1.23742812344432
0.658029689608637	1.23663376765671
0.658299595141700	1.23581860974318
0.658569500674764	1.23501907120451
0.658839406207827	1.23420744319837
0.659109311740891	1.23340239239781
0.659379217273954	1.23259056839852
0.659649122807018	1.23178238112626
0.659919028340081	1.23097215501441
0.660188933873144	1.23016052278275
0.660458839406208	1.22935064920355
0.660728744939271	1.22853456507351
0.660998650472335	1.22772436514715
0.661268556005398	1.22690681154542
0.661538461538462	1.22609141217843
0.661808367071525	1.22527870334272
0.662078272604588	1.22445934277254
0.662348178137652	1.22364441241066
0.662618083670715	1.22282335856292
0.662887989203779	1.22200606536038
0.663157894736842	1.22118649953980
0.663427800269905	1.22036314402925
0.663697705802969	1.21954622526518
0.663967611336032	1.21871982897502
0.664237516869096	1.21790060198345
0.664507422402159	1.21707558251258
0.664777327935223	1.21625187683087
0.665047233468286	1.21542619825437
0.665317139001350	1.21459987738402
0.665587044534413	1.21377528725115
0.665856950067476	1.21294609839574
0.666126855600540	1.21211913599737
0.666396761133603	1.21128937188140
0.666666666666667	1.21046165403923
0.666936572199730	1.20962904903660
0.667206477732794	1.20880236432782
0.667476383265857	1.20796484568837
0.667746288798920	1.20713823424141
0.668016194331984	1.20630110027086
0.668286099865047	1.20546973843011
0.668556005398111	1.20463407842385
0.668825910931174	1.20380028628056
0.669095816464238	1.20296219878768
0.669365721997301	1.20212785485172
0.669635627530364	1.20128768657884
0.669905533063428	1.20045308917948
0.670175438596491	1.19961062471133
0.670445344129555	1.19877558277295
0.670715249662618	1.19793114531541
0.670985155195682	1.19709405689075
0.671255060728745	1.19624864735310
0.671524966261808	1.19541018038452
0.671794871794872	1.19456436405236
0.672064777327935	1.19372334415767
0.672334682860999	1.19287472856264
0.672604588394062	1.19203507545590
0.672874493927126	1.19118451367937
0.673144399460189	1.19034354496406
0.673414304993252	1.18949031799331
0.673684210526316	1.18864773551356
0.673954116059379	1.18779639608131
0.674224021592443	1.18694959332934
0.674493927125506	1.18609855199457
0.674763832658570	1.18524837928636
0.675033738191633	1.18439791340725
0.675303643724696	1.18354435436824
0.675573549257760	1.18269536353282
0.675843454790823	1.18183712540002
0.676113360323887	1.18098761382027
0.676383265856950	1.18013102811933
0.676653171390014	1.17928018171906
0.676923076923077	1.17841750957993
0.677192982456140	1.17756790312319
0.677462887989204	1.17670501126355
0.677732793522267	1.17585295020979
0.678002699055331	1.17499086008114
0.678272604588394	1.17413461382085
0.678542510121457	1.17327144385639
0.678812415654521	1.17241661578435
0.679082321187584	1.17155247954827
0.679352226720648	1.17069426700485
0.679622132253711	1.16982850647467
0.679892037786775	1.16896890119568
0.680161943319838	1.16810260597683
0.680431848852901	1.16724031471016
0.680701754385965	1.16637427681768
0.680971659919028	1.16551328147869
0.681241565452092	1.16464250194413
0.681511470985155	1.16378084138379
0.681781376518219	1.16290950366987
0.682051282051282	1.16204336119895
0.682321187584346	1.16117660432512
0.682591093117409	1.16030729462688
0.682860998650472	1.15943842182763
0.683130904183536	1.15856688066512
0.683400809716599	1.15769662292502
0.683670715249663	1.15682763537363
0.683940620782726	1.15595252256937
0.684210526315790	1.15508576500270
0.684480431848853	1.15420590468854
0.684750337381916	1.15333784874242
0.685020242914980	1.15246178664728
0.685290148448043	1.15158861886607
0.685560053981107	1.15071132313174
0.685829959514170	1.14983735952986
0.686099865047233	1.14895857159956
0.686369770580297	1.14808520539840
0.686639676113360	1.14720321539476
0.686909581646424	1.14632918768179
0.687179487179487	1.14544888821990
0.687449392712551	1.14456868072967
0.687719298245614	1.14369022721942
0.687989203778677	1.14281015063360
0.688259109311741	1.14192776841282
0.688529014844804	1.14105146610637
0.688798920377868	1.14016216363542
0.689068825910931	1.13928748505914
0.689338731443995	1.13840240421664
0.689608636977058	1.13751539928674
0.689878542510122	1.13663338001001
0.690148448043185	1.13574582728775
0.690418353576248	1.13486519336406
0.690688259109312	1.13397665957396
0.690958164642375	1.13309358270699
0.691228070175439	1.13220279012156
0.691497975708502	1.13131739693214
0.691767881241565	1.13042979849014
0.692037786774629	1.12954115202848
0.692307692307692	1.12865386289914
0.692577597840756	1.12776225464901
0.692847503373819	1.12687397677274
0.693117408906883	1.12598539240511
0.693387314439946	1.12509156426745
0.693657219973009	1.12420159032370
0.693927125506073	1.12331001631387
0.694197031039136	1.12241401072766
0.694466936572200	1.12152890657169
0.694736842105263	1.12062838052109
0.695006747638327	1.11974269296634
0.695276653171390	1.11883726181561
0.695546558704453	1.11795363084485
0.695816464237517	1.11704850658674
0.696086369770580	1.11615898756337
0.696356275303644	1.11526063940836
0.696626180836707	1.11436580496660
0.696896086369771	1.11346804101506
0.697165991902834	1.11256781765910
0.697435897435897	1.11167368358068
0.697705802968961	1.11077539533526
0.697975708502024	1.10987584111872
0.698245614035088	1.10897244288498
0.698515519568151	1.10807627467535
0.698785425101215	1.10717455170196
0.699055330634278	1.10627704381380
0.699325236167341	1.10537317523265
0.699595141700405	1.10446956899924
0.699865047233468	1.10357288167167
0.700134952766532	1.10266627972953
0.700404858299595	1.10176787412612
0.700674763832659	1.10085561208128
0.700944669365722	1.09996124243217
0.701214574898785	1.09904936883522
0.701484480431849	1.09815335140370
0.701754385964912	1.09723954808602
0.702024291497976	1.09634121875956
0.702294197031039	1.09542778909128
0.702564102564103	1.09452961697486
0.702834008097166	1.09361539556631
0.703103913630229	1.09271606618820
0.703373819163293	1.09180113955350
0.703643724696356	1.09089884719857
0.703913630229420	1.08998765603454
0.704183535762483	1.08908320577834
0.704453441295547	1.08816704253199
0.704723346828610	1.08726401277204
0.704993252361673	1.08634930697940
0.705263157894737	1.08544326754682
0.705533063427800	1.08452964437774
0.705802968960864	1.08362311473377
0.706072874493927	1.08270686186132
0.706342780026991	1.08179864516518
0.706612685560054	1.08088279795471
0.706882591093117	1.07997292789549
0.707152496626181	1.07905957633751
0.707422402159244	1.07814584511897
0.707692307692308	1.07723422175346
0.707962213225371	1.07631954172726
0.708232118758435	1.07540701145367
0.708502024291498	1.07449141319779
0.708771929824561	1.07357468526805
0.709041835357625	1.07266304593934
0.709311740890688	1.07174466837563
0.709581646423752	1.07082791109795
0.709851551956815	1.06991478125041
0.710121457489878	1.06899719307483
0.710391363022942	1.06807915648007
0.710661268556005	1.06716540496094
0.710931174089069	1.06624411279960
0.711201079622132	1.06532682024121
0.711470985155196	1.06441100217605
0.711740890688259	1.06349153801986
0.712010796221323	1.06257249108283
0.712280701754386	1.06165532377714
0.712550607287450	1.06073403692949
0.712820512820513	1.05981966500960
0.713090418353576	1.05889055584069
0.713360323886640	1.05798109801637
0.713630229419703	1.05705051732154
0.713900134952767	1.05613798547690
0.714170040485830	1.05520878850832
0.714439946018893	1.05429673405057
0.714709851551957	1.05336543981142
0.714979757085020	1.05245242833744
0.715249662618084	1.05152327254063
0.715519568151147	1.05061313290333
0.715789473684211	1.04967380185712
0.716059379217274	1.04876892016392
0.716329284750337	1.04782528924712
0.716599190283401	1.04692407619681
0.716869095816464	1.04598211998294
0.717139001349528	1.04507330507968
0.717408906882591	1.04413510956028
0.717678812415655	1.04322865054260
0.717948717948718	1.04228240134591
0.718218623481781	1.04137989334400
0.718488529014845	1.04043304691349
0.718758434547908	1.03952856463171
0.719028340080972	1.03858317616116
0.719298245614035	1.03768049865033
0.719568151147099	1.03673134089668
0.719838056680162	1.03582728488472
0.720107962213225	1.03487817771256
0.720377867746289	1.03397353874680
0.720647773279352	1.03302813756327
0.720917678812416	1.03211918060602
0.721187584345479	1.03117617623997
0.721457489878543	1.03026213307654
0.721727395411606	1.02932287142971
0.721997300944669	1.02840766183562
0.722267206477733	1.02747036165780
0.722537112010796	1.02655052121808
0.722807017543860	1.02561337853544
0.723076923076923	1.02469403193861
0.723346828609987	1.02375611754646
0.723616734143050	1.02283810100894
0.723886639676113	1.02190149640450
0.724156545209177	1.02097854034295
0.724426450742240	1.02004399992805
0.724696356275304	1.01912005337192
0.724966261808367	1.01818335399292
0.725236167341431	1.01726278967293
0.725506072874494	1.01632744379543
0.725775978407557	1.01540084791903
0.726045883940621	1.01446983096124
0.726315789473684	1.01353998414216
0.726585695006748	1.01260574589878
0.726855600539811	1.01168224969917
0.727125506072875	1.01074481983390
0.727395411605938	1.00982385454414
0.727665317139001	1.00888212860426
0.727935222672065	1.00795924717867
0.728205128205128	1.00702475779579
0.728475033738192	1.00609914086134
0.728744939271255	1.00516060298717
0.729014844804318	1.00423772080890
0.729284750337382	1.00330291564481
0.729554655870445	1.00237284507135
0.729824561403509	1.00143969671969
0.730094466936572	1.00050981682801
0.730364372469636	0.999574539779312
0.730634278002699	0.998644869156088
0.730904183535762	0.997712228320572
0.731174089068826	0.996782292320971
0.731443994601889	0.995853178443483
0.731713900134953	0.994918561131897
0.731983805668016	0.993987403756502
0.732253711201080	0.993051206459900
0.732523616734143	0.992123845986433
0.732793522267206	0.991187134305064
0.733063427800270	0.990261069922967
0.733333333333333	0.989321817135221
0.733603238866397	0.988397248875038
0.733873144399460	0.987455191968209
0.734143049932524	0.986532680132504
0.734412955465587	0.985592169435517
0.734682860998650	0.984668358608041
0.734952766531714	0.983726059699447
0.735222672064777	0.982805034491360
0.735492577597841	0.981861203742907
0.735762483130904	0.980937864187742
0.736032388663968	0.979997540960036
0.736302294197031	0.979073844178378
0.736572199730095	0.978130215254223
0.736842105263158	0.977210204266867
0.737112010796221	0.976266208167394
0.737381916329285	0.975343075291336
0.737651821862348	0.974398741633055
0.737921727395412	0.973476265663639
0.738191632928475	0.972535778181633
0.738461538461538	0.971612356043255
0.738731443994602	0.970670198138123
0.739001349527665	0.969745056164931
0.739271255060729	0.968811537361747
0.739541160593792	0.967875984466997
0.739811066126856	0.966946692039553
0.740080971659919	0.966008782289424
0.740350877192982	0.965081190095412
0.740620782726046	0.964148610480871
0.740890688259109	0.963213412500881
0.741160593792173	0.962281435889574
0.741430499325236	0.961351088101576
0.741700404858300	0.960416605313910
0.741970310391363	0.959489031238507
0.742240215924427	0.958551053254782
0.742510121457490	0.957623147418510
0.742780026990553	0.956686216148221
0.743049932523617	0.955759690605573
0.743319838056680	0.954823531668988
0.743589743589744	0.953894147346943
0.743859649122807	0.952959245817275
0.744129554655871	0.952031009095682
0.744399460188934	0.951096604305704
0.744669365721997	0.950168041136374
0.744939271255061	0.949232916074297
0.745209176788124	0.948304230250076
0.745479082321188	0.947371210789106
0.745748987854251	0.946439962424373
0.746018893387314	0.945510141874696
0.746288798920378	0.944578250503756
0.746558704453441	0.943648466870663
0.746828609986505	0.942715567745261
0.747098515519568	0.941783608819430
0.747368421052632	0.940857337804243
0.747638326585695	0.939923965955198
0.747908232118758	0.938993029084960
0.748178137651822	0.938064504461239
0.748448043184885	0.937128691295389
0.748717948717949	0.936204559402366
0.748987854251012	0.935270757715019
0.749257759784076	0.934341436716748
0.749527665317139	0.933412450635774
0.749797570850202	0.932485166729688
0.750067476383266	0.931553504638708
0.750337381916329	0.930620923349660
0.750607287449393	0.929696639676291
0.750877192982456	0.928760426532108
0.751147098515520	0.927835479495106
0.751417004048583	0.926906716063073
0.751686909581646	0.925982737812174
0.751956815114710	0.925048706574845
0.752226720647773	0.924117931128950
0.752496626180837	0.923191170126987
0.752766531713900	0.922262261329457
0.753036437246964	0.921335520335887
0.753306342780027	0.920409513206083
0.753576248313090	0.919479096924667
0.753846153846154	0.918555210349044
0.754116059379217	0.917622305398974
0.754385964912281	0.916699741963343
0.754655870445344	0.915767767480838
0.754925775978408	0.914844041942189
0.755195681511471	0.913914959213009
0.755465587044534	0.912992833692307
0.755735492577598	0.912065521625321
0.756005398110661	0.911135140350607
0.756275303643725	0.910210304826225
0.756545209176788	0.909284840673515
0.756815114709852	0.908360835101767
0.757085020242915	0.907432423851766
0.757354925775978	0.906512749353724
0.757624831309042	0.905584218037066
0.757894736842105	0.904657399392402
0.758164642375169	0.903735488736063
0.758434547908232	0.902806341157000
0.758704453441296	0.901883953523518
0.758974358974359	0.900961244014715
0.759244264507422	0.900035359016804
0.759514170040486	0.899115546563342
0.759784075573549	0.898191201867186
0.760053981106613	0.897266060108431
0.760323886639676	0.896342860231048
0.760593792172740	0.895419851536508
0.760863697705803	0.894497568540951
0.761133603238866	0.893576936449945
0.761403508771930	0.892651921397355
0.761673414304993	0.891732277797786
0.761943319838057	0.890810670958003
0.762213225371120	0.889886723837159
0.762483130904183	0.888966342417259
0.762753036437247	0.888047629947949
0.763022941970310	0.887127161417550
0.763292847503374	0.886202060953337
0.763562753036437	0.885286741674901
0.763832658569501	0.884362622219255
0.764102564102564	0.883446570394870
0.764372469635627	0.882521850452821
0.764642375168691	0.881608796601393
0.764912280701754	0.880688527617175
0.765182186234818	0.879767421353730
0.765452091767881	0.878851634460171
0.765721997300945	0.877931713426635
0.765991902834008	0.877013036957464
0.766261808367072	0.876094889848589
0.766531713900135	0.875177945702137
0.766801619433198	0.874263749229490
0.767071524966262	0.873343690820550
0.767341430499325	0.872433534057657
0.767611336032389	0.871507780235633
0.767881241565452	0.870601628705954
0.768151147098516	0.869677715916596
0.768421052631579	0.868766129628763
0.768690958164642	0.867848347229764
0.768960863697706	0.866937048286778
0.769230769230769	0.866023337959498
0.769500674763833	0.865108396651112
0.769770580296896	0.864190823216831
0.770040485829959	0.863281749204473
0.770310391363023	0.862363534270424
0.770580296896086	0.861456003127397
0.770850202429150	0.860538987689792
0.771120107962213	0.859629630712201
0.771390013495277	0.858715264995117
0.771659919028340	0.857805965965146
0.771929824561404	0.856892627341287
0.772199730094467	0.855989091170629
0.772469635627530	0.855066940408051
0.772739541160594	0.854168632486136
0.773009446693657	0.853244101784486
0.773279352226721	0.852348146990087
0.773549257759784	0.851425577644781
0.773819163292848	0.850529852251764
0.774089068825911	0.849611264326235
0.774358974358974	0.848711528249469
0.774628879892038	0.847793898104947
0.774898785425101	0.846897801001979
0.775168690958165	0.845979265457726
0.775438596491228	0.845085514340671
0.775708502024292	0.844164119766121
0.775978407557355	0.843269641529211
0.776248313090418	0.842357840685206
0.776518218623482	0.841457648894980
0.776788124156545	0.840545663254176
0.777058029689609	0.839645472346680
0.777327935222672	0.838737340149739
0.777597840755736	0.837835473053275
0.777867746288799	0.836929320601228
0.778137651821862	0.836030036908037
0.778407557354926	0.835123196175509
0.778677462887989	0.834225330943288
0.778947368421053	0.833324303603505
0.779217273954116	0.832419604860550
0.779487179487180	0.831516444122762
0.779757085020243	0.830619105978514
0.780026990553306	0.829716935744546
0.780296896086370	0.828818091166209
0.780566801619433	0.827915581902121
0.780836707152497	0.827018468117817
0.781106612685560	0.826117748467466
0.781376518218623	0.825227536634899
0.781646423751687	0.824322213706928
0.781916329284750	0.823424659094001
0.782186234817814	0.822525339356009
0.782456140350877	0.821631357550553
0.782726045883941	0.820736957231135
0.782995951417004	0.819837636633533
0.783265856950068	0.818948766780438
0.783535762483131	0.818047833518935
0.783805668016194	0.817153815609781
0.784075573549258	0.816259922430903
0.784345479082321	0.815364219424725
0.784615384615385	0.814477208878344
0.784885290148448	0.813576408462034
0.785155195681511	0.812688380941010
0.785425101214575	0.811797077497780
0.785695006747638	0.810905240775496
0.785964912280702	0.810011101174396
0.786234817813765	0.809126850313890
0.786504723346829	0.808230916299710
0.786774628879892	0.807347864214476
0.787044534412955	0.806449637608883
0.787314439946019	0.805569981920480
0.787584345479082	0.804673284033439
0.787854251012146	0.803793432286837
0.788124156545209	0.802898063084973
0.788394062078273	0.802018823235501
0.788663967611336	0.801126498725085
0.788933873144399	0.800247168808121
0.789203778677463	0.799355250231974
0.789473684210526	0.798482488999494
0.789743589743590	0.797582747151660
0.790013495276653	0.796710140278319
0.790283400809717	0.795819051002585
0.790553306342780	0.794943948942693
0.790823211875844	0.794055173987386
0.791093117408907	0.793178428952979
0.791363022941970	0.792296183980727
0.791632928475034	0.791416337283521
0.791902834008097	0.790533694868185
0.792172739541161	0.789652150094926
0.792442645074224	0.788774803863227
0.792712550607287	0.787899228996358
0.792982456140351	0.787020942175457
0.793252361673414	0.786140570864117
0.793522267206478	0.785265826603065
0.793792172739541	0.784386279576188
0.794062078272605	0.783511897782288
0.794331983805668	0.782638410123100
0.794601889338731	0.781760212186117
0.794871794871795	0.780889050342523
0.795141700404858	0.780014240218466
0.795411605937922	0.779140007950975
0.795681511470985	0.778267921114143
0.795951417004049	0.777399330535121
0.796221322537112	0.776522062375955
0.796491228070176	0.775656705442508
0.796761133603239	0.774782138828060
0.797031039136302	0.773915181964031
0.797300944669366	0.773046611132785
0.797570850202429	0.772175402675098
0.797840755735493	0.771308544775649
0.798110661268556	0.770440102204976
0.798380566801619	0.769575446832875
0.798650472334683	0.768707765514828
0.798920377867746	0.767844167297936
0.799190283400810	0.766978924389699
0.799460188933873	0.766114011692475
0.799730094466937	0.765249278003669
0.800000000000000	0.764385057001503
0.800269905533063	0.763526821907755
0.800539811066127	0.762661767754102
0.800809716599190	0.761798890684215
0.801079622132254	0.760939021874542
0.801349527665317	0.760078614236878
0.801619433198381	0.759220949746341
0.801889338731444	0.758360068055177
0.802159244264507	0.757503462912838
0.802429149797571	0.756644325889151
0.802699055330634	0.755788560391202
0.802968960863698	0.754934053361472
0.803238866396761	0.754072974909987
0.803508771929825	0.753224534617166
0.803778677462888	0.752361738256365
0.804048582995951	0.751515707335698
0.804318488529015	0.750657477821909
0.804588394062078	0.749808604217108
0.804858299595142	0.748953097107795
0.805128205128205	0.748108354743631
0.805398110661269	0.747247987135916
0.805668016194332	0.746405534158401
0.805937921727395	0.745551662447834
0.806207827260459	0.744710039950775
0.806477732793522	0.743852676207872
0.806747638326586	0.743015831792218
0.807017543859649	0.742159123282590
0.807287449392713	0.741324898761558
0.807557354925776	0.740470109777512
0.807827260458839	0.739631667237099
0.808097165991903	0.738778458307467
0.808367071524966	0.737945057504467
0.808636977058030	0.737099031592680
0.808906882591093	0.736258125900437
0.809176788124157	0.735414617925795
0.809446693657220	0.734576510313823
0.809716599190283	0.733736396409083
0.809986504723347	0.732897770518543
0.810256410256410	0.732063825971348
0.810526315789474	0.731219634691845
0.810796221322537	0.730385688634642
0.811066126855601	0.729548020488841
0.811336032388664	0.728715918983329
0.811605937921727	0.727880077443321
0.811875843454791	0.727045001204421
0.812145748987854	0.726213870615270
0.812415654520918	0.725381728936368
0.812685560053981	0.724550875277953
0.812955465587045	0.723715093927067
0.813225371120108	0.722889511990562
0.813495276653171	0.722060822779924
0.813765182186235	0.721229385852448
0.814035087719298	0.720400117778073
0.814304993252362	0.719574304768092
0.814574898785425	0.718749448401079
0.814844804318489	0.717924707285889
0.815114709851552	0.717099008190300
0.815384615384615	0.716272937064034
0.815654520917679	0.715448100118169
0.815924426450742	0.714629374914946
0.816194331983806	0.713803482306902
0.816464237516869	0.712988973941000
0.816734143049932	0.712162643261941
0.817004048582996	0.711346274458855
0.817273954116059	0.710526664877908
0.817543859649123	0.709709525402744
0.817813765182186	0.708889246713509
0.818083670715250	0.708078954737793
0.818353576248313	0.707260222710380
0.818623481781376	0.706444861485309
0.818893387314440	0.705631989235937
0.819163292847503	0.704820882020759
0.819433198380567	0.704002197354077
0.819703103913630	0.703193449644251
0.819973009446694	0.702379153154795
0.820242914979757	0.701574734394537
0.820512820512821	0.700762375184530
0.820782726045884	0.699961155568372
0.821052631578947	0.699147398269929
0.821322537112011	0.698342479064004
0.821592442645074	0.697534986769882
0.821862348178138	0.696732430781706
0.822132253711201	0.695922905873881
0.822402159244265	0.695127512097973
0.822672064777328	0.694315231780719
0.822941970310391	0.693522646885684
0.823211875843455	0.692715302172826
0.823481781376518	0.691921304250769
0.823751686909582	0.691113439380319
0.824021592442645	0.690325608710844
0.824291497975708	0.689521281839365
0.824561403508772	0.688731158281319
0.824831309041835	0.687923882785597
0.825101214574899	0.687141567701859
0.825371120107962	0.686335227053847
0.825641025641026	0.685552813966035
0.825910931174089	0.684749374298364
0.826180836707153	0.683970796956180
0.826450742240216	0.683165015162175
0.826720647773279	0.682391074625097
0.826990553306343	0.681586538810967
0.827260458839406	0.680810522277881
0.827530364372470	0.680014135862468
0.827800269905533	0.679238493240357
0.828070175438597	0.678439752435270
0.828340080971660	0.677666970349110
0.828609986504723	0.676873374414902
0.828879892037787	0.676099717466792
0.829149797570850	0.675309154206764
0.829419703103914	0.674539287200172
0.829689608636977	0.673744659220927
0.829959514170041	0.672977260519348
0.830229419703104	0.672190975253244
0.830499325236167	0.671418801405497
0.830769230769231	0.670635870069905
0.831039136302294	0.669867151065935
0.831309041835358	0.669085533587215
0.831578947368421	0.668318553380295
0.831848852901485	0.667538178995994
0.832118758434548	0.666774519656686
0.832388663967611	0.665992741394903
0.832658569500675	0.665232152403286
0.832928475033738	0.664456180546288
0.833198380566802	0.663692836123396
0.833468286099865	0.662921335730870
0.833738191632929	0.662158205371807
0.834008097165992	0.661385559554641
0.834278002699055	0.660629143377721
0.834547908232119	0.659856335717621
0.834817813765182	0.659101002426086
0.835087719298246	0.658333646905983
0.835357624831309	0.657575601816545
0.835627530364372	0.656809683874716
0.835897435897436	0.656059183308834
0.836167341430499	0.655291238829444
0.836437246963563	0.654543220240109
0.836707152496626	0.653778368987108
0.836977058029690	0.653029253343917
0.837246963562753	0.652269197141813
0.837516869095816	0.651523493370138
0.837786774628880	0.650763371401285
0.838056680161943	0.650013686952204
0.838326585695007	0.649260214100455
0.838596491228070	0.648514457379454
0.838866396761134	0.647764813780526
0.839136302294197	0.647017739771915
0.839406207827260	0.646266879599269
0.839676113360324	0.645522004012721
0.839946018893387	0.644779348038839
0.840215924426451	0.644031711395591
0.840485829959514	0.643289760575959
0.840755735492578	0.642547155884819
0.841025641025641	0.641808649423005
0.841295546558704	0.641065656463468
0.841565452091768	0.640327757734366
0.841835357624831	0.639587018308505
0.842105263157895	0.638851070879557
0.842375168690958	0.638114359324635
0.842645074224022	0.637380781584071
0.842914979757085	0.636643502226664
0.843184885290149	0.635912029764852
0.843454790823212	0.635178131691352
0.843724696356275	0.634447752626542
0.843994601889339	0.633718018282927
0.844264507422402	0.632986360241939
0.844534412955466	0.632260828753680
0.844804318488529	0.631529315477192
0.845074224021592	0.630805060852034
0.845344129554656	0.630077785353450
0.845614035087719	0.629358360541013
0.845883940620783	0.628628167604611
0.846153846153846	0.627909087874006
0.846423751686910	0.627187474687449
0.846693657219973	0.626465113339847
0.846963562753036	0.625748774748075
0.847233468286100	0.625028586306603
0.847503373819163	0.624312300111808
0.847773279352227	0.623593301296821
0.848043184885290	0.622877954597045
0.848313090418354	0.622162716808375
0.848582995951417	0.621454919344992
0.848852901484480	0.620734375893681
0.849122807017544	0.620027906975543
0.849392712550607	0.619314390378414
0.849662618083671	0.618608807737281
0.849932523616734	0.617897130673654
0.850202429149798	0.617196091676453
0.850472334682861	0.616482381885890
0.850742240215925	0.615780105385547
0.851012145748988	0.615073956743091
0.851282051282051	0.614376859304431
0.851551956815115	0.613668394225848
0.851821862348178	0.612972012478367
0.852091767881242	0.612264511487945
0.852361673414305	0.611573253357209
0.852631578947368	0.610867692283817
0.852901484480432	0.610179507921916
0.853171390013495	0.609477214468029
0.853441295546559	0.608787342633418
0.853711201079622	0.608085366834404
0.853981106612686	0.607400323106600
0.854251012145749	0.606705182831446
0.854520917678812	0.606015725319066
0.854790823211876	0.605325618019020
0.855060728744939	0.604635887554778
0.855330634278003	0.603949000545352
0.855600539811066	0.603263929334240
0.855870445344130	0.602576432803860
0.856140350877193	0.601893139108263
0.856410256410256	0.601210179985317
0.856680161943320	0.600528761532640
0.856950067476383	0.599847470872467
0.857219973009447	0.599168104043288
0.857489878542510	0.598486157313161
0.857759784075574	0.597808365660317
0.858029689608637	0.597134114770950
0.858299595141700	0.596455966510200
0.858569500674764	0.595785805579492
0.858839406207827	0.595106001710997
0.859109311740891	0.594437858247691
0.859379217273954	0.593765659828118
0.859649122807018	0.593094318741185
0.859919028340081	0.592424877832757
0.860188933873144	0.591758106863604
0.860458839406208	0.591089911680908
0.860728744939271	0.590425173627356
0.860998650472335	0.589759253393931
0.861268556005398	0.589099350741965
0.861538461538462	0.588431958920188
0.861808367071525	0.587771586929186
0.862078272604588	0.587110245186517
0.862348178137652	0.586453748178716
0.862618083670715	0.585792327612701
0.862887989203779	0.585137639224715
0.863157894736842	0.584479113859593
0.863427800269906	0.583829175926760
0.863697705802969	0.583168895601246
0.863967611336032	0.582521535275489
0.864237516869096	0.581866728404234
0.864507422402159	0.581218341437234
0.864777327935223	0.580569631055773
0.865047233468286	0.579919321095865
0.865317139001350	0.579273702810263
0.865587044534413	0.578627858236914
0.865856950067476	0.577982565269897
0.866126855600540	0.577337106830815
0.866396761133603	0.576697209916547
0.866666666666667	0.576055800918136
0.866936572199730	0.575414467698404
0.867206477732794	0.574774334112242
0.867476383265857	0.574139353141822
0.867746288798920	0.573499013253163
0.868016194331984	0.572866639940200
0.868286099865047	0.572229606109284
0.868556005398111	0.571598211394769
0.868825910931174	0.570964216133877
0.869095816464237	0.570335225145173
0.869365721997301	0.569703160484570
0.869635627530364	0.569076534283588
0.869905533063428	0.568446800242782
0.870175438596491	0.567822537709545
0.870445344129555	0.567196545578373
0.870715249662618	0.566571955772123
0.870985155195681	0.565949817850830
0.871255060728745	0.565327380157460
0.871524966261808	0.564706429492644
0.871794871794872	0.564088004385258
0.872064777327935	0.563469095029057
0.872334682860999	0.562852335601483
0.872604588394062	0.562237556789177
0.872874493927126	0.561621835353112
0.873144399460189	0.561008010723181
0.873414304993252	0.560395673486420
0.873684210526316	0.559782989008608
0.873954116059379	0.559175144924247
0.874224021592443	0.558566173501068
0.874493927125506	0.557958465154505
0.874763832658570	0.557350498074884
0.875033738191633	0.556747393307648
0.875303643724696	0.556141357407984
0.875573549257760	0.555540370371445
0.875843454790823	0.554937912992266
0.876113360323887	0.554338860729618
0.876383265856950	0.553738934414845
0.876653171390013	0.553139434478455
0.876923076923077	0.552542908127221
0.877192982456140	0.551947431189879
0.877462887989204	0.551355210120242
0.877732793522267	0.550759991696210
0.878002699055331	0.550170001704572
0.878272604588394	0.549574351892023
0.878542510121458	0.548990687572105
0.878812415654521	0.548398237896036
0.879082321187584	0.547814613591228
0.879352226720648	0.547224014756798
0.879622132253711	0.546642372948972
0.879892037786775	0.546058824273760
0.880161943319838	0.545476170238496
0.880431848852902	0.544894730758158
0.880701754385965	0.544315810249583
0.880971659919028	0.543737383446755
0.881241565452092	0.543159029595794
0.881511470985155	0.542584030639257
0.881781376518219	0.542010218646982
0.882051282051282	0.541434284492065
0.882321187584346	0.540857391203402
0.882591093117409	0.540289428013860
0.882860998650472	0.539727583551567
0.883130904183536	0.539145969816172
0.883400809716599	0.538594641678190
0.883670715249663	0.538017260829986
0.883940620782726	0.537453971058776
0.884210526315789	0.536894020866792
0.884480431848853	0.536324543898505
0.884750337381916	0.535766468295969
0.885020242914980	0.535212679071144
0.885290148448043	0.534650471465650
0.885560053981107	0.534095492750047
0.885829959514170	0.533528695312362
0.886099865047234	0.532982286602144
0.886369770580297	0.532424892909873
0.886639676113360	0.531876831616198
0.886909581646424	0.531329553493604
0.887179487179487	0.530777350247041
0.887449392712551	0.530229373023744
0.887719298245614	0.529672576148381
0.887989203778677	0.529135275165657
0.888259109311741	0.528584292271828
0.888529014844804	0.528048643090332
0.888798920377868	0.527501152385292
0.889068825910931	0.526966082414027
0.889338731443995	0.526419310464496
0.889608636977058	0.525889038697597
0.889878542510121	0.525351971744847
0.890148448043185	0.524810229285845
0.890418353576248	0.524278435281603
0.890688259109312	0.523751555839620
0.890958164642375	0.523209091058257
0.891228070175439	0.522692833082436
0.891497975708502	0.522144890326175
0.891767881241565	0.521631263843365
0.892037786774629	0.521094173036294
0.892307692307692	0.520579808602611
0.892577597840756	0.520046184777175
0.892847503373819	0.519533442174922
0.893117408906883	0.519003232669804
0.893387314439946	0.518492419618115
0.893657219973009	0.517964480843417
0.893927125506073	0.517456597169435
0.894197031039136	0.516930905914122
0.894466936572200	0.516426721555060
0.894736842105263	0.515901222852240
0.895006747638327	0.515402017699803
0.895276653171390	0.514878406079028
0.895546558704453	0.514382568055902
0.895816464237517	0.513859826236144
0.896086369770580	0.513367742223393
0.896356275303644	0.512848804647597
0.896626180836707	0.512357650555143
0.896896086369771	0.511841557902446
0.897165991902834	0.511353248530084
0.897435897435898	0.510840437824800
0.897705802968961	0.510354554964894
0.897975708502024	0.509845012619098
0.898245614035088	0.509357317041802
0.898515519568151	0.508857824421443
0.898785425101215	0.508366719907465
0.899055330634278	0.507874957819575
0.899325236167341	0.507381838277443
0.899595141700405	0.506895631396980
0.899865047233468	0.506404306657178
0.900134952766532	0.505920497747308
0.900404858299595	0.505432386891387
0.900674763832658	0.504951765163390
0.900944669365722	0.504464640116625
0.901214574898785	0.503987890294118
0.901484480431849	0.503504667129843
0.901754385964912	0.503026868447343
0.902024291497976	0.502549164686765
0.902294197031039	0.502074286737982
0.902564102564103	0.501598469962447
0.902834008097166	0.501126790511837
0.903103913630230	0.500652875348838
0.903373819163293	0.500184885329606
0.903643724696356	0.499711943785589
0.903913630229420	0.499248938576883
0.904183535762483	0.498778235022016
0.904453441295547	0.498316222176150
0.904723346828610	0.497849893641949
0.904993252361673	0.497390022785305
0.905263157894737	0.496926531071668
0.905533063427800	0.496470580584672
0.905802968960864	0.496006420045498
0.906072874493927	0.495556275747909
0.906342780026991	0.495093424959846
0.906612685560054	0.494648484242318
0.906882591093117	0.494183226375732
0.907152496626181	0.493745927267818
0.907422402159244	0.493281554331092
0.907692307692308	0.492846640561402
0.907962213225371	0.492387243135927
0.908232118758435	0.491952722536751
0.908502024291498	0.491495695804373
0.908771929824561	0.491065833825834
0.909041835357625	0.490611074411691
0.909311740890688	0.490181611307373
0.909581646423752	0.489733268502633
0.909851551956815	0.489304344811155
0.910121457489879	0.488859145450549
0.910391363022942	0.488433224998801
0.910661268556005	0.487990476319690
0.910931174089069	0.487567948030366
0.911201079622132	0.487127289170496
0.911470985155196	0.486708374888901
0.911740890688259	0.486268347355205
0.912010796221323	0.485854542431596
0.912280701754386	0.485416466316266
0.912550607287449	0.485005698358785
0.912820512820513	0.484570096809340
0.913090418353576	0.484160916060259
0.913360323886640	0.483730567537164
0.913630229419703	0.483322479033191
0.913900134952767	0.482895199041339
0.914170040485830	0.482490123922744
0.914439946018893	0.482065234807661
0.914709851551957	0.481663504499959
0.914979757085020	0.481242464353822
0.915249662618084	0.480839595173647
0.915519568151147	0.480424828752132
0.915789473684211	0.480024061285977
0.916059379217274	0.479612029675928
0.916329284750337	0.479213564029561
0.916599190283401	0.478804800966385
0.916869095816464	0.478408551599770
0.917139001349528	0.478004648300942
0.917408906882591	0.477607089973794
0.917678812415655	0.477209659817506
0.917948717948718	0.476813088356861
0.918218623481781	0.476419179284517
0.918488529014845	0.476025439569713
0.918758434547908	0.475634012414872
0.919028340080972	0.475243443700918
0.919298245614035	0.474854428078868
0.919568151147099	0.474467236504237
0.919838056680162	0.474079995278501
0.920107962213225	0.473695812720670
0.920377867746289	0.473312615747003
0.920647773279352	0.472929664739048
0.920917678812416	0.472550754946062
0.921187584345479	0.472169349899528
0.921457489878543	0.471793961128204
0.921727395411606	0.471415011583326
0.921997300944669	0.471042304876469
0.922267206477733	0.470666861649293
0.922537112010796	0.470296761974827
0.922807017543860	0.469923795327275
0.923076923076923	0.469555916728861
0.923346828609986	0.469187222228862
0.923616734143050	0.468821908983457
0.923886639676113	0.468454768864031
0.924156545209177	0.468093578289617
0.924426450742240	0.467727785371923
0.924696356275304	0.467370575519651
0.924966261808367	0.467007529273897
0.925236167341430	0.466653141803373
0.925506072874494	0.466292948503375
0.925775978407557	0.465941475176214
0.926045883940621	0.465583660073428
0.926315789473684	0.465234451799501
0.926585695006748	0.464880628943638
0.926855600539811	0.464533476285657
0.927125506072875	0.464182933343804
0.927395411605938	0.463838593807076
0.927665317139001	0.463490478320339
0.927935222672065	0.463149032085829
0.928205128205128	0.462804730662251
0.928475033738192	0.462464031822143
0.928744939271255	0.462124247980696
0.929014844804319	0.461786175493415
0.929284750337382	0.461448942994811
0.929554655870445	0.461113939566841
0.929824561403509	0.460779627489291
0.930094466936572	0.460446264958770
0.930364372469636	0.460115909003145
0.930634278002699	0.459785359299307
0.930904183535762	0.459457366149231
0.931174089068826	0.459129594507211
0.931443994601889	0.458804993742787
0.931713900134953	0.458479806887153
0.931983805668016	0.458157907336068
0.932253711201080	0.457836154368617
0.932523616734143	0.457515839994902
0.932793522267207	0.457197958876251
0.933063427800270	0.456880107430063
0.933333333333333	0.456565342316225
0.933603238866397	0.456249886600607
0.933873144399460	0.455938118327090
0.934143049932524	0.455626176836193
0.934412955465587	0.455315837518631
0.934682860998651	0.455008193868524
0.934952766531714	0.454699541689041
0.935222672064777	0.454395845950225
0.935492577597841	0.454088537715634
0.935762483130904	0.453788876791092
0.936032388663968	0.453484004730990
0.936302294197031	0.453187411367708
0.936572199730094	0.452885242489931
0.936842105263158	0.452591085858199
0.937112010796221	0.452292634990334
0.937381916329285	0.452000686364254
0.937651821862348	0.451705039813340
0.937921727395412	0.451416480028569
0.938191632928475	0.451123188207686
0.938461538461539	0.450837479099399
0.938731443994602	0.450547146764785
0.939001349527665	0.450264347095446
0.939271255060729	0.449977297755402
0.939541160593792	0.449696051811792
0.939811066126856	0.449413147681985
0.940080971659919	0.449133989048477
0.940350877192982	0.448854319063385
0.940620782726046	0.448577696231090
0.940890688259109	0.448301396598621
0.941160593792173	0.448026788121843
0.941430499325236	0.447754181059180
0.941700404858300	0.447481876048387
0.941970310391363	0.447212508130968
0.942240215924426	0.446942918083214
0.942510121457490	0.446676384060355
0.942780026990553	0.446409534069056
0.943049932523617	0.446145662926762
0.943319838056680	0.445882672870804
0.943589743589744	0.445620323135911
0.943859649122807	0.445360904225133
0.944129554655870	0.445101867604544
0.944399460188934	0.444844469774098
0.944669365721997	0.444588575897425
0.944939271255061	0.444333702354742
0.945209176788124	0.444081018387649
0.945479082321188	0.443829312645384
0.945748987854251	0.443579963277143
0.946018893387314	0.443328833270888
0.946288798920378	0.443084621776482
0.946558704453441	0.442835632214402
0.946828609986505	0.442594205481602
0.947098515519568	0.442348115855453
0.947368421052632	0.442109765260090
0.947638326585695	0.441866780340551
0.947908232118758	0.441630322223173
0.948178137651822	0.441391371690081
0.948448043184885	0.441156572728291
0.948717948717949	0.440921022473619
0.948987854251012	0.440689894180985
0.949257759784076	0.440456318522683
0.949527665317139	0.440228310133377
0.949797570850202	0.439996968944910
0.950067476383266	0.439771362962098
0.950337381916329	0.439547842559052
0.950607287449393	0.439318994634035
0.950877192982456	0.439100572263003
0.951147098515520	0.438875455147902
0.951417004048583	0.438658610497237
0.951686909581646	0.438434952921280
0.951956815114710	0.438225991342262
0.952226720647773	0.438001180293664
0.952496626180837	0.437795562042412
0.952766531713900	0.437574858860307
0.953036437246964	0.437371354076031
0.953306342780027	0.437153845469574
0.953576248313090	0.436948907000571
0.953846153846154	0.436744400702861
0.954116059379217	0.436534977385804
0.954385964912281	0.436333103140531
0.954655870445344	0.436128519593097
0.954925775978407	0.435930121421187
0.955195681511471	0.435724458821429
0.955465587044534	0.435536516483851
0.955735492577598	0.435325197178231
0.956005398110661	0.435145760457247
0.956275303643725	0.434937126239118
0.956545209176788	0.434757458513429
0.956815114709852	0.434554295689647
0.957085020242915	0.434376457857454
0.957354925775979	0.434177126226905
0.957624831309042	0.434000683353595
0.957894736842105	0.433805965029091
0.958164642375169	0.433630988305211
0.958434547908232	0.433440590247885
0.958704453441296	0.433266427733457
0.958974358974359	0.433081188614321
0.959244264507422	0.432908430911958
0.959514170040486	0.432727295676015
0.959784075573549	0.432556365772699
0.960053981106613	0.432378751775675
0.960323886639676	0.432210414086091
0.960593792172740	0.432035836259022
0.960863697705803	0.431870755772021
0.961133603238866	0.431698062221327
0.961403508771930	0.431537080053066
0.961673414304993	0.431367170447155
0.961943319838057	0.431208085874264
0.962213225371120	0.431042471285758
0.962483130904184	0.430884888484625
0.962753036437247	0.430723390488323
0.963022941970310	0.430568418594258
0.963292847503374	0.430409433079899
0.963562753036437	0.430257361510621
0.963832658569501	0.430102276131838
0.964102564102564	0.429951959680133
0.964372469635628	0.429800243765916
0.964642375168691	0.429653309683472
0.964912280701754	0.429503704826378
0.965182186234818	0.429360395121553
0.965452091767881	0.429213884717109
0.965721997300945	0.429072102167562
0.965991902834008	0.428930092730364
0.966261808367072	0.428790692988895
0.966531713900135	0.428651414417639
0.966801619433198	0.428515407918805
0.967071524966262	0.428378412226846
0.967341430499325	0.428245600280786
0.967611336032389	0.428112309611780
0.967881241565452	0.427981185838149
0.968151147098516	0.427851670346860
0.968421052631579	0.427723410633684
0.968690958164642	0.427596257072726
0.968960863697706	0.427471457603767
0.969230769230769	0.427347429632218
0.969500674763833	0.427225052245081
0.969770580296896	0.427104132050539
0.970040485829960	0.426985969715949
0.970310391363023	0.426865223773761
0.970580296896086	0.426753287059971
0.970850202429150	0.426632230757295
0.971120107962213	0.426525255441417
0.971390013495277	0.426407912322152
0.971659919028340	0.426301712374911
0.971929824561404	0.426188831302734
0.972199730094467	0.426085102293716
0.972469635627530	0.425974839898953
0.972739541160594	0.425874193056066
0.973009446693657	0.425768259018933
0.973279352226721	0.425668236761875
0.973549257759784	0.425566765188738
0.973819163292848	0.425469583668473
0.974089068825911	0.425371066461323
0.974358974358974	0.425276889253494
0.974628879892038	0.425181058320599
0.974898785425101	0.425089580300574
0.975168690958165	0.424998426675265
0.975438596491228	0.424906463577352
0.975708502024291	0.424821629515216
0.975978407557355	0.424732023494962
0.976248313090418	0.424648308432339
0.976518218623482	0.424563517326218
0.976788124156545	0.424481440351947
0.977058029689609	0.424400460992485
0.977327935222672	0.424322220397308
0.977597840755735	0.424242592523808
0.977867746288799	0.424167462008003
0.978137651821862	0.424092435638848
0.978407557354926	0.424017404226583
0.978677462887989	0.423949344826908
0.978947368421053	0.423872804432950
0.979217273954116	0.423811801267302
0.979487179487179	0.423735160814270
0.979757085020243	0.423678759153889
0.980026990553306	0.423605295033562
0.980296896086370	0.423550702942738
0.980566801619433	0.423480366909277
0.980836707152497	0.423430931766361
0.981106612685560	0.423359454243655
0.981376518218624	0.423316596705838
0.981646423751687	0.423246438819938
0.981916329284750	0.423208012307441
0.982186234817814	0.423138135301874
0.982456140350877	0.423104732189356
0.982726045883941	0.423038648382446
0.982995951417004	0.423006467824716
0.983265856950067	0.422944112214646
0.983535762483131	0.422914126107239
0.983805668016194	0.422855581580717
0.984075573549258	0.422828471451433
0.984345479082321	0.422772373996302
0.984615384615385	0.422749133544751
0.984885290148448	0.422696450329423
0.985155195681511	0.422673774255343
0.985425101214575	0.422627028190275
0.985695006747638	0.422605636130407
0.985964912280702	0.422561138597636
0.986234817813765	0.422545072045475
0.986504723346829	0.422500940974405
0.986774628879892	0.422490554791677
0.987044534412956	0.422446850888599
0.987314439946019	0.422439333060177
0.987584345479082	0.422401775314903
0.987854251012146	0.422394456673783
0.988124156545209	0.422362120230831
0.988394062078273	0.422354206411872
0.988663967611336	0.422328860981691
0.988933873144400	0.422320937277068
0.989203778677463	0.422300802248427
0.989473684210526	0.422293961242358
0.989743589743590	0.422278787007951
0.990013495276653	0.422272386968803
0.990283400809717	0.422263169677208
0.990553306342780	0.422257041450671
0.990823211875843	0.422251598400008
0.991093117408907	0.422250669385478
0.991363022941970	0.422244611162844
0.991632928475034	0.422248865533642
0.991902834008097	0.422245094531808
0.992172739541161	0.422252708393626
0.992442645074224	0.422253860760829
0.992712550607287	0.422259118086395
0.992982456140351	0.422267671136152
0.993252361673414	0.422274679451516
0.993522267206478	0.422286437043936
0.993792172739541	0.422295952711820
0.994062078272605	0.422311182986146
0.994331983805668	0.422324664853137
0.994601889338731	0.422339420678947
0.994871794871795	0.422358348756192
0.995141700404858	0.422376921154036
0.995411605937922	0.422396888884049
0.995681511470985	0.422419965507811
0.995951417004049	0.422442405907400
0.996221322537112	0.422468656541784
0.996491228070175	0.422492398240408
0.996761133603239	0.422523941394785
0.997031039136302	0.422548262111256
0.997300944669366	0.422586067580127
0.997570850202429	0.422609757393136
0.997840755735493	0.422652171117719
0.998110661268556	0.422679594754591
0.998380566801619	0.422724073781682
0.998650472334683	0.422755338225804
0.998920377867746	0.422802559945857
0.999190283400810	0.422834305369529
0.999460188933873	0.422887181530517
0.999730094466937	0.422922440937764
1.00000000000000	0.422976487898624
1.00026990553306	0.423015210043116
1.00053981106613	0.423073090864938
1.00080971659919	0.423112854029539
1.00107962213225	0.423173644904516
1.00134952766532	0.423220130342806
1.00161943319838	0.423279801536837
1.00188933873144	0.423330367384072
1.00215924426451	0.423393582117266
1.00242914979757	0.423448322689238
1.00269905533063	0.423511264564025
1.00296896086370	0.423572121661989
1.00323886639676	0.423636212056902
1.00350877192982	0.423698930277392
1.00377867746289	0.423770192222267
1.00404858299595	0.423832717044691
1.00431848852901	0.423904366276734
1.00458839406208	0.423976148979471
1.00485829959514	0.424045555758152
1.00512820512821	0.424123400048854
1.00539811066127	0.424193610033876
1.00566801619433	0.424276453077404
1.00593792172740	0.424347253388602
1.00620782726046	0.424433710420864
1.00647773279352	0.424508480018038
1.00674763832659	0.424598613529334
1.00701754385965	0.424675178643065
1.00728744939271	0.424768112741711
1.00755735492578	0.424845415611279
1.00782726045884	0.424947104373569
1.00809716599190	0.425020487037417
1.00836707152497	0.425129187177288
1.00863697705803	0.425205099346697
1.00890688259109	0.425317295030347
1.00917678812416	0.425393639860527
1.00944669365722	0.425511574954712
1.00971659919028	0.425589261172880
1.00998650472335	0.425708330514327
1.01025641025641	0.425794234771800
1.01052631578947	0.425911232675261
1.01079622132254	0.426003007579502
1.01106612685560	0.426121286867074
1.01133603238866	0.426216158891240


==> figures/addedmassfigures/fig10_flexible_markers.dat <==
0.000000000000000	0.422522433314621
0.278812415654521	1.05828545002210
0.558974358974359	1.45813443118166
0.837786774628880	0.650763371401285


==> figures/addedmassfigures/fig10_rigid.dat <==
0	0.738010573274058
0.000310000620002720	0.738037002405442
0.000620001240003238	0.738063611264902
0.000930001860003755	0.738090399078544
0.00124000248000648	0.738117365085039
0.00155000310000699	0.738144508546990
0.00186000372000751	0.738171828742640
0.00217000434001023	0.738199324974664
0.00248000496001075	0.738226996559497
0.00279000558001127	0.738254842842090
0.00310000620001399	0.738282863178047
0.00341000682001450	0.738311056952258
0.00372000744001502	0.738339423562038
0.00403000806001774	0.738367962430916
0.00434000868001826	0.738396673000964
0.00465000930001878	0.738425554731987
0.00496000992002150	0.738454607111715
0.00527001054002201	0.738483829639558
0.00558001116002253	0.738513221841612
0.00589001178002525	0.738542783265804
0.00620001240002577	0.738572513474229
0.00651001302002629	0.738602412056068
0.00682001364002901	0.738632478621981
0.00713001426002952	0.738662712797331
0.00744001488003004	0.738693114233867
0.00775001550003276	0.738723682602923
0.00806001612003328	0.738754417598318
0.00837001674003380	0.738785318927952
0.00868001736003652	0.738816386332772
0.00899001798003704	0.738847619561929
0.00930001860003755	0.738879018395730
0.00961001922004027	0.738910582629129
0.00992001984004079	0.738942312079066
0.0102300204600413	0.738974206587572
0.0105400210800440	0.739006266011652
0.0108500217000445	0.739038490231227
0.0111600223200451	0.739070879149029
0.0114700229400456	0.739103432685490
0.0117800235600483	0.739136150783367
0.0120900241800488	0.739169033403348
0.0124000248000493	0.739202080531995
0.0127100254200521	0.739235292167995
0.0130200260400526	0.739268668337201
0.0133300266600531	0.739302209085226
0.0136400272800558	0.739335914469255
0.0139500279000563	0.739369784578680
0.0142600285200568	0.739403819512570
0.0145700291400596	0.739438019395015
0.0148800297600601	0.739472384365939
0.0151900303800606	0.739506914588780
0.0155000310000633	0.739541610240687
0.0158100316200638	0.739576471525693
0.0161200322400644	0.739611498655723
0.0164300328600671	0.739646691870788
0.0167400334800676	0.739682051425633
0.0170500341000681	0.739717577592635
0.0173600347200708	0.739753270660727
0.0176700353400714	0.739789130943688
0.0179800359600719	0.739825158765737
0.0182900365800746	0.739861354469211
0.0186000372000751	0.739897718417331
0.0189100378200756	0.739934250989569
0.0192200384400783	0.739970952577795
0.0195300390600789	0.740007823595894
0.0198400396800794	0.740044864469865
0.0201500403000821	0.740082075647569
0.0204600409200826	0.740119457584335
0.0207700415400831	0.740157010756268
0.0210800421600859	0.740194735656662
0.0213900427800864	0.740232632787661
0.0217000434000869	0.740270702672249
0.0220100440200896	0.740308945843146
0.0223200446400901	0.740347362851310
0.0226300452600906	0.740385954259461
0.0229400458800934	0.740424720642661
0.0232500465000939	0.740463662592519
0.0235600471200944	0.740502780710634
0.0238700477400971	0.740542075614380
0.0241800483600976	0.740581547931478
0.0244900489800982	0.740621198301986
0.0248000496001009	0.740661027377730
0.0251100502201014	0.740701035824541
0.0254200508401019	0.740741224314413
0.0257300514601046	0.740781593535874
0.0260400520801051	0.740822144184449
0.0263500527001057	0.740862876966070
0.0266600533201084	0.740903792597683
0.0269700539401089	0.740944891807790
0.0272800545601094	0.740986175328482
0.0275900551801121	0.741027643906117
0.0279000558001127	0.741069298293899
0.0282100564201132	0.741111139250333
0.0285200570401159	0.741153167548143
0.0288300576601164	0.741195383962727
0.0291400582801169	0.741237789277460
0.0294500589001197	0.741280384282947
0.0297600595201202	0.741323169778878
0.0300700601401207	0.741366146564573
0.0303800607601234	0.741409315451584
0.0306900613801239	0.741452677257270
0.0310000620001244	0.741496232797332
0.0313100626201250	0.741539982898825
0.0316200632401277	0.741583928390334
0.0319300638601282	0.741628070105064
0.0322400644801287	0.741672408879443
0.0325500651001314	0.741716945556040
0.0328600657201320	0.741761680975747
0.0331700663401325	0.741806615985726
0.0334800669601352	0.741851751434556
0.0337900675801357	0.741897088173234
0.0341000682001362	0.741942627051396
0.0344100688201389	0.741988368926696
0.0347200694401395	0.742034314648142
0.0350300700601400	0.742080465074077
0.0353400706801427	0.742126821060972
0.0356500713001432	0.742173383461627
0.0359600719201437	0.742220153130601
0.0362700725401465	0.742267130925396
0.0365800731601470	0.742314317694857
0.0368900737801475	0.742361714293573
0.0372000744001502	0.742409321570126
0.0375100750201507	0.742457140374766
0.0378200756401512	0.742505171549747
0.0381300762601540	0.742553415941921
0.0384400768801545	0.742601874388199
0.0387500775001550	0.742650547726568
0.0390600781201577	0.742699436792993
0.0393700787401582	0.742748542412198
0.0396800793601588	0.742797865412052
0.0399900799801615	0.742847406613750
0.0403000806001620	0.742897166833005
0.0406100812201625	0.742947146880015
0.0409200818401652	0.742997347562464
0.0412300824601658	0.743047769679144
0.0415400830801663	0.743098414023489
0.0418500837001690	0.743149281387771
0.0421600843201695	0.743200372548637
0.0424700849401700	0.743251688285124
0.0427800855601727	0.743303229366157
0.0430900861801733	0.743354996550188
0.0434000868001738	0.743406990594033
0.0437100874201765	0.743459212242575
0.0440200880401770	0.743511662235882
0.0443300886601775	0.743564341303410
0.0446400892801803	0.743617250169475
0.0449500899001808	0.743670389547066
0.0452600905201813	0.743723760141443
0.0455700911401840	0.743777362650251
0.0458800917601845	0.743831197761485
0.0461900923801850	0.743885266152065
0.0465000930001878	0.743939568493266
0.0468100936201883	0.743994105445476
0.0471200942401888	0.744048877655144
0.0474300948601915	0.744103885766185
0.0477400954801920	0.744159130408236
0.0480500961001926	0.744214612200514
0.0483600967201953	0.744270331752795
0.0486700973401958	0.744326289667060
0.0489800979601963	0.744382486530572
0.0492900985801990	0.744438922921392
0.0496000992001995	0.744495599409577
0.0499100998202001	0.744552516551611
0.0502201004402006	0.744609674893399
0.0505301010602033	0.744667074970360
0.0508401016802038	0.744724717307394
0.0511501023002043	0.744782602416834
0.0514601029202071	0.744840730802427
0.0517701035402076	0.744899102953812
0.0520801041602081	0.744957719351318
0.0523901047802108	0.745016580463849
0.0527001054002113	0.745075686748005
0.0530101060202119	0.745135038650307
0.0533201066402146	0.745194636604681
0.0536301072602151	0.745254481035511
0.0539401078802156	0.745314572352484
0.0542501085002183	0.745374910959939
0.0545601091202188	0.745435497244199
0.0548701097402194	0.745496331585078
0.0551801103602221	0.745557414347812
0.0554901109802226	0.745618745890926
0.0558001116002231	0.745680326556040
0.0561101122202258	0.745742156678818
0.0564201128402264	0.745804236579373
0.0567301134602269	0.745866566572243
0.0570401140802296	0.745929146956116
0.0573501147002301	0.745991978020129
0.0576601153202306	0.746055060045636
0.0579701159402333	0.746118393299402
0.0582801165602339	0.746181978040900
0.0585901171802344	0.746245814517121
0.0589001178002371	0.746309902963616
0.0592101184202376	0.746374243611267
0.0595201190402381	0.746438836674735
0.0598301196602409	0.746503682360927
0.0601401202802414	0.746568780869883
0.0604501209002419	0.746634132388016
0.0607601215202446	0.746699737093869
0.0610701221402451	0.746765595157469
0.0613801227602456	0.746831706738134
0.0616901233802484	0.746898071988981
0.0620001240002489	0.746964691050651
0.0623101246202494	0.747031564057153
0.0626201252402521	0.747098691136956
0.0629301258602526	0.747166072403844
0.0632401264802532	0.747233707971497
0.0635501271002559	0.747301597937422
0.0638601277202564	0.747369742399455
0.0641701283402569	0.747438141442190
0.0644801289602596	0.747506795147883
0.0647901295802602	0.747575703586025
0.0651001302002607	0.747644866828128
0.0654101308202634	0.747714284928029
0.0657201314402639	0.747783957946679
0.0660301320602644	0.747853885925837
0.0663401326802671	0.747924068910426
0.0666501333002677	0.747994506936504
0.0669601339202682	0.748065200038726
0.0672701345402709	0.748136148238915
0.0675801351602714	0.748207351563704
0.0678901357802719	0.748278810028530
0.0682001364002747	0.748350523647089
0.0685101370202752	0.748422492431091
0.0688201376402757	0.748494716385506
0.0691301382602784	0.748567195512663
0.0694401388802789	0.748639929815993
0.0697501395002795	0.748712919287446
0.0700601401202800	0.748786163928919
0.0703701407402827	0.748859663725445
0.0706801413602832	0.748933418676120
0.0709901419802837	0.749007428763579
0.0713001426002864	0.749081693980416
0.0716101432202870	0.749156214311028
0.0719201438402875	0.749230989743765
0.0722301444602902	0.749306020263876
0.0725401450802907	0.749381305857407
0.0728501457002912	0.749456846511011
0.0731601463202939	0.749532642210042
0.0734701469402945	0.749608692944549
0.0737801475602950	0.749684998700991
0.0740901481802977	0.749761559468385
0.0744001488002982	0.749838375243358
0.0747101494202987	0.749915446013240
0.0750201500403015	0.749992771777834
0.0753301506603020	0.750070352534222
0.0756401512803025	0.750148188283749
0.0759501519003052	0.750226279031684
0.0762601525203057	0.750304624785024
0.0765701531403062	0.750383225554888
0.0768801537603090	0.750462081358751
0.0771901543803095	0.750541192215048
0.0775001550003100	0.750620558147841
0.0778101556203127	0.750700179187163
0.0781201562403132	0.750780055368049
0.0784301568603138	0.750860186729189
0.0787401574803165	0.750940573316976
0.0790501581003170	0.751021215182288
0.0793601587203175	0.751102112383527
0.0796701593403202	0.751183264984095
0.0799801599603208	0.751264673055548
0.0802901605803213	0.751346336676286
0.0806001612003240	0.751428255929939
0.0809101618203245	0.751510430910685
0.0812201624403250	0.751592861720294
0.0815301630603278	0.751675548463081
0.0818401636803283	0.751758491259807
0.0821501643003288	0.751841690233932
0.0824601649203315	0.751925145520367
0.0827701655403320	0.752008857260805
0.0830801661603325	0.752092825608715
0.0833901667803353	0.752177050723345
0.0837001674003358	0.752261532778595
0.0840101680203363	0.752346271954402
0.0843201686403390	0.752431268440081
0.0846301692603395	0.752516522436253
0.0849401698803401	0.752602034157712
0.0852501705003428	0.752687803824961
0.0855601711203433	0.752773831668337
0.0858701717403438	0.752860117936419
0.0861801723603465	0.752946662878590
0.0864901729803470	0.753033466763843
0.0868001736003476	0.753120529869299
0.0871101742203503	0.753207852485160
0.0874201748403508	0.753295434910596
0.0877301754603513	0.753383277458456
0.0880401760803540	0.753471380452561
0.0883501767003545	0.753559744232678
0.0886601773203551	0.753648369144794
0.0889701779403556	0.753737255552211
0.0892801785603583	0.753826403827432
0.0895901791803588	0.753915814357944
0.0899001798003593	0.754005487540972
0.0902101804203621	0.754095423791605
0.0905201810403626	0.754185623531573
0.0908301816603631	0.754276087200463
0.0911401822803658	0.754366815246758
0.0914501829003663	0.754457808136274
0.0917601835203668	0.754549066343740
0.0920701841403696	0.754640590360638
0.0923801847603701	0.754732380687025
0.0926901853803706	0.754824437844152
0.0930001860003733	0.754916762356242
0.0933101866203738	0.755009354769308
0.0936201872403744	0.755102215637808
0.0939301878603771	0.755195345530683
0.0942401884803776	0.755288745032232
0.0945501891003781	0.755382414735745
0.0948601897203808	0.755476355252038
0.0951701903403814	0.755570567202703
0.0954801909603819	0.755665051221326
0.0957901915803846	0.755759807960333
0.0961001922003851	0.755854838076835
0.0964101928203856	0.755950142248279
0.0967201934403884	0.756045721161918
0.0970301940603889	0.756141575515217
0.0973401946803894	0.756237706026921
0.0976501953003921	0.756334113418877
0.0979601959203926	0.756430798429252
0.0982701965403931	0.756527761813963
0.0985801971603959	0.756625004330860
0.0988901977803964	0.756722526760695
0.0992001984003969	0.756820329888962
0.0995101990203996	0.756918414518835
0.0998201996404001	0.757016781458536
0.100130200260401	0.757115431535537
0.100440200880403	0.757214365584556
0.100750201500404	0.757313584453631
0.101060202120404	0.757413089001763
0.101370202740407	0.757512880098128
0.101680203360408	0.757612958622705
0.101990203980408	0.757713325471802
0.102300204600411	0.757813981541868
0.102610205220411	0.757914927752814
0.102920205840412	0.758016165021656
0.103230206460415	0.758117694287448
0.103540207080415	0.758219516490343
0.103850207700416	0.758321632582195
0.104160208320418	0.758424043530882
0.104470208940419	0.758526750301897
0.104780209560419	0.758629753881463
0.105090210180422	0.758733055255686
0.105400210800423	0.758836655423750
0.105710211420423	0.758940555392978
0.106020212040426	0.759044756175081
0.106330212660426	0.759149258795107
0.106640213280427	0.759254064281135
0.106950213900430	0.759359173669821
0.107260214520430	0.759464588006406
0.107570215140431	0.759570308338800
0.107880215760433	0.759676335728261
0.108190216380434	0.759782671232822
0.108500217000434	0.759889315924143
0.108810217620435	0.759996270876582
0.109120218240438	0.760103537168467
0.109430218860438	0.760211115886173
0.109740219480439	0.760319008115776
0.110050220100441	0.760427214953829
0.110360220720442	0.760535737495883
0.110670221340442	0.760644576843769
0.110980221960445	0.760753734100950
0.111290222580446	0.760863210377821
0.111600223200446	0.760973006779921
0.111910223820449	0.761083124424814
0.112220224440449	0.761193564422010
0.112530225060450	0.761304327893265
0.112840225680453	0.761415415951216
0.113150226300453	0.761526829718318
0.113460226920454	0.761638570312098
0.113770227540456	0.761750638852387
0.114080228160457	0.761863036459228
0.114390228780457	0.761975764251902
0.114700229400460	0.762088823351035
0.115010230020461	0.762202214871970
0.115320230640461	0.762315939931260
0.115630231260464	0.762429999644748
0.115940231880464	0.762544395124341
0.116250232500465	0.762659127481162
0.116560233120468	0.762774197820081
0.116870233740468	0.762889607246761
0.117180234360469	0.763005356862273
0.117490234980471	0.763121447763083
0.117800235600472	0.763237881042340
0.118110236220473	0.763354657786556
0.118420236840475	0.763471779080049
0.118730237460476	0.763589246001085
0.119040238080476	0.763707059620859
0.119350238700479	0.763825221006912
0.119660239320480	0.763943731216665
0.119970239940480	0.764062591308498
0.120280240560483	0.764181802323035
0.120590241180483	0.764301365304794
0.120900241800484	0.764421281280215
0.121210242420487	0.764541551276993
0.121520243040487	0.764662176306563
0.121830243660488	0.764783157376479
0.122140244280490	0.764904495485787
0.122450244900491	0.765026191619615
0.122760245520491	0.765148246756277
0.123070246140494	0.765270661867331
0.123380246760495	0.765393437906750
0.123690247380495	0.765516575825037
0.124000248000498	0.765640076555345
0.124310248620498	0.765763941022870
0.124620249240499	0.765888170145140
0.124930249860502	0.766012764817349
0.125240250480502	0.766137725934064
0.125550251100503	0.766263054369509
0.125860251720505	0.766388750985700
0.126170252340506	0.766514816639137
0.126480252960506	0.766641252162521
0.126790253580509	0.766768058380243
0.127100254200510	0.766895236103937
0.127410254820510	0.767022786128729
0.127720255440511	0.767150709234453
0.128030256060513	0.767279006190502
0.128340256680514	0.767407677745732
0.128650257300514	0.767536724637099
0.128960257920517	0.767666147587273
0.129270258540518	0.767795947299771
0.129580259160518	0.767926124463692
0.129890259780521	0.768056679753270
0.130200260400521	0.768187613823479
0.130510261020522	0.768318927316233
0.130820261640525	0.768450620854115
0.131130262260525	0.768582695042975
0.131440262880526	0.768715150471865
0.131750263500528	0.768847987711699
0.132060264120529	0.768981207319987
0.132370264740529	0.769114809829103
0.132680265360532	0.769248795757492
0.132990265980533	0.769383165607532
0.133300266600533	0.769517919859895
0.133610267220536	0.769653058978862
0.133920267840536	0.769788583408199
0.134230268460537	0.769924493573927
0.134540269080540	0.770060789886672
0.134850269700540	0.770197472729994
0.135160270320541	0.770334542476845
0.135470270940543	0.770471999476246
0.135780271560544	0.770609844060334
0.136090272180544	0.770748076536884
0.136400272800547	0.770886697203517
0.136710273420548	0.771025706328769
0.137020274040548	0.771165104166291
0.137330274660551	0.771304890950859
0.137640275280551	0.771445066893956
0.137950275900552	0.771585632191501
0.138260276520555	0.771726587014984
0.138570277140555	0.771867931520772
0.138880277760556	0.772009665840682
0.139190278380558	0.772151790091472
0.139500279000559	0.772294304364791
0.139810279620559	0.772437208738216
0.140120280240562	0.772580503262716
0.140430280860563	0.772724187975567
0.140740281480563	0.772868262889342
0.141050282100566	0.773012728001024
0.141360282720566	0.773157583283860
0.141670283340567	0.773302828693216
0.141980283960570	0.773448464165004
0.142290284580570	0.773594489614024
0.142600285200571	0.773740904937393
0.142910285820573	0.773887710010916
0.143220286440574	0.774034904692879
0.143530287060574	0.774182488817684
0.143840287680577	0.774330462207495
0.144150288300578	0.774478824658298
0.144460288920578	0.774627575951889
0.144770289540581	0.774776715849244
0.145080290160581	0.774926244090316
0.145390290780582	0.775076160400778
0.145700291400585	0.775226464483960
0.146010292020585	0.775377156026798
0.146320292640586	0.775528234698215
0.146630293260588	0.775679700145236
0.146940293880589	0.775831552001996
0.147250294500589	0.775983789880933
0.147560295120590	0.776136413378612
0.147870295740593	0.776289422072939
0.148180296360593	0.776442815528099
0.148490296980594	0.776596593285113
0.148800297600596	0.776750754872346
0.149110298220597	0.776905299801693
0.149420298840597	0.777060227566290
0.149730299460600	0.777215537640967
0.150040300080601	0.777371229492799
0.150350300700601	0.777527302564278
0.150660301320604	0.777683756286418
0.150970301940604	0.777840590074740
0.151280302560605	0.777997803326074
0.151590303180608	0.778155395428605
0.151900303800608	0.778313365750262
0.152210304420609	0.778471713648363
0.152520305040611	0.778630438462912
0.152830305660612	0.778789539522167
0.153140306280612	0.778949016141350
0.153450306900615	0.779108867617971
0.153760307520616	0.779269093242811
0.154070308140616	0.779429692290298
0.154380308760619	0.779590664020663
0.154690309380619	0.779752007685285
0.155000310000620	0.779913722523178
0.155310310620623	0.780075807759413
0.155620311240623	0.780238262610720
0.155930311860624	0.780401086279158
0.156240312480626	0.780564277959350
0.156550313100627	0.780727836834733
0.156860313720628	0.780891762075962
0.157170314340630	0.781056052848283
0.157480314960631	0.781220708303822
0.157790315580631	0.781385727586827
0.158100316200634	0.781551109832318
0.158410316820635	0.781716854168501
0.158720317440635	0.781882959710650
0.159030318060638	0.782049425571693
0.159340318680638	0.782216250856005
0.159650319300639	0.782383434653259
0.159960319920642	0.782550976055262
0.160270320540642	0.782718874146956
0.160580321160643	0.782887127996731
0.160890321780645	0.783055736679833
0.161200322400646	0.783224699256414
0.161510323020646	0.783394014785772
0.161820323640649	0.783563682320528
0.162130324260650	0.783733700907988
0.162440324880650	0.783904069595059
0.162750325500653	0.784074787416584
0.163060326120653	0.784245853412514
0.163370326740654	0.784417266611886
0.163680327360657	0.784589026045213
0.163990327980657	0.784761130739579
0.164300328600658	0.784933579714339
0.164610329220660	0.785106371994951
0.164920329840661	0.785279506600042
0.165230330460661	0.785452982543408
0.165540331080664	0.785626798846565
0.165850331700665	0.785800954517905
0.166160332320665	0.785975448578216
0.166470332940666	0.786150280035742
0.166780333560668	0.786325447907923
0.167090334180669	0.786500951203911
0.167400334800669	0.786676788941039
0.167710335420672	0.786852960134109
0.168020336040673	0.787029463793970
0.168330336660673	0.787206298941672
0.168640337280676	0.787383464591530
0.168950337900676	0.787560959765073
0.169260338520677	0.787738783484549
0.169570339140680	0.787916934771625
0.169880339760680	0.788095412652337
0.170190340380681	0.788274216156236
0.170500341000683	0.788453344315416
0.170810341620684	0.788632796162755
0.171120342240684	0.788812570739502
0.171430342860687	0.788992667085256
0.171740343480688	0.789173084245729
0.172050344100688	0.789353821270208
0.172360344720691	0.789534877214045
0.172670345340691	0.789716251135851
0.172980345960692	0.789897942095142
0.173290346580695	0.790079949163286
0.173600347200695	0.790262271411624
0.173910347820696	0.790444907918880
0.174220348440698	0.790627857768157
0.174530349060699	0.790811120048791
0.174840349680699	0.790994693853168
0.175150350300702	0.791178578283750
0.175460350920703	0.791362772447304
0.175770351540703	0.791547275455764
0.176080352160706	0.791732086427464
0.176390352780706	0.791917204488683
0.176700353400707	0.792102628770271
0.177010354020710	0.792288358411359
0.177320354640710	0.792474392557056
0.177630355260711	0.792660730357983
0.177940355880713	0.792847370976265
0.178250356500714	0.793034313574612
0.178560357120714	0.793221557327203
0.178870357740717	0.793409101414513
0.179180358360718	0.793596945025774
0.179490358980718	0.793785087350916
0.179800359600721	0.793973527598485
0.180110360220721	0.794162264973777
0.180420360840722	0.794351298695001
0.180730361460725	0.794540627986916
0.181040362080725	0.794730252080612
0.181350362700726	0.794920170218897
0.181660363320728	0.795110381644939
0.181970363940729	0.795300885614584
0.182280364560729	0.795491681392631
0.182590365180732	0.795682768245619
0.182900365800733	0.795874145451489
0.183210366420733	0.796065812297102
0.183520367040736	0.796257768071491
0.183830367660736	0.796450012076958
0.184140368280737	0.796642543619935
0.184450368900740	0.796835362015373
0.184760369520740	0.797028466581804
0.185070370140741	0.797221856653683
0.185380370760743	0.797415531560514
0.185690371380744	0.797609490651706
0.186000372000744	0.797803733273612
0.186310372620745	0.797998258784418
0.186620373240748	0.798193066545685
0.186930373860748	0.798388155934212
0.187240374480749	0.798583526318340
0.187550375100751	0.798779177089967
0.187860375720752	0.798975107632426
0.188170376340752	0.799171317346979
0.188480376960755	0.799367805633134
0.188790377580756	0.799564571899706
0.189100378200756	0.799761615561110
0.189410378820759	0.799958936036890
0.189720379440759	0.800156532752840
0.190030380060760	0.800354405138045
0.190340380680763	0.800552552631584
0.190650381300763	0.800750974670853
0.190960381920764	0.800949670703412
0.191270382540766	0.801148640179174
0.191580383160767	0.801347882553923
0.191890383780768	0.801547397284609
0.192200384400770	0.801747183839022
0.192510385020771	0.801947241678811
0.192820385640771	0.802147570278607
0.193130386260774	0.802348169111534
0.193440386880774	0.802549037656968
0.193750387500775	0.802750175392416
0.194060388120778	0.802951581803933
0.194370388740778	0.803153256379289
0.194680389360779	0.803355198603166
0.194990389980781	0.803557407969108
0.195300390600782	0.803759883970259
0.195610391220783	0.803962626099886
0.195920391840785	0.804165633854365
0.196230392460786	0.804368906731117
0.196540393080786	0.804572444229114
0.196850393700789	0.804776245845796
0.197160394320790	0.804980311081678
0.197470394940790	0.805184639437671
0.197780395560793	0.805389230410325
0.198090396180793	0.805594083503364
0.198400396800794	0.805799198211966
0.198710397420797	0.806004574035807
0.199020398040797	0.806210210474359
0.199330398660798	0.806416107020231
0.199640399280800	0.806622263168701
0.199950399900801	0.806828678413143
0.200260400520801	0.807035352245365
0.200570401140804	0.807242284149688
0.200880401760805	0.807449473615826
0.201190402380805	0.807656920122849
0.201500403000808	0.807864623153346
0.201810403620808	0.808072582182062
0.202120404240809	0.808280796681400
0.202430404860812	0.808489266122285
0.202740405480812	0.808697989965462
0.203050406100813	0.808906967674814
0.203360406720815	0.809116198701769
0.203670407340816	0.809325682500237
0.203980407960816	0.809535418513558
0.204290408580819	0.809745406182244
0.204600409200820	0.809955644939018
0.204910409820820	0.810166134213412
0.205220410440821	0.810376873426022
0.205530411060823	0.810587861992142
0.205840411680824	0.810799099321646
0.206150412300824	0.811010584814409
0.206460412920827	0.811222317864544
0.206770413540828	0.811434297859686
0.207080414160828	0.811646524179586
0.207390414780831	0.811858996194376
0.207700415400831	0.812071713266471
0.208010416020832	0.812284674751638
0.208320416640835	0.812497879994522
0.208630417260835	0.812711328332294
0.208940417880836	0.812925019094108
0.209250418500838	0.813138951596044
0.209560419120839	0.813353125150051
0.209870419740839	0.813567539054103
0.210180420360842	0.813782192596088
0.210490420980843	0.813997085057021
0.210800421600843	0.814212215704865
0.211110422220846	0.814427583798244
0.211420422840846	0.814643188585092
0.211730423460847	0.814859029301226
0.212040424080850	0.815075105171852
0.212350424700850	0.815291415413692
0.212660425320851	0.815507959225401
0.212970425940853	0.815724735801838
0.213280426560854	0.815941744319765
0.213590427180854	0.816158983948301
0.213900427800857	0.816376453843473
0.214210428420858	0.816594153144995
0.214520429040858	0.816812080986999
0.214830429660861	0.817030236487528
0.215140430280861	0.817248618749466
0.215450430900862	0.817467226868148
0.215760431520865	0.817686059921950
0.216070432140865	0.817905116979631
0.216380432760866	0.818124397093585
0.216690433380868	0.818343899304306
0.217000434000869	0.818563622639491
0.217310434620869	0.818783566114626
0.217620435240872	0.819003728725375
0.217930435860873	0.819224109465535
0.218240436480873	0.819444707303060
0.218550437100876	0.819665521199080
0.218860437720876	0.819886550099581
0.219170438340877	0.820107792936059
0.219480438960880	0.820329248628176
0.219790439580880	0.820550916077810
0.220100440200881	0.820772794177048
0.220410440820883	0.820994881801900
0.220720441440884	0.821217177814485
0.221030442060884	0.821439681063750
0.221340442680887	0.821662390383226
0.221650443300888	0.821885304594147
0.221960443920888	0.822108422501243
0.222270444540891	0.822331742901041
0.222580445160891	0.822555264566647
0.222890445780892	0.822778986267181
0.223200446400895	0.823002906749743
0.223510447020895	0.823227024753123
0.223820447640896	0.823451339000644
0.224130448260898	0.823675848198429
0.224440448880899	0.823900551045412
0.224750449500899	0.824125446221246
0.225060450120900	0.824350532395686
0.225370450740903	0.824575808222034
0.225680451360903	0.824801272341365
0.225990451980904	0.825026923381356
0.226300452600906	0.825252759957733
0.226610453220907	0.825478780671008
0.226920453840907	0.825704984111841
0.227230454460910	0.825931368851161
0.227540455080911	0.826157933455027
0.227850455700911	0.826384676473950
0.228160456320914	0.826611596441400
0.228470456940914	0.826838691888053
0.228780457560915	0.827065961320823
0.229090458180918	0.827293403245334
0.229400458800918	0.827521016145084
0.229710459420919	0.827748798502604
0.230020460040921	0.827976748777438
0.230330460660922	0.828204865427263
0.230640461280923	0.828433146892507
0.230950461900925	0.828661591604496
0.231260462520926	0.828890197986209
0.231570463140926	0.829118964443018
0.231880463760929	0.829347889376657
0.232190464380930	0.829576971175374
0.232500465000930	0.829806208218280
0.232810465620933	0.830035598873122
0.233120466240933	0.830265141499309
0.233430466860934	0.830494834446558
0.233740467480936	0.830724676056035
0.234050468100937	0.830954664656207
0.234360468720938	0.831184798572440
0.234670469340940	0.831415076120519
0.234980469960941	0.831645495599091
0.235290470580941	0.831876055313640
0.235600471200944	0.832106753549852
0.235910471820945	0.832337588592272
0.236220472440945	0.832568558714290
0.236530473060948	0.832799662184614
0.236840473680948	0.833030897265907
0.237150474300949	0.833262262210457
0.237460474920952	0.833493755270798
0.237770475540952	0.833725374686640
0.238080476160953	0.833957118698417
0.238390476780955	0.834188985534851
0.238700477400956	0.834420973425712
0.239010478020956	0.834653080590421
0.239320478640959	0.834885305249064
0.239630479260960	0.835117645615494
0.239940479880960	0.835350099898005
0.240250480500963	0.835582666302144
0.240560481120963	0.835815343032993
0.240870481740964	0.836048128289503
0.241180482360967	0.836281020268831
0.241490482980967	0.836514017165489
0.241800483600968	0.836747117174446
0.242110484220970	0.836980318484523
0.242420484840971	0.837213619289075
0.242730485460971	0.837447017770654
0.243040486080974	0.837680512124763
0.243350486700975	0.837914100532374
0.243660487320975	0.838147781186070
0.243970487940976	0.838381552268737
0.244280488560978	0.838615411973454
0.244590489180979	0.838849358484289
0.244900489800979	0.839083389994875
0.245210490420982	0.839317504693998
0.245520491040983	0.839551700776985
0.245830491660983	0.839785976438144
0.246140492280986	0.840020329876083
0.246450492900986	0.840254759288085
0.246760493520987	0.840489262882266
0.247070494140990	0.840723838863574
0.247380494760990	0.840958485440908
0.247690495380991	0.841193200830658
0.248000496000993	0.841427983251857
0.248310496620994	0.841662830926177
0.248620497240994	0.841897742083997
0.248930497860997	0.842132714957626
0.249240498480998	0.842367747786076
0.249550499100998	0.842602838817134
0.249860499721001	0.842837986297504
0.250170500341001	0.843073188488109
0.250480500961002	0.843308443652605
0.250790501581005	0.843543750063273
0.251100502201005	0.843779105995835
0.251410502821006	0.844014509741369
0.251720503441008	0.844249959591374
0.252030504061009	0.844485453849631
0.252340504681009	0.844720990826664
0.252650505301012	0.844956568843589
0.252960505921013	0.845192186228179
0.253270506541013	0.845427841320791
0.253580507161016	0.845663532467270
0.253890507781016	0.845899258028262
0.254200508401017	0.846135016371190
0.254510509021020	0.846370805872570
0.254820509641020	0.846606624926632
0.255130510261021	0.846842471927941
0.255440510881023	0.847078345292376
0.255750511501024	0.847314243441452
0.256060512121024	0.847550164810878
0.256370512741027	0.847786107846654
0.256680513361028	0.848022071007652
0.256990513981028	0.848258052765394
0.257300514601031	0.848494051603512
0.257610515221031	0.848730066019675
0.257920515841032	0.848966094524143
0.258230516461035	0.849202135638526
0.258540517081035	0.849438187902104
0.258850517701036	0.849674249862906
0.259160518321038	0.849910320085630
0.259470518941039	0.850146397151444
0.259780519561039	0.850382479650734
0.260090520181042	0.850618566191562
0.260400520801043	0.850854655395700
0.260710521421043	0.851090745899860
0.261020522041046	0.851326836356200
0.261330522661046	0.851562925432743
0.261640523281047	0.851799011810287
0.261950523901050	0.852035094186317
0.262260524521050	0.852271171277860
0.262570525141051	0.852507241808317
0.262880525761053	0.852743304528349
0.263190526381054	0.852979358196144
0.263500527001054	0.853215401589541
0.263810527621055	0.853451433502523
0.264120528241058	0.853687452745516
0.264430528861058	0.853923458143730
0.264740529481059	0.854159448540667
0.265050530101061	0.854395422798280
0.265360530721062	0.854631379790702
0.265670531341062	0.854867318411951
0.265980531961065	0.855103237570654
0.266290532581066	0.855339136199986
0.266600533201066	0.855575013238214
0.266910533821069	0.855810867649687
0.267220534441069	0.856046698412923
0.267530535061070	0.856282504525715
0.267840535681073	0.856518284996579
0.268150536301073	0.856754038862277
0.268460536921074	0.856989765167418
0.268770537541076	0.857225462977316
0.269080538161077	0.857461131375230
0.269390538781078	0.857696769462224
0.269700539401080	0.857932376355789
0.270010540021081	0.858167951188352
0.270320540641081	0.858403493116637
0.270630541261084	0.858639001306598
0.270940541881084	0.858874474946632
0.271250542501085	0.859109913241061
0.271560543121088	0.859345315414356
0.271870543741088	0.859580680700816
0.272180544361089	0.859816008359824
0.272490544981092	0.860051297664134
0.272800545601092	0.860286547904110
0.273110546221093	0.860521758387743
0.273420546841095	0.860756928439316
0.273730547461096	0.860992057399886
0.274040548081096	0.861227144628474
0.274350548701099	0.861462189501829
0.274660549321100	0.861697191409091
0.274970549941100	0.861932149759153
0.275280550561103	0.862167063978186
0.275590551181103	0.862401933507736
0.275900551801104	0.862636757801975
0.276210552421107	0.862871536339143
0.276520553041107	0.863106268605706
0.276830553661108	0.863340954108599
0.277140554281110	0.863575592368795
0.277450554901111	0.863810182925008
0.277760555521111	0.864044725326634
0.278070556141114	0.864279219143664
0.278380556761115	0.864513663958298
0.278690557381115	0.864748059370731
0.279000558001118	0.864982404990863
0.279310558621118	0.865216700447714
0.279620559241119	0.865450945383860
0.279930559861122	0.865685139456259
0.280240560481122	0.865919282334359
0.280550561101123	0.866153373703674
0.280860561721125	0.866387413262960
0.281170562341126	0.866621400725443
0.281480562961126	0.866855335814676
0.281790563581129	0.867089218270275
0.282100564201130	0.867323047846083
0.282410564821130	0.867556824305598
0.282720565441131	0.867790547422479
0.283030566061133	0.868024216994206
0.283340566681134	0.868257832816048
0.283650567301134	0.868491394706107
0.283960567921137	0.868724902486793
0.284270568541138	0.868958355997844
0.284580569161138	0.869191755086616
0.284890569781141	0.869425099612819
0.285200570401141	0.869658389446226
0.285510571021142	0.869891624466585
0.285820571641145	0.870124804568567
0.286130572261145	0.870357929650333
0.286440572881146	0.870590999623901
0.286750573501148	0.870824014409238
0.287060574121149	0.871056973937776
0.287370574741149	0.871289878147257
0.287680575361152	0.871522726985530
0.287990575981153	0.871755520409034
0.288300576601153	0.871988258382239
0.288610577221156	0.872220940878970
0.288920577841156	0.872453567879032
0.289230578461157	0.872686139368447
0.289540579081160	0.872918655344822
0.289850579701160	0.873151115810543
0.290160580321161	0.873383520770153
0.290470580941163	0.873615870244806
0.290780581561164	0.873848164251045
0.291090582181164	0.874080402817907
0.291400582801167	0.874312585978885
0.291710583421168	0.874544713771006
0.292020584041168	0.874776786237211
0.292330584661171	0.875008803426713
0.292640585281171	0.875240765388668
0.292950585901172	0.875472672184357
0.293260586521175	0.875704523870360
0.293570587141175	0.875936320512512
0.293880587761176	0.876168062178076
0.294190588381178	0.876399748938210
0.294500589001179	0.876631380864231
0.294810589621179	0.876862958035618
0.295120590241182	0.877094480526977
0.295430590861183	0.877325948420818
0.295740591481183	0.877557361797764
0.296050592101186	0.877788720742143
0.296360592721186	0.878020025337075
0.296670593341187	0.878251275670539
0.296980593961190	0.878482471825733
0.297290594581190	0.878713613890581
0.297600595201191	0.878944701951243
0.297910595821193	0.879175736092844
0.298220596441194	0.879406716401961
0.298530597061194	0.879637642965019
0.298840597681197	0.879868515862241
0.299150598301198	0.880099335181478
0.299460598921198	0.880330100998799
0.299770599541201	0.880560813396365
0.300080600161201	0.880791472451865
0.300390600781202	0.881022078238555
0.300700601401205	0.881252630832095
0.301010602021205	0.881483130297412
0.301320602641206	0.881713576705789
0.301630603261208	0.881943970116376
0.301940603881209	0.882174310592753
0.302250604501209	0.882404598189360
0.302560605121210	0.882634832957429
0.302870605741213	0.882865014944744
0.303180606361213	0.883095144196079
0.303490606981214	0.883325220746599
0.303800607601216	0.883555244634019
0.304110608221217	0.883785215882953
0.304420608841217	0.884015134517402
0.304730609461220	0.884245000556071
0.305040610081221	0.884474814006173
0.305350610701221	0.884704574876768
0.305660611321224	0.884934283166136
0.305970611941225	0.885163938865187
0.306280612561225	0.885393541960951
0.306590613181228	0.885623092430996
0.306900613801228	0.885852590247368
0.307210614421229	0.886082035374775
0.307520615041231	0.886311427769886
0.307830615661232	0.886540767382028
0.308140616281233	0.886770054151487
0.308450616901235	0.886999288011618
0.308760617521236	0.887228468889288
0.309070618141236	0.887457596697952
0.309380618761239	0.887686671347865
0.309690619381240	0.887915692737886
0.310000620001240	0.888144660756398
0.310310620621243	0.888373575287082
0.310620621241243	0.888602436200536
0.310930621861244	0.888831243358102
0.311240622481246	0.889059996617097
0.311550623101247	0.889288695814757
0.311860623721248	0.889517340789240
0.312170624341250	0.889745931361373
0.312480624961251	0.889974467346701
0.312790625581251	0.890202948546567
0.313100626201254	0.890431374754497
0.313410626821255	0.890659745752591
0.313720627441255	0.890888061313553
0.314030628061258	0.891116321197696
0.314340628681258	0.891344525154554
0.314650629301259	0.891572672923908
0.314960629921262	0.891800764234077
0.315270630541262	0.892028798802831
0.315580631161263	0.892256776335143
0.315890631781265	0.892484696524619
0.316200632401266	0.892712559057650
0.316510633021266	0.892940363603226
0.316820633641269	0.893168109820565
0.317130634261270	0.893395797361651
0.317440634881270	0.893623425859761
0.317750635501273	0.893850994943564
0.318060636121273	0.894078504221309
0.318370636741274	0.894305953299260
0.318680637361277	0.894533341764038
0.318990637981277	0.894760669192328
0.319300638601278	0.894987935151098
0.319610639221280	0.895215139193168
0.319920639841281	0.895442280859139
0.320230640461281	0.895669359676795
0.320540641081284	0.895896375164558
0.320850641701285	0.896123326827195
0.321160642321285	0.896350214154458
0.321470642941286	0.896577036626124
0.321780643561288	0.896803793714051
0.322090644181289	0.897030484868441
0.322400644801289	0.897257109533945
0.322710645421292	0.897483667142072
0.323020646041293	0.897710157110156
0.323330646661293	0.897936578843552
0.323640647281296	0.898162931736761
0.323950647901296	0.898389215169995
0.324260648521297	0.898615428513573
0.324570649141300	0.898841571122549
0.324880649761300	0.899067642342110
0.325190650381301	0.899293641503247
0.325500651001303	0.899519567925113
0.325810651621304	0.899745420918257
0.326120652241304	0.899971199774838
0.326430652861307	0.900196903778916
0.326740653481308	0.900422532201880
0.327050654101308	0.900648084301214
0.327360654721311	0.900873559326500
0.327670655341311	0.901098956507646
0.327980655961312	0.901324275072679
0.328290656581315	0.901549514229723
0.328600657201315	0.901774673177014
0.328910657821316	0.901999751102986
0.329220658441318	0.902224747182851
0.329530659061319	0.902449660580375
0.329840659681319	0.902674490445668
0.330150660301322	0.902899235922520
0.330460660921323	0.903123896135262
0.330770661541323	0.903348470205424
0.331080662161326	0.903572957237457
0.331390662781326	0.903797356324984
0.331700663401327	0.904021666552565
0.332010664021330	0.904245886990549
0.332320664641330	0.904470016704291
0.332630665261331	0.904694054739016
0.332940665881333	0.904918000136368
0.333250666501334	0.905141851923978
0.333560667121334	0.905365609120340
0.333870667741337	0.905589270730723
0.334180668361338	0.905812835752931
0.334490668981338	0.906036303170794
0.334800669601341	0.906259671961147
0.335110670221341	0.906482941089733
0.335420670841342	0.906706109508719
0.335730671461345	0.906929176163693
0.336040672081345	0.907152139990144
0.336350672701346	0.907374999911871
0.336660673321348	0.907597754844584
0.336970673941349	0.907820403692355
0.337280674561349	0.908042945349354
0.337590675181352	0.908265378703428
0.337900675801353	0.908487702631250
0.338210676421353	0.908709915997826
0.338520677041356	0.908932017661524
0.338830677661356	0.909154006471889
0.339140678281357	0.909375881267814
0.339450678901360	0.909597640881519
0.339760679521360	0.909819284130705
0.340070680141361	0.910040809832584
0.340380680761363	0.910262216792094
0.340690681381364	0.910483503802549
0.341000682001364	0.910704669651193
0.341310682621365	0.910925713121311
0.341620683241368	0.911146632979996
0.341930683861368	0.911367427992659
0.342240684481369	0.911588096914678
0.342550685101371	0.911808638491589
0.342860685721372	0.912029051465664
0.343170686341373	0.912249334566629
0.343480686961375	0.912469486518449
0.343790687581376	0.912689506041900
0.344100688201376	0.912909391843998
0.344410688821379	0.913129142626094
0.344720689441379	0.913348757087174
0.345030690061380	0.913568233913092
0.345340690681383	0.913787571788206
0.345650691301383	0.914006769384073
0.345960691921384	0.914225825371055
0.346270692541387	0.914444738411094
0.346580693161387	0.914663507159021
0.346890693781388	0.914882130263962
0.347200694401390	0.915100606369154
0.347510695021391	0.915318934111012
0.347820695641391	0.915537112118719
0.348130696261394	0.915755139020351
0.348440696881395	0.915973013432361
0.348750697501395	0.916190733969023
0.349060698121398	0.916408299237777
0.349370698741398	0.916625707842145
0.349680699361399	0.916842958375944
0.349990699981402	0.917060049433915
0.350300700601402	0.917276979601787
0.350610701221403	0.917493747459904
0.350920701841405	0.917710351585342
0.351230702461406	0.917926790548921
0.351540703081406	0.918143062918370
0.351850703701409	0.918359167254962
0.352160704321410	0.918575102116388
0.352470704941410	0.918790866054556
0.352780705561413	0.919006457619321
0.353090706181413	0.919221875354162
0.353400706801414	0.919437117798451
0.353710707421417	0.919652183489421
0.354020708041417	0.919867070957401
0.354330708661418	0.920081778730687
0.354640709281420	0.920296305332761
0.354950709901421	0.920510649284793
0.355260710521421	0.920724809102246
0.355570711141424	0.920938783298319
0.355880711761425	0.921152570381244
0.356190712381425	0.921366168858070
0.356500713001428	0.921579577231854
0.356810713621428	0.921792793998824
0.357120714241429	0.922005817657972
0.357430714861432	0.922218646701054
0.357740715481432	0.922431279617388
0.358050716101433	0.922643714892348
0.358360716721435	0.922855951013730
0.358670717341436	0.923067986458942
0.358980717961436	0.923279819708394
0.359290718581439	0.923491449235194
0.359600719201440	0.923702873516612
0.359910719821440	0.923914091018074
0.360220720441443	0.924125100210139
0.360530721061443	0.924335899557981
0.360840721681444	0.924546487526996
0.361150722301444	0.924756862573444
0.361460722921447	0.924967023159290
0.361770723541448	0.925176967741245
0.362080724161448	0.925386694772387
0.362390724781451	0.925596202706158
0.362700725401451	0.925805489991259
0.363010726021452	0.926014555080230
0.363320726641455	0.926223396415567
0.363630727261455	0.926432012445396
0.363940727881456	0.926640401610140
0.364250728501458	0.926848562354701
0.364560729121459	0.927056493116826
0.364870729741459	0.927264192336458
0.365180730361462	0.927471658448766
0.365490730981463	0.927678889890696
0.365800731601463	0.927885885096338
0.366110732221466	0.928092642497905
0.366420732841466	0.928299160526759
0.366730733461467	0.928505437614650
0.367040734081470	0.928711472189866
0.367350734701470	0.928917262679076
0.367660735321471	0.929122807512254
0.367970735941473	0.929328105111985
0.368280736561474	0.929533153905287
0.368590737181474	0.929737952315053
0.368900737801477	0.929942498765439
0.369210738421478	0.930146791677486
0.369520739041478	0.930350829472104
0.369830739661481	0.930554610573222
0.370140740281481	0.930758133397487
0.370450740901482	0.930961396365343
0.370760741521485	0.931164397894165
0.371070742141485	0.931367136404782
0.371380742761486	0.931569610313018
0.371690743381488	0.931771818036265
0.372000744001489	0.931973757989305
0.372310744621489	0.932175428592624
0.372620745241492	0.932376828257812
0.372930745861493	0.932577955403486
0.373240746481493	0.932778808443054
0.373550747101496	0.932979385792349
0.373860747721496	0.933179685864984
0.374170748341497	0.933379707077586
0.374480748961500	0.933579447843291
0.374790749581500	0.933778906577391
0.375100750201501	0.933978081693747
0.375410750821503	0.934176971608045
0.375720751441504	0.934375574733997
0.376030752061504	0.934573889485283
0.376340752681507	0.934771914277322
0.376650753301508	0.934969647526862
0.376960753921508	0.935167087646240
0.377270754541511	0.935364233052700
0.377580755161511	0.935561082161542
0.377890755781512	0.935757633388640
0.378200756401515	0.935953885150993
0.378510757021515	0.936149835865082
0.378820757641516	0.936345483948183
0.379130758261518	0.936540827818599
0.379440758881519	0.936735865894582
0.379750759501519	0.936930596594374
0.380060760121520	0.937125018339903
0.380370760741523	0.937319129549569
0.380680761361523	0.937512928643283
0.380990761981524	0.937706414046513
0.381300762601526	0.937899584179758
0.381610763221527	0.938092437466449
0.381920763841527	0.938284972331500
0.382230764461530	0.938477187199615
0.382540765081531	0.938669080500224
0.382850765701531	0.938860650655921
0.383160766321534	0.939051896098909
0.383470766941535	0.939242815258245
0.383780767561535	0.939433406563686
0.384090768181538	0.939623668448684
0.384400768801538	0.939813599345840
0.384710769421539	0.940003197690939
0.385020770041541	0.940192461918413
0.385330770661542	0.940381390467510
0.385640771281543	0.940569981775913
0.385950771901545	0.940758234286455
0.386260772521546	0.940946146439113
0.386570773141546	0.941133716679172
0.386880773761549	0.941320943451401
0.387190774381550	0.941507825202730
0.387500775001550	0.941694360383558
0.387810775621553	0.941880547444319
0.388120776241553	0.942066384837991
0.388430776861554	0.942251871018822
0.388740777481557	0.942437004445004
0.389050778101557	0.942621783575433
0.389360778721558	0.942806206868966
0.389670779341560	0.942990272792514
0.389980779961561	0.943173979808971
0.390290780581561	0.943357326386688
0.390600781201564	0.943540310996971
0.390910781821565	0.943722932113105
0.391220782441565	0.943905188208759
0.391530783061568	0.944087077762332
0.391840783681568	0.944268599254129
0.392150784301569	0.944449751168577
0.392460784921572	0.944630531990884
0.392770785541572	0.944810940208187
0.393080786161573	0.944990974314840
0.393390786781575	0.945170632803776
0.393700787401576	0.945349914173565
0.394010788021576	0.945528816923147
0.394320788641579	0.945707339557849
0.394630789261580	0.945885480584658
0.394940789881580	0.946063238514596
0.395250790501583	0.946240611858537
0.395560791121583	0.946417599136760
0.395870791741584	0.946594198867922
0.396180792361587	0.946770409577838
0.396490792981587	0.946946229791544
0.396800793601588	0.947121658043381
0.397110794221590	0.947296692868482
0.397420794841591	0.947471332802506
0.397730795461591	0.947645576392562
0.398040796081594	0.947819422182742
0.398350796701595	0.947992868725930
0.398660797321595	0.948165914577059
0.398970797941598	0.948338558293987
0.399280798561598	0.948510798443264
0.399590799181599	0.948682633588904
0.399900799801599	0.948854062305644
0.400210800421602	0.949025083170986
0.400520801041603	0.949195694766044
0.400830801661603	0.949365895675168
0.401140802281606	0.949535684491059
0.401450802901606	0.949705059807566
0.401760803521607	0.949874020228371
0.402070804141610	0.950042564355198
0.402380804761610	0.950210690800092
0.402690805381611	0.950378398178950
0.403000806001613	0.950545685112224
0.403310806621614	0.950712550224962
0.403620807241614	0.950878992148128
0.403930807861617	0.951045009520048
0.404240808481618	0.951210600982168
0.404550809101618	0.951375765180925
0.404860809721621	0.951540500770395
0.405170810341621	0.951704806410412
0.405480810961622	0.951868680761961
0.405790811581625	0.952032122500506
0.406100812201625	0.952195130298663
0.406410812821626	0.952357702838820
0.406720813441628	0.952519838812627
0.407030814061629	0.952681536911483
0.407340814681629	0.952842795837227
0.407650815301632	0.953003614295902
0.407960815921633	0.953163991001227
0.408270816541633	0.953323924673010
0.408580817161636	0.953483414037836
0.408890817781636	0.953642457827730
0.409200818401637	0.953801054781776
0.409510819021640	0.953959203646566
0.409820819641640	0.954116903174543
0.410130820261641	0.954274152125480
0.410440820881643	0.954430949265183
0.410750821501644	0.954587293367873
0.411060822121644	0.954743183213689
0.411370822741647	0.954898617589974
0.411680823361648	0.955053595291266
0.411990823981648	0.955208115118840
0.412300824601651	0.955362175883938
0.412610825221651	0.955515776399862
0.412920825841652	0.955668915493285
0.413230826461655	0.955821591995502
0.413540827081655	0.955973804743251
0.413850827701656	0.956125552584270
0.414160828321658	0.956276834373140
0.414470828941659	0.956427648969407
0.414780829561659	0.956577995246532
0.415090830181662	0.956727872077283
0.415400830801663	0.956877278351057
0.415710831421663	0.957026212958337
0.416020832041666	0.957174674800158
0.416330832661666	0.957322662787431
0.416640833281667	0.957470175835369
0.416950833901670	0.957617212871312
0.417260834521670	0.957763772827897
0.417570835141671	0.957909854645190
0.417880835761673	0.958055457276307
0.418190836381674	0.958200579676123
0.418500837001674	0.958345220813785
0.418810837621675	0.958489379663139
0.419120838241678	0.958633055207828
0.419430838861678	0.958776246439767
0.419740839481679	0.958918952360470
0.420050840101681	0.959061171976378
0.420360840721682	0.959202904306879
0.420670841341683	0.959344148379031
0.420980841961685	0.959484903224838
0.421290842581686	0.959625167890443
0.421600843201686	0.959764941426095
0.421910843821689	0.959904222893517
0.422220844441689	0.960043011364698
0.422530845061690	0.960181305914167
0.422840845681693	0.960319105631240
0.423150846301693	0.960456409612086
0.423460846921694	0.960593216962977
0.423770847541696	0.960729526795368
0.424080848161697	0.960865338233112
0.424390848781697	0.961000650408200
0.424700849401700	0.961135462462665
0.425010850021701	0.961269773543278
0.425320850641701	0.961403582811343
0.425630851261704	0.961536889432051
0.425940851881705	0.961669692584713
0.426250852501705	0.961801991452142
0.426560853121708	0.961933785230760
0.426870853741708	0.962065073123943
0.427180854361709	0.962195854344208
0.427490854981711	0.962326128112080
0.427800855601712	0.962455893659794
0.428110856221713	0.962585150226034
0.428420856841715	0.962713897058257
0.428730857461716	0.962842133417444
0.429040858081716	0.962969858567045
0.429350858701719	0.963097071784912
0.429660859321720	0.963223772353715
0.429970859941720	0.963349959567736
0.430280860561723	0.963475632730617
0.430590861181723	0.963600791150813
0.430900861801724	0.963725434153047
0.431210862421727	0.963849561062846
0.431520863041727	0.963973171220818
0.431830863661728	0.964096263972287
0.432140864281730	0.964218838673861
0.432450864901731	0.964340894690886
0.432760865521731	0.964462431394269
0.433070866141734	0.964583448170335
0.433380866761735	0.964703944406877
0.433690867381735	0.964823919505451
0.434000868001738	0.964943372872416
0.434310868621738	0.965062303927709
0.434620869241739	0.965180712092390
0.434930869861742	0.965298596806584
0.435240870481742	0.965415957507880
0.435550871101743	0.965532793650005
0.435860871721745	0.965649104692929
0.436170872341746	0.965764890102998
0.436480872961746	0.965880149357677
0.436790873581749	0.965994881942335
0.437100874201750	0.966109087347744
0.437410874821750	0.966222765076785
0.437720875441753	0.966335914639110
0.438030876061753	0.966448535553270
0.438340876681754	0.966560627339674
0.438650877301754	0.966672189538268
0.438960877921757	0.966783221686401
0.439270878541758	0.966893723335482
0.439580879161758	0.967003694042067
0.439890879781761	0.967113133370022
0.440200880401761	0.967222040892854
0.440510881021762	0.967330416193486
0.440820881641765	0.967438258853421
0.441130882261765	0.967545568476748
0.441440882881766	0.967652344658272
0.441750883501768	0.967758587012999
0.442060884121769	0.967864295157127
0.442370884741769	0.967969468714871
0.442680885361772	0.968074107317637
0.442990885981773	0.968178210606291
0.443300886601773	0.968281778225628
0.443610887221776	0.968384809829551
0.443920887841776	0.968487305076288
0.444230888461777	0.968589263633190
0.444540889081780	0.968690685173751
0.444850889701780	0.968791569378877
0.445160890321781	0.968891915931267
0.445470890941783	0.968991724527597
0.445780891561784	0.969090994864576
0.446090892181784	0.969189726649755
0.446400892801787	0.969287919592518
0.446710893421788	0.969385573412810
0.447020894041788	0.969482687832597
0.447330894661791	0.969579262582974
0.447640895281791	0.969675297398107
0.447950895901792	0.969770792020071
0.448260896521795	0.969865746194464
0.448570897141795	0.969960159676392
0.448880897761796	0.970054032221788
0.449190898381798	0.970147363593828
0.449500899001799	0.970240153562230
0.449810899621799	0.970332401898474
0.450120900241802	0.970424108383998
0.450430900861803	0.970515272801660
0.450740901481803	0.970605894939541
0.451050902101806	0.970695974590905
0.451360902721806	0.970785511554850
0.451670903341807	0.970874505633171
0.451980903961810	0.970962956634674
0.452290904581810	0.971050864368225
0.452600905201811	0.971138228652325
0.452910905821813	0.971225049304393
0.453220906441814	0.971311326151328
0.453530907061814	0.971397059019714
0.453840907681817	0.971482247740436
0.454150908301818	0.971566892151674
0.454460908921818	0.971650992091580
0.454770909541821	0.971734547402272
0.455080910161821	0.971817557931980
0.455390910781822	0.971900023528268
0.455700911401825	0.971981944046724
0.456010912021825	0.972063319341523
0.456320912641826	0.972144149271687
0.456630913261828	0.972224433702596
0.456940913881829	0.972304172495338
0.457250914501829	0.972383365518409
0.457560915121830	0.972462012644065
0.457870915741833	0.972540113744592
0.458180916361833	0.972617668693971
0.458490916981834	0.972694677371177
0.458800917601836	0.972771139655618
0.459110918221837	0.972847055428024
0.459420918841837	0.972922424576006
0.459730919461840	0.972997246980411
0.460040920081841	0.973071522533067
0.460350920701841	0.973145251121683
0.460660921321844	0.973218432638203
0.460970921941844	0.973291066973307
0.461280922561845	0.973363154023085
0.461590923181848	0.973434693679741
0.461900923801848	0.973505685843642
0.462210924421849	0.973576130411701
0.462520925041851	0.973646027279542
0.462830925661852	0.973715376349340
0.463140926281853	0.973784177520398
0.463450926901855	0.973852430693983
0.463760927521856	0.973920135772765
0.464070928141856	0.973987292657693
0.464380928761859	0.974053901251804
0.464690929381859	0.974119961460049
0.465000930001860	0.974185473182616
0.465310930621863	0.974250436326500
0.465620931241863	0.974314850793022
0.465930931861864	0.974378716486588
0.466240932481867	0.974442033311024
0.466550933101867	0.974504801170636
0.466860933721868	0.974567019967944
0.467170934341870	0.974628689605981
0.467480934961871	0.974689809987447
0.467790935581871	0.974750381014101
0.468100936201874	0.974810402588966
0.468410936821875	0.974869874611719
0.468720937441875	0.974928796983298
0.469030938061878	0.974987169603040
0.469340938681878	0.975044992370982
0.469650939301879	0.975102265184172
0.469960939921882	0.975158987937567
0.470270940541882	0.975215160532013
0.470580941161883	0.975270782856155
0.470890941781885	0.975325854810325
0.471200942401886	0.975380376280958
0.471510943021886	0.975434347164753
0.471820943641889	0.975487767347405
0.472130944261890	0.975540636721196
0.472440944881890	0.975592955171088
0.472750945501893	0.975644722582780
0.473060946121893	0.975695938842290
0.473370946741894	0.975746603830892
0.473680947361897	0.975796717430771
0.473990947981897	0.975846279522323
0.474300948601898	0.975895289981924
0.474610949221900	0.975943748685444
0.474920949841901	0.975991655509061
0.475230950461901	0.976039010326444
0.475540951081904	0.976085813007016
0.475850951701905	0.976132063420439
0.476160952321905	0.976177761434102
0.476470952941908	0.976222906914785
0.476780953561908	0.976267499725602
0.477090954181909	0.976311539729507
0.477400954801909	0.976355026786307
0.477710955421912	0.976397960752657
0.478020956041913	0.976440341486680
0.478330956661913	0.976482168844915
0.478640957281916	0.976523442676869
0.478950957901916	0.976564162835415
0.479260958521917	0.976604329170349
0.479570959141920	0.976643941525854
0.479880959761920	0.976682999750718
0.480190960381921	0.976721503687574
0.480500961001923	0.976759453178486
0.480810961621924	0.976796848063828
0.481120962241924	0.976833688181075
0.481430962861927	0.976869973368121
0.481740963481928	0.976905703459871
0.482050964101928	0.976940878291094
0.482360964721931	0.976975497692060
0.482670965341931	0.977009561493430
0.482980965961932	0.977043069525446
0.483290966581935	0.977076021616434
0.483600967201935	0.977108417590068
0.483910967821936	0.977140257272594
0.484220968441938	0.977171540488250
0.484530969061939	0.977202267059499
0.484840969681939	0.977232436807522
0.485150970301942	0.977262049552902
0.485460970921943	0.977291105115470
0.485770971541943	0.977319603312936
0.486080972161946	0.977347543963442
0.486390972781946	0.977374926885111
0.486700973401947	0.977401751893260
0.487010974021950	0.977428018805991
0.487320974641950	0.977453727435067
0.487630975261951	0.977478877599186
0.487940975881953	0.977503469112352
0.488250976501954	0.977527501790426
0.488560977121954	0.977550975445677
0.488870977741957	0.977573889897119
0.489180978361958	0.977596244956639
0.489490978981958	0.977618040443609
0.489800979601961	0.977639276170387
0.490110980221961	0.977659951956154
0.490420980841962	0.977680067618940
0.490730981461965	0.977699622977440
0.491040982081965	0.977718617849101
0.491350982701966	0.977737052056106
0.491660983321968	0.977754925422786
0.491970983941969	0.977772237769551
0.492280984561969	0.977788988922560
0.492590985181972	0.977805178711168
0.492900985801973	0.977820806961971
0.493210986421973	0.977835873507315
0.493520987041976	0.977850378181226
0.493830987661976	0.977864320818465
0.494140988281977	0.977877701260005
0.494450988901980	0.977890519344662
0.494760989521980	0.977902774919824
0.495070990141981	0.977914467831622
0.495380990761983	0.977925597932226
0.495690991381984	0.977936165075371
0.496000992001984	0.977946169120229
0.496310992621985	0.977955609930906
0.496620993241988	0.977964487371723
0.496930993861988	0.977972801314673
0.497240994481989	0.977980551637373
0.497550995101991	0.977987738218190
0.497860995721992	0.977994360944066
0.498170996341992	0.978000419705157
0.498480996961995	0.978005914397425
0.498790997581996	0.978010844924459
0.499100998201996	0.978015211193177
0.499410998821999	0.978019013117391
0.499720999442000	0.978022250617596
0.500031000062000	0.978024923619795
0.500341000682003	0.978027032060990
0.500651001302003	0.978028575877721
0.500961001922004	0.978029555020681
0.501271002542006	0.978029969443929
0.501581003162007	0.978029819112579
0.501891003782008	0.978029103996256
0.502201004402010	0.978027824074302
0.502511005022011	0.978025979337297
0.502821005642011	0.978023569777685
0.503131006262014	0.978020595404592
0.503441006882015	0.978017056230323
0.503751007502015	0.978012952282078
0.504061008122018	0.978008283590658
0.504371008742018	0.978003050201239
0.504681009362019	0.977997252167925
0.504991009982022	0.977990889555360
0.505301010602022	0.977983962436929
0.505611011222023	0.977976470902039
0.505921011842025	0.977968415044382
0.506231012462026	0.977959794973424
0.506541013082026	0.977950610812595
0.506851013702029	0.977940862688921
0.507161014322030	0.977930550750659
0.507471014942030	0.977919675152557
0.507781015562033	0.977908236064839
0.508091016182033	0.977896233669324
0.508401016802034	0.977883668160433
0.508711017422037	0.977870539749444
0.509021018042037	0.977856848655263
0.509331018662038	0.977842595117182
0.509641019282040	0.977827779383514
0.509951019902041	0.977812401718245
0.510261020522041	0.977796462402647
0.510571021142044	0.977779961727166
0.510881021762045	0.977762900002584
0.511191022382045	0.977745277553959
0.511501023002048	0.977727094716939
0.511811023622048	0.977708351850152
0.512121024242049	0.977689049321101
0.512431024862052	0.977669187516249
0.512741025482052	0.977648766843480
0.513051026102053	0.977627787716418
0.513361026722055	0.977606250573808
0.513671027342056	0.977584155868350
0.513981027962056	0.977561504067023
0.514291028582059	0.977538295660562
0.514601029202060	0.977514531151045
0.514911029822060	0.977490211059556
0.515221030442063	0.977465335926972
0.515531031062063	0.977439906310239
0.515841031682064	0.977413922781759
0.516151032302064	0.977387385937021
0.516461032922067	0.977360296388175
0.516771033542068	0.977332654763876
0.517081034162068	0.977304461711795
0.517391034782071	0.977275717899206
0.517701035402071	0.977246424010682
0.518011036022072	0.977216580752610
0.518321036642075	0.977186188845612
0.518631037262075	0.977155249033193
0.518941037882076	0.977123762077329
0.519251038502078	0.977091728756520
0.519561039122079	0.977059149870249
0.519871039742079	0.977026026238594
0.520181040362082	0.976992358697484
0.520491040982083	0.976958148105288
0.520801041602083	0.976923395339071
0.521111042222086	0.976888101292925
0.521421042842086	0.976852266881314
0.521731043462087	0.976815893040364
0.522041044082090	0.976778980722276
0.522351044702090	0.976741530900300
0.522661045322091	0.976703544565961
0.522971045942093	0.976665022729668
0.523281046562094	0.976625966423542
0.523591047182094	0.976586376694366
0.523901047802097	0.976546254609816
0.524211048422098	0.976505601257904
0.524521049042098	0.976464417743411
0.524831049662101	0.976422705189451
0.525141050282101	0.976380464738737
0.525451050902102	0.976337697550241
0.525761051522105	0.976294404806368
0.526071052142105	0.976250587698525
0.526381052762106	0.976206247443279
0.526691053382108	0.976161385271435
0.527001054002109	0.976116002431211
0.527311054622109	0.976070100189952
0.527621055242112	0.976023679828165
0.527931055862113	0.975976742644563
0.528241056482113	0.975929289956432
0.528551057102116	0.975881323092575
0.528861057722116	0.975832843401348
0.529171058342117	0.975783852243759
0.529481058962120	0.975734350996838
0.529791059582120	0.975684341051652
0.530101060202121	0.975633823816154
0.530411060822123	0.975582800706357
0.530721061442124	0.975531273157781
0.531031062062125	0.975479242617608
0.531341062682127	0.975426710540979
0.531651063302128	0.975373678402317
0.531961063922128	0.975320147680837
0.532271064542131	0.975266119874492
0.532581065162131	0.975211596482677
0.532891065782132	0.975156579025898
0.533201066402135	0.975101069024538
0.533511067022135	0.975045068014127
0.533821067642136	0.974988577537192
0.534131068262138	0.974931599142043
0.534441068882139	0.974874134390217
0.534751069502140	0.974816184843434
0.535061070122140	0.974757752073698
0.535371070742143	0.974698837657552
0.535681071362143	0.974639443178430
0.535991071982144	0.974579570218541
0.536301072602146	0.974519220372476
0.536611073222147	0.974458395228485
0.536921073842148	0.974397096382677
0.537231074462150	0.974335325435217
0.537541075082151	0.974273083977382
0.537851075702151	0.974210373610159
0.538161076322154	0.974147195929674
0.538471076942155	0.974083552530018
0.538781077562155	0.974019445005607
0.539091078182158	0.973954874942943
0.539401078802158	0.973889843933878
0.539711079422159	0.973824353552180
0.540021080042161	0.973758405378918
0.540331080662162	0.973692000980499
0.540641081282163	0.973625141920449
0.540951081902165	0.973557829749940
0.541261082522166	0.973490066015115
0.541571083142166	0.973421852250206
0.541881083762169	0.973353189979169
0.542191084382170	0.973284080712276
0.542501085002170	0.973214525949118
0.542811085622173	0.973144527177652
0.543121086242173	0.973074085863445
0.543431086862174	0.973003203463880
0.543741087482177	0.972931881419360
0.544051088102177	0.972860121145250
0.544361088722178	0.972787924048052
0.544671089342180	0.972715291508674
0.544981089962181	0.972642224888206
0.545291090582181	0.972568725528073
0.545601091202184	0.972494794743026
0.545911091822185	0.972420433829711
0.546221092442185	0.972345644054228
0.546531093062188	0.972270426663967
0.546841093682188	0.972194782870871
0.547151094302189	0.972118713865635
0.547461094922192	0.972042220807554
0.547771095542192	0.971965304827190
0.548081096162193	0.971887967020631
0.548391096782195	0.971810208457793
0.548701097402196	0.971732030168662
0.549011098022196	0.971653433156283
0.549321098642199	0.971574418382044
0.549631099262200	0.971494986774383
0.549941099882200	0.971415139224349
0.550251100502203	0.971334876585018
0.550561101122203	0.971254199666260
0.550871101742204	0.971173109244171
0.551181102362207	0.971091606045564
0.551491102982207	0.971009690762075
0.551801103602208	0.970927364038916
0.552111104222210	0.970844626471777
0.552421104842211	0.970761478622410
0.552731105462211	0.970677920992596
0.553041106082214	0.970593954049086
0.553351106702215	0.970509578199049
0.553661107322215	0.970424793807767
0.553971107942218	0.970339601189490
0.554281108562218	0.970254000602292
0.554591109182219	0.970167992257895
0.554901109802219	0.970081576309978
0.555211110422222	0.969994752861960
0.555521111042223	0.969907521959561
0.555831111662223	0.969819883595487
0.556141112282226	0.969731837702856
0.556451112902226	0.969643384158361
0.556761113522227	0.969554522785143
0.557071114142230	0.969465253336724
0.557381114762230	0.969375575517793
0.557691115382231	0.969285488966248
0.558001116002233	0.969194993261001
0.558311116622234	0.969104087919529
0.558621117242234	0.969012772393463
0.558931117862237	0.968921046075823
0.559241118482238	0.968828908292111
0.559551119102238	0.968736358305164
0.559861119722241	0.968643395315747
0.560171120342241	0.968550018450404
0.560481120962242	0.968456226780592
0.560791121582245	0.968362019302571
0.561101122202245	0.968267394950233
0.561411122822246	0.968172352590794
0.561721123442248	0.968076891020674
0.562031124062249	0.967981008971139
0.562341124682249	0.967884705103780
0.562651125302252	0.967787978009700
0.562961125922253	0.967690826217898
0.563271126542253	0.967593248182019
0.563581127162256	0.967495242285279
0.563891127782256	0.967396806852786
0.564201128402257	0.967297940126462
0.564511129022260	0.967198640286348
0.564821129642260	0.967098905444739
0.565131130262261	0.966998733639780
0.565441130882263	0.966898122843817
0.565751131502264	0.966797070958399
0.566061132122264	0.966695575817573
0.566371132742267	0.966593635186896
0.566681133362268	0.966491246761809
0.566991133982268	0.966388408172158
0.567301134602271	0.966285116977636
0.567611135222271	0.966181370671833
0.567921135842272	0.966077166682134
0.568231136462275	0.965972502370887
0.568541137082275	0.965867375029021
0.568851137702276	0.965761781889207
0.569161138322278	0.965655720113866
0.569471138942279	0.965549186806559
0.569781139562279	0.965442179003092
0.570091140182282	0.965334693679863
0.570401140802283	0.965226727751291
0.570711141422283	0.965118278068642
0.571021142042286	0.965009341427354
0.571331142662287	0.964899914560845
0.571641143282287	0.964789994148301
0.571951143902290	0.964679576804807
0.572261144522290	0.964568659100681
0.572571145142291	0.964457237541563
0.572881145762293	0.964345308586630
0.573191146382294	0.964232868639356
0.573501147002295	0.964119914055874
0.573811147622295	0.964006441137630
0.574121148242298	0.963892446145399
0.574431148862298	0.963777925286434
0.574741149482299	0.963662874727707
0.575051150102302	0.963547290590801
0.575361150722302	0.963431168956202
0.575671151342303	0.963314505862959
0.575981151962305	0.963197297314568
0.576291152582306	0.963079539271377
0.576601153202306	0.962961227666146
0.576911153822309	0.962842358395469
0.577221154442310	0.962722927321461
0.577531155062310	0.962602930281039
0.577841155682313	0.962482363081309
0.578151156302313	0.962361221504713
0.578461156922314	0.962239501309167
0.578771157542317	0.962117198232029
0.579081158162317	0.961994307988694
0.579391158782318	0.961870826282472
0.579701159402320	0.961746748795046
0.580011160022321	0.961622071198501
0.580321160642321	0.961496789155190
0.580631161262324	0.961370898316363
0.580941161882325	0.961244394327569
0.581251162502325	0.961117272832404
0.581561163122328	0.960989529469071
0.581871163742328	0.960861159881229
0.582181164362329	0.960732159710748
0.582491164982331	0.960602524609185
0.582801165602332	0.960472250233194
0.583111166222333	0.960341332252912
0.583421166842335	0.960209766345473
0.583731167462336	0.960077548213010
0.584041168082336	0.959944673564658
0.584351168702339	0.959811138138093
0.584661169322340	0.959676937691969
0.584971169942340	0.959542068007400
0.585281170562343	0.959406524898417
0.585591171182343	0.959270304203722
0.585901171802344	0.959133401801650
0.586211172422347	0.958995813601966
0.586521173042347	0.958857535556669
0.586831173662348	0.958718563651752
0.587141174282350	0.958578893925389
0.587451174902351	0.958438522455686
0.587761175522351	0.958297445372266
0.588071176142354	0.958155658855840
0.588381176762355	0.958013159137975
0.588691177382355	0.957869942512134
0.589001178002358	0.957726005323533
0.589311178622358	0.957581343987846
0.589621179242359	0.957435954973940
0.589931179862362	0.957289834828260
0.590241180482362	0.957142980154125
0.590551181102363	0.956995387637638
0.590861181722365	0.956847054032023
0.591171182342366	0.956697976167707
0.591481182962366	0.956548150953368
0.591791183582369	0.956397575378374
0.592101184202370	0.956246246516912
0.592411184822370	0.956094161527964
0.592721185442373	0.955941317655062
0.593031186062373	0.955787712234625
0.593341186682374	0.955633342695377
0.593651187302374	0.955478206557909
0.593961187922377	0.955322301437668
0.594271188542378	0.955165625054123
0.594581189162378	0.955008175219172
0.594891189782381	0.954849949853128
0.595201190402381	0.954690946975031
0.595511191022382	0.954531164714490
0.595821191642385	0.954370601301109
0.596131192262385	0.954209255084578
0.596441192882386	0.954047124514784
0.596751193502388	0.953884208158482
0.597061194122389	0.953720504697849
0.597371194742389	0.953556012925784
0.597681195362392	0.953390731757290
0.597991195982393	0.953224660221271
0.598301196602393	0.953057797468180
0.598611197222396	0.952890142766676
0.598921197842396	0.952721695509590
0.599231198462397	0.952552455210169
0.599541199082400	0.952382421508280
0.599851199702400	0.952211594163570
0.600161200322401	0.952039973066471
0.600471200942403	0.951867558229642
0.600781201562404	0.951694349793785
0.601091202182404	0.951520348026127
0.601401202802407	0.951345553324385
0.601711203422408	0.951169966212107
0.602021204042408	0.950993587342039
0.602331204662411	0.950816417495690
0.602641205282411	0.950638457585320
0.602951205902412	0.950459708651660
0.603261206522415	0.950280171861800
0.603571207142415	0.950099848516334
0.603881207762416	0.949918740044513
0.604191208382418	0.949736848000316
0.604501209002419	0.949554174071369
0.604811209622419	0.949370720071873
0.605121210242422	0.949186487939142
0.605431210862423	0.949001479747295
0.605741211482423	0.948815697686029
0.606051212102426	0.948629144079508
0.606361212722426	0.948441821371728
0.606671213342427	0.948253732132278
0.606981213962430	0.948064879055216
0.607291214582430	0.947875264953340
0.607601215202431	0.947684892762725
0.607911215822433	0.947493765538059
0.608221216442434	0.947301886454446
0.608531217062434	0.947109258800102
0.608841217682437	0.946915885981073
0.609151218302438	0.946721771516732
0.609461218922438	0.946526919039520
0.609771219542441	0.946331332290435
0.610081220162441	0.946135015122082
0.610391220782442	0.945937971489166
0.610701221402445	0.945740205457656
0.611011222022445	0.945541721190780
0.611321222642446	0.945342522955233
0.611631223262449	0.945142615117301
0.611941223882449	0.944942002137026
0.612251224502449	0.944740688571548
0.612561225122450	0.944538679068033
0.612871225742453	0.944335978362385
0.613181226362453	0.944132591278996
0.613491226982454	0.943928522728237
0.613801227602457	0.943723777696794
0.614111228222457	0.943518361256047
0.614421228842457	0.943312278554239
0.614731229462460	0.943105534806522
0.615041230082461	0.942898135306161
0.615351230702461	0.942690085413489
0.615661231322464	0.942481390548136
0.615971231942465	0.942272056201024
0.616281232562465	0.942062087914889
0.616591233182468	0.941851491292496
0.616901233802468	0.941640271990807
0.617211234422469	0.941428435712261
0.617521235042472	0.941215988212015
0.617831235662472	0.941002935285645
0.618141236282473	0.940789282770918
0.618451236902475	0.940575036541837
0.618761237522476	0.940360202509860
0.619071238142476	0.940144786612927
0.619381238762479	0.939928794822000
0.619691239382480	0.939712233128107
0.620001240002480	0.939495107548736
0.620311240622483	0.939277424114537
0.620621241242483	0.939059188873957
0.620931241862484	0.938840407886559
0.621241242482487	0.938621087220220
0.621551243102487	0.938401232946814
0.621861243722488	0.938180851144261
0.622171244342490	0.937959947880547
0.622481244962491	0.937738529229083
0.622791245582491	0.937516601248140
0.623101246202494	0.937294169989003
0.623411246822495	0.937071241485210
0.623721247442495	0.936847821754894
0.624031248062498	0.936623916796733
0.624341248682498	0.936399532583008
0.624651249302499	0.936174675060897
0.624961249922502	0.935949350145663
0.625271250542502	0.935723563723597
0.625581251162503	0.935497321641341
0.625891251782505	0.935270629707674
0.626201252402506	0.935043493690926
0.626511253022506	0.934815919313859
0.626821253642509	0.934587912250286
0.627131254262510	0.934359478127759
0.627441254882510	0.934130622517876
0.627751255502513	0.933901350936249
0.628061256122513	0.933671668841765
0.628371256742514	0.933441581633981
0.628681257362517	0.933211094646894
0.628991257982517	0.932980213147746
0.629301258602518	0.932748942342400
0.629611259222520	0.932517287354986
0.629921259842521	0.932285253249929
0.630231260462521	0.932052845007202
0.630541261082524	0.931820067535784
0.630851261702525	0.931586925663712
0.631161262322525	0.931353424135897
0.631471262942528	0.931119567621916
0.631781263562528	0.930885360695917
0.632091264182529	0.930650807858079
0.632401264802529	0.930415913511176
0.632711265422532	0.930180681973125
0.633021266042533	0.929945117471063
0.633331266662533	0.929709224137176
0.633641267282536	0.929473006014450
0.633951267902536	0.929236467045016
0.634261268522537	0.928999611081547
0.634571269142540	0.928762441875874
0.634881269762540	0.928524963080516
0.635191270382541	0.928287178253360
0.635501271002543	0.928049090849352
0.635811271622544	0.927810704223614
0.636121272242544	0.927572021630547
0.636431272862547	0.927333046221173
0.636741273482548	0.927093781048123
0.637051274102548	0.926854229056106
0.637361274722551	0.926614393093338
0.637671275342551	0.926374275896198
0.637981275962552	0.926133880107880
0.638291276582555	0.925893208260501
0.638601277202555	0.925652262786707
0.638911277822556	0.925411046015608
0.639221278442558	0.925169560169861
0.639531279062559	0.924927807374084
0.639841279682559	0.924685789650123
0.640151280302562	0.924443508913010
0.640461280922563	0.924200966983899
0.640771281542563	0.923958165574719
0.641081282162566	0.923715106305068
0.641391282782566	0.923471790690745
0.641701283402567	0.923228220150211
0.642011284022570	0.922984396003067
0.642321284642570	0.922740319475851
0.642631285262571	0.922495991694531
0.642941285882573	0.922251413695177
0.643251286502574	0.922006586417466
0.643561287122574	0.921761510710860
0.643871287742577	0.921516187334610
0.644181288362578	0.921270616954235
0.644491288982578	0.921024800153532
0.644801289602581	0.920778737427416
0.645111290222581	0.920532429183861
0.645421290842582	0.920285875749054
0.645731291462585	0.920039077372093
0.646041292082585	0.919792034215143
0.646351292702586	0.919544746367140
0.646661293322588	0.919297213839242
0.646971293942589	0.919049436567364
0.647281294562589	0.918801414419464
0.647591295182592	0.918553147187555
0.647901295802593	0.918304634599589
0.648211296422593	0.918055876313335
0.648521297042596	0.917806871927142
0.648831297662596	0.917557620973275
0.649141298282597	0.917308122926878
0.649451298902600	0.917058377202594
0.649761299522600	0.916808383161939
0.650071300142601	0.916558140111154
0.650381300762603	0.916307647308113
0.650691301382604	0.916056903960234
0.651001302002604	0.915805909227253
0.651311302622605	0.915554662228146
0.651621303242608	0.915303162037988
0.651931303862608	0.915051407689990
0.652241304482609	0.914799398186714
0.652551305102611	0.914547132490879
0.652861305722612	0.914294609533943
0.653171306342612	0.914041828218463
0.653481306962615	0.913788787418496
0.653791307582616	0.913535485983717
0.654101308202616	0.913281922739296
0.654411308822619	0.913028096494645
0.654721309442619	0.912774006033294
0.655031310062620	0.912519650131082
0.655341310682623	0.912265027544970
0.655651311302623	0.912010137024049
0.655961311922624	0.911754977307435
0.656271312542627	0.911499547128221
0.656581313162627	0.911243845214558
0.656891313782627	0.910987870294365
0.657201314402630	0.910731621095899
0.657511315022631	0.910475096348380
0.657821315642631	0.910218294785633
0.658131316262634	0.909961215154747
0.658441316882635	0.909703856201416
0.658751317502635	0.909446216690410
0.659061318122638	0.909188295401630
0.659371318742638	0.908930091120564
0.659681319362639	0.908671602660202
0.659991319982642	0.908412828850576
0.660301320602642	0.908153768537907
0.660611321222643	0.907894420598180
0.660921321842645	0.907634783930158
0.661231322462646	0.907374857458222
0.661541323082646	0.907114640139144
0.661851323702649	0.906854130957228
0.662161324322650	0.906593328928839
0.662471324942650	0.906332233106997
0.662781325562653	0.906070842580757
0.663091326182653	0.905809156470969
0.663401326802654	0.905547173942875
0.663711327422657	0.905284894201195
0.664021328042657	0.905022316487843
0.664331328662658	0.904759440093231
0.664641329282660	0.904496264349459
0.664951329902661	0.904232788633496
0.665261330522661	0.903969012372655
0.665571331142664	0.903704935038210
0.665881331762665	0.903440556152653
0.666191332382665	0.903175875290141
0.666501333002668	0.902910892073791
0.666811333622668	0.902645606178814
0.667121334242669	0.902380017337120
0.667431334862672	0.902114125331217
0.667741335482672	0.901847930000478
0.668051336102673	0.901581431239643
0.668361336722675	0.901314628998814
0.668671337342676	0.901047523287154
0.668981337962676	0.900780114170706
0.669291338582679	0.900512401774980
0.669601339202680	0.900244386281362
0.669911339822680	0.899976067934045
0.670221340442683	0.899707447036109
0.670531341062683	0.899438523950031
0.670841341682684	0.899169299097631
0.671151342302684	0.898899772965799
0.671461342922687	0.898629946099455
0.671771343542688	0.898359819103035
0.672081344162688	0.898089392646607
0.672391344782691	0.897818667459549
0.672701345402691	0.897547644331591
0.673011346022692	0.897276324116288
0.673321346642695	0.897004707727661
0.673631347262695	0.896732796139563
0.673941347882696	0.896460590390970
0.674251348502698	0.896188091577811
0.674561349122699	0.895915300859642
0.674871349742699	0.895642219456205
0.675181350362702	0.895368848646007
0.675491350982703	0.895095189769880
0.675801351602703	0.894821244227843
0.676111352222706	0.894547013476818
0.676421352842706	0.894272499034075
0.676731353462707	0.893997702478589
0.677041354082710	0.893722625442270
0.677351354702710	0.893447269613690
0.677661355322711	0.893171636744560
0.677971355942713	0.892895728638754
0.678281356562714	0.892619547153786
0.678591357182714	0.892343094204226
0.678901357802717	0.892066371759064
0.679211358422718	0.891789381840587
0.679521359042718	0.891512126524988
0.679831359662721	0.891234607934742
0.680141360282721	0.890956828252562
0.680451360902722	0.890678789703414
0.680761361522725	0.890400494566397
0.681071362142725	0.890121945168350
0.681381362762726	0.889843143880600
0.681691363382728	0.889564093129432
0.682001364002729	0.889284795378208
0.682311364622730	0.889005253138882
0.682621365242732	0.888725468970658
0.682931365862733	0.888445445469597
0.683241366482733	0.888165185280671
0.683551367102736	0.887884691085232
0.683861367722736	0.887603965607201
0.684171368342737	0.887323011607864
0.684481368962740	0.887041831888954
0.684791369582740	0.886760429288077
0.685101370202741	0.886478806679391
0.685411370822743	0.886196966971246
0.685721371442744	0.885914913107488
0.686031372062744	0.885632648065496
0.686341372682747	0.885350174852114
0.686651373302748	0.885067496507252
0.686961373922748	0.884784616098090
0.687271374542751	0.884501536726561
0.687581375162751	0.884218261514233
0.687891375782752	0.883934793615366
0.688201376402755	0.883651136207383
0.688511377022755	0.883367292492501
0.688821377642756	0.883083265697535
0.689131378262758	0.882799059070897
0.689441378882759	0.882514675879779
0.689751379502759	0.882230119417948
0.690061380122760	0.881945392992154
0.690371380742763	0.881660499929856
0.690681381362763	0.881375443579399
0.690991381982764	0.881090227297134
0.691301382602766	0.880804854461808
0.691611383222767	0.880519328463109
0.691921383842768	0.880233652703420
0.692231384462770	0.879947830600350
0.692541385082771	0.879661865578797
0.692851385702771	0.879375761074955
0.693161386322774	0.879089520537479
0.693471386942774	0.878803147416595
0.693781387562775	0.878516645177942
0.694091388182778	0.878230017284975
0.694401388802778	0.877943267213712
0.694711389422779	0.877656398442077
0.695021390042781	0.877369414447976
0.695331390662782	0.877082318717728
0.695641391282783	0.876795114736649
0.695951391902785	0.876507805990097
0.696261392522786	0.876220395965295
0.696571393142786	0.875932888147650
0.696881393762789	0.875645286021517
0.697191394382790	0.875357593068727
0.697501395002790	0.875069812765912
0.697811395622793	0.874781948589140
0.698121396242793	0.874494004008096
0.698431396862794	0.874205982485575
0.698741397482797	0.873917887478883
0.699051398102797	0.873629722438391
0.699361398722798	0.873341490810040
0.699671399342800	0.873053196024292
0.699981399962801	0.872764841506080
0.700291400582801	0.872476430672873
0.700601401202804	0.872187966928250
0.700911401822805	0.871899453665331
0.701221402442805	0.871610894266742
0.701531403062808	0.871322292099910
0.701841403682808	0.871033650523899
0.702151404302809	0.870744972878921
0.702461404922812	0.870456262492735
0.702771405542812	0.870167522682574
0.703081406162813	0.869878756744361
0.703391406782815	0.869589967959348
0.703701407402816	0.869301159596435
0.704011408022816	0.869012334904149
0.704321408642819	0.868723497113927
0.704631409262820	0.868434649440578
0.704941409882820	0.868145795080023
0.705251410502823	0.867856937208865
0.705561411122823	0.867568078986966
0.705871411742824	0.867279223552661
0.706181412362827	0.866990374022127
0.706491412982827	0.866701533495998
0.706801413602828	0.866412705051585
0.707111414222830	0.866123891745741
0.707421414842831	0.865835096612435
0.707731415462831	0.865546322665127
0.708041416082834	0.865257572896581
0.708351416702835	0.864968850275017
0.708661417322835	0.864680157744434
0.708971417942838	0.864391498230729
0.709281418562838	0.864102874632935
0.709591419182839	0.863814289828539
0.709901419802839	0.863525746667326
0.710211420422842	0.863237247979779
0.710521421042843	0.862948796570494
0.710831421662843	0.862660395218145
0.711141422282846	0.862372046680659
0.711451422902846	0.862083753685870
0.711761423522847	0.861795518939317
0.712071424142850	0.861507345123235
0.712381424762850	0.861219234890762
0.712691425382851	0.860931190873621
0.713001426002853	0.860643215671187
0.713311426622854	0.860355311866927
0.713621427242854	0.860067482010092
0.713931427862857	0.859779728627436
0.714241428482858	0.859492054219687
0.714551429102858	0.859204461259425
0.714861429722861	0.858916952196411
0.715171430342861	0.858629529452220
0.715481430962862	0.858342195419718
0.715791431582865	0.858054952471507
0.716101432202865	0.857767802945885
0.716411432822866	0.857480749163368
0.716721433442868	0.857193793409339
0.717031434062869	0.856906937950537
0.717341434682869	0.856620185020965
0.717651435302872	0.856333536831328
0.717961435922873	0.856046995566166
0.718271436542873	0.855760563382176
0.718581437162876	0.855474242411116
0.718891437782876	0.855188034755221
0.719201438402877	0.854901942496611
0.719511439022880	0.854615967682819
0.719821439642880	0.854330112343490
0.720131440262881	0.854044378476826
0.720441440882883	0.853758768054609
0.720751441502884	0.853473283028165
0.721061442122884	0.853187925316935
0.721371442742887	0.852902696818393
0.721681443362888	0.852617599401152
0.721991443982888	0.852332634912895
0.722301444602891	0.852047805171324
0.722611445222891	0.851763111970830
0.722921445842892	0.851478557082451
0.723231446462895	0.851194142246697
0.723541447082895	0.850909869186957
0.723851447702896	0.850625739595881
0.724161448322898	0.850341755142372
0.724471448942899	0.850057917476410
0.724781449562900	0.849774228214903
0.725091450182902	0.849490688959062
0.725401450802903	0.849207301278507
0.725711451422903	0.848924066728450
0.726021452042906	0.848640986833042
0.726331452662906	0.848358063093994
0.726641453282907	0.848075296997063
0.726951453902910	0.847792689994538
0.727261454522910	0.847510243523410
0.727571455142911	0.847227958999848
0.727881455762913	0.846945837807636
0.728191456382914	0.846663881323116
0.728501457002915	0.846382090887858
0.728811457622915	0.846100467831582
0.729121458242918	0.845819013455151
0.729431458862918	0.845537729045078
0.729741459482919	0.845256615864412
0.730051460102921	0.844975675155657
0.730361460722922	0.844694908140294
0.730671461342923	0.844414316024050
0.730981461962925	0.844133899986865
0.731291462582926	0.843853661195156
0.731601463202926	0.843573600794887
0.731911463822929	0.843293719910637
0.732221464442930	0.843014019652246
0.732531465062930	0.842734501108104
0.732841465682933	0.842455165353485
0.733151466302933	0.842176013441202
0.733461466922934	0.841897046409566
0.733771467542936	0.841618265280449
0.734081468162937	0.841339671058022
0.734391468782938	0.841061264731299
0.734701469402940	0.840783047272269
0.735011470022941	0.840505019639211
0.735321470642941	0.840227182772838
0.735631471262944	0.839949537600852
0.735941471882945	0.839672085038299
0.736251472502945	0.839394825980075
0.736561473122948	0.839117761314695
0.736871473742948	0.838840891911366
0.737181474362949	0.838564218629768
0.737491474982952	0.838287742315893
0.737801475602952	0.838011463802518
0.738111476222953	0.837735383911807
0.738421476842955	0.837459503453020
0.738731477462956	0.837183823226181
0.739041478082956	0.836908344018634
0.739351478702959	0.836633066607204
0.739661479322960	0.836357991760282
0.739971479942960	0.836083120234245
0.740281480562963	0.835808452779778
0.740591481182963	0.835533990133534
0.740901481802964	0.835259733028194
0.741211482422967	0.834985682185648
0.741521483042967	0.834711838321356
0.741831483662968	0.834438202143090
0.742141484282970	0.834164774349417
0.742451484902971	0.833891555638740
0.742761485522971	0.833618546693487
0.743071486142974	0.833345748199578
0.743381486762975	0.833073160831306
0.743691487382975	0.832800785261951
0.744001488002978	0.832528622158240
0.744311488622978	0.832256672182147
0.744621489242979	0.831984935994358
0.744931489862982	0.831713414247686
0.745241490482982	0.831442107598660
0.745551491102983	0.831171016693925
0.745861491722985	0.830900142184838
0.746171492342986	0.830629484714064
0.746481492962986	0.830359044929507
0.746791493582989	0.830088823474166
0.747101494202990	0.829818820991714
0.747411494822990	0.829549038122635
0.747721495442993	0.829279475516096
0.748031496062993	0.829010133811982
0.748341496682994	0.828741013657144
0.748651497302994	0.828472115698368
0.748961497922997	0.828203440583591
0.749271498542998	0.827934988966419
0.749581499162998	0.827666761497301
0.749891499783001	0.827398758836589
0.750201500403001	0.827130981641078
0.750511501023002	0.826863430577136
0.750821501643005	0.826596106313309
0.751131502263005	0.826329009523094
0.751441502883006	0.826062140884210
0.751751503503008	0.825795501079714
0.752061504123009	0.825529090801722
0.752371504743009	0.825262910744235
0.752681505363012	0.824996961611005
0.752991505983013	0.824731244110631
0.753301506603013	0.824465758960077
0.753611507223016	0.824200506886704
0.753921507843016	0.823935488618943
0.754231508463017	0.823670704903470
0.754541509083020	0.823406156486961
0.754851509703020	0.823141844130745
0.755161510323021	0.822877768602773
0.755471510943023	0.822613930685097
0.755781511563024	0.822350331162902
0.756091512183024	0.822086970841250
0.756401512803027	0.821823850528546
0.756711513423028	0.821560971047851
0.757021514043028	0.821298333233082
0.757331514663031	0.821035937933483
0.757641515283031	0.820773786004315
0.757951515903032	0.820511878319375
0.758261516523035	0.820250215763243
0.758571517143035	0.819988799231757
0.758881517763036	0.819727629638158
0.759191518383038	0.819466707908065
0.759501519003039	0.819206034980792
0.759811519623039	0.818945611810126
0.760121520243042	0.818685439366242
0.760431520863043	0.818425518632510
0.760741521483043	0.818165850608703
0.761051522103046	0.817906436310227
0.761361522723046	0.817647276769830
0.761671523343047	0.817388373031826
0.761981523963050	0.817129726161513
0.762291524583050	0.816871337241163
0.762601525203051	0.816613207366020
0.762911525823053	0.816355337652667
0.763221526443054	0.816097729229381
0.763531527063054	0.815840383250715
0.763841527683057	0.815583300880662
0.764151528303058	0.815326483305620
0.764461528923058	0.815069931728740
0.764771529543061	0.814813647374374
0.765081530163062	0.814557631479314
0.765391530783062	0.814301885306169
0.765701531403065	0.814046410131121
0.766011532023065	0.813791207252144
0.766321532643066	0.813536277985734
0.766631533263068	0.813281623667646
0.766941533883069	0.813027245653008
0.767251534503070	0.812773145317300
0.767561535123070	0.812519324055180
0.767871535743073	0.812265783279409
0.768181536363073	0.812012524425908
0.768491536983074	0.811759548948636
0.768801537603077	0.811506858320602
0.769111538223077	0.811254454038899
0.769421538843078	0.811002337616511
0.769731539463080	0.810750510587504
0.770041540083081	0.810498974507940
0.770351540703081	0.810247730953685
0.770661541323084	0.809996781519049
0.770971541943085	0.809746127821116
0.771281542563085	0.809495771496903
0.771591543183088	0.809245714199931
0.771901543803088	0.808995957611238
0.772211544423089	0.808746503426183
0.772521545043092	0.808497353359617
0.772831545663092	0.808248509153271
0.773141546283093	0.807999972560307
0.773451546903095	0.807751745363883
0.773761547523096	0.807503829353039
0.774071548143096	0.807256226353078
0.774381548763099	0.807008938197983
0.774691549383100	0.806761966741456
0.775001550003100	0.806515313865303
0.775311550623103	0.806268981459296
0.775621551243103	0.806022971440079
0.775931551863104	0.805777285740279
0.776241552483106	0.805531926314058
0.776551553103107	0.805286895131098
0.776861553723108	0.805042194179851
0.777171554343110	0.804797825468081
0.777481554963111	0.804553791021338
0.777791555583111	0.804310092885684
0.778101556203114	0.804066733117953
0.778411556823115	0.803823713797877
0.778721557443115	0.803581037021335
0.779031558063118	0.803338704898082
0.779341558683118	0.803096719560713
0.779651559303119	0.802855083148613
0.779961559923122	0.802613797825752
0.780271560543122	0.802372865766887
0.780581561163123	0.802132289162844
0.780891561783125	0.801892070221126
0.781201562403126	0.801652211161834
0.781511563023126	0.801412714217973
0.781821563643129	0.801173581640613
0.782131564263130	0.800934815690375
0.782441564883130	0.800696418642875
0.782751565503133	0.800458392786297
0.783061566123133	0.800220740418980
0.783371566743134	0.799983463853229
0.783681567363137	0.799746565413346
0.783991567983137	0.799510047431736
0.784301568603138	0.799273912253641
0.784611569223140	0.799038162234110
0.784921569843141	0.798802799735899
0.785231570463141	0.798567827132267
0.785541571083144	0.798333246804243
0.785851571703145	0.798099061144543
0.786161572323145	0.797865272547641
0.786471572943148	0.797631883418220
0.786781573563148	0.797398896167773
0.787091574183149	0.797166313212648
0.787401574803149	0.796934136975299
0.787711575423152	0.796702369882644
0.788021576043153	0.796471014367428
0.788331576663153	0.796240072863128
0.788641577283156	0.796009547807731
0.788951577903156	0.795779441646092
0.789261578523157	0.795549756818613
0.789571579143160	0.795320495767663
0.789881579763160	0.795091660944046
0.790191580383161	0.794863254789398
0.790501581003163	0.794635279749572
0.790811581623164	0.794407738270348
0.791121582243164	0.794180632793589
0.791431582863167	0.793953965758828
0.791741583483168	0.793727739605167
0.792051584103168	0.793501956764630
0.792361584723171	0.793276619669305
0.792671585343171	0.793051730742753
0.792981585963172	0.792827292404811
0.793291586583175	0.792603307068001
0.793601587203175	0.792379777141799
0.793911587823176	0.792156705021778
0.794221588443178	0.791934093100268
0.794531589063179	0.791711943761564
0.794841589683179	0.791490259374004
0.795151590303182	0.791269042305025
0.795461590923183	0.791048294903139
0.795771591543183	0.790828019509717
0.796081592163186	0.790608218451269
0.796391592783186	0.790388894047280
0.796701593403187	0.790170048595285
0.797011594023190	0.789951684383956
0.797321594643190	0.789733803686912
0.797631595263191	0.789516408758472
0.797941595883193	0.789299501843093
0.798251596503194	0.789083085162014
0.798561597123194	0.788867160922777
0.798871597743197	0.788651731311871
0.799181598363198	0.788436798498490
0.799491598983198	0.788222364632766
0.799801599603201	0.788008431842525
0.800111600223201	0.787795002236226
0.800421600843202	0.787582077901286
0.800731601463205	0.787369660900098
0.801041602083205	0.787157753273938
0.801351602703206	0.786946357040666
0.801661603323208	0.786735474193028
0.801971603943209	0.786525106699208
0.802281604563209	0.786315256502434
0.802591605183212	0.786105925518954
0.802901605803213	0.785897115637857
0.803211606423213	0.785688828722305
0.803521607043216	0.785481066605773
0.803831607663216	0.785273831094251
0.804141608283217	0.785067123964703
0.804451608903220	0.784860946960472
0.804761609523220	0.784655301803246
0.805071610143221	0.784450190173206
0.805381610763224	0.784245613725043
0.805691611383224	0.784041574080612
0.806001612003224	0.783838072828795
0.806311612623225	0.783635111523964
0.806621613243228	0.783432691688690
0.806931613863228	0.783230814811420
0.807241614483229	0.783029482341341
0.807551615103232	0.782828695697503
0.807861615723232	0.782628456263987
0.808171616343232	0.782428765381380
0.808481616963235	0.782229624361401
0.808791617583236	0.782031034474218
0.809101618203236	0.781832996952560
0.809411618823239	0.781635512994293
0.809721619443240	0.781438583753824
0.810031620063240	0.781242210351138
0.810341620683243	0.781046393864176
0.810651621303243	0.780851135331546
0.810961621923244	0.780656435753211
0.811271622543247	0.780462296086670
0.811581623163247	0.780268717251800
0.811891623783248	0.780075700124091
0.812201624403250	0.779883245536367
0.812511625023251	0.779691354288693
0.812821625643251	0.779500027123753
0.813131626263254	0.779309264758530
0.813441626883255	0.779119067855844
0.813751627503255	0.778929437040767
0.814061628123258	0.778740372893705
0.814371628743258	0.778551875952311
0.814681629363259	0.778363946711820
0.814991629983262	0.778176585621484
0.815301630603262	0.777989793089715
0.815611631223263	0.777803569479995
0.815921631843265	0.777617915106625
0.816231632463266	0.777432830249351
0.816541633083266	0.777248315135988
0.816851633703269	0.777064369954142
0.817161634323270	0.776880994843641
0.817471634943270	0.776698189902869
0.817781635563273	0.776515955183544
0.818091636183273	0.776334290693266
0.818401636803274	0.776153196396322
0.818711637423277	0.775972672211393
0.819021638043277	0.775792718011631
0.819331638663278	0.775613333628127
0.819641639283280	0.775434518846218
0.819951639903281	0.775256273405088
0.820261640523281	0.775078597002013
0.820571641143284	0.774901489291544
0.820881641763285	0.774724949878641
0.821191642383285	0.774548978331827
0.821501643003288	0.774373574169399
0.821811643623288	0.774198736867120
0.822121644243289	0.774024465862992
0.822431644863292	0.773850760544856
0.822741645483292	0.773677620261585
0.823051646103293	0.773505044317298
0.823361646723295	0.773333031974633
0.823671647343296	0.773161582456321
0.823981647963296	0.772990694937289
0.824291648583299	0.772820368558834
0.824601649203300	0.772650602412658
0.824911649823300	0.772481395555215
0.825221650443303	0.772312747000069
0.825531651063303	0.772144655723897
0.825841651683304	0.771977120656791
0.826151652303304	0.771810140696194
0.826461652923307	0.771643714696575
0.826771653543308	0.771477841474810
0.827081654163308	0.771312519810751
0.827391654783311	0.771147748444642
0.827701655403311	0.770983526080122
0.828011656023312	0.770819851385184
0.828321656643315	0.770656722991205
0.828631657263315	0.770494139490600
0.828941657883316	0.770332099443984
0.829251658503318	0.770170601378803
0.829561659123319	0.770009643781340
0.829871659743319	0.769849225112407
0.830181660363322	0.769689343794823
0.830491660983323	0.769529998219976
0.830801661603323	0.769371186747838
0.831111662223326	0.769212907705984
0.831421662843326	0.769055159393837
0.831731663463327	0.768897940075998
0.832041664083330	0.768741247994501
0.832351664703330	0.768585081355019
0.832661665323331	0.768429438340635
0.832971665943333	0.768274317105592
0.833281666563334	0.768119715775359
0.833591667183334	0.767965632453053
0.833901667803337	0.767812065211064
0.834211668423338	0.767659012102695
0.834521669043338	0.767506471154177
0.834831669663341	0.767354440367063
0.835141670283341	0.767202917725535
0.835451670903342	0.767051901186215
0.835761671523345	0.766901388686211
0.836071672143345	0.766751378146039
0.836381672763346	0.766601867460751
0.836691673383348	0.766452854509561
0.837001674003349	0.766304337156691
0.837311674623349	0.766156313240880
0.837621675243352	0.766008780592658
0.837931675863353	0.765861737021939
0.838241676483353	0.765715180324150
0.838551677103356	0.765569108282101
0.838861677723356	0.765423518662316
0.839171678343357	0.765278409223531
0.839481678963360	0.765133777706777
0.839791679583360	0.764989621847165
0.840101680203361	0.764845939363554
0.840411680823363	0.764702727972310
0.840721681443364	0.764559985374283
0.841031682063364	0.764417709268882
0.841341682683367	0.764275897341735
0.841651683303368	0.764134547278124
0.841961683923368	0.763993656753242
0.842271684543371	0.763853223439979
0.842581685163371	0.763713245007034
0.842891685783372	0.763573719119847
0.843201686403375	0.763434643437082
0.843511687023375	0.763296015627149
0.843821687643376	0.763157833343981
0.844131688263378	0.763020094250498
0.844441688883379	0.762882796006782
0.844751689503379	0.762745936275953
0.845061690123380	0.762609512723240
0.845371690743383	0.762473523014010
0.845681691363383	0.762337964822907
0.845991691983384	0.762202835824187
0.846301692603386	0.762068133700115
0.846611693223387	0.761933856137961
0.846921693843387	0.761800000831448
0.847231694463390	0.761666565483409
0.847541695083391	0.761533547805451
0.847851695703391	0.761400945513154
0.848161696323394	0.761268756337414
0.848471696943394	0.761136978018244
0.848781697563395	0.761005608305984
0.849091698183398	0.760874644962263
0.849401698803398	0.760744085760379
0.849711699423399	0.760613928491950
0.850021700043402	0.760484170955008
0.850331700663402	0.760354810969319
0.850641701283403	0.760225846363899
0.850951701903405	0.760097274987041
0.851261702523406	0.759969094701509
0.851571703143406	0.759841303391602
0.851881703763409	0.759713898950845
0.852191704383410	0.759586879299532
0.852501705003410	0.759460242370878
0.852811705623413	0.759333986122528
0.853121706243413	0.759208108528729
0.853431706863414	0.759082607584424
0.853741707483417	0.758957481305457
0.854051708103417	0.758832727733326
0.854361708723418	0.758708344927433
0.854671709343420	0.758584330969867
0.854981709963421	0.758460683967921
0.855291710583421	0.758337402053970
0.855601711203424	0.758214483379390
0.855911711823425	0.758091926126316
0.856221712443425	0.757969728495232
0.856531713063428	0.757847888719818
0.856841713683428	0.757726405053708
0.857151714303429	0.757605275780131
0.857461714923432	0.757484499206850
0.857771715543432	0.757364073670510
0.858081716163433	0.757243997535938
0.858391716783435	0.757124269191946
0.858701717403436	0.757004887061804
0.859011718023436	0.756885849590533
0.859321718643439	0.756767155259110
0.859631719263440	0.756648802571638
0.859941719883440	0.756530790064124
0.860251720503443	0.756413116304045
0.860561721123443	0.756295779887114
0.860871721743444	0.756178779439192
0.861181722363447	0.756062113617311
0.861491722983447	0.755945781110418
0.861801723603448	0.755829780635756
0.862111724223450	0.755714110944990
0.862421724843451	0.755598770818052
0.862731725463451	0.755483759069044
0.863041726083454	0.755369074543727
0.863351726703455	0.755254716116708
0.863661727323455	0.755140682699318
0.863971727943458	0.755026973229020
0.864281728563458	0.754913586684094
0.864591729183459	0.754800522064083
0.864901729803459	0.754687778413226
0.865211730423462	0.754575354798513
0.865521731043463	0.754463250322189
0.865831731663463	0.754351464123530
0.866141732283466	0.754239995368123
0.866451732903466	0.754128843259259
0.866761733523467	0.754018007027012
0.867071734143470	0.753907485942253
0.867381734763470	0.753797279300486
0.867691735383471	0.753687386434931
0.868001736003473	0.753577806709252
0.868311736623474	0.753468539520765
0.868621737243474	0.753359584296738
0.868931737863477	0.753250940500082
0.869241738483478	0.753142607624257
0.869551739103478	0.753034585192253
0.869861739723481	0.752926872766442
0.870171740343481	0.752819469931992
0.870481740963482	0.752712376314058
0.870791741583485	0.752605591561034
0.871101742203485	0.752499115361326
0.871411742823486	0.752392947427237
0.871721743443488	0.752287087508066
0.872031744063489	0.752181535378723
0.872341744683489	0.752076290849148
0.872651745303492	0.751971353755105
0.872961745923493	0.751866723968908
0.873271746543493	0.751762401388267
0.873581747163496	0.751658385938519
0.873891747783496	0.751554677581271
0.874201748403497	0.751451276300900
0.874511749023500	0.751348182116219
0.874821749643500	0.751245395068881
0.875131750263501	0.751142915233721
0.875441750883503	0.751040742711226
0.875751751503504	0.750938877630178
0.876061752123505	0.750837320147282
0.876371752743507	0.750736070446165
0.876681753363508	0.750635128735497
0.876991753983508	0.750534495253636
0.877301754603511	0.750434170262648
0.877611755223511	0.750334154051266
0.877921755843512	0.750234446933066
0.878231756463515	0.750135049247471
0.878541757083515	0.750035961358141
0.878851757703516	0.749937183652093
0.879161758323518	0.749838716542314
0.879471758943519	0.749740560465577
0.879781759563519	0.749642715874715
0.880091760183522	0.749545183258128
0.880401760803523	0.749447963115326
0.880711761423523	0.749351055972250
0.881021762043526	0.749254462376704
0.881331762663526	0.749158182896553
0.881641763283527	0.749062218119974
0.881951763903530	0.748966568657491
0.882261764523530	0.748871235136090
0.882571765143531	0.748776218205912
0.882881765763533	0.748681518532989
0.883191766383534	0.748587136803047
0.883501767003534	0.748493073720424
0.883811767623535	0.748399330007488
0.884121768243538	0.748305906401429
0.884431768863538	0.748212803657195
0.884741769483539	0.748120022549086
0.885051770103541	0.748027563862727
0.885361770723542	0.747935428402280
0.885671771343543	0.747843616984748
0.885981771963545	0.747752130442463
0.886291772583546	0.747660969623312
0.886601773203546	0.747570135386950
0.886911773823549	0.747479628604925
0.887221774443549	0.747389450165288
0.887531775063550	0.747299600966346
0.887841775683553	0.747210081916430
0.888151776303553	0.747120893937154
0.888461776923554	0.747032037960315
0.888771777543556	0.746943514931063
0.889081778163557	0.746855325798500
0.889391778783558	0.746767471526664
0.889701779403560	0.746679953085007
0.890011780023561	0.746592771455014
0.890321780643561	0.746505927622990
0.890631781263564	0.746419422584657
0.890941781883565	0.746333257342354
0.891251782503565	0.746247432906736
0.891561783123568	0.746161950293081
0.891871783743568	0.746076810522822
0.892181784363569	0.745992014624272
0.892491784983572	0.745907563628497
0.892801785603572	0.745823458573474
0.893111786223573	0.745739700500858
0.893421786843575	0.745656290454528
0.893731787463576	0.745573229482835
0.894041788083576	0.745490518638721
0.894351788703579	0.745408158974396
0.894661789323580	0.745326151547002
0.894971789943580	0.745244497412194
0.895281790563583	0.745163197632425
0.895591791183583	0.745082253263848
0.895901791803584	0.745001665369066
0.896211792423587	0.744921435008535
0.896521793043587	0.744841563240701
0.896831793663588	0.744762051127330
0.897141794283590	0.744682899725463
0.897451794903591	0.744604110093659
0.897761795523591	0.744525683284559
0.898071796143594	0.744447620355467
0.898381796763595	0.744369922350817
0.898691797383595	0.744292590325351
0.899001798003598	0.744215625317679
0.899311798623598	0.744139028372371
0.899621799243599	0.744062800525676
0.899931799863602	0.743986942809384
0.900241800483602	0.743911456252172
0.900551801103603	0.743836341877514
0.900861801723605	0.743761600702157
0.901171802343606	0.743687233739949
0.901481802963606	0.743613241995955
0.901791803583609	0.743539626472872
0.902101804203610	0.743466388160693
0.902411804823610	0.743393528049705
0.902721805443613	0.743321047118625
0.903031806063613	0.743248946339663
0.903341806683614	0.743177226677147
0.903651807303614	0.743105889089673
0.903961807923617	0.743034934524505
0.904271808543618	0.742964363921898
0.904581809163618	0.742894178214269
0.904891809783621	0.742824378322841
0.905201810403621	0.742754965161620
0.905511811023622	0.742685939633603
0.905821811643625	0.742617302633786
0.906131812263625	0.742549055044426
0.906441812883626	0.742481197740727
0.906751813503628	0.742413731585731
0.907061814123629	0.742346657430926
0.907371814743629	0.742279976119577
0.907681815363632	0.742213688483210
0.907991815983633	0.742147795336887
0.908301816603633	0.742082297493413
0.908611817223636	0.742017195746222
0.908921817843636	0.741952490879919
0.909231818463637	0.741888183667803
0.909541819083640	0.741824274869789
0.909851819703640	0.741760765232493
0.910161820323641	0.741697655490845
0.910471820943643	0.741634946368031
0.910781821563644	0.741572638572257
0.911091822183644	0.741510732802861
0.911401822803647	0.741449229738177
0.911711823423648	0.741388130052382
0.912021824043648	0.741327434397505
0.912331824663651	0.741267143419291
0.912641825283651	0.741207257745801
0.912951825903652	0.741147777990332
0.913261826523655	0.741088704754361
0.913571827143655	0.741030038625388
0.913881827763656	0.740971780175078
0.914191828383658	0.740913929961806
0.914501829003659	0.740856488526703
0.914811829623659	0.740799456402873
0.915121830243662	0.740742834100522
0.915431830863663	0.740686622121557
0.915741831483663	0.740630820947263
0.916051832103666	0.740575431051666
0.916361832723666	0.740520452884921
0.916671833343667	0.740465886890125
0.916981833963670	0.740411733486300
0.917291834583670	0.740357993086625
0.917601835203671	0.740304666082964
0.917911835823673	0.740251752851480
0.918221836443674	0.740199253758819
0.918531837063675	0.740147169147051
0.918841837683677	0.740095499350969
0.919151838303678	0.740044244682651
0.919461838923678	0.739993405446418
0.919771839543681	0.739942981923871
0.920081840163681	0.739892974380931
0.920391840783682	0.739843383074303
0.920701841403685	0.739794208237500
0.921011842023685	0.739745450092730
0.921321842643686	0.739697108843472
0.921631843263688	0.739649184678920
0.921941843883689	0.739601677770622
0.922251844503690	0.739554588277219
0.922561845123690	0.739507916336458
0.922871845743693	0.739461662074221
0.923181846363693	0.739415825598522
0.923491846983694	0.739370407002370
0.923801847603696	0.739325406357830
0.924111848223697	0.739280823729750
0.924421848843698	0.739236659158412
0.924731849463700	0.739192912671544
0.925041850083701	0.739149584281066
0.925351850703701	0.739106673980824
0.925661851323704	0.739064181752249
0.925971851943705	0.739022107554165
0.926281852563705	0.738980451334662
0.926591853183708	0.738939213026219
0.926901853803708	0.738898392539148
0.927211854423709	0.738857989772598
0.927521855043711	0.738818004609299
0.927831855663712	0.738778436912354
0.928141856283713	0.738739286534104
0.928451856903715	0.738700553304150
0.928761857523716	0.738662237044182
0.929071858143716	0.738624337549904
0.929381858763719	0.738586854609753
0.929691859383720	0.738549787990884
0.930001860003720	0.738513137448160
0.930311860623723	0.738476902714903
0.930621861243723	0.738441083513986
0.930931861863724	0.738405679548999
0.931241862483727	0.738370690510365
0.931551863103727	0.738336116069730
0.931861863723728	0.738301955882156
0.932171864343730	0.738268209592521
0.932481864963731	0.738234876822408
0.932791865583731	0.738201957183422
0.933101866203734	0.738169450268121
0.933411866823735	0.738137355653373
0.933721867443735	0.738105672903448
0.934031868063738	0.738074401562451
0.934341868683738	0.738043541162740
0.934651869303739	0.738013091219953
0.934961869923742	0.737983051230675
0.935271870543742	0.737953420681886
0.935581871163743	0.737924199040815
0.935891871783745	0.737895385759945
0.936201872403746	0.737866980280312
0.936511873023746	0.737838982019501
0.936821873643749	0.737811390387727
0.937131874263750	0.737784204775883
0.937441874883750	0.737757424560393
0.937751875503753	0.737731049102938
0.938061876123753	0.737705077750179
0.938371876743754	0.737679509831966
0.938681877363757	0.737654344665882
0.938991877983757	0.737629581553078
0.939301878603758	0.737605219779669
0.939611879223760	0.737581258615932
0.939921879843761	0.737557697321969
0.940231880463761	0.737534535136696
0.940541881083764	0.737511771287176
0.940851881703765	0.737489404989510
0.941161882323765	0.737467435439447
0.941471882943768	0.737445861820775
0.941781883563768	0.737424683304010
0.942091884183769	0.737403899042666
0.942401884803769	0.737383508179047
0.942711885423772	0.737363509839754
0.943021886043773	0.737343903135107
0.943331886663773	0.737324687164397
0.943641887283776	0.737305861015330
0.943951887903776	0.737287423753001
0.944261888523777	0.737269374437664
0.944571889143780	0.737251712111429
0.944881889763780	0.737234435803218
0.945191890383781	0.737217544529378
0.945501891003783	0.737201037291209
0.945811891623784	0.737184913078307
0.946121892243784	0.737169170866512
0.946431892863787	0.737153809616643
0.946741893483788	0.737138828279247
0.947051894103788	0.737124225790672
0.947361894723791	0.737110001071301
0.947671895343791	0.737096153035842
0.947981895963792	0.737082680577690
0.948291896583795	0.737069582585523
0.948601897203795	0.737056857928286
0.948911897823796	0.737044505468417
0.949221898443798	0.737032524051618
0.949531899063799	0.737020912515898
0.949841899683799	0.737009669682149
0.950151900303802	0.736998794364064
0.950461900923803	0.736988285358406
0.950771901543803	0.736978141454920
0.951081902163806	0.736968361430013
0.951391902783806	0.736958944046757
0.951701903403807	0.736949888060032
0.952011904023810	0.736941192210284
0.952321904643810	0.736932855230335
0.952631905263811	0.736924875839676
0.952941905883813	0.736917252744924
0.953251906503814	0.736909984649589
0.953561907123814	0.736903070236809
0.953871907743817	0.736896508186181
0.954181908363818	0.736890297165497
0.954491908983818	0.736884435829138
0.954801909603821	0.736878922829114
0.955111910223821	0.736873756798284
0.955421910843822	0.736868936365826
0.955731911463825	0.736864460151984
0.956041912083825	0.736860326762247
0.956351912703826	0.736856534799507
0.956661913323828	0.736853082851380
0.956971913943829	0.736849969503636
0.957281914563829	0.736847193326350
0.957591915183832	0.736844752886300
0.957901915803833	0.736842646740831
0.958211916423833	0.736840873434286
0.958521917043836	0.736839431512526
0.958831917663837	0.736838319504782
0.959141918283837	0.736837535938125
0.959451918903840	0.736837079330411
0.959761919523840	0.736836948190872
0.960071920143841	0.736837141026160
0.960381920763843	0.736837656330469
0.960691921383844	0.736838492597805
0.961001922003845	0.736839648309182
0.961311922623845	0.736841121943843
0.961621923243848	0.736842911975711
0.961931923863848	0.736845016869259
0.962241924483849	0.736847435086877
0.962551925103852	0.736850165082376
0.962861925723852	0.736853205310085
0.963171926343853	0.736856554212729
0.963481926963855	0.736860210233600
0.963791927583856	0.736864171809059
0.964101928203856	0.736868437372957
0.964411928823859	0.736873005353580
0.964721929443860	0.736877874175731
0.965031930063860	0.736883042262569
0.965341930683863	0.736888508033968
0.965651931303863	0.736894269903652
0.965961931923864	0.736900326287344
0.966271932543867	0.736906675594047
0.966581933163867	0.736913316234750
0.966891933783868	0.736920246614638
0.967201934403870	0.736927465140401
0.967511935023871	0.736934970212947
0.967821935643871	0.736942760241488
0.968131936263874	0.736950833620140
0.968441936883875	0.736959188756544
0.968751937503875	0.736967824049074
0.969061938123878	0.736976737899291
0.969371938743878	0.736985928708989
0.969681939363879	0.736995394878189
0.969991939983881	0.737005134812944
0.970301940603882	0.737015146913042
0.970611941223883	0.737025429586321
0.970921941843885	0.737035981237608
0.971231942463886	0.737046800276422
0.971541943083886	0.737057885113124
0.971851943703889	0.737069234160547
0.972161944323890	0.737080845835082
0.972471944943890	0.737092718555968
0.972781945563893	0.737104850744881
0.973091946183893	0.737117240826507
0.973401946803894	0.737129887232242
0.973711947423897	0.737142788397134
0.974021948043897	0.737155942756723
0.974331948663898	0.737169348755329
0.974641949283900	0.737183004841611
0.974951949903901	0.737196909468823
0.975261950523901	0.737211061097427
0.975571951143904	0.737225458188980
0.975881951763905	0.737240099220153
0.976191952383905	0.737254982663481
0.976501953003908	0.737270107008738
0.976811953623908	0.737285470743600
0.977121954243909	0.737301072369580
0.977431954863912	0.737316910393222
0.977741955483912	0.737332983329330
0.978051956103913	0.737349289702085
0.978361956723915	0.737365828040058
0.978671957343916	0.737382596889050
0.978981957963916	0.737399594794458
0.979291958583919	0.737416820316197
0.979601959203920	0.737434272027167
0.979911959823920	0.737451948500766
0.980221960443923	0.737469848329479
0.980531961063923	0.737487970113110
0.980841961683924	0.737506312461368
0.981151962303924	0.737524873997707
0.981461962923927	0.737543653352612
0.981771963543928	0.737562649175230
0.982081964163928	0.737581860117944
0.982391964783931	0.737601284855157
0.982701965403931	0.737620922062371
0.983011966023932	0.737640770439709
0.983321966643935	0.737660828693203
0.983631967263935	0.737681095542744
0.983941967883936	0.737701569722715
0.984251968503938	0.737722249983788
0.984561969123939	0.737743135086826
0.984871969743939	0.737764223807917
0.985181970363942	0.737785514941933
0.985491970983943	0.737807007290890
0.985801971603943	0.737828699680346
0.986111972223946	0.737850590944036
0.986421972843946	0.737872679935725
0.986731973463947	0.737894965523988
0.987041974083950	0.737917446592471
0.987351974703950	0.737940122042531
0.987661975323951	0.737962990790690
0.987971975943953	0.737986051770697
0.988281976563954	0.738009303933676
0.988591977183954	0.738032746248724
0.988901977803957	0.738056377697975
0.989211978423958	0.738080197289139
0.989521979043958	0.738104204037135
0.989831979663961	0.738128396986240
0.990141980283961	0.738152775189163
0.990451980903962	0.738177337723324
0.990761981523965	0.738202083679825
0.991071982143965	0.738227012175558
0.991381982763966	0.738252122337789
0.991691983383968	0.738277413317421
0.992001984003969	0.738302884285882
0.992311984623969	0.738328534429719
0.992621985243972	0.738354362958409
0.992931985863973	0.738380369100236
0.993241986483973	0.738406552101557
0.993551987103976	0.738432911231645
0.993861987723976	0.738459445777465
0.994171988343977	0.738486155047595
0.994481988963980	0.738513038368525
0.994791989583980	0.738540095091197
0.995101990203981	0.738567324582145
0.995411990823983	0.738594726234240
0.995721991443984	0.738622299454663
0.996031992063984	0.738650043676700
0.996341992683987	0.738677958352346
0.996651993303988	0.738706042952564
0.996961993923988	0.738734296974281
0.997271994543991	0.738762719929412
0.997581995163991	0.738791311358680
0.997891995783992	0.738820070813018
0.998201996403995	0.738848997878060
0.998511997023995	0.738878092146607
0.998821997643996	0.738907353246577
0.999131998263999	0.738936780815429
0.999441998883999	0.738966374518934
0.999751999503999	0.738996134041551


==> figures/addedmassfigures/fig10_rigid_markers.dat <==
0.000000000000000	0.738010573274058
0.278690557381115	0.864982404990863
0.557691115382231	0.969194993261001
0.837001674003349	0.766304337156691


==> figures/addedmassfigures/fig10b_midpt.dat <==
0.00000000000000000	-0.0117001944097018
0.000269905533063428	-0.0116844678775033
0.000539811066126856	-0.0116686524285289
0.000809716599190284	-0.0116527481017682
0.00107962213225371	-0.0116367549375293
0.00134952766531714	-0.0116206729766675
0.00161943319838057	-0.0116045022624177
0.00188933873144400	-0.0115882428399954
0.00215924426450742	-0.0115718947484390
0.00242914979757085	-0.0115554580336566
0.00269905533063428	-0.0115389327459265
0.00296896086369771	-0.0115223189139016
0.00323886639676114	-0.0115056165769931
0.00350877192982456	-0.0114888257875308
0.00377867746288799	-0.0114719465882293
0.00404858299595142	-0.0114549790284868
0.00431848852901485	-0.0114379231506600
0.00458839406207828	-0.0114207789965199
0.00485829959514171	-0.0114035466149275
0.00512820512820513	-0.0113862260542862
0.00539811066126856	-0.0113688173544164
0.00566801619433199	-0.0113513205583018
0.00593792172739542	-0.0113337357143172
0.00620782726045884	-0.0113160628672794
0.00647773279352227	-0.0112983020677136
0.00674763832658570	-0.0112804533593832
0.00701754385964913	-0.0112625167928284
0.00728744939271256	-0.0112444924130188
0.00755735492577599	-0.0112263802605692
0.00782726045883941	-0.0112081803962783
0.00809716599190284	-0.0111898928620731
0.00836707152496627	-0.0111715176940031
0.00863697705802970	-0.0111530549544194
0.00890688259109313	-0.0111345046913208
0.00917678812415655	-0.0111158669471352
0.00944669365721998	-0.0110971417733508
0.00971659919028339	-0.0110783292275506
0.00998650472334682	-0.0110594293539506
0.0102564102564103	-0.0110404421930020
0.0105263157894737	-0.0110213678009834
0.0107962213225371	-0.0110022062302995
0.0110661268556005	-0.0109829575324563
0.0113360323886640	-0.0109636217666768
0.0116059379217274	-0.0109441989743722
0.0118758434547908	-0.0109246891955372
0.0121457489878542	-0.0109050924932527
0.0124156545209177	-0.0108854089211933
0.0126855600539811	-0.0108656385318848
0.0129554655870445	-0.0108457813728758
0.0132253711201080	-0.0108258374986713
0.0134952766531714	-0.0108058069619939
0.0137651821862348	-0.0107856898111644
0.0140350877192982	-0.0107654861045956
0.0143049932523617	-0.0107451958995147
0.0145748987854251	-0.0107248192490644
0.0148448043184885	-0.0107043562093096
0.0151147098515520	-0.0106838068300446
0.0153846153846154	-0.0106631711575808
0.0156545209176788	-0.0106424492538123
0.0159244264507422	-0.0106216411751387
0.0161943319838057	-0.0106007469735824
0.0164642375168691	-0.0105797667071305
0.0167341430499325	-0.0105587004350114
0.0170040485829960	-0.0105375482128887
0.0172739541160594	-0.0105163100958574
0.0175438596491228	-0.0104949861366019
0.0178137651821862	-0.0104735763909433
0.0180836707152497	-0.0104520809189306
0.0183535762483131	-0.0104304997876019
0.0186234817813765	-0.0104088330470577
0.0188933873144399	-0.0103870807449300
0.0191632928475034	-0.0103652429506042
0.0194331983805668	-0.0103433197201390
0.0197031039136302	-0.0103213111102962
0.0199730094466937	-0.0102992171818494
0.0202429149797571	-0.0102770379963716
0.0205128205128205	-0.0102547736104534
0.0207827260458839	-0.0102324240804301
0.0210526315789474	-0.0102099894692051
0.0213225371120108	-0.0101874698386571
0.0215924426450742	-0.0101648652477635
0.0218623481781377	-0.0101421757566971
0.0221322537112011	-0.0101194014291149
0.0224021592442645	-0.0100965423263401
0.0226720647773279	-0.0100735985070811
0.0229419703103914	-0.0100505700349972
0.0232118758434548	-0.0100274569711220
0.0234817813765182	-0.0100042593762157
0.0237516869095817	-0.00998097731507680
0.0240215924426451	-0.00995761084902978
0.0242914979757085	-0.00993416003835049
0.0245614035087719	-0.00991062495115423
0.0248313090418354	-0.00988700565257787
0.0251012145748988	-0.00986330220358622
0.0253711201079622	-0.00983951467111482
0.0256410256410256	-0.00981564311361240
0.0259109311740891	-0.00979168759568416
0.0261808367071525	-0.00976764818254027
0.0264507422402159	-0.00974352493643301
0.0267206477732793	-0.00971931792727887
0.0269905533063428	-0.00969502722498795
0.0272604588394062	-0.00967065289323370
0.0275303643724696	-0.00964619500122281
0.0278002699055331	-0.00962165362296032
0.0280701754385965	-0.00959702881829659
0.0283400809716599	-0.00957232064820862
0.0286099865047233	-0.00954752918791168
0.0288798920377868	-0.00952265450047719
0.0291497975708502	-0.00949769664770796
0.0294197031039136	-0.00947265569635148
0.0296896086369771	-0.00944753171413994
0.0299595141700405	-0.00942232477339065
0.0302294197031039	-0.00939703495014939
0.0304993252361673	-0.00937166230838184
0.0307692307692308	-0.00934620690845323
0.0310391363022942	-0.00932066882585790
0.0313090418353576	-0.00929504813055309
0.0315789473684211	-0.00926934488875429
0.0318488529014845	-0.00924355917174572
0.0321187584345479	-0.00921769106118069
0.0323886639676113	-0.00919174062049308
0.0326585695006748	-0.00916570791720826
0.0329284750337382	-0.00913959303011452
0.0331983805668016	-0.00911339603358779
0.0334682860998651	-0.00908711699492003
0.0337381916329285	-0.00906075597755120
0.0340080971659919	-0.00903431306257294
0.0342780026990553	-0.00900778832522668
0.0345479082321188	-0.00898118183595021
0.0348178137651822	-0.00895449367003383
0.0350877192982456	-0.00892772390071277
0.0353576248313090	-0.00890087259686602
0.0356275303643725	-0.00887393983750759
0.0358974358974359	-0.00884692570015314
0.0361673414304993	-0.00881983025513273
0.0364372469635628	-0.00879265357824607
0.0367071524966262	-0.00876539574354187
0.0369770580296896	-0.00873805683207477
0.0372469635627530	-0.00871063691983293
0.0375168690958165	-0.00868313607752955
0.0377867746288799	-0.00865555437543869
0.0380566801619433	-0.00862789188804080
0.0383265856950068	-0.00860014869697316
0.0385964912280702	-0.00857232487441995
0.0388663967611336	-0.00854442050092908
0.0391363022941970	-0.00851643565634603
0.0394062078272605	-0.00848837041453775
0.0396761133603239	-0.00846022485706777
0.0399460188933873	-0.00843199906160711
0.0402159244264508	-0.00840369310791227
0.0404858299595142	-0.00837530708138409
0.0407557354925776	-0.00834684105154954
0.0410256410256410	-0.00831829509187767
0.0412955465587045	-0.00828966929391457
0.0415654520917679	-0.00826096373743133
0.0418353576248313	-0.00823217850061546
0.0421052631578947	-0.00820331365990071
0.0423751686909582	-0.00817436929144022
0.0426450742240216	-0.00814534547853769
0.0429149797570850	-0.00811624230227320
0.0431848852901485	-0.00808705984451326
0.0434547908232119	-0.00805779818763941
0.0437246963562753	-0.00802845741298441
0.0439946018893387	-0.00799903760528380
0.0442645074224022	-0.00796953884701273
0.0445344129554656	-0.00793996121523802
0.0448043184885290	-0.00791030479687336
0.0450742240215924	-0.00788056967106827
0.0453441295546559	-0.00785075591001986
0.0456140350877193	-0.00782086359919043
0.0458839406207827	-0.00779089282921857
0.0461538461538462	-0.00776084368913889
0.0464237516869096	-0.00773071626341609
0.0466936572199730	-0.00770051063579910
0.0469635627530364	-0.00767022688977324
0.0472334682860999	-0.00763986511259597
0.0475033738191633	-0.00760942538523543
0.0477732793522267	-0.00757890778875251
0.0480431848852901	-0.00754831241304505
0.0483130904183536	-0.00751763934180414
0.0485829959514170	-0.00748688866184020
0.0488529014844804	-0.00745606045879736
0.0491228070175439	-0.00742515481758589
0.0493927125506073	-0.00739417183051394
0.0496626180836707	-0.00736311158051131
0.0499325236167341	-0.00733197415869261
0.0502024291497976	-0.00730075965273276
0.0504723346828610	-0.00726946814762629
0.0507422402159244	-0.00723809973172922
0.0510121457489879	-0.00720665448679799
0.0512820512820513	-0.00717513251053521
0.0515519568151147	-0.00714353388616564
0.0518218623481781	-0.00711185869356420
0.0520917678812416	-0.00708010702517079
0.0523616734143050	-0.00704827897435245
0.0526315789473684	-0.00701637462836823
0.0529014844804319	-0.00698439407485712
0.0531713900134953	-0.00695233741537626
0.0534412955465587	-0.00692020473134580
0.0537112010796221	-0.00688799610761203
0.0539811066126856	-0.00685571164328714
0.0542510121457490	-0.00682335143023029
0.0545209176788124	-0.00679091556602321
0.0547908232118758	-0.00675840412536561
0.0550607287449393	-0.00672581718754894
0.0553306342780027	-0.00669315485556645
0.0556005398110661	-0.00666041722401790
0.0558704453441296	-0.00662760439452184
0.0561403508771930	-0.00659471645644983
0.0564102564102564	-0.00656175349452903
0.0566801619433198	-0.00652871561125531
0.0569500674763833	-0.00649560289852979
0.0572199730094467	-0.00646241543669210
0.0574898785425101	-0.00642915331843994
0.0577597840755736	-0.00639581664074255
0.0580296896086370	-0.00636240550420267
0.0582995951417004	-0.00632892001023650
0.0585695006747638	-0.00629536024380426
0.0588394062078273	-0.00626172629238090
0.0591093117408907	-0.00622801825610495
0.0593792172739541	-0.00619423623088180
0.0596491228070176	-0.00616038031163527
0.0599190283400810	-0.00612645059447843
0.0601889338731444	-0.00609244716524768
0.0604588394062078	-0.00605837012172160
0.0607287449392713	-0.00602421956373328
0.0609986504723347	-0.00598999558779831
0.0612685560053981	-0.00595569829610644
0.0615384615384615	-0.00592132778755598
0.0618083670715250	-0.00588688414972858
0.0620782726045884	-0.00585236747581184
0.0623481781376518	-0.00581777787133653
0.0626180836707152	-0.00578311543251962
0.0628879892037787	-0.00574838026457726
0.0631578947368421	-0.00571357246037732
0.0634278002699055	-0.00567869211850233
0.0636977058029690	-0.00564373933128773
0.0639676113360324	-0.00560871418521083
0.0642375168690958	-0.00557361678715878
0.0645074224021593	-0.00553844724835157
0.0647773279352227	-0.00550320566459036
0.0650472334682861	-0.00546789211941627
0.0653171390013495	-0.00543250672081866
0.0655870445344130	-0.00539704956812970
0.0658569500674764	-0.00536152075939998
0.0661268556005398	-0.00532592040775216
0.0663967611336032	-0.00529024859989929
0.0666666666666667	-0.00525450542709324
0.0669365721997301	-0.00521869099925771
0.0672064777327935	-0.00518280541357337
0.0674763832658570	-0.00514684877642353
0.0677462887989204	-0.00511082119829363
0.0680161943319838	-0.00507472278204531
0.0682860998650472	-0.00503855361937808
0.0685560053981107	-0.00500231380148886
0.0688259109311741	-0.00496600343889523
0.0690958164642375	-0.00492962263240619
0.0693657219973009	-0.00489317146904343
0.0696356275303644	-0.00485665006594614
0.0699055330634278	-0.00482005853442118
0.0701754385964912	-0.00478339697914295
0.0704453441295547	-0.00474666549624068
0.0707152496626181	-0.00470986417998562
0.0709851551956815	-0.00467299314645727
0.0712550607287449	-0.00463605249247469
0.0715249662618084	-0.00459904232424728
0.0717948717948718	-0.00456196274325644
0.0720647773279352	-0.00452481384555598
0.0723346828609987	-0.00448759574458062
0.0726045883940621	-0.00445030854356392
0.0728744939271255	-0.00441295235482107
0.0731443994601889	-0.00437552728998597
0.0734143049932524	-0.00433803343995783
0.0736842105263158	-0.00430047090598646
0.0739541160593792	-0.00426283980240478
0.0742240215924427	-0.00422514023015330
0.0744939271255061	-0.00418737228679754
0.0747638326585695	-0.00414953608072857
0.0750337381916329	-0.00411163171781994
0.0753036437246964	-0.00407365930585290
0.0755735492577598	-0.00403561896133158
0.0758434547908232	-0.00399751077880624
0.0761133603238866	-0.00395933487321813
0.0763832658569501	-0.00392109137371618
0.0766531713900135	-0.00388278037425287
0.0769230769230769	-0.00384440199279111
0.0771929824561404	-0.00380595631364301
0.0774628879892038	-0.00376744341931610
0.0777327935222672	-0.00372886344429350
0.0780026990553306	-0.00369021649423856
0.0782726045883941	-0.00365150268106020
0.0785425101214575	-0.00361272211398977
0.0788124156545209	-0.00357387489576896
0.0790823211875844	-0.00353496115564936
0.0793522267206478	-0.00349598100389409
0.0796221322537112	-0.00345693453120208
0.0798920377867746	-0.00341782184402458
0.0801619433198381	-0.00337864304942466
0.0804318488529015	-0.00333939825685363
0.0807017543859649	-0.00330008758045288
0.0809716599190284	-0.00326071114892750
0.0812415654520918	-0.00322126906585675
0.0815114709851552	-0.00318176142562053
0.0817813765182186	-0.00314218835199504
0.0820512820512821	-0.00310254995275301
0.0823211875843455	-0.00306284633207116
0.0825910931174089	-0.00302307759901052
0.0828609986504724	-0.00298324386813695
0.0831309041835358	-0.00294334525211863
0.0834008097165992	-0.00290338186726201
0.0836707152496626	-0.00286335383330415
0.0839406207827261	-0.00282326125765596
0.0842105263157895	-0.00278310424697844
0.0844804318488529	-0.00274288292070835
0.0847503373819163	-0.00270259739166513
0.0850202429149798	-0.00266224777099502
0.0852901484480432	-0.00262183418833342
0.0855600539811066	-0.00258135674241645
0.0858299595141701	-0.00254081553921515
0.0860998650472335	-0.00250021069950016
0.0863697705802969	-0.00245954233082050
0.0866396761133603	-0.00241881055478445
0.0869095816464238	-0.00237801547995414
0.0871794871794872	-0.00233715722008280
0.0874493927125506	-0.00229623589145868
0.0877192982456140	-0.00225525161168181
0.0879892037786774	-0.00221420448669722
0.0882591093117409	-0.00217309465476610
0.0885290148448043	-0.00213192223448242
0.0887989203778677	-0.00209068731577322
0.0890688259109312	-0.00204939003342157
0.0893387314439946	-0.00200803049228445
0.0896086369770580	-0.00196660879863521
0.0898785425101215	-0.00192512507850256
0.0901484480431849	-0.00188357946199268
0.0904183535762483	-0.00184197205493014
0.0906882591093117	-0.00180030296223656
0.0909581646423752	-0.00175857232011263
0.0912280701754386	-0.00171678024067535
0.0914979757085020	-0.00167492684094351
0.0917678812415654	-0.00163301224223731
0.0920377867746289	-0.00159103656785450
0.0923076923076923	-0.00154899992536116
0.0925775978407557	-0.00150690241511498
0.0928475033738192	-0.00146474417181645
0.0931174089068826	-0.00142252532552899
0.0933873144399460	-0.00138024599734720
0.0936572199730094	-0.00133790629997525
0.0939271255060729	-0.00129550636040292
0.0941970310391363	-0.00125304629598586
0.0944669365721997	-0.00121052621057374
0.0947368421052632	-0.00116794622769728
0.0950067476383266	-0.00112530647348702
0.0952766531713900	-0.00108260706567940
0.0955465587044534	-0.00103984811170247
0.0958164642375169	-0.000997029735728082
0.0960863697705803	-0.000954152084795973
0.0963562753036437	-0.000911215264847503
0.0966261808367071	-0.000868219392484432
0.0968960863697706	-0.000825164617971751
0.0971659919028340	-0.000782051041247283
0.0974358974358974	-0.000738878758359008
0.0977058029689609	-0.000695647909344929
0.0979757085020243	-0.000652358628855963
0.0982456140350877	-0.000609011045961953
0.0985155195681512	-0.000565605278184645
0.0987854251012146	-0.000522141453809894
0.0990553306342780	-0.000478619699815553
0.0993252361673414	-0.000435040107345213
0.0995951417004049	-0.000391402805461039
0.0998650472334683	-0.000347707951630683
0.100134952766532	-0.000303955651001440
0.100404858299595	-0.000260145995433761
0.100674763832659	-0.000216279131063318
0.100944669365722	-0.000172355189307314
0.101214574898785	-0.000128374306841851
0.101484480431849	-8.43366089324697e-05
0.101754385964912	-4.02422080341098e-05
0.102024291497976	3.90876716410621e-06
0.102294197031039	4.81162019953138e-05
0.102564102564103	9.23799589981778e-05
0.102834008097166	0.000136699895855870
0.103103913630229	0.000181075899802278
0.103373819163293	0.000225507856148344
0.103643724696356	0.000269995629534905
0.103913630229420	0.000314539094797423
0.104183535762483	0.000359138113094773
0.104453441295547	0.000403792561139179
0.104723346828610	0.000448502331157931
0.104993252361673	0.000493267291230926
0.105263157894737	0.000538087317501027
0.105533063427800	0.000582962261929147
0.105802968960864	0.000627891992261400
0.106072874493927	0.000672876391825689
0.106342780026991	0.000717915336225709
0.106612685560054	0.000763008700644514
0.106882591093117	0.000808156339231042
0.107152496626181	0.000853358121681190
0.107422402159244	0.000898613918665747
0.107692307692308	0.000943923626684817
0.107962213225371	0.000989287118039105
0.108232118758435	0.00103470422625664
0.108502024291498	0.00108017483328583
0.108771929824561	0.00112569881082906
0.109041835357625	0.00117127603047587
0.109311740890688	0.00121690637841956
0.109581646423752	0.00126258970903615
0.109851551956815	0.00130832588802525
0.110121457489879	0.00135411477410610
0.110391363022942	0.00139995624292958
0.110661268556005	0.00144585019016101
0.110931174089069	0.00149179647010764
0.111201079622132	0.00153779492471701
0.111470985155196	0.00158384542539817
0.111740890688259	0.00162994784633336
0.112010796221323	0.00167610205005428
0.112280701754386	0.00172230790779051
0.112550607287449	0.00176856529734297
0.112820512820513	0.00181487407300993
0.113090418353576	0.00186123411244008
0.113360323886640	0.00190764529650499
0.113630229419703	0.00195410747980133
0.113900134952767	0.00200062053661730
0.114170040485830	0.00204718430040348
0.114439946018893	0.00209379863904148
0.114709851551957	0.00214046344480549
0.114979757085020	0.00218717857632676
0.115249662618084	0.00223394389830928
0.115519568151147	0.00228075927797947
0.115789473684211	0.00232762456840922
0.116059379217274	0.00237453962627014
0.116329284750337	0.00242150432412841
0.116599190283401	0.00246851851029616
0.116869095816464	0.00251558205034250
0.117139001349528	0.00256269482783822
0.117408906882591	0.00260985669068719
0.117678812415655	0.00265706750958993
0.117948717948718	0.00270432715167274
0.118218623481781	0.00275163547836518
0.118488529014845	0.00279899235955153
0.118758434547908	0.00284639764762522
0.119028340080972	0.00289385120916091
0.119298245614035	0.00294135290652507
0.119568151147099	0.00298890260146043
0.119838056680162	0.00303650014559536
0.120107962213225	0.00308414539425453
0.120377867746289	0.00313183822200603
0.120647773279352	0.00317957849173090
0.120917678812416	0.00322736604838451
0.121187584345479	0.00327520075367692
0.121457489878543	0.00332308247512249
0.121727395411606	0.00337101107207270
0.121997300944669	0.00341898639806932
0.122267206477733	0.00346700831914764
0.122537112010796	0.00351507670375550
0.122807017543860	0.00356319138801766
0.123076923076923	0.00361135223815813
0.123346828609987	0.00365955912700522
0.123616734143050	0.00370781191101578
0.123886639676113	0.00375611043716700
0.124156545209177	0.00380445455680456
0.124426450742240	0.00385284415258134
0.124696356275304	0.00390127908084022
0.124966261808367	0.00394975919253797
0.125236167341430	0.00399828434337300
0.125506072874494	0.00404685438989900
0.125775978407557	0.00409546917962815
0.126045883940621	0.00414412857463749
0.126315789473684	0.00419283245093396
0.126585695006748	0.00424158064568688
0.126855600539811	0.00429037302025166
0.127125506072874	0.00433920941848726
0.127395411605938	0.00438808970974582
0.127665317139001	0.00443701376160944
0.127935222672065	0.00448598141932653
0.128205128205128	0.00453499255600389
0.128475033738192	0.00458404700938328
0.128744939271255	0.00463314462623014
0.129014844804319	0.00468228527358735
0.129284750337382	0.00473146881104238
0.129554655870445	0.00478069508051945
0.129824561403509	0.00482996394078435
0.130094466936572	0.00487927522274621
0.130364372469636	0.00492862878549760
0.130634278002699	0.00497802451939708
0.130904183535762	0.00502746227728686
0.131174089068826	0.00507694192005266
0.131443994601889	0.00512646328621141
0.131713900134953	0.00517602620130434
0.131983805668016	0.00522563052879880
0.132253711201080	0.00527527615055335
0.132523616734143	0.00532496291176653
0.132793522267206	0.00537469066116437
0.133063427800270	0.00542445926398645
0.133333333333333	0.00547426853668574
0.133603238866397	0.00552411833452571
0.133873144399460	0.00557400854914936
0.134143049932524	0.00562393902263520
0.134412955465587	0.00567390960011706
0.134682860998650	0.00572392013330783
0.134952766531714	0.00577397047228695
0.135222672064777	0.00582406046633585
0.135492577597841	0.00587418996594300
0.135762483130904	0.00592435882456398
0.136032388663968	0.00597456689436872
0.136302294197031	0.00602481401526157
0.136572199730094	0.00607510004720446
0.136842105263158	0.00612542485069782
0.137112010796221	0.00617578826618415
0.137381916329285	0.00622619015436284
0.137651821862348	0.00627663035990062
0.137921727395412	0.00632710872489724
0.138191632928475	0.00637762510203064
0.138461538461538	0.00642817932502074
0.138731443994602	0.00647877124863889
0.139001349527665	0.00652940074201168
0.139271255060729	0.00658006765138213
0.139541160593792	0.00663077182561981
0.139811066126856	0.00668151312482951
0.140080971659919	0.00673229138325102
0.140350877192982	0.00678310644901068
0.140620782726046	0.00683395818893752
0.140890688259109	0.00688484643443769
0.141160593792173	0.00693577103095416
0.141430499325236	0.00698673182908229
0.141700404858300	0.00703772867785800
0.141970310391363	0.00708876143736225
0.142240215924426	0.00713982995340606
0.142510121457490	0.00719093406055739
0.142780026990553	0.00724207359237741
0.143049932523617	0.00729324840597752
0.143319838056680	0.00734445834451277
0.143589743589744	0.00739570325065487
0.143859649122807	0.00744698300613084
0.144129554655870	0.00749829745880603
0.144399460188934	0.00754964644311285
0.144669365721997	0.00760102979700592
0.144939271255061	0.00765244737085221
0.145209176788124	0.00770389900761429
0.145479082321188	0.00775538454011794
0.145748987854251	0.00780690382272185
0.146018893387314	0.00785845671776785
0.146288798920378	0.00791004307755945
0.146558704453441	0.00796166273320253
0.146828609986505	0.00801331553038260
0.147098515519568	0.00806500132429115
0.147368421052632	0.00811671996890565
0.147638326585695	0.00816847127780066
0.147908232118758	0.00822025509443012
0.148178137651822	0.00827207127143891
0.148448043184885	0.00832391965650529
0.148717948717949	0.00837580013007103
0.148987854251012	0.00842771251703619
0.149257759784076	0.00847965663868516
0.149527665317139	0.00853163236272989
0.149797570850202	0.00858363952749993
0.150067476383266	0.00863567796586493
0.150337381916329	0.00868774752977210
0.150607287449393	0.00873984805169552
0.150877192982456	0.00879197939281030
0.151147098515520	0.00884414139939188
0.151417004048583	0.00889633390363397
0.151686909581646	0.00894855677209369
0.151956815114710	0.00900080984706688
0.152226720647773	0.00905309295806638
0.152496626180837	0.00910540594571500
0.152766531713900	0.00915774864722163
0.153036437246964	0.00921012091179535
0.153306342780027	0.00926252259067412
0.153576248313090	0.00931495352604696
0.153846153846154	0.00936741355747827
0.154116059379217	0.00941990253024622
0.154385964912281	0.00947242028997969
0.154655870445344	0.00952496667371141
0.154925775978408	0.00957754152552129
0.155195681511471	0.00963014469442458
0.155465587044534	0.00968277601326594
0.155735492577598	0.00973543531925429
0.156005398110661	0.00978812244978622
0.156275303643725	0.00984083725110293
0.156545209176788	0.00989357958114494
0.156815114709852	0.00994634927743003
0.157085020242915	0.00999914617953524
0.157354925775978	0.0100519701409312
0.157624831309042	0.0101048209999820
0.157894736842105	0.0101576985879056
0.158164642375169	0.0102106027548354
0.158434547908232	0.0102635333376587
0.158704453441296	0.0103164901687033
0.158974358974359	0.0103694730961774
0.159244264507422	0.0104224819651143
0.159514170040486	0.0104755165983667
0.159784075573549	0.0105285768529720
0.160053981106613	0.0105816625829478
0.160323886639676	0.0106347736141166
0.160593792172740	0.0106879097803868
0.160863697705803	0.0107410709161756
0.161133603238866	0.0107942568723403
0.161403508771930	0.0108474674986773
0.161673414304993	0.0109007026285178
0.161943319838057	0.0109539620859125
0.162213225371120	0.0110072457329636
0.162483130904184	0.0110605534030357
0.162753036437247	0.0111138849517822
0.163022941970310	0.0111672402211990
0.163292847503374	0.0112206190312048
0.163562753036437	0.0112740212404681
0.163832658569501	0.0113274466798530
0.164102564102564	0.0113808951803417
0.164372469635628	0.0114343665918643
0.164642375168691	0.0114878607533896
0.164912280701754	0.0115413774949094
0.165182186234818	0.0115949166591949
0.165452091767881	0.0116484780741904
0.165721997300945	0.0117020616170806
0.165991902834008	0.0117556671379756
0.166261808367072	0.0118092944442196
0.166531713900135	0.0118629433631952
0.166801619433198	0.0119166137327455
0.167071524966262	0.0119703053958602
0.167341430499325	0.0120240181892266
0.167611336032389	0.0120777519443560
0.167881241565452	0.0121315065250122
0.168151147098516	0.0121852817788299
0.168421052631579	0.0122390775369525
0.168690958164642	0.0122928936501918
0.168960863697706	0.0123467299443166
0.169230769230769	0.0124005862504781
0.169500674763833	0.0124544623951513
0.169770580296896	0.0125083582268656
0.170040485829960	0.0125622735753583
0.170310391363023	0.0126162082785510
0.170580296896086	0.0126701621891357
0.170850202429150	0.0127241351379870
0.171120107962213	0.0127781269622428
0.171390013495277	0.0128321375133370
0.171659919028340	0.0128861666230676
0.171929824561404	0.0129402141240922
0.172199730094467	0.0129942798570396
0.172469635627530	0.0130483636399884
0.172739541160594	0.0131024653316228
0.173009446693657	0.0131565847646481
0.173279352226721	0.0132107217662301
0.173549257759784	0.0132648761817305
0.173819163292848	0.0133190478530538
0.174089068825911	0.0133732366218533
0.174358974358974	0.0134274423240853
0.174628879892038	0.0134816647795942
0.174898785425101	0.0135359038342724
0.175168690958165	0.0135901593328619
0.175438596491228	0.0136444310908616
0.175708502024292	0.0136987189636153
0.175978407557355	0.0137530227976131
0.176248313090418	0.0138073424214087
0.176518218623482	0.0138616776419243
0.176788124156545	0.0139160283145543
0.177058029689609	0.0139703942990658
0.177327935222672	0.0140247754063085
0.177597840755736	0.0140791714727379
0.177867746288799	0.0141335823394927
0.178137651821862	0.0141880078291107
0.178407557354926	0.0142424477786682
0.178677462887989	0.0142969020572920
0.178947368421053	0.0143513705023527
0.179217273954116	0.0144058529192279
0.179487179487180	0.0144603491451754
0.179757085020243	0.0145148590108826
0.180026990553306	0.0145693823635103
0.180296896086370	0.0146239190575700
0.180566801619433	0.0146784689102055
0.180836707152497	0.0147330317495216
0.181106612685560	0.0147876074165925
0.181376518218624	0.0148421957551073
0.181646423751687	0.0148967966031714
0.181916329284750	0.0149514097985020
0.182186234817814	0.0150060351753880
0.182456140350877	0.0150606725576017
0.182726045883941	0.0151153217697079
0.182995951417004	0.0151699826563952
0.183265856950067	0.0152246550663856
0.183535762483131	0.0152793388243799
0.183805668016194	0.0153340337654280
0.184075573549258	0.0153887397241763
0.184345479082321	0.0154434565214024
0.184615384615385	0.0154981840016472
0.184885290148448	0.0155529220143167
0.185155195681511	0.0156076703956161
0.185425101214575	0.0156624289743571
0.185695006747638	0.0157171975898270
0.185964912280702	0.0157719760879163
0.186234817813765	0.0158267642856051
0.186504723346829	0.0158815620045806
0.186774628879892	0.0159363690991051
0.187044534412956	0.0159911853945715
0.187314439946019	0.0160460107198213
0.187584345479082	0.0161008449209143
0.187854251012146	0.0161556878243151
0.188124156545209	0.0162105392699392
0.188394062078273	0.0162653990932567
0.188663967611336	0.0163202671252535
0.188933873144399	0.0163751432090064
0.189203778677463	0.0164300271670310
0.189473684210526	0.0164849188278486
0.189743589743590	0.0165398180423161
0.190013495276653	0.0165947246267283
0.190283400809717	0.0166496384090294
0.190553306342780	0.0167045592489620
0.190823211875843	0.0167594869837942
0.191093117408907	0.0168144214391537
0.191363022941970	0.0168693624303535
0.191632928475034	0.0169243098098326
0.191902834008097	0.0169792634147980
0.192172739541161	0.0170342230654924
0.192442645074224	0.0170891886075265
0.192712550607287	0.0171441598708701
0.192982456140351	0.0171991366928624
0.193252361673414	0.0172541188853275
0.193522267206478	0.0173091062941534
0.193792172739541	0.0173640987697947
0.194062078272605	0.0174190961243842
0.194331983805668	0.0174740981883114
0.194601889338731	0.0175291048086200
0.194871794871795	0.0175841158365070
0.195141700404858	0.0176391310761205
0.195411605937922	0.0176941503611814
0.195681511470985	0.0177491735517142
0.195951417004049	0.0178042004678004
0.196221322537112	0.0178592309347391
0.196491228070175	0.0179142647703791
0.196761133603239	0.0179693018246871
0.197031039136302	0.0180243419414962
0.197300944669366	0.0180793849365008
0.197570850202429	0.0181344306451798
0.197840755735493	0.0181894789223589
0.198110661268556	0.0182445296062572
0.198380566801619	0.0182995825120636
0.198650472334683	0.0183546374778392
0.198920377867746	0.0184096943239176
0.199190283400810	0.0184647528840600
0.199460188933873	0.0185198129982357
0.199730094466937	0.0185748744972338
0.200000000000000	0.0186299372166203
0.200269905533063	0.0186850009963439
0.200539811066127	0.0187400656732008
0.200809716599190	0.0187951310701405
0.201079622132254	0.0188501970183193
0.201349527665317	0.0189052633484967
0.201619433198381	0.0189603298954111
0.201889338731444	0.0190153964883645
0.202159244264507	0.0190704629600752
0.202429149797571	0.0191255291440414
0.202699055330634	0.0191805948710446
0.202968960863698	0.0192356599846328
0.203238866396761	0.0192907243231540
0.203508771929825	0.0193457877180661
0.203778677462888	0.0194008499921589
0.204048582995951	0.0194559109720203
0.204318488529015	0.0195109704886471
0.204588394062078	0.0195660283893831
0.204858299595142	0.0196210845129889
0.205128205128205	0.0196761386801685
0.205398110661269	0.0197311907215467
0.205668016194332	0.0197862404695437
0.205937921727395	0.0198412877632891
0.206207827260459	0.0198963324362079
0.206477732793522	0.0199513743291581
0.206747638326586	0.0200064132656507
0.207017543859649	0.0200614490849883
0.207287449392713	0.0201164816163683
0.207557354925776	0.0201715106844455
0.207827260458839	0.0202265361362377
0.208097165991903	0.0202815577935331
0.208367071524966	0.0203365754856880
0.208636977058030	0.0203915890397183
0.208906882591093	0.0204465983028036
0.209176788124157	0.0205016031201431
0.209446693657220	0.0205566033152336
0.209716599190283	0.0206115987218719
0.209986504723347	0.0206665891736214
0.210256410256410	0.0207215744880185
0.210526315789474	0.0207765545038618
0.210796221322537	0.0208315290631241
0.211066126855601	0.0208864979932791
0.211336032388664	0.0209414611210586
0.211605937921727	0.0209964182798076
0.211875843454791	0.0210513693232448
0.212145748987854	0.0211063140784783
0.212415654520918	0.0211612523857519
0.212685560053981	0.0212161840898633
0.212955465587045	0.0212711089970560
0.213225371120108	0.0213260269388668
0.213495276653171	0.0213809377725872
0.213765182186235	0.0214358413220157
0.214035087719298	0.0214907374194406
0.214304993252362	0.0215456259003878
0.214574898785425	0.0216005065876261
0.214844804318489	0.0216553793188945
0.215114709851552	0.0217102439361773
0.215384615384615	0.0217651002619851
0.215654520917679	0.0218199481378687
0.215924426450742	0.0218747874043722
0.216194331983806	0.0219296178853720
0.216464237516869	0.0219844394128325
0.216734143049933	0.0220392518228282
0.217004048582996	0.0220940549583221
0.217273954116059	0.0221488486460301
0.217543859649123	0.0222036327228842
0.217813765182186	0.0222584070277433
0.218083670715250	0.0223131713982743
0.218353576248313	0.0223679256605732
0.218623481781377	0.0224226696584269
0.218893387314440	0.0224774032232327
0.219163292847503	0.0225321261829666
0.219433198380567	0.0225868383768760
0.219703103913630	0.0226415396309572
0.219973009446694	0.0226962297760559
0.220242914979757	0.0227509086614461
0.220512820512821	0.0228055761139676
0.220782726045884	0.0228602319589628
0.221052631578947	0.0229148760461028
0.221322537112011	0.0229695082113447
0.221592442645074	0.0230241282892279
0.221862348178138	0.0230787361121290
0.222132253711201	0.0231333315170474
0.222402159244264	0.0231879143343763
0.222672064777328	0.0232424843914323
0.222941970310391	0.0232970415234916
0.223211875843455	0.0233515855903027
0.223481781376518	0.0234061164175952
0.223751686909582	0.0234606338310322
0.224021592442645	0.0235151376820628
0.224291497975709	0.0235696277964373
0.224561403508772	0.0236241040029518
0.224831309041835	0.0236785661468476
0.225101214574899	0.0237330140613997
0.225371120107962	0.0237874475911313
0.225641025641026	0.0238418665662229
0.225910931174089	0.0238962708139552
0.226180836707152	0.0239506601909567
0.226450742240216	0.0240050345165547
0.226720647773279	0.0240593936257185
0.226990553306343	0.0241137373637559
0.227260458839406	0.0241680655657427
0.227530364372470	0.0242223780768338
0.227800269905533	0.0242766747300600
0.228070175438597	0.0243309553604957
0.228340080971660	0.0243852198100354
0.228609986504723	0.0244394679057986
0.228879892037787	0.0244936994736752
0.229149797570850	0.0245479143604570
0.229419703103914	0.0246021124066052
0.229689608636977	0.0246562934470184
0.229959514170040	0.0247104573228055
0.230229419703104	0.0247646038775502
0.230499325236167	0.0248187329472815
0.230769230769231	0.0248728443630452
0.231039136302294	0.0249269379609628
0.231309041835358	0.0249810135818026
0.231578947368421	0.0250350710530124
0.231848852901485	0.0250891102121598
0.232118758434548	0.0251431309062960
0.232388663967611	0.0251971329739208
0.232658569500675	0.0252511162590319
0.232928475033738	0.0253050805985336
0.233198380566802	0.0253590258303402
0.233468286099865	0.0254129517956551
0.233738191632928	0.0254668583296539
0.234008097165992	0.0255207452684936
0.234278002699055	0.0255746124503777
0.234547908232119	0.0256284597056129
0.234817813765182	0.0256822868805269
0.235087719298246	0.0257360938210426
0.235357624831309	0.0257898803597517
0.235627530364373	0.0258436463334544
0.235897435897436	0.0258973915829650
0.236167341430499	0.0259511159461814
0.236437246963563	0.0260048192669532
0.236707152496626	0.0260585013889393
0.236977058029690	0.0261121621461703
0.237246963562753	0.0261658013793410
0.237516869095816	0.0262194189351505
0.237786774628880	0.0262730146530994
0.238056680161943	0.0263265883657881
0.238326585695007	0.0263801399155694
0.238596491228070	0.0264336691428479
0.238866396761134	0.0264871758867205
0.239136302294197	0.0265406599879196
0.239406207827261	0.0265941212889106
0.239676113360324	0.0266475596355593
0.239946018893387	0.0267009748636216
0.240215924426451	0.0267543668162903
0.240485829959514	0.0268077353366474
0.240755735492578	0.0268610802649231
0.241025641025641	0.0269144014388046
0.241295546558704	0.0269676986974957
0.241565452091768	0.0270209718850561
0.241835357624831	0.0270742208476707
0.242105263157895	0.0271274454209044
0.242375168690958	0.0271806454578363
0.242645074224022	0.0272338208020341
0.242914979757085	0.0272869712799979
0.243184885290148	0.0273400967379215
0.243454790823212	0.0273931970194181
0.243724696356275	0.0274462719631634
0.243994601889339	0.0274993214097759
0.244264507422402	0.0275523452103611
0.244534412955466	0.0276053432027929
0.244804318488529	0.0276583152333185
0.245074224021592	0.0277112611489664
0.245344129554656	0.0277641807934150
0.245614035087719	0.0278170740026229
0.245883940620783	0.0278699406164862
0.246153846153846	0.0279227804805613
0.246423751686910	0.0279755934433908
0.246693657219973	0.0280283793493865
0.246963562753036	0.0280811380420647
0.247233468286100	0.0281338693665117
0.247503373819163	0.0281865731618236
0.247773279352227	0.0282392492717825
0.248043184885290	0.0282918975421921
0.248313090418354	0.0283445178148389
0.248582995951417	0.0283971099335875
0.248852901484480	0.0284496737440043
0.249122807017544	0.0285022090852060
0.249392712550607	0.0285547158043968
0.249662618083671	0.0286071937530644
0.249932523616734	0.0286596427718668
0.250202429149798	0.0287120627013933
0.250472334682861	0.0287644533922373
0.250742240215924	0.0288168146868531
0.251012145748988	0.0288691464335439
0.251282051282051	0.0289214484737244
0.251551956815115	0.0289737206554672
0.251821862348178	0.0290259628303103
0.252091767881242	0.0290781748353859
0.252361673414305	0.0291303565140872
0.252631578947368	0.0291825077180062
0.252901484480432	0.0292346282911739
0.253171390013495	0.0292867180771080
0.253441295546559	0.0293387769234874
0.253711201079622	0.0293908046799237
0.253981106612686	0.0294428011892269
0.254251012145749	0.0294947662992333
0.254520917678812	0.0295466998572687
0.254790823211876	0.0295986017027986
0.255060728744939	0.0296504716870907
0.255330634278003	0.0297023096553496
0.255600539811066	0.0297541154583408
0.255870445344130	0.0298058889454325
0.256140350877193	0.0298576299584750
0.256410256410256	0.0299093383483259
0.256680161943320	0.0299610139605083
0.256950067476383	0.0300126566403614
0.257219973009447	0.0300642662389803
0.257489878542510	0.0301158425995586
0.257759784075574	0.0301673855763315
0.258029689608637	0.0302188950119907
0.258299595141700	0.0302703707513616
0.258569500674764	0.0303218126456494
0.258839406207827	0.0303732205374196
0.259109311740891	0.0304245942773795
0.259379217273954	0.0304759337203974
0.259649122807018	0.0305272387171965
0.259919028340081	0.0305785091189435
0.260188933873144	0.0306297447727430
0.260458839406208	0.0306809455236554
0.260728744939271	0.0307321112196401
0.260998650472335	0.0307832417091747
0.261268556005398	0.0308343368402546
0.261538461538462	0.0308853964608349
0.261808367071525	0.0309364204222626
0.262078272604588	0.0309874085732467
0.262348178137652	0.0310383607697784
0.262618083670715	0.0310892768649093
0.262887989203779	0.0311401567062848
0.263157894736842	0.0311910001445096
0.263427800269906	0.0312418070253695
0.263697705802969	0.0312925771964915
0.263967611336032	0.0313433105124493
0.264237516869096	0.0313940068220452
0.264507422402159	0.0314446659742383
0.264777327935223	0.0314952878213217
0.265047233468286	0.0315458722179161
0.265317139001350	0.0315964190134699
0.265587044534413	0.0316469280562877
0.265856950067476	0.0316973991984495
0.266126855600540	0.0317478322915802
0.266396761133603	0.0317982271867100
0.266666666666667	0.0318485837324714
0.266936572199730	0.0318989017801501
0.267206477732794	0.0319491811832257
0.267476383265857	0.0319994217955672
0.267746288798920	0.0320496234701117
0.268016194331984	0.0320997860553309
0.268286099865047	0.0321499094042386
0.268556005398111	0.0321999933677213
0.268825910931174	0.0322500377965477
0.269095816464238	0.0323000425454429
0.269365721997301	0.0323500074670097
0.269635627530364	0.0323999324131875
0.269905533063428	0.0324498172399871
0.270175438596491	0.0324996617940873
0.270445344129555	0.0325494659285529
0.270715249662618	0.0325992294991895
0.270985155195682	0.0326489523557882
0.271255060728745	0.0326986343527373
0.271524966261808	0.0327482753482491
0.271794871794872	0.0327978751923248
0.272064777327935	0.0328474337369276
0.272334682860999	0.0328969508429967
0.272604588394062	0.0329464263640276
0.272874493927126	0.0329958601491574
0.273144399460189	0.0330452520532139
0.273414304993252	0.0330946019289407
0.273684210526316	0.0331439096322578
0.273954116059379	0.0331931750228947
0.274224021592443	0.0332423979505765
0.274493927125506	0.0332915782681351
0.274763832658570	0.0333407158321066
0.275033738191633	0.0333898105030678
0.275303643724696	0.0334388621316169
0.275573549257760	0.0334878705746459
0.275843454790823	0.0335368356890950
0.276113360323887	0.0335857573315020
0.276383265856950	0.0336346353555535
0.276653171390013	0.0336834696207280
0.276923076923077	0.0337322599803318
0.277192982456140	0.0337810062911964
0.277462887989204	0.0338297084088787
0.277732793522267	0.0338783661881784
0.278002699055331	0.0339269794887142
0.278272604588394	0.0339755481670919
0.278542510121458	0.0340240720818275
0.278812415654521	0.0340725510857233
0.279082321187584	0.0341209850383403
0.279352226720648	0.0341693737948473
0.279622132253711	0.0342177172135829
0.279892037786775	0.0342660151511295
0.280161943319838	0.0343142674629702
0.280431848852902	0.0343624740074395
0.280701754385965	0.0344106346463034
0.280971659919028	0.0344587492356715
0.281241565452092	0.0345068176338576
0.281511470985155	0.0345548397001262
0.281781376518219	0.0346028152903443
0.282051282051282	0.0346507442618931
0.282321187584345	0.0346986264728308
0.282591093117409	0.0347464617803762
0.282860998650472	0.0347942500440997
0.283130904183536	0.0348419911210459
0.283400809716599	0.0348896848716639
0.283670715249663	0.0349373311539379
0.283940620782726	0.0349849298225433
0.284210526315789	0.0350324807462799
0.284480431848853	0.0350799837875096
0.284750337381916	0.0351274387990296
0.285020242914980	0.0351748456429062
0.285290148448043	0.0352222041802022
0.285560053981107	0.0352695142710856
0.285829959514170	0.0353167757801991
0.286099865047234	0.0353639885629702
0.286369770580297	0.0354111524798528
0.286639676113360	0.0354582673944106
0.286909581646424	0.0355053331671951
0.287179487179487	0.0355523496575849
0.287449392712551	0.0355993167267083
0.287719298245614	0.0356462342385420
0.287989203778678	0.0356931020554031
0.288259109311741	0.0357399200372154
0.288529014844804	0.0357866880492442
0.288798920377868	0.0358334059538400
0.289068825910931	0.0358800736106524
0.289338731443995	0.0359266908839287
0.289608636977058	0.0359732576368951
0.289878542510121	0.0360197737343950
0.290148448043185	0.0360662390397567
0.290418353576248	0.0361126534138930
0.290688259109312	0.0361590167224315
0.290958164642375	0.0362053288278922
0.291228070175439	0.0362515895921761
0.291497975708502	0.0362977988811605
0.291767881241565	0.0363439565610327
0.292037786774629	0.0363900624957579
0.292307692307692	0.0364361165505722
0.292577597840756	0.0364821185897888
0.292847503373819	0.0365280684768748
0.293117408906883	0.0365739660777007
0.293387314439946	0.0366198112563663
0.293657219973010	0.0366656038808690
0.293927125506073	0.0367113438142873
0.294197031039136	0.0367570309207918
0.294466936572200	0.0368026650709961
0.294736842105263	0.0368482461269173
0.295006747638327	0.0368937739563194
0.295276653171390	0.0369392484302918
0.295546558704454	0.0369846694112110
0.295816464237517	0.0370300367671628
0.296086369770580	0.0370753503655335
0.296356275303644	0.0371206100730940
0.296626180836707	0.0371658157569038
0.296896086369771	0.0372109672819101
0.297165991902834	0.0372560645188949
0.297435897435897	0.0373011073355222
0.297705802968961	0.0373460956007979
0.297975708502024	0.0373910291833465
0.298245614035088	0.0374359079489559
0.298515519568151	0.0374807317685892
0.298785425101215	0.0375255005117495
0.299055330634278	0.0375702140483176
0.299325236167341	0.0376148722497992
0.299595141700405	0.0376594749850495
0.299865047233468	0.0377040221248602
0.300134952766532	0.0377485135374186
0.300404858299595	0.0377929490916763
0.300674763832659	0.0378373286602370
0.300944669365722	0.0378816521124825
0.301214574898785	0.0379259193195961
0.301484480431849	0.0379701301527366
0.301754385964912	0.0380142844860900
0.302024291497976	0.0380583821881667
0.302294197031039	0.0381024231295808
0.302564102564103	0.0381464071834958
0.302834008097166	0.0381903342228693
0.303103913630230	0.0382342041196984
0.303373819163293	0.0382780167469966
0.303643724696356	0.0383217719763471
0.303913630229420	0.0383654696808406
0.304183535762483	0.0384091097342783
0.304453441295547	0.0384526920100144
0.304723346828610	0.0384962163805628
0.304993252361673	0.0385396827191411
0.305263157894737	0.0385830908991553
0.305533063427800	0.0386264407943351
0.305802968960864	0.0386697322821498
0.306072874493927	0.0387129652348204
0.306342780026991	0.0387561395263148
0.306612685560054	0.0387992550340670
0.306882591093117	0.0388423116310250
0.307152496626181	0.0388853091935967
0.307422402159244	0.0389282475989921
0.307692307692308	0.0389711267186782
0.307962213225371	0.0390139464304294
0.308232118758435	0.0390567066110141
0.308502024291498	0.0390994071357606
0.308771929824561	0.0391420478799789
0.309041835357625	0.0391846287233399
0.309311740890688	0.0392271495427063
0.309581646423752	0.0392696102151210
0.309851551956815	0.0393120106186212
0.310121457489879	0.0393543506319223
0.310391363022942	0.0393966301330140
0.310661268556005	0.0394388490004428
0.310931174089069	0.0394810071128170
0.311201079622132	0.0395231043484723
0.311470985155196	0.0395651405879201
0.311740890688259	0.0396071157101593
0.312010796221323	0.0396490295922636
0.312280701754386	0.0396908821146834
0.312550607287449	0.0397326731596975
0.312820512820513	0.0397744026043023
0.313090418353576	0.0398160703325951
0.313360323886640	0.0398576762255605
0.313630229419703	0.0398992201645144
0.313900134952767	0.0399407020319976
0.314170040485830	0.0399821217087367
0.314439946018893	0.0400234790756568
0.314709851551957	0.0400647740135025
0.314979757085020	0.0401060064028407
0.315249662618084	0.0401471761290518
0.315519568151147	0.0401882830766649
0.315789473684211	0.0402293271255674
0.316059379217274	0.0402703081604682
0.316329284750337	0.0403112260644582
0.316599190283401	0.0403520807190664
0.316869095816464	0.0403928720078889
0.317139001349528	0.0404335998160649
0.317408906882591	0.0404742640274706
0.317678812415655	0.0405148645260374
0.317948717948718	0.0405554011980339
0.318218623481781	0.0405958739277819
0.318488529014845	0.0406362825986128
0.318758434547908	0.0406766270943721
0.319028340080972	0.0407169072996405
0.319298245614035	0.0407571231013948
0.319568151147099	0.0407972743851550
0.319838056680162	0.0408373610359998
0.320107962213225	0.0408773829414513
0.320377867746289	0.0409173399883073
0.320647773279352	0.0409572320622144
0.320917678812416	0.0409970590484467
0.321187584345479	0.0410368208354815
0.321457489878542	0.0410765173103034
0.321727395411606	0.0411161483603963
0.321997300944669	0.0411557138754917
0.322267206477733	0.0411952137415821
0.322537112010796	0.0412346478460288
0.322807017543860	0.0412740160794183
0.323076923076923	0.0413133183276566
0.323346828609987	0.0413525544783683
0.323616734143050	0.0413917244230868
0.323886639676113	0.0414308280505245
0.324156545209177	0.0414698652492167
0.324426450742240	0.0415088359104304
0.324696356275304	0.0415477399231081
0.324966261808367	0.0415865771752200
0.325236167341431	0.0416253475616319
0.325506072874494	0.0416640509719384
0.325775978407557	0.0417026872953371
0.326045883940621	0.0417412564257706
0.326315789473684	0.0417797582551880
0.326585695006748	0.0418181926709843
0.326855600539811	0.0418565595666716
0.327125506072875	0.0418948588363216
0.327395411605938	0.0419330903712715
0.327665317139001	0.0419712540630913
0.327935222672065	0.0420093498034850
0.328205128205128	0.0420473774843561
0.328475033738192	0.0420853370010716
0.328744939271255	0.0421232282462555
0.329014844804318	0.0421610511132882
0.329284750337382	0.0421988055000712
0.329554655870445	0.0422364912992318
0.329824561403509	0.0422741084041319
0.330094466936572	0.0423116567082631
0.330364372469636	0.0423491361044039
0.330634278002699	0.0423865464876584
0.330904183535762	0.0424238877543540
0.331174089068826	0.0424611598012653
0.331443994601889	0.0424983625238139
0.331713900134953	0.0425354958157394
0.331983805668016	0.0425725595726183
0.332253711201080	0.0426095536905007
0.332523616734143	0.0426464780684630
0.332793522267207	0.0426833325995536
0.333063427800270	0.0427201171802866
0.333333333333333	0.0427568317095265
0.333603238866397	0.0427934760840872
0.333873144399460	0.0428300502015584
0.334143049932524	0.0428665539573780
0.334412955465587	0.0429029872491617
0.334682860998651	0.0429393499754107
0.334952766531714	0.0429756420305472
0.335222672064777	0.0430118633156954
0.335492577597841	0.0430480137324282
0.335762483130904	0.0430840931758318
0.336032388663968	0.0431201015433502
0.336302294197031	0.0431560387360044
0.336572199730094	0.0431919046536524
0.336842105263158	0.0432276991965314
0.337112010796221	0.0432634222621530
0.337381916329285	0.0432990737488757
0.337651821862348	0.0433346535580855
0.337921727395412	0.0433701615905466
0.338191632928475	0.0434055977466353
0.338461538461539	0.0434409619270287
0.338731443994602	0.0434762540303598
0.339001349527665	0.0435114739570109
0.339271255060729	0.0435466216108305
0.339541160593792	0.0435816968932304
0.339811066126856	0.0436166997060251
0.340080971659919	0.0436516299501786
0.340350877192982	0.0436864875297208
0.340620782726046	0.0437212723455778
0.340890688259109	0.0437559842988831
0.341160593792173	0.0437906232910537
0.341430499325236	0.0438251892237779
0.341700404858300	0.0438596820006888
0.341970310391363	0.0438941015264748
0.342240215924427	0.0439284477014575
0.342510121457490	0.0439627204313637
0.342780026990553	0.0439969196199378
0.343049932523617	0.0440310451696663
0.343319838056680	0.0440650969846401
0.343589743589744	0.0440990749687656
0.343859649122807	0.0441329790265468
0.344129554655870	0.0441668090614288
0.344399460188934	0.0442005649788688
0.344669365721997	0.0442342466839971
0.344939271255061	0.0442678540814940
0.345209176788124	0.0443013870762514
0.345479082321188	0.0443348455732738
0.345748987854251	0.0443682294768132
0.346018893387314	0.0444015386934503
0.346288798920378	0.0444347731302594
0.346558704453441	0.0444679326932478
0.346828609986505	0.0445010172880720
0.347098515519568	0.0445340268225201
0.347368421052632	0.0445669612028372
0.347638326585695	0.0445998203364717
0.347908232118759	0.0446326041291069
0.348178137651822	0.0446653124847997
0.348448043184885	0.0446979453117298
0.348717948717949	0.0447305025195487
0.348987854251012	0.0447629840160688
0.349257759784076	0.0447953897085649
0.349527665317139	0.0448277195056138
0.349797570850202	0.0448599733172229
0.350067476383266	0.0448921510519619
0.350337381916329	0.0449242526168209
0.350607287449393	0.0449562779201304
0.350877192982456	0.0449882268720014
0.351147098515520	0.0450200993816138
0.351417004048583	0.0450518953580241
0.351686909581646	0.0450836147107373
0.351956815114710	0.0451152573502120
0.352226720647773	0.0451468231866188
0.352496626180837	0.0451783121306148
0.352766531713900	0.0452097240943255
0.353036437246964	0.0452410589872154
0.353306342780027	0.0452723167183360
0.353576248313090	0.0453034972016275
0.353846153846154	0.0453346003480974
0.354116059379217	0.0453656260669328
0.354385964912281	0.0453965742705813
0.354655870445344	0.0454274448721209
0.354925775978408	0.0454582377822629
0.355195681511471	0.0454889529128107
0.355465587044534	0.0455195901768738
0.355735492577598	0.0455501494875359
0.356005398110661	0.0455806307570235
0.356275303643725	0.0456110338983227
0.356545209176788	0.0456413588252731
0.356815114709852	0.0456716054507355
0.357085020242915	0.0457017736882276
0.357354925775978	0.0457318634508567
0.357624831309042	0.0457618746520701
0.357894736842105	0.0457918072065752
0.358164642375169	0.0458216610291883
0.358434547908232	0.0458514360333952
0.358704453441296	0.0458811321335371
0.358974358974359	0.0459107492447714
0.359244264507422	0.0459402872817509
0.359514170040486	0.0459697461605578
0.359784075573549	0.0459991257979222
0.360053981106613	0.0460284261089818
0.360323886639676	0.0460576470098079
0.360593792172740	0.0460867884154618
0.360863697705803	0.0461158502421574
0.361133603238866	0.0461448324061216
0.361403508771930	0.0461737348236647
0.361673414304993	0.0462025574133912
0.361943319838057	0.0462313000935387
0.362213225371120	0.0462599627789986
0.362483130904184	0.0462885453859468
0.362753036437247	0.0463170478308827
0.363022941970310	0.0463454700324960
0.363292847503374	0.0463738119098142
0.363562753036437	0.0464020733808709
0.363832658569501	0.0464302543640584
0.364102564102564	0.0464583547781994
0.364372469635628	0.0464863745427327
0.364642375168691	0.0465143135763402
0.364912280701754	0.0465421717971457
0.365182186234818	0.0465699491255800
0.365452091767881	0.0465976454819836
0.365721997300945	0.0466252607857847
0.365991902834008	0.0466527949572727
0.366261808367072	0.0466802479158295
0.366531713900135	0.0467076195812058
0.366801619433198	0.0467349098740582
0.367071524966262	0.0467621187158642
0.367341430499325	0.0467892460274190
0.367611336032389	0.0468162917298215
0.367881241565452	0.0468432557446436
0.368151147098516	0.0468701379951256
0.368421052631579	0.0468969384022156
0.368690958164642	0.0469236568881290
0.368960863697706	0.0469502933750378
0.369230769230769	0.0469768477855490
0.369500674763833	0.0470033200431340
0.369770580296896	0.0470297100697369
0.370040485829960	0.0470560177890053
0.370310391363023	0.0470822431248146
0.370580296896086	0.0471083860001264
0.370850202429150	0.0471344463383658
0.371120107962213	0.0471604240641809
0.371390013495277	0.0471863191014834
0.371659919028340	0.0472121313748767
0.371929824561404	0.0472378608093039
0.372199730094467	0.0472635073303537
0.372469635627530	0.0472890708634683
0.372739541160594	0.0473145513337462
0.373009446693657	0.0473399486672751
0.373279352226721	0.0473652627907671
0.373549257759784	0.0473904936294473
0.373819163292848	0.0474156411101056
0.374089068825911	0.0474407051594278
0.374358974358974	0.0474656857044342
0.374628879892038	0.0474905826709274
0.374898785425101	0.0475153959882851
0.375168690958165	0.0475401255856414
0.375438596491228	0.0475647713882758
0.375708502024291	0.0475893333250067
0.375978407557355	0.0476138113256650
0.376248313090418	0.0476382053173974
0.376518218623482	0.0476625152290745
0.376788124156545	0.0476867409904114
0.377058029689609	0.0477108825316469
0.377327935222672	0.0477349397818346
0.377597840755736	0.0477589126715069
0.377867746288799	0.0477828011299871
0.378137651821862	0.0478066050868563
0.378407557354926	0.0478303244739649
0.378677462887989	0.0478539592234183
0.378947368421053	0.0478775092667951
0.379217273954116	0.0479009745355031
0.379487179487180	0.0479243549610499
0.379757085020243	0.0479476504725987
0.380026990553306	0.0479708610022144
0.380296896086370	0.0479939864868217
0.380566801619433	0.0480170268600504
0.380836707152497	0.0480399820522061
0.381106612685560	0.0480628519965519
0.381376518218623	0.0480856366265979
0.381646423751687	0.0481083358760504
0.381916329284750	0.0481309496775566
0.382186234817814	0.0481534779677039
0.382456140350877	0.0481759206804566
0.382726045883941	0.0481982777502962
0.382995951417004	0.0482205491118285
0.383265856950067	0.0482427347013717
0.383535762483131	0.0482648344542831
0.383805668016194	0.0482868483067606
0.384075573549258	0.0483087761953561
0.384345479082321	0.0483306180580204
0.384615384615385	0.0483523738316197
0.384885290148448	0.0483740434525751
0.385155195681511	0.0483956268570269
0.385425101214575	0.0484171239817395
0.385695006747638	0.0484385347630004
0.385964912280702	0.0484598591385679
0.386234817813765	0.0484810970488065
0.386504723346829	0.0485022484322387
0.386774628879892	0.0485233132265357
0.387044534412956	0.0485442913710364
0.387314439946019	0.0485651828056035
0.387584345479082	0.0485859874698443
0.387854251012146	0.0486067053046210
0.388124156545209	0.0486273362496013
0.388394062078273	0.0486478802461379
0.388663967611336	0.0486683372355138
0.388933873144399	0.0486887071571871
0.389203778677463	0.0487089899517773
0.389473684210526	0.0487291855611084
0.389743589743590	0.0487492939270283
0.390013495276653	0.0487693149922980
0.390283400809717	0.0487892486992182
0.390553306342780	0.0488090949907129
0.390823211875843	0.0488288538092472
0.391093117408907	0.0488485250975127
0.391363022941970	0.0488681087989932
0.391632928475034	0.0488876048579191
0.391902834008097	0.0489070132173775
0.392172739541161	0.0489263338228799
0.392442645074224	0.0489455666194521
0.392712550607287	0.0489647115485425
0.392982456140351	0.0489837685574029
0.393252361673414	0.0490027375946285
0.393522267206478	0.0490216186009814
0.393792172739541	0.0490404115231873
0.394062078272605	0.0490591163088246
0.394331983805668	0.0490777329044209
0.394601889338731	0.0490962612555838
0.394871794871795	0.0491147013088372
0.395141700404858	0.0491330530114677
0.395411605937922	0.0491513163183916
0.395681511470985	0.0491694911741414
0.395951417004049	0.0491875775166596
0.396221322537112	0.0492055752960552
0.396491228070175	0.0492234844627208
0.396761133603239	0.0492413049691680
0.397031039136302	0.0492590367742243
0.397300944669366	0.0492766798279341
0.397570850202429	0.0492942340760167
0.397840755735493	0.0493116994648201
0.398110661268556	0.0493290759381296
0.398380566801619	0.0493463634476473
0.398650472334683	0.0493635619372511
0.398920377867746	0.0493806713610026
0.399190283400810	0.0493976916738514
0.399460188933873	0.0494146228339739
0.399730094466937	0.0494314648006528
0.400000000000000	0.0494482175215388
0.400269905533063	0.0494648809533615
0.400539811066127	0.0494814550384694
0.400809716599190	0.0494979397234675
0.401079622132254	0.0495143349687344
0.401349527665317	0.0495306407241009
0.401619433198381	0.0495468569559300
0.401889338731444	0.0495629836276011
0.402159244264508	0.0495790206855644
0.402429149797571	0.0495949680807903
0.402699055330634	0.0496108257603760
0.402968960863698	0.0496265936720946
0.403238866396761	0.0496422717705747
0.403508771929825	0.0496578600271317
0.403778677462888	0.0496733584038539
0.404048582995951	0.0496887668481553
0.404318488529015	0.0497040853157710
0.404588394062078	0.0497193137624606
0.404858299595142	0.0497344521424658
0.405128205128205	0.0497495004184473
0.405398110661269	0.0497644585539397
0.405668016194332	0.0497793265076911
0.405937921727395	0.0497941042401275
0.406207827260459	0.0498087916998065
0.406477732793522	0.0498233888574888
0.406747638326586	0.0498378956819368
0.407017543859649	0.0498523121220231
0.407287449392713	0.0498666381369941
0.407557354925776	0.0498808736807628
0.407827260458839	0.0498950187116919
0.408097165991903	0.0499090731924221
0.408367071524966	0.0499230370853752
0.408636977058030	0.0499369103505488
0.408906882591093	0.0499506929466500
0.409176788124157	0.0499643848323831
0.409446693657220	0.0499779859696361
0.409716599190283	0.0499914963302406
0.409986504723347	0.0500049158817634
0.410256410256410	0.0500182445779116
0.410526315789474	0.0500314823825760
0.410796221322537	0.0500446292662138
0.411066126855601	0.0500576851849095
0.411336032388664	0.0500706501115874
0.411605937921727	0.0500835240084763
0.411875843454791	0.0500963068294002
0.412145748987854	0.0501089985450933
0.412415654520918	0.0501215991286260
0.412685560053981	0.0501341085472021
0.412955465587045	0.0501465267603271
0.413225371120108	0.0501588537335108
0.413495276653171	0.0501710894337169
0.413765182186235	0.0501832338260146
0.414035087719298	0.0501952868769852
0.414304993252362	0.0502072485492290
0.414574898785425	0.0502191188100332
0.414844804318489	0.0502308976363999
0.415114709851552	0.0502425849938684
0.415384615384615	0.0502541808471784
0.415654520917679	0.0502656851642469
0.415924426450742	0.0502770979084433
0.416194331983806	0.0502884190533499
0.416464237516869	0.0502996485717812
0.416734143049933	0.0503107864207430
0.417004048582996	0.0503218325773050
0.417273954116059	0.0503327870192710
0.417543859649123	0.0503436497071274
0.417813765182186	0.0503544206084459
0.418083670715250	0.0503650996987147
0.418353576248313	0.0503756869482094
0.418623481781377	0.0503861823278042
0.418893387314440	0.0503965858146945
0.419163292847503	0.0504068973749601
0.419433198380567	0.0504171169806214
0.419703103913630	0.0504272446034547
0.419973009446694	0.0504372802153103
0.420242914979757	0.0504472237892716
0.420512820512820	0.0504570752960822
0.420782726045884	0.0504668347110959
0.421052631578947	0.0504765020057460
0.421322537112011	0.0504860771541413
0.421592442645074	0.0504955601318608
0.421862348178138	0.0505049509083439
0.422132253711201	0.0505142494597020
0.422402159244265	0.0505234557608471
0.422672064777328	0.0505325697837995
0.422941970310391	0.0505415915050863
0.423211875843455	0.0505505208983676
0.423481781376518	0.0505593579384235
0.423751686909582	0.0505681026059648
0.424021592442645	0.0505767548753640
0.424291497975709	0.0505853147207554
0.424561403508772	0.0505937821208720
0.424831309041835	0.0506021570490050
0.425101214574899	0.0506104394847657
0.425371120107962	0.0506186294036320
0.425641025641026	0.0506267267848739
0.425910931174089	0.0506347316068664
0.426180836707153	0.0506426438450412
0.426450742240216	0.0506504634813003
0.426720647773279	0.0506581904945729
0.426990553306343	0.0506658248602086
0.427260458839406	0.0506733665568558
0.427530364372470	0.0506808155655637
0.427800269905533	0.0506881718658131
0.428070175438596	0.0506954354383648
0.428340080971660	0.0507026062633523
0.428609986504723	0.0507096843191444
0.428879892037787	0.0507166695867309
0.429149797570850	0.0507235620485367
0.429419703103914	0.0507303616802010
0.429689608636977	0.0507370684630574
0.429959514170040	0.0507436823835053
0.430229419703104	0.0507502034247774
0.430499325236167	0.0507566315655012
0.430769230769231	0.0507629667879383
0.431039136302294	0.0507692090759781
0.431309041835358	0.0507753584110975
0.431578947368421	0.0507814147768589
0.431848852901485	0.0507873781573523
0.432118758434548	0.0507932485345482
0.432388663967611	0.0507990258929093
0.432658569500675	0.0508047102180573
0.432928475033738	0.0508103014938501
0.433198380566802	0.0508157997052193
0.433468286099865	0.0508212048358706
0.433738191632929	0.0508265168715155
0.434008097165992	0.0508317357984846
0.434278002699055	0.0508368616007048
0.434547908232119	0.0508418942642163
0.434817813765182	0.0508468337760152
0.435087719298246	0.0508516801227840
0.435357624831309	0.0508564332906729
0.435627530364372	0.0508610932659505
0.435897435897436	0.0508656600362735
0.436167341430499	0.0508701335892655
0.436437246963563	0.0508745139124327
0.436707152496626	0.0508788009934087
0.436977058029690	0.0508829948203643
0.437246963562753	0.0508870953817246
0.437516869095816	0.0508911026664220
0.437786774628880	0.0508950166638980
0.438056680161943	0.0508988373634342
0.438326585695007	0.0509025647541476
0.438596491228070	0.0509061988241448
0.438866396761134	0.0509097395627351
0.439136302294197	0.0509131869634719
0.439406207827261	0.0509165410169676
0.439676113360324	0.0509198017108207
0.439946018893387	0.0509229690362788
0.440215924426451	0.0509260429873234
0.440485829959514	0.0509290235575439
0.440755735492578	0.0509319107377490
0.441025641025641	0.0509347045207935
0.441295546558705	0.0509374048987726
0.441565452091768	0.0509400118620621
0.441835357624831	0.0509425254035709
0.442105263157895	0.0509449455164004
0.442375168690958	0.0509472721929825
0.442645074224022	0.0509495054278899
0.442914979757085	0.0509516452160575
0.443184885290148	0.0509536915478395
0.443454790823212	0.0509556444231381
0.443724696356275	0.0509575038359098
0.443994601889339	0.0509592697773903
0.444264507422402	0.0509609422446624
0.444534412955466	0.0509625212283927
0.444804318488529	0.0509640067245280
0.445074224021592	0.0509653987336034
0.445344129554656	0.0509666972485747
0.445614035087719	0.0509679022685663
0.445883940620783	0.0509690137913391
0.446153846153846	0.0509700318092456
0.446423751686910	0.0509709563225824
0.446693657219973	0.0509717873259575
0.446963562753036	0.0509725248209271
0.447233468286100	0.0509731688046114
0.447503373819163	0.0509737192722577
0.447773279352227	0.0509741762259782
0.448043184885290	0.0509745396671795
0.448313090418354	0.0509748095970219
0.448582995951417	0.0509749860057995
0.448852901484481	0.0509750688968715
0.449122807017544	0.0509750582769503
0.449392712550607	0.0509749541412442
0.449662618083671	0.0509747564915350
0.449932523616734	0.0509744653224564
0.450202429149798	0.0509740806357417
0.450472334682861	0.0509736024397646
0.450742240215924	0.0509730307322015
0.451012145748988	0.0509723655146614
0.451282051282051	0.0509716067911896
0.451551956815115	0.0509707545632139
0.451821862348178	0.0509698088301576
0.452091767881242	0.0509687695961836
0.452361673414305	0.0509676368661483
0.452631578947368	0.0509664106470751
0.452901484480432	0.0509650909356053
0.453171390013495	0.0509636777327455
0.453441295546559	0.0509621710535055
0.453711201079622	0.0509605708956382
0.453981106612686	0.0509588772722760
0.454251012145749	0.0509570901887365
0.454520917678813	0.0509552096424808
0.454790823211876	0.0509532356408019
0.455060728744939	0.0509511681945227
0.455330634278003	0.0509490073128664
0.455600539811066	0.0509467529940614
0.455870445344130	0.0509444052572317
0.456140350877193	0.0509419641135621
0.456410256410256	0.0509394295587280
0.456680161943320	0.0509368015996848
0.456950067476383	0.0509340802461814
0.457219973009447	0.0509312655050234
0.457489878542510	0.0509283573824728
0.457759784075574	0.0509253558882202
0.458029689608637	0.0509222610410988
0.458299595141700	0.0509190728459705
0.458569500674764	0.0509157913020398
0.458839406207827	0.0509124164336397
0.459109311740891	0.0509089482521566
0.459379217273954	0.0509053867596354
0.459649122807018	0.0509017319782627
0.459919028340081	0.0508979839216795
0.460188933873144	0.0508941425844450
0.460458839406208	0.0508902079787252
0.460728744939271	0.0508861801243384
0.460998650472335	0.0508820590233514
0.461268556005398	0.0508778447078573
0.461538461538462	0.0508735371878143
0.461808367071525	0.0508691364803620
0.462078272604588	0.0508646426178334
0.462348178137652	0.0508600555917647
0.462618083670715	0.0508553754147755
0.462887989203779	0.0508506020885499
0.463157894736842	0.0508457356225303
0.463427800269906	0.0508407760586607
0.463697705802969	0.0508357234281097
0.463967611336032	0.0508305777352058
0.464237516869096	0.0508253389896605
0.464507422402159	0.0508200072020249
0.464777327935223	0.0508145823929122
0.465047233468286	0.0508090645783456
0.465317139001350	0.0508034537722266
0.465587044534413	0.0507977499877137
0.465856950067476	0.0507919532439030
0.466126855600540	0.0507860635769075
0.466396761133603	0.0507800810037697
0.466666666666667	0.0507740055290607
0.466936572199730	0.0507678371654301
0.467206477732794	0.0507615759567769
0.467476383265857	0.0507552219245724
0.467746288798920	0.0507487750848920
0.468016194331984	0.0507422354579965
0.468286099865047	0.0507356030570758
0.468556005398111	0.0507288778967491
0.468825910931174	0.0507220600042367
0.469095816464238	0.0507151494104210
0.469365721997301	0.0507081461521886
0.469635627530364	0.0507010502434458
0.469905533063428	0.0506938616717281
0.470175438596491	0.0506865804614434
0.470445344129555	0.0506792066719799
0.470715249662618	0.0506717403184510
0.470985155195682	0.0506641814101100
0.471255060728745	0.0506565299731149
0.471524966261808	0.0506487860479857
0.471794871794872	0.0506409496649265
0.472064777327935	0.0506330208275235
0.472334682860999	0.0506249995585746
0.472604588394062	0.0506168859005235
0.472874493927125	0.0506086798857588
0.473144399460189	0.0506003815211041
0.473414304993252	0.0505919908458422
0.473684210526316	0.0505835078945755
0.473954116059379	0.0505749326741782
0.474224021592443	0.0505662652057479
0.474493927125506	0.0505575055166505
0.474763832658570	0.0505486536464500
0.475033738191633	0.0505397096461809
0.475303643724696	0.0505306735255376
0.475573549257760	0.0505215453149930
0.475843454790823	0.0505123250463346
0.476113360323887	0.0505030127379762
0.476383265856950	0.0504936084349701
0.476653171390014	0.0504841121493047
0.476923076923077	0.0504745239147711
0.477192982456140	0.0504648437674012
0.477462887989204	0.0504550717282110
0.477732793522267	0.0504452078655375
0.478002699055331	0.0504352521952961
0.478272604588394	0.0504252047324763
0.478542510121458	0.0504150655249318
0.478812415654521	0.0504048345956276
0.479082321187584	0.0503945119651273
0.479352226720648	0.0503840976628927
0.479622132253711	0.0503735917421007
0.479892037786775	0.0503629942433420
0.480161943319838	0.0503523051937211
0.480431848852901	0.0503415246340600
0.480701754385965	0.0503306525901732
0.480971659919028	0.0503196890934842
0.481241565452092	0.0503086341832069
0.481511470985155	0.0502974878937566
0.481781376518219	0.0502862502667194
0.482051282051282	0.0502749213359808
0.482321187584345	0.0502635011360867
0.482591093117409	0.0502519896910461
0.482860998650472	0.0502403870405916
0.483130904183536	0.0502286932249729
0.483400809716599	0.0502169082758153
0.483670715249663	0.0502050322426819
0.483940620782726	0.0501930651821104
0.484210526315790	0.0501810071212093
0.484480431848853	0.0501688580904873
0.484750337381916	0.0501566181335887
0.485020242914980	0.0501442872838154
0.485290148448043	0.0501318655762172
0.485560053981107	0.0501193530396637
0.485829959514170	0.0501067497334123
0.486099865047233	0.0500940557080092
0.486369770580297	0.0500812709910269
0.486639676113360	0.0500683956253607
0.486909581646424	0.0500554296570136
0.487179487179487	0.0500423731255905
0.487449392712551	0.0500292260664557
0.487719298245614	0.0500159885114437
0.487989203778677	0.0500026605220281
0.488259109311741	0.0499892421468918
0.488529014844804	0.0499757334172780
0.488798920377868	0.0499621343759962
0.489068825910931	0.0499484450658241
0.489338731443995	0.0499346655336296
0.489608636977058	0.0499207958205047
0.489878542510121	0.0499068359682317
0.490148448043185	0.0498927860057285
0.490418353576248	0.0498786459966764
0.490688259109312	0.0498644159994561
0.490958164642375	0.0498500960393889
0.491228070175439	0.0498356861640378
0.491497975708502	0.0498211864342547
0.491767881241565	0.0498065968950275
0.492037786774629	0.0497919175668582
0.492307692307692	0.0497771485168312
0.492577597840756	0.0497622898009349
0.492847503373819	0.0497473414479595
0.493117408906883	0.0497323035151990
0.493387314439946	0.0497171760521073
0.493657219973009	0.0497019591014367
0.493927125506073	0.0496866527117427
0.494197031039136	0.0496712569339552
0.494466936572200	0.0496557718151385
0.494736842105263	0.0496401974052107
0.495006747638327	0.0496245337499264
0.495276653171390	0.0496087808952075
0.495546558704453	0.0495929388910749
0.495816464237517	0.0495770077980158
0.496086369770580	0.0495609876637416
0.496356275303644	0.0495448785278563
0.496626180836707	0.0495286804476485
0.496896086369771	0.0495123934707186
0.497165991902834	0.0494960176479261
0.497435897435897	0.0494795530386032
0.497705802968961	0.0494629997052221
0.497975708502024	0.0494463576884301
0.498245614035088	0.0494296270341861
0.498515519568151	0.0494128078115162
0.498785425101215	0.0493959000650605
0.499055330634278	0.0493789038376530
0.499325236167341	0.0493618191889480
0.499595141700405	0.0493446461787850
0.499865047233468	0.0493273848562370
0.500134952766532	0.0493100352663382
0.500404858299595	0.0492925974583875
0.500674763832659	0.0492750714920960
0.500944669365722	0.0492574574313844
0.501214574898785	0.0492397553263611
0.501484480431849	0.0492219652256775
0.501754385964912	0.0492040871947112
0.502024291497976	0.0491861212909886
0.502294197031039	0.0491680675636834
0.502564102564103	0.0491499260683663
0.502834008097166	0.0491316968616721
0.503103913630229	0.0491133800034942
0.503373819163293	0.0490949755545047
0.503643724696356	0.0490764835677797
0.503913630229420	0.0490579040978285
0.504183535762483	0.0490392372042719
0.504453441295547	0.0490204829413201
0.504723346828610	0.0490016413638965
0.504993252361673	0.0489827125305697
0.505263157894737	0.0489636965034571
0.505533063427800	0.0489445933402266
0.505802968960864	0.0489254030927324
0.506072874493927	0.0489061258180580
0.506342780026991	0.0488867615774163
0.506612685560054	0.0488673104359332
0.506882591093117	0.0488477724557747
0.507152496626181	0.0488281477004815
0.507422402159244	0.0488084362308326
0.507692307692308	0.0487886381045617
0.507962213225371	0.0487687533787417
0.508232118758435	0.0487487821083659
0.508502024291498	0.0487287243592279
0.508771929824561	0.0487085801918038
0.509041835357625	0.0486883496641967
0.509311740890688	0.0486680328432112
0.509581646423752	0.0486476297938215
0.509851551956815	0.0486271405774287
0.510121457489879	0.0486065652546784
0.510391363022942	0.0485859038880180
0.510661268556005	0.0485651565403321
0.510931174089069	0.0485443232723696
0.511201079622132	0.0485234041455657
0.511470985155196	0.0485023992238897
0.511740890688259	0.0484813085733726
0.512010796221323	0.0484601322612866
0.512280701754386	0.0484388703507033
0.512550607287449	0.0484175229020080
0.512820512820513	0.0483960899755496
0.513090418353576	0.0483745716371495
0.513360323886640	0.0483529679513926
0.513630229419703	0.0483312789854968
0.513900134952767	0.0483095048082715
0.514170040485830	0.0482876454869761
0.514439946018893	0.0482657010894226
0.514709851551957	0.0482436716820124
0.514979757085020	0.0482215573331629
0.515249662618084	0.0481993581078072
0.515519568151147	0.0481770740741053
0.515789473684211	0.0481547052973852
0.516059379217274	0.0481322518472547
0.516329284750337	0.0481097137913708
0.516599190283401	0.0480870911966104
0.516869095816464	0.0480643841310434
0.517139001349528	0.0480415926614145
0.517408906882591	0.0480187168579084
0.517678812415655	0.0479957567879221
0.517948717948718	0.0479727125207077
0.518218623481781	0.0479495841254417
0.518488529014845	0.0479263716718039
0.518758434547908	0.0479030752304829
0.519028340080972	0.0478796948707113
0.519298245614035	0.0478562306644063
0.519568151147098	0.0478326826820119
0.519838056680162	0.0478090509935637
0.520107962213225	0.0477853356701165
0.520377867746289	0.0477615367818150
0.520647773279352	0.0477376544010272
0.520917678812416	0.0477136885983747
0.521187584345479	0.0476896394468883
0.521457489878543	0.0476655070159443
0.521727395411606	0.0476412913802276
0.521997300944669	0.0476169926131728
0.522267206477733	0.0475926107862396
0.522537112010796	0.0475681459745357
0.522807017543860	0.0475435982499275
0.523076923076923	0.0475189676859950
0.523346828609987	0.0474942543551308
0.523616734143050	0.0474694583335122
0.523886639676113	0.0474445796948428
0.524156545209177	0.0474196185130787
0.524426450742240	0.0473945748624334
0.524696356275304	0.0473694488174971
0.524966261808367	0.0473442404527580
0.525236167341430	0.0473189498421280
0.525506072874494	0.0472935770614563
0.525775978407557	0.0472681221857741
0.526045883940621	0.0472425852917081
0.526315789473684	0.0472169664532750
0.526585695006748	0.0471912657484999
0.526855600539811	0.0471654832533647
0.527125506072875	0.0471396190449761
0.527395411605938	0.0471136732026398
0.527665317139001	0.0470876458033436
0.527935222672065	0.0470615369249291
0.528205128205128	0.0470353466440435
0.528475033738192	0.0470090750391232
0.528744939271255	0.0469827221879198
0.529014844804319	0.0469562881703665
0.529284750337382	0.0469297730650947
0.529554655870445	0.0469031769513049
0.529824561403509	0.0468764999089603
0.530094466936572	0.0468497420164393
0.530364372469636	0.0468229033529862
0.530634278002699	0.0467959839989088
0.530904183535763	0.0467689840352337
0.531174089068826	0.0467419035415422
0.531443994601889	0.0467147425986363
0.531713900134953	0.0466875012873942
0.531983805668016	0.0466601796888252
0.532253711201080	0.0466327778835153
0.532523616734143	0.0466052959537528
0.532793522267206	0.0465777339821685
0.533063427800270	0.0465500920499870
0.533333333333333	0.0465223702401361
0.533603238866397	0.0464945686351049
0.533873144399460	0.0464666873180017
0.534143049932524	0.0464387263707134
0.534412955465587	0.0464106858769285
0.534682860998651	0.0463825659201805
0.534952766531714	0.0463543665853392
0.535222672064777	0.0463260879572680
0.535492577597841	0.0462977301208554
0.535762483130904	0.0462692931611200
0.536032388663968	0.0462407771628198
0.536302294197031	0.0462121822118083
0.536572199730094	0.0461835083932536
0.536842105263158	0.0461547557935092
0.537112010796221	0.0461259244976691
0.537381916329285	0.0460970145936549
0.537651821862348	0.0460680261670775
0.537921727395412	0.0460389593045436
0.538191632928475	0.0460098140943548
0.538461538461538	0.0459805906234831
0.538731443994602	0.0459512889793530
0.539001349527665	0.0459219092511782
0.539271255060729	0.0458924515273697
0.539541160593792	0.0458629158942932
0.539811066126856	0.0458333024425304
0.540080971659919	0.0458036112609573
0.540350877192982	0.0457738424397444
0.540620782726046	0.0457439960680279
0.540890688259109	0.0457140722362541
0.541160593792173	0.0456840710354204
0.541430499325236	0.0456539925552849
0.541700404858300	0.0456238368873989
0.541970310391363	0.0455936041229434
0.542240215924426	0.0455632943539694
0.542510121457490	0.0455329076707150
0.542780026990553	0.0455024441653942
0.543049932523617	0.0454719039304182
0.543319838056680	0.0454412870598144
0.543589743589744	0.0454105936448835
0.543859649122807	0.0453798237799211
0.544129554655870	0.0453489775584070
0.544399460188934	0.0453180550733960
0.544669365721997	0.0452870564191168
0.544939271255061	0.0452559816887492
0.545209176788124	0.0452248309764521
0.545479082321188	0.0451936043775267
0.545748987854251	0.0451623019878431
0.546018893387315	0.0451309239007041
0.546288798920378	0.0450994702119450
0.546558704453441	0.0450679410171751
0.546828609986505	0.0450363364142700
0.547098515519568	0.0450046564978102
0.547368421052632	0.0449729013647028
0.547638326585695	0.0449410711116033
0.547908232118758	0.0449091658362315
0.548178137651822	0.0448771856361887
0.548448043184885	0.0448451306095194
0.548717948717949	0.0448130008532464
0.548987854251012	0.0447807964636899
0.549257759784076	0.0447485175408837
0.549527665317139	0.0447161641830925
0.549797570850202	0.0446837364896450
0.550067476383266	0.0446512345599275
0.550337381916329	0.0446186584943225
0.550607287449393	0.0445860083919364
0.550877192982456	0.0445532843543211
0.551147098515520	0.0445204864794058
0.551417004048583	0.0444876148690134
0.551686909581647	0.0444546696252064
0.551956815114710	0.0444216508482469
0.552226720647773	0.0443885586385003
0.552496626180837	0.0443553930980705
0.552766531713900	0.0443221543290262
0.553036437246964	0.0442888424335654
0.553306342780027	0.0442554575155033
0.553576248313091	0.0442219996775477
0.553846153846154	0.0441884690231105
0.554116059379217	0.0441548656554584
0.554385964912281	0.0441211896775570
0.554655870445344	0.0440874411920930
0.554925775978408	0.0440536203041806
0.555195681511471	0.0440197271177026
0.555465587044534	0.0439857617381394
0.555735492577598	0.0439517242704289
0.556005398110661	0.0439176148196806
0.556275303643725	0.0438834334914162
0.556545209176788	0.0438491803914663
0.556815114709852	0.0438148556263123
0.557085020242915	0.0437804593023104
0.557354925775978	0.0437459915266843
0.557624831309042	0.0437114524061052
0.557894736842105	0.0436768420475688
0.558164642375169	0.0436421605575730
0.558434547908232	0.0436074080440534
0.558704453441296	0.0435725846153988
0.558974358974359	0.0435376903800632
0.559244264507422	0.0435027254467098
0.559514170040486	0.0434676899238473
0.559784075573549	0.0434325839205583
0.560053981106613	0.0433974075461111
0.560323886639676	0.0433621609101691
0.560593792172740	0.0433268441223693
0.560863697705803	0.0432914572944832
0.561133603238866	0.0432560005361648
0.561403508771930	0.0432204739570027
0.561673414304993	0.0431848776684034
0.561943319838057	0.0431492117820936
0.562213225371120	0.0431134764085278
0.562483130904184	0.0430776716599138
0.562753036437247	0.0430417976486311
0.563022941970310	0.0430058544869253
0.563292847503374	0.0429698422876793
0.563562753036437	0.0429337611635370
0.563832658569501	0.0428976112271426
0.564102564102564	0.0428613925925331
0.564372469635628	0.0428251053739872
0.564642375168691	0.0427887496844208
0.564912280701754	0.0427523256383188
0.565182186234818	0.0427158333488607
0.565452091767881	0.0426792729317432
0.565721997300945	0.0426426445021493
0.565991902834008	0.0426059481750563
0.566261808367072	0.0425691840648746
0.566531713900135	0.0425323522881032
0.566801619433198	0.0424954529600583
0.567071524966262	0.0424584861979611
0.567341430499325	0.0424214521175657
0.567611336032389	0.0423843508337155
0.567881241565452	0.0423471824645606
0.568151147098516	0.0423099471285347
0.568421052631579	0.0422726449421483
0.568690958164642	0.0422352760208294
0.568960863697706	0.0421978404852083
0.569230769230769	0.0421603384523294
0.569500674763833	0.0421227700391346
0.569770580296896	0.0420851353648808
0.570040485829960	0.0420474345487531
0.570310391363023	0.0420096677083894
0.570580296896086	0.0419718349637477
0.570850202429150	0.0419339364328668
0.571120107962213	0.0418959722364023
0.571390013495277	0.0418579424936790
0.571659919028340	0.0418198473234582
0.571929824561403	0.0417816868471120
0.572199730094467	0.0417434611849744
0.572469635627530	0.0417051704559453
0.572739541160594	0.0416668147826531
0.573009446693657	0.0416283942873684
0.573279352226721	0.0415899090898935
0.573549257759784	0.0415513593122723
0.573819163292847	0.0415127450749759
0.574089068825911	0.0414740664999608
0.574358974358974	0.0414353237082564
0.574628879892038	0.0413965168235640
0.574898785425101	0.0413576459676430
0.575168690958165	0.0413187112627078
0.575438596491228	0.0412797128306503
0.575708502024292	0.0412406507950757
0.575978407557355	0.0412015252783986
0.576248313090418	0.0411623364048522
0.576518218623482	0.0411230842973791
0.576788124156545	0.0410837690805260
0.577058029689609	0.0410443908789518
0.577327935222672	0.0410049498158902
0.577597840755736	0.0409654460145303
0.577867746288799	0.0409258796000902
0.578137651821862	0.0408862506976608
0.578407557354926	0.0408465594313238
0.578677462887989	0.0408068059280575
0.578947368421053	0.0407669903112081
0.579217273954116	0.0407271127046472
0.579487179487179	0.0406871732350556
0.579757085020243	0.0406471720286721
0.580026990553306	0.0406071092098348
0.580296896086370	0.0405669849055476
0.580566801619433	0.0405267992420851
0.580836707152497	0.0404865523466250
0.581106612685560	0.0404462443442421
0.581376518218624	0.0404058753619719
0.581646423751687	0.0403654455271695
0.581916329284750	0.0403249549668002
0.582186234817814	0.0402844038059758
0.582456140350877	0.0402437921732399
0.582726045883941	0.0402031201964159
0.582995951417004	0.0401623880021968
0.583265856950068	0.0401215957175629
0.583535762483131	0.0400807434702861
0.583805668016194	0.0400398313886107
0.584075573549258	0.0399988596015374
0.584345479082321	0.0399578282372058
0.584615384615385	0.0399167374241000
0.584885290148448	0.0398755872915273
0.585155195681512	0.0398343779664031
0.585425101214575	0.0397931095782379
0.585695006747638	0.0397517822570592
0.585964912280702	0.0397103961326319
0.586234817813765	0.0396689513324548
0.586504723346829	0.0396274479861731
0.586774628879892	0.0395858862235393
0.587044534412956	0.0395442661748408
0.587314439946019	0.0395025879686110
0.587584345479082	0.0394608517357191
0.587854251012146	0.0394190576056967
0.588124156545209	0.0393772057088677
0.588394062078273	0.0393352961750849
0.588663967611336	0.0392933291350710
0.588933873144399	0.0392513047200357
0.589203778677463	0.0392092230607758
0.589473684210526	0.0391670842881600
0.589743589743590	0.0391248885318252
0.590013495276653	0.0390826359237035
0.590283400809717	0.0390403265938511
0.590553306342780	0.0389979606727482
0.590823211875843	0.0389555382930150
0.591093117408907	0.0389130595853553
0.591363022941970	0.0388705246801393
0.591632928475034	0.0388279337088271
0.591902834008097	0.0387852868028098
0.592172739541161	0.0387425840957735
0.592442645074224	0.0386998257198890
0.592712550607287	0.0386570118065893
0.592982456140351	0.0386141424870372
0.593252361673414	0.0385712178935065
0.593522267206478	0.0385282381582535
0.593792172739541	0.0384852034139559
0.594062078272605	0.0384421137913519
0.594331983805668	0.0383989694224225
0.594601889338731	0.0383557704394883
0.594871794871795	0.0383125169773460
0.595141700404858	0.0382692091663969
0.595411605937922	0.0382258471368179
0.595681511470985	0.0381824310234591
0.595951417004049	0.0381389609596171
0.596221322537112	0.0380954370784242
0.596491228070175	0.0380518595122274
0.596761133603239	0.0380082283942931
0.597031039136302	0.0379645438566930
0.597300944669366	0.0379208060330230
0.597570850202429	0.0378770150562812
0.597840755735493	0.0378331710588346
0.598110661268556	0.0377892741738834
0.598380566801619	0.0377453245358474
0.598650472334683	0.0377013222775173
0.598920377867746	0.0376572675317294
0.599190283400810	0.0376131604319403
0.599460188933873	0.0375690011121712
0.599730094466937	0.0375247897060420
0.600000000000000	0.0374805263475900
0.600269905533063	0.0374362111703218
0.600539811066127	0.0373918443078165
0.600809716599190	0.0373474258936935
0.601079622132254	0.0373029560624469
0.601349527665317	0.0372584349489471
0.601619433198381	0.0372138626858797
0.601889338731444	0.0371692394069380
0.602159244264507	0.0371245652467170
0.602429149797571	0.0370798403397935
0.602699055330634	0.0370350648206623
0.602968960863698	0.0369902388244098
0.603238866396761	0.0369453624837321
0.603508771929824	0.0369004359332518
0.603778677462888	0.0368554593080084
0.604048582995951	0.0368104327428288
0.604318488529015	0.0367653563724872
0.604588394062078	0.0367202303316197
0.604858299595142	0.0366750547551639
0.605128205128205	0.0366298297777874
0.605398110661269	0.0365845555341684
0.605668016194332	0.0365392321590563
0.605937921727396	0.0364938597869767
0.606207827260459	0.0364484385527774
0.606477732793522	0.0364029685922290
0.606747638326586	0.0363574500427485
0.607017543859649	0.0363118830361105
0.607287449392713	0.0362662677049170
0.607557354925776	0.0362206041865565
0.607827260458839	0.0361748926162580
0.608097165991903	0.0361291331301379
0.608367071524966	0.0360833258639806
0.608636977058030	0.0360374709519261
0.608906882591093	0.0359915685281775
0.609176788124157	0.0359456187298293
0.609446693657220	0.0358996216926426
0.609716599190283	0.0358535775510794
0.609986504723347	0.0358074864403987
0.610256410256410	0.0357613484953881
0.610526315789474	0.0357151638495072
0.610796221322537	0.0356689326396346
0.611066126855601	0.0356226550021357
0.611336032388664	0.0355763310729743
0.611605937921727	0.0355299609881727
0.611875843454791	0.0354835448837254
0.612145748987854	0.0354370828923294
0.612415654520918	0.0353905751507016
0.612685560053981	0.0353440217943700
0.612955465587045	0.0352974229568377
0.613225371120108	0.0352507787768826
0.613495276653171	0.0352040893902874
0.613765182186235	0.0351573549307808
0.614035087719298	0.0351105755342285
0.614304993252362	0.0350637513368158
0.614574898785425	0.0350168824765580
0.614844804318489	0.0349699690894101
0.615114709851552	0.0349230113078907
0.615384615384615	0.0348760092693632
0.615654520917679	0.0348289631086397
0.615924426450742	0.0347818729626106
0.616194331983806	0.0347347389676119
0.616464237516869	0.0346875612597780
0.616734143049933	0.0346403399746674
0.617004048582996	0.0345930752482418
0.617273954116059	0.0345457672155244
0.617543859649123	0.0344984160130130
0.617813765182186	0.0344510217782586
0.618083670715250	0.0344035846487634
0.618353576248313	0.0343561047608870
0.618623481781377	0.0343085822497644
0.618893387314440	0.0342610172505329
0.619163292847503	0.0342134098980152
0.619433198380567	0.0341657603291304
0.619703103913630	0.0341180686800018
0.619973009446694	0.0340703350888899
0.620242914979757	0.0340225596954931
0.620512820512821	0.0339747426356463
0.620782726045884	0.0339268840456732
0.621052631578947	0.0338789840626993
0.621322537112011	0.0338310428224413
0.621592442645074	0.0337830604612218
0.621862348178138	0.0337350371157676
0.622132253711201	0.0336869729236138
0.622402159244265	0.0336388680220218
0.622672064777328	0.0335907225479580
0.622941970310391	0.0335425366366074
0.623211875843455	0.0334943104255045
0.623481781376518	0.0334460440533053
0.623751686909582	0.0333977376574414
0.624021592442645	0.0333493913732927
0.624291497975708	0.0333010053399403
0.624561403508772	0.0332525796951640
0.624831309041835	0.0332041145761265
0.625101214574899	0.0331556101196912
0.625371120107962	0.0331070664644843
0.625641025641026	0.0330584837480191
0.625910931174089	0.0330098621052728
0.626180836707152	0.0329612016754971
0.626450742240216	0.0329125025973649
0.626720647773279	0.0328637650081867
0.626990553306343	0.0328149890448864
0.627260458839406	0.0327661748462940
0.627530364372470	0.0327173225517750
0.627800269905533	0.0326684322974401
0.628070175438596	0.0326195042220010
0.628340080971660	0.0325705384647519
0.628609986504723	0.0325215351640620
0.628879892037787	0.0324724944576072
0.629149797570850	0.0324234164839381
0.629419703103914	0.0323743013827930
0.629689608636977	0.0323251492904261
0.629959514170041	0.0322759603451054
0.630229419703104	0.0322267346863488
0.630499325236167	0.0321774724547443
0.630769230769231	0.0321281737871067
0.631039136302294	0.0320788388214397
0.631309041835358	0.0320294676982541
0.631578947368421	0.0319800605559515
0.631848852901484	0.0319306175329821
0.632118758434548	0.0318811387702025
0.632388663967611	0.0318316244053117
0.632658569500675	0.0317820745767644
0.632928475033738	0.0317324894236387
0.633198380566802	0.0316828690862783
0.633468286099865	0.0316332137026851
0.633738191632928	0.0315835234131078
0.634008097165992	0.0315337983579205
0.634278002699055	0.0314840386755971
0.634547908232119	0.0314342445061103
0.634817813765182	0.0313844159879251
0.635087719298246	0.0313345532612129
0.635357624831309	0.0312846564659724
0.635627530364373	0.0312347257432925
0.635897435897436	0.0311847612343681
0.636167341430499	0.0311347630780530
0.636437246963563	0.0310847314123411
0.636707152496626	0.0310346663800082
0.636977058029690	0.0309845681209753
0.637246963562753	0.0309344367757343
0.637516869095817	0.0308842724846897
0.637786774628880	0.0308340753870845
0.638056680161943	0.0307838456233513
0.638326585695007	0.0307335833342566
0.638596491228070	0.0306832886612233
0.638866396761134	0.0306329617461849
0.639136302294197	0.0305826027297127
0.639406207827260	0.0305322117521754
0.639676113360324	0.0304817889565725
0.639946018893387	0.0304313344825880
0.640215924426451	0.0303808484705814
0.640485829959514	0.0303303310641547
0.640755735492578	0.0302797824040084
0.641025641025641	0.0302292026336371
0.641295546558705	0.0301785918938427
0.641565452091768	0.0301279503247220
0.641835357624831	0.0300772780686336
0.642105263157895	0.0300265752691473
0.642375168690958	0.0299758420673191
0.642645074224022	0.0299250786039045
0.642914979757085	0.0298742850218570
0.643184885290148	0.0298234614660605
0.643454790823212	0.0297726080816056
0.643724696356275	0.0297217250075002
0.643994601889339	0.0296708123868744
0.644264507422402	0.0296198703644195
0.644534412955466	0.0295688990820229
0.644804318488529	0.0295178986841560
0.645074224021592	0.0294668693134603
0.645344129554656	0.0294158111095729
0.645614035087719	0.0293647242188957
0.645883940620783	0.0293136087858232
0.646153846153846	0.0292624649508850
0.646423751686910	0.0292112928593538
0.646693657219973	0.0291600926560777
0.646963562753036	0.0291088644825945
0.647233468286100	0.0290576084851361
0.647503373819163	0.0290063248085359
0.647773279352227	0.0289550135938713
0.648043184885290	0.0289036749860651
0.648313090418354	0.0288523091300436
0.648582995951417	0.0288009161702727
0.648852901484480	0.0287494962496909
0.649122807017544	0.0286980495138444
0.649392712550607	0.0286465761069323
0.649662618083671	0.0285950761697595
0.649932523616734	0.0285435498499944
0.650202429149798	0.0284919972934543
0.650472334682861	0.0284404186446243
0.650742240215924	0.0283888140511881
0.651012145748988	0.0283371836584263
0.651282051282051	0.0282855276108417
0.651551956815115	0.0282338460536118
0.651821862348178	0.0281821391306081
0.652091767881242	0.0281304069863545
0.652361673414305	0.0280786497668040
0.652631578947369	0.0280268676185954
0.652901484480432	0.0279750606880948
0.653171390013495	0.0279232291204030
0.653441295546559	0.0278713730623649
0.653711201079622	0.0278194926593562
0.653981106612686	0.0277675880588758
0.654251012145749	0.0277156594077795
0.654520917678812	0.0276637068503045
0.654790823211876	0.0276117305355631
0.655060728744939	0.0275597306100548
0.655330634278003	0.0275077072162905
0.655600539811066	0.0274556605032071
0.655870445344130	0.0274035906191055
0.656140350877193	0.0273514977094880
0.656410256410256	0.0272993819228646
0.656680161943320	0.0272472434060455
0.656950067476383	0.0271950823072639
0.657219973009447	0.0271428987749616
0.657489878542510	0.0270906929540415
0.657759784075574	0.0270384649923033
0.658029689608637	0.0269862150388687
0.658299595141700	0.0269339432406694
0.658569500674764	0.0268816497452054
0.658839406207827	0.0268293347016161
0.659109311740891	0.0267769982563646
0.659379217273954	0.0267246405592316
0.659649122807018	0.0266722617602422
0.659919028340081	0.0266198620075086
0.660188933873144	0.0265674414482489
0.660458839406208	0.0265150002304489
0.660728744939271	0.0264625385037938
0.660998650472335	0.0264100564161434
0.661268556005398	0.0263575541188052
0.661538461538462	0.0263050317614276
0.661808367071525	0.0262524894876420
0.662078272604588	0.0261999274458443
0.662348178137652	0.0261473457876539
0.662618083670715	0.0260947446616343
0.662887989203779	0.0260421242176914
0.663157894736842	0.0259894846070626
0.663427800269905	0.0259368259795120
0.663697705802969	0.0258841484839953
0.663967611336032	0.0258314522671268
0.664237516869096	0.0257787374753587
0.664507422402159	0.0257260042595680
0.664777327935223	0.0256732527713626
0.665047233468286	0.0256204831624523
0.665317139001350	0.0255676955843610
0.665587044534413	0.0255148901859439
0.665856950067476	0.0254620671136147
0.666126855600540	0.0254092265172059
0.666396761133603	0.0253563685469193
0.666666666666667	0.0253034933529501
0.666936572199730	0.0252506010863762
0.667206477732794	0.0251976918975487
0.667476383265857	0.0251447659355641
0.667746288798920	0.0250918233506328
0.668016194331984	0.0250388642924994
0.668286099865047	0.0249858889106528
0.668556005398111	0.0249328973567114
0.668825910931174	0.0248798897798724
0.669095816464238	0.0248268663308003
0.669365721997301	0.0247738271632449
0.669635627530364	0.0247207724257973
0.669905533063428	0.0246677022680159
0.670175438596491	0.0246146168430516
0.670445344129555	0.0245615163015731
0.670715249662618	0.0245084007927127
0.670985155195682	0.0244552704657328
0.671255060728745	0.0244021254721820
0.671524966261808	0.0243489659650100
0.671794871794872	0.0242957920941909
0.672064777327935	0.0242426040088902
0.672334682860999	0.0241894018622055
0.672604588394062	0.0241361858035148
0.672874493927126	0.0240829559853482
0.673144399460189	0.0240297125594661
0.673414304993252	0.0239764556756839
0.673684210526316	0.0239231854890576
0.673954116059379	0.0238699021476601
0.674224021592443	0.0238166058001389
0.674493927125506	0.0237632966003998
0.674763832658570	0.0237099746996138
0.675033738191633	0.0236566402487282
0.675303643724696	0.0236032934005271
0.675573549257760	0.0235499343058595
0.675843454790823	0.0234965631160383
0.676113360323887	0.0234431799840929
0.676383265856950	0.0233897850600053
0.676653171390014	0.0233363784942708
0.676923076923077	0.0232829604395086
0.677192982456140	0.0232295310494891
0.677462887989204	0.0231760904735703
0.677732793522267	0.0231226388611939
0.678002699055331	0.0230691763647330
0.678272604588394	0.0230157031367536
0.678542510121457	0.0229622193292833
0.678812415654521	0.0229087250927952
0.679082321187584	0.0228552205773629
0.679352226720648	0.0228017059366611
0.679622132253711	0.0227481813229727
0.679892037786775	0.0226946468870317
0.680161943319838	0.0226411027826275
0.680431848852901	0.0225875491596135
0.680701754385965	0.0225339861689414
0.680971659919028	0.0224804139642074
0.681241565452092	0.0224268326974624
0.681511470985155	0.0223732425203594
0.681781376518219	0.0223196435821509
0.682051282051282	0.0222660360344381
0.682321187584346	0.0222124200317621
0.682591093117409	0.0221587957201040
0.682860998650472	0.0221051632484954
0.683130904183536	0.0220515227718001
0.683400809716599	0.0219978744408535
0.683670715249663	0.0219442184114203
0.683940620782726	0.0218905548368324
0.684210526315790	0.0218368838673446
0.684480431848853	0.0217832056527613
0.684750337381916	0.0217295203456273
0.685020242914980	0.0216758280950113
0.685290148448043	0.0216221290513243
0.685560053981107	0.0215684233699467
0.685829959514170	0.0215147111987379
0.686099865047233	0.0214609926883434
0.686369770580297	0.0214072679900151
0.686639676113360	0.0213535372539647
0.686909581646424	0.0212998006324692
0.687179487179487	0.0212460582775026
0.687449392712551	0.0211923103374812
0.687719298245614	0.0211385569646861
0.687989203778677	0.0210847983132528
0.688259109311741	0.0210310345314935
0.688529014844804	0.0209772657682832
0.688798920377868	0.0209234921760467
0.689068825910931	0.0208697139058419
0.689338731443995	0.0208159311046122
0.689608636977058	0.0207621439263844
0.689878542510122	0.0207083525289095
0.690148448043185	0.0206545570594227
0.690418353576248	0.0206007576684535
0.690688259109312	0.0205469545047770
0.690958164642375	0.0204931477184504
0.691228070175439	0.0204393374612653
0.691497975708502	0.0203855238857192
0.691767881241565	0.0203317071412840
0.692037786774629	0.0202778873760770
0.692307692307692	0.0202240647407558
0.692577597840756	0.0201702393831518
0.692847503373819	0.0201164114515189
0.693117408906883	0.0200625810958900
0.693387314439946	0.0200087484680919
0.693657219973009	0.0199549137248023
0.693927125506073	0.0199010770221759
0.694197031039136	0.0198472385046681
0.694466936572200	0.0197933983193911
0.694736842105263	0.0197395566171126
0.695006747638327	0.0196857135519895
0.695276653171390	0.0196318692720141
0.695546558704453	0.0195780239272504
0.695816464237517	0.0195241776676299
0.696086369770580	0.0194703306412552
0.696356275303644	0.0194164829993353
0.696626180836707	0.0193626348892345
0.696896086369771	0.0193087864609015
0.697165991902834	0.0192549378616769
0.697435897435897	0.0192010892420602
0.697705802968961	0.0191472407554440
0.697975708502024	0.0190933925525449
0.698245614035088	0.0190395447806923
0.698515519568151	0.0189856975886146
0.698785425101215	0.0189318511249003
0.699055330634278	0.0188780055383169
0.699325236167341	0.0188241609819501
0.699595141700405	0.0187703176032528
0.699865047233468	0.0187164755523556
0.700134952766532	0.0186626349784496
0.700404858299595	0.0186087960264431
0.700674763832659	0.0185549588478246
0.700944669365722	0.0185011235908711
0.701214574898785	0.0184472904000530
0.701484480431849	0.0183934594248322
0.701754385964912	0.0183396308167123
0.702024291497976	0.0182858047277976
0.702294197031039	0.0182319813084955
0.702564102564103	0.0181781607048401
0.702834008097166	0.0181243430621960
0.703103913630229	0.0180705285298248
0.703373819163293	0.0180167172561519
0.703643724696356	0.0179629093874665
0.703913630229420	0.0179091050714098
0.704183535762483	0.0178553044571594
0.704453441295547	0.0178015076966172
0.704723346828610	0.0177477149379215
0.704993252361673	0.0176939263273476
0.705263157894737	0.0176401420116883
0.705533063427800	0.0175863621402814
0.705802968960864	0.0175325868607566
0.706072874493927	0.0174788163199082
0.706342780026991	0.0174250506663618
0.706612685560054	0.0173712900461396
0.706882591093117	0.0173175346061735
0.707152496626181	0.0172637844971569
0.707422402159244	0.0172100398633386
0.707692307692308	0.0171563008501340
0.707962213225371	0.0171025676056766
0.708232118758435	0.0170488402792629
0.708502024291498	0.0169951190174213
0.708771929824561	0.0169414039697567
0.709041835357625	0.0168876952876847
0.709311740890688	0.0168339931129031
0.709581646423752	0.0167802975929081
0.709851551956815	0.0167266088751592
0.710121457489878	0.0166729271037361
0.710391363022942	0.0166192524295869
0.710661268556005	0.0165655850033565
0.710931174089069	0.0165119249712116
0.711201079622132	0.0164582724795661
0.711470985155196	0.0164046276715493
0.711740890688259	0.0163509906900132
0.712010796221323	0.0162973616814494
0.712280701754386	0.0162437407940670
0.712550607287450	0.0161901281765735
0.712820512820513	0.0161365239780618
0.713090418353576	0.0160829283466847
0.713360323886640	0.0160293414318430
0.713630229419703	0.0159757633788082
0.713900134952767	0.0159221943332477
0.714170040485830	0.0158686344392760
0.714439946018893	0.0158150838435554
0.714709851551957	0.0157615426928816
0.714979757085020	0.0157080111292540
0.715249662618084	0.0156544892999297
0.715519568151147	0.0156009773567254
0.715789473684211	0.0155474754399163
0.716059379217274	0.0154939836955337
0.716329284750337	0.0154405022732638
0.716599190283401	0.0153870313128959
0.716869095816464	0.0153335709617008
0.717139001349528	0.0152801213688830
0.717408906882591	0.0152266826818268
0.717678812415655	0.0151732550457393
0.717948717948718	0.0151198386065773
0.718218623481781	0.0150664335129767
0.718488529014845	0.0150130399101043
0.718758434547908	0.0149596579427275
0.719028340080972	0.0149062877503341
0.719298245614035	0.0148529294756507
0.719568151147099	0.0147995832708698
0.719838056680162	0.0147462492808664
0.720107962213225	0.0146929276507627
0.720377867746289	0.0146396185257100
0.720647773279352	0.0145863220538095
0.720917678812416	0.0145330383795681
0.721187584345479	0.0144797676479855
0.721457489878543	0.0144265100058384
0.721727395411606	0.0143732655949500
0.721997300944669	0.0143200345613466
0.722267206477733	0.0142668170519908
0.722537112010796	0.0142136132105409
0.722807017543860	0.0141604231850262
0.723076923076923	0.0141072471151502
0.723346828609987	0.0140540851425791
0.723616734143050	0.0140009374155789
0.723886639676113	0.0139478040811846
0.724156545209177	0.0138946852858364
0.724426450742240	0.0138415811734181
0.724696356275304	0.0137884918869525
0.724966261808367	0.0137354175712550
0.725236167341431	0.0136823583754646
0.725506072874494	0.0136293144380293
0.725775978407557	0.0135762859016919
0.726045883940621	0.0135232729148414
0.726315789473684	0.0134702756247805
0.726585695006748	0.0134172941795828
0.726855600539811	0.0133643287238104
0.727125506072875	0.0133113793986446
0.727395411605938	0.0132584463494652
0.727665317139001	0.0132055297228510
0.727935222672065	0.0131526296573864
0.728205128205128	0.0130997462965338
0.728475033738192	0.0130468797932025
0.728744939271255	0.0129940302922556
0.729014844804318	0.0129411979339169
0.729284750337382	0.0128883828588027
0.729554655870445	0.0128355852091401
0.729824561403509	0.0127828051379835
0.730094466936572	0.0127300427892009
0.730364372469636	0.0126772983062711
0.730634278002699	0.0126245718349425
0.730904183535762	0.0125718635155529
0.731174089068826	0.0125191734943132
0.731443994601889	0.0124665019185975
0.731713900134953	0.0124138489303982
0.731983805668016	0.0123612146734384
0.732253711201080	0.0123085992917910
0.732523616734143	0.0122560029286504
0.732793522267206	0.0122034257265982
0.733063427800270	0.0121508678280526
0.733333333333333	0.0120983293813649
0.733603238866397	0.0120458105305160
0.733873144399460	0.0119933114257658
0.734143049932524	0.0119408322188914
0.734412955465587	0.0118883730512805
0.734682860998650	0.0118359340651718
0.734952766531714	0.0117835154000331
0.735222672064777	0.0117311171896641
0.735492577597841	0.0116787395768627
0.735762483130904	0.0116263827087920
0.736032388663968	0.0115740467334028
0.736302294197031	0.0115217317963099
0.736572199730095	0.0114694380437569
0.736842105263158	0.0114171656206404
0.737112010796221	0.0113649146696827
0.737381916329285	0.0113126853347770
0.737651821862348	0.0112604777608009
0.737921727395412	0.0112082920903782
0.738191632928475	0.0111561284646792
0.738461538461538	0.0111039870262779
0.738731443994602	0.0110518679185617
0.739001349527665	0.0109997712856653
0.739271255060729	0.0109476972715346
0.739541160593792	0.0108956460211240
0.739811066126856	0.0108436176778240
0.740080971659919	0.0107916123868199
0.740350877192982	0.0107396302906268
0.740620782726046	0.0106876715287506
0.740890688259109	0.0106357362454207
0.741160593792173	0.0105838245900726
0.741430499325236	0.0105319367115503
0.741700404858300	0.0104800727508883
0.741970310391363	0.0104282328464057
0.742240215924427	0.0103764171431842
0.742510121457490	0.0103246257813506
0.742780026990553	0.0102728588990568
0.743049932523617	0.0102211166407539
0.743319838056680	0.0101693991518359
0.743589743589744	0.0101177065778383
0.743859649122807	0.0100660390615083
0.744129554655871	0.0100143967438204
0.744399460188934	0.00996277977149156
0.744669365721997	0.00991118829043020
0.744939271255061	0.00985962244374617
0.745209176788124	0.00980808237074740
0.745479082321188	0.00975656821034063
0.745748987854251	0.00970508010387530
0.746018893387314	0.00965361819726334
0.746288798920378	0.00960218263930179
0.746558704453441	0.00955077357228106
0.746828609986505	0.00949939113854523
0.747098515519568	0.00944803548238956
0.747368421052632	0.00939670674501098
0.747638326585695	0.00934540507145771
0.747908232118758	0.00929413060082535
0.748178137651822	0.00924288347232996
0.748448043184885	0.00919166383032774
0.748717948717949	0.00914047181714201
0.748987854251012	0.00908930757645945
0.749257759784076	0.00903817125224597
0.749527665317139	0.00898706298728735
0.749797570850202	0.00893598291891455
0.750067476383266	0.00888493119030013
0.750337381916329	0.00883390794499955
0.750607287449393	0.00878291332587009
0.750877192982456	0.00873194747753151
0.751147098515520	0.00868101053778695
0.751417004048583	0.00863010264738349
0.751686909581646	0.00857922395599728
0.751956815114710	0.00852837460306232
0.752226720647773	0.00847755472925115
0.752496626180837	0.00842676447715881
0.752766531713900	0.00837600398870753
0.753036437246964	0.00832527340702844
0.753306342780027	0.00827457286571811
0.753576248313090	0.00822390250273193
0.753846153846154	0.00817326246438886
0.754116059379217	0.00812265289333781
0.754385964912281	0.00807207393625428
0.754655870445344	0.00802152573989981
0.754925775978408	0.00797100844039343
0.755195681511471	0.00792052216999149
0.755465587044534	0.00787006706948149
0.755735492577598	0.00781964328420438
0.756005398110661	0.00776925095613635
0.756275303643725	0.00771889023308739
0.756545209176788	0.00766856125850345
0.756815114709852	0.00761826416884691
0.757085020242915	0.00756799910057829
0.757354925775978	0.00751776619123536
0.757624831309042	0.00746756557710783
0.757894736842105	0.00741739740030431
0.758164642375169	0.00736726180728104
0.758434547908232	0.00731715894236566
0.758704453441296	0.00726708894390207
0.758974358974359	0.00721705195064844
0.759244264507422	0.00716704810249488
0.759514170040486	0.00711707753533660
0.759784075573549	0.00706714039259970
0.760053981106613	0.00701723681882198
0.760323886639676	0.00696736695446878
0.760593792172740	0.00691753093621067
0.760863697705803	0.00686772889858154
0.761133603238866	0.00681796098052497
0.761403508771930	0.00676822732194570
0.761673414304993	0.00671852806310443
0.761943319838057	0.00666886334795175
0.762213225371120	0.00661923332001401
0.762483130904183	0.00656963811650895
0.762753036437247	0.00652007787535166
0.763022941970310	0.00647055273396160
0.763292847503374	0.00642106282421177
0.763562753036437	0.00637160828477691
0.763832658569501	0.00632218925572761
0.764102564102564	0.00627280587677164
0.764372469635627	0.00622345828987943
0.764642375168691	0.00617414663388259
0.764912280701754	0.00612487104957299
0.765182186234818	0.00607563167161058
0.765452091767881	0.00602642863604919
0.765721997300945	0.00597726208338734
0.765991902834008	0.00592813215340979
0.766261808367072	0.00587903898000499
0.766531713900135	0.00582998269628569
0.766801619433198	0.00578096344042842
0.767071524966262	0.00573198135161767
0.767341430499325	0.00568303657030298
0.767611336032389	0.00563412923364993
0.767881241565452	0.00558525947915070
0.768151147098516	0.00553642744608198
0.768421052631579	0.00548763326764610
0.768690958164642	0.00543887707629978
0.768960863697706	0.00539015900930604
0.769230769230769	0.00534147920345134
0.769500674763833	0.00529283779601134
0.769770580296896	0.00524423492429456
0.770040485829959	0.00519567072854017
0.770310391363023	0.00514714534370218
0.770580296896086	0.00509865890693808
0.770850202429150	0.00505021154973213
0.771120107962213	0.00500180340085843
0.771390013495277	0.00495343459594573
0.771659919028340	0.00490510527039444
0.771929824561404	0.00485681556430501
0.772199730094467	0.00480856562027853
0.772469635627530	0.00476035557128309
0.772739541160594	0.00471218554567248
0.773009446693657	0.00466405567602687
0.773279352226721	0.00461596609706164
0.773549257759784	0.00456791694568937
0.773819163292848	0.00451990835739685
0.774089068825911	0.00447194046834704
0.774358974358974	0.00442401341170314
0.774628879892038	0.00437612731983122
0.774898785425101	0.00432828232855913
0.775168690958165	0.00428047857167269
0.775438596491228	0.00423271617997435
0.775708502024292	0.00418499528262588
0.775978407557355	0.00413731600768098
0.776248313090418	0.00408967849334498
0.776518218623482	0.00404208287682974
0.776788124156545	0.00399452929172400
0.777058029689609	0.00394701787250796
0.777327935222672	0.00389954875141849
0.777597840755736	0.00385212205839046
0.777867746288799	0.00380473792319168
0.778137651821862	0.00375739647952294
0.778407557354926	0.00371009785902353
0.778677462887989	0.00366284219150201
0.778947368421053	0.00361562960973783
0.779217273954116	0.00356846024857680
0.779487179487180	0.00352133423613156
0.779757085020243	0.00347425170835470
0.780026990553306	0.00342721279636743
0.780296896086370	0.00338021762399682
0.780566801619433	0.00333326632358407
0.780836707152497	0.00328635902844818
0.781106612685560	0.00323949587453212
0.781376518218623	0.00319267699777382
0.781646423751687	0.00314590252641490
0.781916329284750	0.00309917258214573
0.782186234817814	0.00305248729123276
0.782456140350877	0.00300584678206465
0.782726045883941	0.00295925118480728
0.782995951417004	0.00291270063137239
0.783265856950068	0.00286619525376146
0.783535762483131	0.00281973518254770
0.783805668016194	0.00277332054188160
0.784075573549258	0.00272695146518396
0.784345479082321	0.00268062808772021
0.784615384615385	0.00263435053520735
0.784885290148448	0.00258811893003034
0.785155195681511	0.00254193339357549
0.785425101214575	0.00249579406148947
0.785695006747638	0.00244970106615494
0.785964912280702	0.00240365453893865
0.786234817813765	0.00235765461099368
0.786504723346829	0.00231170140531940
0.786774628879892	0.00226579504531989
0.787044534412955	0.00221993565534572
0.787314439946019	0.00217412336513373
0.787584345479082	0.00212835830327116
0.787854251012146	0.00208264059798743
0.788124156545209	0.00203697037570172
0.788394062078273	0.00199134776457104
0.788663967611336	0.00194577289295935
0.788933873144399	0.00190024588370480
0.789203778677463	0.00185476686627445
0.789473684210526	0.00180933596832326
0.789743589743590	0.00176395330721219
0.790013495276653	0.00171861900362109
0.790283400809717	0.00167333319816944
0.790553306342780	0.00162809601034665
0.790823211875844	0.00158290755520437
0.791093117408907	0.00153776796708373
0.791363022941970	0.00149267737270243
0.791632928475034	0.00144763590016152
0.791902834008097	0.00140264367063608
0.792172739541161	0.00135770080537548
0.792442645074224	0.00131280742890312
0.792712550607287	0.00126796366679679
0.792982456140351	0.00122316964177856
0.793252361673414	0.00117842547384935
0.793522267206478	0.00113373128885067
0.793792172739541	0.00108908721480475
0.794062078272605	0.00104449337400262
0.794331983805668	0.000999949891368618
0.794601889338731	0.000955456889027447
0.794871794871795	0.000911014484114484
0.795141700404858	0.000866622801276134
0.795411605937922	0.000822281960823364
0.795681511470985	0.000777992092538994
0.795951417004049	0.000733753326082392
0.796221322537112	0.000689565775384413
0.796491228070176	0.000645429560573509
0.796761133603239	0.000601344802517666
0.797031039136302	0.000557311624847952
0.797300944669366	0.000513330152384705
0.797570850202429	0.000469400504209371
0.797840755735493	0.000425522800395562
0.798110661268556	0.000381697162187476
0.798380566801619	0.000337923711186932
0.798650472334683	0.000294202566563624
0.798920377867746	0.000250533849273209
0.799190283400810	0.000206917683331664
0.799460188933873	0.000163354185855135
0.799730094466937	0.000119843476442704
0.800000000000000	7.63856760622389e-05
0.800269905533063	3.29809088557440e-05
0.800539811066127	-1.03707028249763e-05
0.800809716599190	-5.36690461832600e-05
0.801079622132254	-9.69140022541295e-05
0.801349527665317	-0.000140105448636103
0.801619433198381	-0.000183243262400943
0.801889338731444	-0.000226327323148680
0.802159244264507	-0.000269357513414145
0.802429149797571	-0.000312333718074063
0.802699055330634	-0.000355255820408135
0.802968960863698	-0.000398123697122684
0.803238866396761	-0.000440937231533580
0.803508771929825	-0.000483696304448226
0.803778677462888	-0.000526400795910818
0.804048582995951	-0.000569050591239168
0.804318488529015	-0.000611645566083173
0.804588394062078	-0.000654185603571407
0.804858299595142	-0.000696670586010993
0.805128205128205	-0.000739100389714303
0.805398110661269	-0.000781474903927596
0.805668016194332	-0.000823794018164197
0.805937921727395	-0.000866057605220116
0.806207827260459	-0.000908265549877104
0.806477732793522	-0.000950417743494378
0.806747638326586	-0.000992514067497807
0.807017543859649	-0.00103455440495290
0.807287449392713	-0.00107653863461908
0.807557354925776	-0.00111846663656921
0.807827260458839	-0.00116033829793559
0.808097165991903	-0.00120215350631293
0.808367071524966	-0.00124391214257124
0.808636977058030	-0.00128561408464668
0.808906882591093	-0.00132725921714638
0.809176788124157	-0.00136884743019101
0.809446693657220	-0.00141037860095237
0.809716599190283	-0.00145185261801261
0.809986504723347	-0.00149326936746050
0.810256410256410	-0.00153462873012688
0.810526315789474	-0.00157593059308271
0.810796221322537	-0.00161717484956496
0.811066126855601	-0.00165836138545844
0.811336032388664	-0.00169949007868242
0.811605937921727	-0.00174056081204487
0.811875843454791	-0.00178157347145599
0.812145748987854	-0.00182252794382219
0.812415654520918	-0.00186342410953212
0.812685560053981	-0.00190426185509754
0.812955465587045	-0.00194504106906425
0.813225371120108	-0.00198576163866284
0.813495276653171	-0.00202642344757578
0.813765182186235	-0.00206702639108118
0.814035087719298	-0.00210757035907312
0.814304993252362	-0.00214805523532883
0.814574898785425	-0.00218848090020584
0.814844804318489	-0.00222884723804642
0.815114709851552	-0.00226915413632406
0.815384615384615	-0.00230940148645419
0.815654520917679	-0.00234958918097230
0.815924426450742	-0.00238971710248344
0.816194331983806	-0.00242978513787555
0.816464237516869	-0.00246979317351558
0.816734143049932	-0.00250974109655273
0.817004048582996	-0.00254962880078895
0.817273954116059	-0.00258945616856609
0.817543859649123	-0.00262922308445839
0.817813765182186	-0.00266892943329776
0.818083670715250	-0.00270857510528193
0.818353576248313	-0.00274816000002162
0.818623481781376	-0.00278768400773935
0.818893387314440	-0.00282714701866515
0.819163292847503	-0.00286654891096516
0.819433198380567	-0.00290588957817811
0.819703103913630	-0.00294516892013938
0.819973009446694	-0.00298438682443543
0.820242914979757	-0.00302354317518003
0.820512820512821	-0.00306263786081009
0.820782726045884	-0.00310167076529105
0.821052631578947	-0.00314064177484299
0.821322537112011	-0.00317955077715067
0.821592442645074	-0.00321839767449109
0.821862348178138	-0.00325718237159790
0.822132253711201	-0.00329590474908056
0.822402159244265	-0.00333456469592508
0.822672064777328	-0.00337316210745562
0.822941970310391	-0.00341169687462979
0.823211875843455	-0.00345016887402927
0.823481781376518	-0.00348857799614323
0.823751686909582	-0.00352692413906887
0.824021592442645	-0.00356520718744340
0.824291497975708	-0.00360342703246310
0.824561403508772	-0.00364158357288711
0.824831309041835	-0.00367967671096825
0.825101214574899	-0.00371770633120598
0.825371120107962	-0.00375567231978549
0.825641025641026	-0.00379357457513972
0.825910931174089	-0.00383141298757399
0.826180836707153	-0.00386918744461852
0.826450742240216	-0.00390689783801021
0.826720647773279	-0.00394454406499676
0.826990553306343	-0.00398212601435537
0.827260458839406	-0.00401964358548823
0.827530364372470	-0.00405709667118868
0.827800269905533	-0.00409448516341706
0.828070175438597	-0.00413180896323325
0.828340080971660	-0.00416906796383084
0.828609986504723	-0.00420626205543164
0.828879892037787	-0.00424339112320720
0.829149797570850	-0.00428045505880874
0.829419703103914	-0.00431745375793174
0.829689608636977	-0.00435438712263340
0.829959514170041	-0.00439125504978397
0.830229419703104	-0.00442805742672923
0.830499325236167	-0.00446479414995671
0.830769230769231	-0.00450146511885750
0.831039136302294	-0.00453807022543812
0.831309041835358	-0.00457460936474613
0.831578947368421	-0.00461108243322187
0.831848852901485	-0.00464748932384533
0.832118758434548	-0.00468382992220484
0.832388663967611	-0.00472010413315397
0.832658569500675	-0.00475631186149446
0.832928475033738	-0.00479245299436668
0.833198380566802	-0.00482852742975789
0.833468286099865	-0.00486453506183714
0.833738191632929	-0.00490047578804908
0.834008097165992	-0.00493634950986897
0.834278002699055	-0.00497215611768852
0.834547908232119	-0.00500789550909026
0.834817813765182	-0.00504356758491391
0.835087719298246	-0.00507917223198340
0.835357624831309	-0.00511470935527467
0.835627530364372	-0.00515017885800799
0.835897435897436	-0.00518558062941565
0.836167341430499	-0.00522091456668451
0.836437246963563	-0.00525618057022519
0.836707152496626	-0.00529137854030395
0.836977058029690	-0.00532650837584985
0.837246963562753	-0.00536156997602160
0.837516869095816	-0.00539656323272680
0.837786774628880	-0.00543148804240607
0.838056680161943	-0.00546634431087317
0.838326585695007	-0.00550113193857737
0.838596491228070	-0.00553585082268236
0.838866396761134	-0.00557050085690635
0.839136302294197	-0.00560508193933465
0.839406207827260	-0.00563959397889850
0.839676113360324	-0.00567403687674783
0.839946018893387	-0.00570841052712007
0.840215924426451	-0.00574271483185539
0.840485829959514	-0.00577694969553400
0.840755735492578	-0.00581111501645710
0.841025641025641	-0.00584521069879649
0.841295546558704	-0.00587923664515517
0.841565452091768	-0.00591319275315406
0.841835357624831	-0.00594707891804482
0.842105263157895	-0.00598089504364868
0.842375168690958	-0.00601464103746231
0.842645074224022	-0.00604831680043324
0.842914979757085	-0.00608192223454314
0.843184885290149	-0.00611545723973765
0.843454790823212	-0.00614892171856511
0.843724696356275	-0.00618231556960311
0.843994601889339	-0.00621563869291796
0.844264507422402	-0.00624889099619157
0.844534412955466	-0.00628207238273442
0.844804318488529	-0.00631518276026646
0.845074224021592	-0.00634822203654723
0.845344129554656	-0.00638119011007213
0.845614035087719	-0.00641408687954318
0.845883940620783	-0.00644691225312149
0.846153846153846	-0.00647966613649653
0.846423751686910	-0.00651234843135745
0.846693657219973	-0.00654495904898437
0.846963562753036	-0.00657749788960058
0.847233468286100	-0.00660996485125623
0.847503373819163	-0.00664235984545759
0.847773279352227	-0.00667468278078289
0.848043184885290	-0.00670693356583255
0.848313090418354	-0.00673911210501685
0.848582995951417	-0.00677121828724496
0.848852901484480	-0.00680325203253893
0.849122807017544	-0.00683521325759313
0.849392712550607	-0.00686710185788895
0.849662618083671	-0.00689891773848835
0.849932523616734	-0.00693066080828685
0.850202429149798	-0.00696233097250770
0.850472334682861	-0.00699392813933957
0.850742240215925	-0.00702545222474844
0.851012145748988	-0.00705690313361610
0.851282051282051	-0.00708828076736761
0.851551956815115	-0.00711958503160960
0.851821862348178	-0.00715081583744488
0.852091767881242	-0.00718197309921485
0.852361673414305	-0.00721305672627553
0.852631578947368	-0.00724406662074972
0.852901484480432	-0.00727500268973726
0.853171390013495	-0.00730586484166839
0.853441295546559	-0.00733665299541700
0.853711201079622	-0.00736736706839481
0.853981106612686	-0.00739800696039809
0.854251012145749	-0.00742857257729159
0.854520917678812	-0.00745906384169882
0.854790823211876	-0.00748948066040765
0.855060728744939	-0.00751982294535247
0.855330634278003	-0.00755009061164863
0.855600539811066	-0.00758028355724314
0.855870445344130	-0.00761040169213411
0.856140350877193	-0.00764044493161828
0.856410256410256	-0.00767041319009852
0.856680161943320	-0.00770030638236713
0.856950067476383	-0.00773012441530040
0.857219973009447	-0.00775986719735556
0.857489878542510	-0.00778953465092988
0.857759784075574	-0.00781912669316022
0.858029689608637	-0.00784864322963363
0.858299595141700	-0.00787808417439270
0.858569500674764	-0.00790744944032839
0.858839406207827	-0.00793673894560995
0.859109311740891	-0.00796595260766160
0.859379217273954	-0.00799509033014788
0.859649122807018	-0.00802415202960946
0.859919028340081	-0.00805313762562595
0.860188933873144	-0.00808204702886406
0.860458839406208	-0.00811088015221694
0.860728744939271	-0.00813963691876142
0.860998650472335	-0.00816831724510477
0.861268556005398	-0.00819692103576902
0.861538461538462	-0.00822544820736313
0.861808367071525	-0.00825389868504579
0.862078272604588	-0.00828227238654991
0.862348178137652	-0.00831056922284169
0.862618083670715	-0.00833878911169727
0.862887989203779	-0.00836693197038191
0.863157894736842	-0.00839499771166507
0.863427800269906	-0.00842298625399197
0.863697705802969	-0.00845089751917137
0.863967611336032	-0.00847873142344822
0.864237516869096	-0.00850648788311694
0.864507422402159	-0.00853416681964367
0.864777327935223	-0.00856176815477459
0.865047233468286	-0.00858929181069931
0.865317139001350	-0.00861673770607710
0.865587044534413	-0.00864410575149381
0.865856950067476	-0.00867139586667967
0.866126855600540	-0.00869860797544553
0.866396761133603	-0.00872574199531769
0.866666666666667	-0.00875279784358547
0.866936572199730	-0.00877977544552425
0.867206477732794	-0.00880667472602940
0.867476383265857	-0.00883349559825604
0.867746288798920	-0.00886023798786380
0.868016194331984	-0.00888690181712393
0.868286099865047	-0.00891348700654627
0.868556005398111	-0.00893999347822815
0.868825910931174	-0.00896642115321856
0.869095816464237	-0.00899276995474181
0.869365721997301	-0.00901903980311720
0.869635627530364	-0.00904523061965468
0.869905533063428	-0.00907134232686561
0.870175438596491	-0.00909737484921060
0.870445344129555	-0.00912332811066783
0.870715249662618	-0.00914920203501535
0.870985155195681	-0.00917499654732094
0.871255060728745	-0.00920071157079826
0.871524966261808	-0.00922634702788947
0.871794871794872	-0.00925190284419981
0.872064777327935	-0.00927737894594828
0.872334682860999	-0.00930277525671351
0.872604588394062	-0.00932809170088725
0.872874493927126	-0.00935332820513049
0.873144399460189	-0.00937848469579046
0.873414304993252	-0.00940356109854338
0.873684210526316	-0.00942855734006400
0.873954116059379	-0.00945347335196955
0.874224021592443	-0.00947830905477759
0.874493927125506	-0.00950306437267339
0.874763832658570	-0.00952773923478761
0.875033738191633	-0.00955233356754785
0.875303643724696	-0.00957684729317724
0.875573549257760	-0.00960128034226131
0.875843454790823	-0.00962563264859221
0.876113360323887	-0.00964990413364165
0.876383265856950	-0.00967409472523155
0.876653171390013	-0.00969820435739851
0.876923076923077	-0.00972223296022345
0.877192982456140	-0.00974618045608741
0.877462887989204	-0.00977004677183536
0.877732793522267	-0.00979383183549239
0.878002699055331	-0.00981753558220621
0.878272604588394	-0.00984115794678927
0.878542510121458	-0.00986469885405708
0.878812415654521	-0.00988815823065082
0.879082321187584	-0.00991153600734186
0.879352226720648	-0.00993483211829954
0.879622132253711	-0.00995804649957249
0.879892037786775	-0.00998117907845547
0.880161943319838	-0.0100042297855896
0.880431848852902	-0.0100271985484394
0.880701754385965	-0.0100500852988552
0.880971659919028	-0.0100728899710927
0.881241565452092	-0.0100956124955696
0.881511470985155	-0.0101182528077473
0.881781376518219	-0.0101408108360311
0.882051282051282	-0.0101632865131721
0.882321187584346	-0.0101856797824014
0.882591093117409	-0.0102079905771618
0.882860998650472	-0.0102302188132268
0.883130904183536	-0.0102523644282446
0.883400809716599	-0.0102744273598062
0.883670715249663	-0.0102964075292719
0.883940620782726	-0.0103183048885666
0.884210526315789	-0.0103401193685082
0.884480431848853	-0.0103618508989509
0.884750337381916	-0.0103834994285959
0.885020242914980	-0.0104050648735061
0.885290148448043	-0.0104265471680146
0.885560053981107	-0.0104479462531307
0.885829959514170	-0.0104692620712548
0.886099865047234	-0.0104904945565111
0.886369770580297	-0.0105116436353489
0.886639676113360	-0.0105327092466483
0.886909581646424	-0.0105536913240910
0.887179487179487	-0.0105745898104772
0.887449392712551	-0.0105954046466084
0.887719298245614	-0.0106161357769449
0.887989203778677	-0.0106367831355394
0.888259109311741	-0.0106573466440265
0.888529014844804	-0.0106778262389872
0.888798920377868	-0.0106982218667461
0.889068825910931	-0.0107185334684111
0.889338731443995	-0.0107387609741930
0.889608636977058	-0.0107589043124608
0.889878542510121	-0.0107789634114316
0.890148448043185	-0.0107989382278325
0.890418353576248	-0.0108188287156089
0.890688259109312	-0.0108386348036379
0.890958164642375	-0.0108583564428358
0.891228070175439	-0.0108779935618057
0.891497975708502	-0.0108975460935731
0.891767881241565	-0.0109170139839767
0.892037786774629	-0.0109363971596914
0.892307692307692	-0.0109556955611362
0.892577597840756	-0.0109749091266447
0.892847503373819	-0.0109940378132367
0.893117408906883	-0.0110130815740404
0.893387314439946	-0.0110320403480749
0.893657219973009	-0.0110509140739039
0.893927125506073	-0.0110697026848425
0.894197031039136	-0.0110884061209977
0.894466936572200	-0.0111070243283182
0.894736842105263	-0.0111255572386395
0.895006747638327	-0.0111440047969924
0.895276653171390	-0.0111623669514627
0.895546558704453	-0.0111806436320965
0.895816464237517	-0.0111988347853728
0.896086369770580	-0.0112169403543871
0.896356275303644	-0.0112349602892606
0.896626180836707	-0.0112528945378798
0.896896086369771	-0.0112707430425054
0.897165991902834	-0.0112885057483063
0.897435897435898	-0.0113061825984391
0.897705802968961	-0.0113237735379690
0.897975708502024	-0.0113412785078633
0.898245614035088	-0.0113586974443694
0.898515519568151	-0.0113760303007908
0.898785425101215	-0.0113932770248329
0.899055330634278	-0.0114104375559856
0.899325236167341	-0.0114275118435499
0.899595141700405	-0.0114444998306171
0.899865047233468	-0.0114614014583124
0.900134952766532	-0.0114782166716291
0.900404858299595	-0.0114949454154525
0.900674763832658	-0.0115115876500036
0.900944669365722	-0.0115281433233527
0.901214574898785	-0.0115446123732432
0.901484480431849	-0.0115609947495108
0.901754385964912	-0.0115772903986973
0.902024291497976	-0.0115934992693673
0.902294197031039	-0.0116096213067163
0.902564102564103	-0.0116256564618331
0.902834008097166	-0.0116416046818819
0.903103913630230	-0.0116574659152884
0.903373819163293	-0.0116732401094225
0.903643724696356	-0.0116889272018305
0.903913630229420	-0.0117045271503608
0.904183535762483	-0.0117200399170887
0.904453441295547	-0.0117354654383466
0.904723346828610	-0.0117508036635115
0.904993252361673	-0.0117660545439353
0.905263157894737	-0.0117812180306846
0.905533063427800	-0.0117962940730844
0.905802968960864	-0.0118112826224136
0.906072874493927	-0.0118261836303945
0.906342780026991	-0.0118409970410984
0.906612685560054	-0.0118557228069594
0.906882591093117	-0.0118703608769489
0.907152496626181	-0.0118849112116100
0.907422402159244	-0.0118993737625427
0.907692307692308	-0.0119137484718094
0.907962213225371	-0.0119280353017511
0.908232118758435	-0.0119422342078313
0.908502024291498	-0.0119563451309330
0.908771929824561	-0.0119703680269989
0.909041835357625	-0.0119843028505570
0.909311740890688	-0.0119981495461410
0.909581646423752	-0.0120119080730848
0.909851551956815	-0.0120255783919057
0.910121457489879	-0.0120391604441170
0.910391363022942	-0.0120526541855850
0.910661268556005	-0.0120660595703781
0.910931174089069	-0.0120793765577216
0.911201079622132	-0.0120926051097973
0.911470985155196	-0.0121057451722188
0.911740890688259	-0.0121187966934917
0.912010796221323	-0.0121317596341860
0.912280701754386	-0.0121446339533372
0.912550607287449	-0.0121574196028033
0.912820512820513	-0.0121701165418846
0.913090418353576	-0.0121827247147327
0.913360323886640	-0.0121952440805030
0.913630229419703	-0.0122076746065779
0.913900134952767	-0.0122200162414768
0.914170040485830	-0.0122322689416660
0.914439946018893	-0.0122444326644232
0.914709851551957	-0.0122565073696100
0.914979757085020	-0.0122684930218751
0.915249662618084	-0.0122803895723789
0.915519568151147	-0.0122921969749961
0.915789473684211	-0.0123039151915639
0.916059379217274	-0.0123155441865330
0.916329284750337	-0.0123270839138875
0.916599190283401	-0.0123385343298919
0.916869095816464	-0.0123498953951057
0.917139001349528	-0.0123611670663015
0.917408906882591	-0.0123723493062447
0.917678812415655	-0.0123834420767622
0.917948717948718	-0.0123944453327484
0.918218623481781	-0.0124053590337472
0.918488529014845	-0.0124161831510185
0.918758434547908	-0.0124269176441606
0.919028340080972	-0.0124375624683124
0.919298245614035	-0.0124481175871098
0.919568151147099	-0.0124585829621937
0.919838056680162	-0.0124689585554031
0.920107962213225	-0.0124792443252925
0.920377867746289	-0.0124894402355999
0.920647773279352	-0.0124995462501840
0.920917678812416	-0.0125095623312610
0.921187584345479	-0.0125194884444708
0.921457489878543	-0.0125293245505871
0.921727395411606	-0.0125390706118993
0.921997300944669	-0.0125487265887031
0.922267206477733	-0.0125582924518299
0.922537112010796	-0.0125677681718356
0.922807017543860	-0.0125771537084385
0.923076923076923	-0.0125864490094050
0.923346828609986	-0.0125956540547072
0.923616734143050	-0.0126047688285204
0.923886639676113	-0.0126137932781365
0.924156545209177	-0.0126227273667064
0.924426450742240	-0.0126315710602533
0.924696356275304	-0.0126403243184163
0.924966261808367	-0.0126489871150036
0.925236167341430	-0.0126575594265591
0.925506072874494	-0.0126660412187424
0.925775978407557	-0.0126744324564645
0.926045883940621	-0.0126827331072573
0.926315789473684	-0.0126909431357069
0.926585695006748	-0.0126990625111482
0.926855600539811	-0.0127070912026215
0.927125506072875	-0.0127150291791515
0.927395411605938	-0.0127228764112352
0.927665317139001	-0.0127306328683222
0.927935222672065	-0.0127382985157676
0.928205128205128	-0.0127458733256251
0.928475033738192	-0.0127533572700209
0.928744939271255	-0.0127607503112470
0.929014844804319	-0.0127680524283668
0.929284750337382	-0.0127752636000898
0.929554655870445	-0.0127823837923816
0.929824561403509	-0.0127894129752856
0.930094466936572	-0.0127963511190175
0.930364372469636	-0.0128031981958535
0.930634278002699	-0.0128099541796019
0.930904183535762	-0.0128166190410754
0.931174089068826	-0.0128231927500712
0.931443994601889	-0.0128296752839594
0.931713900134953	-0.0128360666212589
0.931983805668016	-0.0128423667337036
0.932253711201080	-0.0128485755959384
0.932523616734143	-0.0128546931769741
0.932793522267207	-0.0128607194528797
0.933063427800270	-0.0128666544037926
0.933333333333333	-0.0128724980065656
0.933603238866397	-0.0128782502303142
0.933873144399460	-0.0128839110529581
0.934143049932524	-0.0128894804567898
0.934412955465587	-0.0128949584141314
0.934682860998651	-0.0129003448998810
0.934952766531714	-0.0129056398925294
0.935222672064777	-0.0129108433690113
0.935492577597841	-0.0129159553036178
0.935762483130904	-0.0129209756769997
0.936032388663968	-0.0129259044690883
0.936302294197031	-0.0129307416574839
0.936572199730094	-0.0129354872219896
0.936842105263158	-0.0129401411389965
0.937112010796221	-0.0129447033911607
0.937381916329285	-0.0129491739616755
0.937651821862348	-0.0129535528252829
0.937921727395412	-0.0129578399628771
0.938191632928475	-0.0129620353567861
0.938461538461539	-0.0129661389875599
0.938731443994602	-0.0129701508343829
0.939001349527665	-0.0129740708786189
0.939271255060729	-0.0129778991036943
0.939541160593792	-0.0129816354912657
0.939811066126856	-0.0129852800247914
0.940080971659919	-0.0129888326877027
0.940350877192982	-0.0129922934604087
0.940620782726046	-0.0129956623272900
0.940890688259109	-0.0129989392739472
0.941160593792173	-0.0130021242844708
0.941430499325236	-0.0130052173430271
0.941700404858300	-0.0130082184344141
0.941970310391363	-0.0130111275433359
0.942240215924426	-0.0130139446547200
0.942510121457490	-0.0130166697538255
0.942780026990553	-0.0130193028268658
0.943049932523617	-0.0130218438602206
0.943319838056680	-0.0130242928398335
0.943589743589744	-0.0130266497531380
0.943859649122807	-0.0130289145875296
0.944129554655870	-0.0130310873302013
0.944399460188934	-0.0130331679683222
0.944669365721997	-0.0130351564903276
0.944939271255061	-0.0130370528857274
0.945209176788124	-0.0130388571450010
0.945479082321188	-0.0130405692560086
0.945748987854251	-0.0130421892038223
0.946018893387314	-0.0130437169813330
0.946288798920378	-0.0130451525829429
0.946558704453441	-0.0130464959959762
0.946828609986505	-0.0130477472112435
0.947098515519568	-0.0130489062201679
0.947368421052632	-0.0130499730125952
0.947638326585695	-0.0130509475769396
0.947908232118758	-0.0130518299075767
0.948178137651822	-0.0130526199977316
0.948448043184885	-0.0130533178398909
0.948717948717949	-0.0130539234313152
0.948987854251012	-0.0130544367600945
0.949257759784076	-0.0130548578162860
0.949527665317139	-0.0130551865963790
0.949797570850202	-0.0130554231007835
0.950067476383266	-0.0130555673212142
0.950337381916329	-0.0130556192419790
0.950607287449393	-0.0130555788654392
0.950877192982456	-0.0130554461899984
0.951147098515520	-0.0130552212048138
0.951417004048583	-0.0130549039065287
0.951686909581646	-0.0130544943126393
0.951956815114710	-0.0130539924050278
0.952226720647773	-0.0130533981591775
0.952496626180837	-0.0130527115936905
0.952766531713900	-0.0130519327016184
0.953036437246964	-0.0130510614738104
0.953306342780027	-0.0130500979125245
0.953576248313090	-0.0130490420552621
0.953846153846154	-0.0130478938803718
0.954116059379217	-0.0130466533361690
0.954385964912281	-0.0130453204488314
0.954655870445344	-0.0130438952312844
0.954925775978407	-0.0130423776788484
0.955195681511471	-0.0130407677985264
0.955465587044534	-0.0130390655865525
0.955735492577598	-0.0130372710420561
0.956005398110661	-0.0130353841723357
0.956275303643725	-0.0130334049547986
0.956545209176788	-0.0130313334066783
0.956815114709852	-0.0130291695533091
0.957085020242915	-0.0130269133790645
0.957354925775979	-0.0130245648836897
0.957624831309042	-0.0130221240713568
0.957894736842105	-0.0130195909458811
0.958164642375169	-0.0130169655092804
0.958434547908232	-0.0130142477669285
0.958704453441296	-0.0130114377258261
0.958974358974359	-0.0130085353880050
0.959244264507422	-0.0130055407578094
0.959514170040486	-0.0130024538411919
0.959784075573549	-0.0129992746450734
0.960053981106613	-0.0129960031747568
0.960323886639676	-0.0129926394371934
0.960593792172740	-0.0129891834384680
0.960863697705803	-0.0129856351855305
0.961133603238866	-0.0129819946852876
0.961403508771930	-0.0129782619427618
0.961673414304993	-0.0129744369658982
0.961943319838057	-0.0129705197628499
0.962213225371120	-0.0129665103398217
0.962483130904184	-0.0129624087072821
0.962753036437247	-0.0129582148757858
0.963022941970310	-0.0129539288498135
0.963292847503374	-0.0129495506398420
0.963562753036437	-0.0129450802577591
0.963832658569501	-0.0129405177118482
0.964102564102564	-0.0129358630112680
0.964372469635628	-0.0129311161685937
0.964642375168691	-0.0129262771931039
0.964912280701754	-0.0129213460957109
0.965182186234818	-0.0129163228883578
0.965452091767881	-0.0129112075821638
0.965721997300945	-0.0129060001898028
0.965991902834008	-0.0129007007220346
0.966261808367072	-0.0128953091910879
0.966531713900135	-0.0128898256103120
0.966801619433198	-0.0128842499917893
0.967071524966262	-0.0128785823488998
0.967341430499325	-0.0128728226981690
0.967611336032389	-0.0128669710513285
0.967881241565452	-0.0128610274214448
0.968151147098516	-0.0128549918240387
0.968421052631579	-0.0128488642732428
0.968690958164642	-0.0128426447847728
0.968960863697706	-0.0128363333751083
0.969230769230769	-0.0128299300580601
0.969500674763833	-0.0128234348481416
0.969770580296896	-0.0128168477630735
0.970040485829960	-0.0128101688178705
0.970310391363023	-0.0128033980299524
0.970580296896086	-0.0127965354159557
0.970850202429150	-0.0127895809917091
0.971120107962213	-0.0127825347763209
0.971390013495277	-0.0127753967851869
0.971659919028340	-0.0127681670342426
0.971929824561404	-0.0127608455445327
0.972199730094467	-0.0127534323373877
0.972469635627530	-0.0127459274298660
0.972739541160594	-0.0127383308395161
0.973009446693657	-0.0127306425895599
0.973279352226721	-0.0127228626973305
0.973549257759784	-0.0127149911773580
0.973819163292848	-0.0127070280553518
0.974089068825911	-0.0126989733509477
0.974358974358974	-0.0126908270822726
0.974628879892038	-0.0126825892705219
0.974898785425101	-0.0126742599379568
0.975168690958165	-0.0126658391108466
0.975438596491228	-0.0126573268078850
0.975708502024291	-0.0126487230430386
0.975978407557355	-0.0126400278413105
0.976248313090418	-0.0126312412275269
0.976518218623482	-0.0126223632231571
0.976788124156545	-0.0126133938517973
0.977058029689609	-0.0126043331392721
0.977327935222672	-0.0125951811071360
0.977597840755735	-0.0125859377753998
0.977867746288799	-0.0125766031734629
0.978137651821862	-0.0125671773248400
0.978407557354926	-0.0125576602543735
0.978677462887989	-0.0125480519863170
0.978947368421053	-0.0125383525444095
0.979217273954116	-0.0125285619516958
0.979487179487179	-0.0125186802334583
0.979757085020243	-0.0125087074173436
0.980026990553306	-0.0124986435293859
0.980296896086370	-0.0124884885959367
0.980566801619433	-0.0124782426432941
0.980836707152497	-0.0124679057056097
0.981106612685560	-0.0124574778036363
0.981376518218624	-0.0124469589537761
0.981646423751687	-0.0124363491926262
0.981916329284750	-0.0124256485504343
0.982186234817814	-0.0124148570541126
0.982456140350877	-0.0124039747324043
0.982726045883941	-0.0123930016113055
0.982995951417004	-0.0123819377171217
0.983265856950067	-0.0123707830803061
0.983535762483131	-0.0123595377308288
0.983805668016194	-0.0123482017006498
0.984075573549258	-0.0123367750186270
0.984345479082321	-0.0123252577157653
0.984615384615385	-0.0123136498233669
0.984885290148448	-0.0123019513621241
0.985155195681511	-0.0122901623641282
0.985425101214575	-0.0122782828637356
0.985695006747638	-0.0122663129033630
0.985964912280702	-0.0122542525053833
0.986234817813765	-0.0122421016990375
0.986504723346829	-0.0122298605177359
0.986774628879892	-0.0122175289990991
0.987044534412956	-0.0122051071713477
0.987314439946019	-0.0121925950459560
0.987584345479082	-0.0121799926737598
0.987854251012146	-0.0121673000881324
0.988124156545209	-0.0121545173193246
0.988394062078273	-0.0121416444049145
0.988663967611336	-0.0121286813766075
0.988933873144400	-0.0121156282702483
0.989203778677463	-0.0121024851187629
0.989473684210526	-0.0120892519570653
0.989743589743590	-0.0120759288166001
0.990013495276653	-0.0120625157323542
0.990283400809717	-0.0120490127404021
0.990553306342780	-0.0120354198732226
0.990823211875843	-0.0120217371734810
0.991093117408907	-0.0120079646725458
0.991363022941970	-0.0119941024010791
0.991632928475034	-0.0119801504010378
0.991902834008097	-0.0119661087095228
0.992172739541161	-0.0119519773632589
0.992442645074224	-0.0119377564051793
0.992712550607287	-0.0119234458664165
0.992982456140351	-0.0119090457751557
0.993252361673414	-0.0118945561781511
0.993522267206478	-0.0118799771136438
0.993792172739541	-0.0118653086189561
0.994062078272605	-0.0118505507323024
0.994331983805668	-0.0118357035128608
0.994601889338731	-0.0118207669823835
0.994871794871795	-0.0118057411527751
0.995141700404858	-0.0117906260861766
0.995411605937922	-0.0117754218257418
0.995681511470985	-0.0117601284081775
0.995951417004049	-0.0117447458704966
0.996221322537112	-0.0117292742565855
0.996491228070175	-0.0117137136068875
0.996761133603239	-0.0116980639570654
0.997031039136302	-0.0116823253516930
0.997300944669366	-0.0116664978334585
0.997570850202429	-0.0116505814416243
0.997840755735493	-0.0116345762221269
0.998110661268556	-0.0116184822155718
0.998380566801619	-0.0116022994584190
0.998650472334683	-0.0115860279940327
0.998920377867746	-0.0115696678679127
0.999190283400810	-0.0115532191238027
0.999460188933873	-0.0115366818032789
0.999730094466937	-0.0115200559486826
1	-0.0115033415994999
1.00026990553306	-0.0114865388046880
1.00053981106613	-0.0114696476188093
1.00080971659919	-0.0114526680781851
1.00107962213225	-0.0114356002176167
1.00134952766532	-0.0114184440875746
1.00161943319838	-0.0114011997336021
1.00188933873144	-0.0113838672015733
1.00215924426451	-0.0113664465379890
1.00242914979757	-0.0113489377861381
1.00269905533063	-0.0113313409917898
1.00296896086370	-0.0113136562023760
1.00323886639676	-0.0112958834651119
1.00350877192982	-0.0112780228305910
1.00377867746289	-0.0112600743393881
1.00404858299595	-0.0112420380399787
1.00431848852901	-0.0112239139831596
1.00458839406208	-0.0112057022087764
1.00485829959514	-0.0111874027671777
1.00512820512821	-0.0111690157077415
1.00539811066127	-0.0111505410787456
1.00566801619433	-0.0111319789337590
1.00593792172740	-0.0111133293184357
1.00620782726046	-0.0110945922775224
1.00647773279352	-0.0110757678707889
1.00674763832659	-0.0110568561420754
1.00701754385965	-0.0110378571343334
1.00728744939271	-0.0110187709100532
1.00755735492578	-0.0109995975172701
1.00782726045884	-0.0109803370049021
1.00809716599190	-0.0109609894207399
1.00836707152497	-0.0109415548074063
1.00863697705803	-0.0109220332281306
1.00890688259109	-0.0109024247371429
1.00917678812416	-0.0108827293806760
1.00944669365722	-0.0108629472097187
1.00971659919028	-0.0108430782767780
1.00998650472335	-0.0108231226389214
1.01025641025641	-0.0108030803464698
1.01052631578947	-0.0107829514486410
1.01079622132254	-0.0107627360027242
1.01106612685560	-0.0107424340623461
1.01133603238866	-0.0107220456792752


==> figures/addedmassfigures/fig10b_midpt_markers.dat <==
0.000000000000000	-0.0117001944097018
0.278812415654521	0.0340725510857233
0.558974358974359	0.0435376903800632
0.837786774628880	-0.00543148804240607


==> figures/addedmassfigures/fig10c_levflexible.dat <==
0.000000000000000	0.689400000000000
0.0809716599190284	0.686400000000000
0.170040485829960	0.701300000000000
0.278812415654521	0.745300000000000
0.363562753036437	0.786900000000000
0.471524966261808	0.845200000000000
0.558974358974359	0.867900000000000
0.720917678812416	0.794800000000000
0.837786774628880	0.730900000000000
0.931713900134953	0.700900000000000
1.01133603238866	0.687800000000000


==> figures/addedmassfigures/fig10c_levrigid.dat <==
0.00000000000000	0.757000000000000
0.0926901853803706	0.762700000000000
0.185690371380744	0.774800000000000
0.278690557381115	0.789700000000000
0.371690743381488	0.801900000000000
0.464690929381859	0.808400000000000
0.557691115382231	0.806400000000000
0.650691301382604	0.795300000000000
0.743691487382975	0.779200000000000
0.836691673383348	0.765100000000000
0.929691859383720	0.757700000000000


==> figures/addedmassfigures/fig10d_tevflexible.dat <==
0	0.153800000000000
0.0809716599190284	0.145300000000000
0.170040485829960	0.128700000000000
0.278812415654521	0.100400000000000
0.363562753036437	0.0877000000000000
0.471524966261808	0.0961000000000000
0.558974358974359	0.107600000000000
0.720917678812416	0.125500000000000
0.837786774628880	0.140900000000000
0.931713900134953	0.153600000000000
1.01133603238866	0.152700000000000


==> figures/addedmassfigures/fig10d_tevrigid.dat <==
0	0.151400000000000
0.0926901853803706	0.148600000000000
0.185690371380744	0.142600000000000
0.278690557381115	0.131800000000000
0.371690743381488	0.116500000000000
0.464690929381859	0.103300000000000
0.557691115382231	0.105900000000000
0.650691301382604	0.118700000000000
0.743691487382975	0.136300000000000
0.836691673383348	0.152300000000000
0.929691859383720	0.152800000000000


==> figures/addedmassfigures/fig11a_amass.dat <==
0.265000000000000	0.996853728900082
0.220833333000000	1.04102039590008
0.189285714000000	1.01944334455707
0.165625000000000	1.04310405855707
0.147222222000000	1.06150683655707
0.132500000000000	1.07622905855707
0.120454545000000	1.08827451355707
0.110416667000000	1.09831239155707
0.101923077000000	1.10680598155707
0.0883333330000000	1.07055663677108
0.0662500000000000	1.09263996977108
0.0530000000000000	1.10588996977108
0.0441666670000000	1.11472330277108
0.0378571430000000	1.12103282677108
0.0331250000000000	1.12576496977108
0.0294444440000000	1.12944552577108
0.0265000000000000	1.13238996977108
0.0132500000000000	1.14563996977108
0.00662500000000000	1.15226496977108
0.00331250000000000	1.14521628816494
0.00165625000000000	1.10353198230328
0.000828125000000000	1.17855776143113


==> figures/addedmassfigures/midpt1.dat <==
0	-0.0241508923130627
0.000260892251500218	-0.0241315960411267
0.000521784503000319	-0.0241121805145619
0.000782676754500421	-0.0240926457883783
0.00104356900600052	-0.0240729919432774
0.00130446125750074	-0.0240532190301396
0.00156535350900084	-0.0240333271019680
0.00182624576050094	-0.0240133162072155
0.00208713801200105	-0.0239931863831071
0.00234803026350126	-0.0239729376854591
0.00260892251500136	-0.0239525701915902
0.00286981476650147	-0.0239320839460553
0.00313070701800157	-0.0239114789717854
0.00339159926950179	-0.0238907553199932
0.00365249152100189	-0.0238699130642958
0.00391338377250199	-0.0238489522649384
0.00417427602400209	-0.0238278729347143
0.00443516827550231	-0.0238066751413510
0.00469606052700241	-0.0237853589592600
0.00495695277850251	-0.0237639244291876
0.00521784503000261	-0.0237423716037684
0.00547873728150283	-0.0237207005241013
0.00573962953300293	-0.0236989112481551
0.00600052178450303	-0.0236770038442593
0.00626141403600314	-0.0236549783678256
0.00652230628750335	-0.0236328348772149
0.00678319853900346	-0.0236105734497697
0.00704409079050356	-0.0235881941238306
0.00730498304200366	-0.0235656969281079
0.00756587529350388	-0.0235430819327833
0.00782676754500398	-0.0235203492029789
0.00808765979650408	-0.0234974987964711
0.00834855204800418	-0.0234745307725648
0.00860944429950440	-0.0234514451682482
0.00887033655100450	-0.0234282420630682
0.00913122880250460	-0.0234049215334500
0.00939212105400470	-0.0233814836075106
0.00965301330550492	-0.0233579283619607
0.00991390555700502	-0.0233342558563214
0.0101747978085051	-0.0233104661285772
0.0104356900600052	-0.0232865592648493
0.0106965823115054	-0.0232625353047803
0.0109574745630055	-0.0232383943115861
0.0112183668145056	-0.0232141363573536
0.0114792590660058	-0.0231897614800058
0.0117401513175060	-0.0231652697465724
0.0120010435690061	-0.0231406612256342
0.0122619358205062	-0.0231159360030289
0.0125228280720063	-0.0230910941336094
0.0127837203235064	-0.0230661356637424
0.0130446125750066	-0.0230410606603327
0.0133055048265067	-0.0230158691926546
0.0135663970780068	-0.0229905613252287
0.0138272893295069	-0.0229651371307510
0.0140881815810071	-0.0229395966856810
0.0143490738325072	-0.0229139400216015
0.0146099660840073	-0.0228881671926431
0.0148708583355074	-0.0228622782903536
0.0151317505870076	-0.0228362733797536
0.0153926428385077	-0.0228101525192353
0.0156535350900078	-0.0227839157804359
0.0159144273415079	-0.0227575632491739
0.0161753195930082	-0.0227310949756509
0.0164362118445083	-0.0227045110028729
0.0166971040960084	-0.0226778114156659
0.0169579963475085	-0.0226509962769827
0.0172188885990087	-0.0226240656599876
0.0174797808505088	-0.0225970196503283
0.0177406731020089	-0.0225698583060694
0.0180015653535090	-0.0225425816971408
0.0182624576050092	-0.0225151898766713
0.0185233498565093	-0.0224876829033766
0.0187842421080094	-0.0224600608796443
0.0190451343595095	-0.0224323238808695
0.0193060266110097	-0.0224044719628839
0.0195669188625098	-0.0223765052008401
0.0198278111140099	-0.0223484236576354
0.0200887033655100	-0.0223202273803241
0.0203495956170103	-0.0222919164665929
0.0206104878685104	-0.0222634910131654
0.0208713801200105	-0.0222349510617774
0.0211322723715106	-0.0222062966801725
0.0213931646230108	-0.0221775279725097
0.0216540568745109	-0.0221486450122542
0.0219149491260110	-0.0221196478275928
0.0221758413775111	-0.0220905364911243
0.0224367336290113	-0.0220613111038165
0.0226976258805114	-0.0220319717426502
0.0229585181320115	-0.0220025184790544
0.0232194103835116	-0.0219729513793054
0.0234803026350118	-0.0219432705239420
0.0237411948865119	-0.0219134759687501
0.0240020871380120	-0.0218835677920604
0.0242629793895121	-0.0218535461138285
0.0245238716410123	-0.0218234109876668
0.0247847638925124	-0.0217931624775568
0.0250456561440125	-0.0217628006830183
0.0253065483955126	-0.0217323256706520
0.0255674406470129	-0.0217017375052326
0.0258283328985130	-0.0216710362753767
0.0260892251500131	-0.0216402220693731
0.0263501174015132	-0.0216092949513977
0.0266110096530134	-0.0215782550060228
0.0268719019045135	-0.0215471023111645
0.0271327941560136	-0.0215158369364245
0.0273936864075137	-0.0214844589684088
0.0276545786590139	-0.0214529684987830
0.0279154709105140	-0.0214213656009725
0.0281763631620141	-0.0213896503392659
0.0284372554135142	-0.0213578228073493
0.0286981476650144	-0.0213258830767853
0.0289590399165145	-0.0212938312399901
0.0292199321680146	-0.0212616673921348
0.0294808244195147	-0.0212293915946413
0.0297417166710150	-0.0211970039397100
0.0300026089225151	-0.0211645045017296
0.0302635011740152	-0.0211318933508506
0.0305243934255153	-0.0210991705958085
0.0307852856770155	-0.0210663363024236
0.0310461779285156	-0.0210333905457856
0.0313070701800157	-0.0210003334501908
0.0315679624315158	-0.0209671650864831
0.0318288546830160	-0.0209338855237461
0.0320897469345161	-0.0209004948684033
0.0323506391860162	-0.0208669931923255
0.0326115314375163	-0.0208333805636165
0.0328724236890165	-0.0207996570842257
0.0331333159405166	-0.0207658228488341
0.0333942081920167	-0.0207318779410753
0.0336551004435168	-0.0206978224419136
0.0339159926950170	-0.0206636564365648
0.0341768849465172	-0.0206293800088937
0.0344377771980173	-0.0205949932523534
0.0346986694495174	-0.0205604962575921
0.0349595617010176	-0.0205258891016683
0.0352204539525177	-0.0204911718746771
0.0354813462040178	-0.0204563446662049
0.0357422384555179	-0.0204214075693314
0.0360031307070181	-0.0203863606743763
0.0362640229585182	-0.0203512040608430
0.0365249152100183	-0.0203159378274942
0.0367858074615184	-0.0202805620637802
0.0370466997130186	-0.0202450768556541
0.0373075919645187	-0.0202094823125913
0.0375684842160188	-0.0201737785186486
0.0378293764675189	-0.0201379655505000
0.0380902687190191	-0.0201020434983859
0.0383511609705192	-0.0200660124622838
0.0386120532220193	-0.0200298725367082
0.0388729454735194	-0.0199936238140132
0.0391338377250197	-0.0199572663940152
0.0393947299765198	-0.0199208003611009
0.0396556222280199	-0.0198842258082158
0.0399165144795200	-0.0198475428492558
0.0401774067310202	-0.0198107515662688
0.0404382989825203	-0.0197738520386107
0.0406991912340204	-0.0197368443647734
0.0409600834855205	-0.0196997286350914
0.0412209757370207	-0.0196625049611328
0.0414818679885208	-0.0196251734385060
0.0417427602400209	-0.0195877341526111
0.0420036524915210	-0.0195501871991995
0.0422645447430212	-0.0195125326786527
0.0425254369945213	-0.0194747706935267
0.0427863292460214	-0.0194369013380277
0.0430472214975215	-0.0193989247099196
0.0433081137490218	-0.0193608408991484
0.0435690060005219	-0.0193226499992830
0.0438298982520220	-0.0192843521183702
0.0440907905035221	-0.0192459473543711
0.0443516827550223	-0.0192074358167267
0.0446125750065224	-0.0191688175999456
0.0448734672580225	-0.0191300927706077
0.0451343595095226	-0.0190912614482615
0.0453952517610228	-0.0190523237477148
0.0456561440125229	-0.0190132797580866
0.0459170362640230	-0.0189741295795561
0.0461779285155231	-0.0189348733120894
0.0464388207670232	-0.0188955110616986
0.0466997130185234	-0.0188560429278095
0.0469606052700235	-0.0188164690059210
0.0472214975215236	-0.0187767893965315
0.0474823897730237	-0.0187370042150759
0.0477432820245239	-0.0186971135698049
0.0480041742760240	-0.0186571175528823
0.0482650665275241	-0.0186170162662138
0.0485259587790243	-0.0185768098114981
0.0487868510305245	-0.0185364982931358
0.0490477432820246	-0.0184960818191714
0.0493086355335247	-0.0184555604925488
0.0495695277850248	-0.0184149344116704
0.0498304200365250	-0.0183742036859581
0.0500913122880251	-0.0183333684353357
0.0503522045395252	-0.0182924287630745
0.0506130967910253	-0.0182513847662263
0.0508739890425255	-0.0182102365480836
0.0511348812940256	-0.0181689842112216
0.0513957735455257	-0.0181276278592714
0.0516566657970258	-0.0180861676047180
0.0519175580485260	-0.0180446035556979
0.0521784503000261	-0.0180029358115096
0.0524393425515262	-0.0179611644836561
0.0527002348030263	-0.0179192896882964
0.0529611270545266	-0.0178773115417403
0.0532220193060267	-0.0178352301519299
0.0534829115575268	-0.0177930456204141
0.0537438038090269	-0.0177507580664745
0.0540046960605271	-0.0177083675891888
0.0542655883120272	-0.0176658742899704
0.0545264805635273	-0.0176232782820505
0.0547873728150274	-0.0175805796801035
0.0550482650665276	-0.0175377786221719
0.0553091573180277	-0.0174948752071329
0.0555700495695278	-0.0174518695182108
0.0558309418210279	-0.0174087616762771
0.0560918340725281	-0.0173655518046723
0.0563527263240282	-0.0173222400124031
0.0566136185755283	-0.0172788264035241
0.0568745108270284	-0.0172353110961637
0.0571354030785286	-0.0171916942086491
0.0573962953300288	-0.0171479758576427
0.0576571875815289	-0.0171041561547359
0.0579180798330290	-0.0170602351989159
0.0581789720845292	-0.0170162131105160
0.0584398643360293	-0.0169720900030884
0.0587007565875294	-0.0169278659883680
0.0589616488390295	-0.0168835412053768
0.0592225410905297	-0.0168391157637699
0.0594834333420298	-0.0167945897644704
0.0597443255935299	-0.0167499633228369
0.0600052178450300	-0.0167052365576993
0.0602661100965302	-0.0166604095949563
0.0605270023480303	-0.0166154825486161
0.0607878945995304	-0.0165704555403207
0.0610487868510305	-0.0165253286749794
0.0613096791025307	-0.0164801020597424
0.0615705713540308	-0.0164347758370741
0.0618314636055309	-0.0163893501275463
0.0620923558570310	-0.0163438250403423
0.0623532481085313	-0.0162982006940273
0.0626141403600314	-0.0162524772163687
0.0628750326115315	-0.0162066547372127
0.0631359248630316	-0.0161607333566092
0.0633968171145318	-0.0161147131895587
0.0636577093660319	-0.0160685943730069
0.0639186016175320	-0.0160223770241185
0.0641794938690321	-0.0159760612644154
0.0644403861205323	-0.0159296472168528
0.0647012783720324	-0.0158831350016317
0.0649621706235325	-0.0158365247408559
0.0652230628750326	-0.0157898165532217
0.0654839551265328	-0.0157430105636539
0.0657448473780329	-0.0156961068987330
0.0660057396295330	-0.0156491056789280
0.0662666318810331	-0.0156020070236262
0.0665275241325334	-0.0155548110510432
0.0667884163840335	-0.0155075178864062
0.0670493086355336	-0.0154601276737078
0.0673102008870337	-0.0154126405401002
0.0675710931385339	-0.0153650565986930
0.0678319853900340	-0.0153173759678980
0.0680928776415341	-0.0152695987750912
0.0683537698930342	-0.0152217251587956
0.0686146621445344	-0.0151737552271732
0.0688755543960345	-0.0151256891028715
0.0691364466475346	-0.0150775269301149
0.0693973388990347	-0.0150292688337387
0.0696582311505349	-0.0149809149567792
0.0699191234020350	-0.0149324654200413
0.0701800156535351	-0.0148839203352360
0.0704409079050352	-0.0148352798357431
0.0707018001565354	-0.0147865440511817
0.0709626924080355	-0.0147377131158028
0.0712235846595356	-0.0146887871548661
0.0714844769110357	-0.0146397662957269
0.0717453691625360	-0.0145906506734699
0.0720062614140361	-0.0145414404194120
0.0722671536655362	-0.0144921356701683
0.0725280459170363	-0.0144427365419944
0.0727889381685365	-0.0143932431469091
0.0730498304200366	-0.0143436556408181
0.0733107226715367	-0.0142939741629121
0.0735716149230368	-0.0142441988273767
0.0738325071745370	-0.0141943297745393
0.0740933994260371	-0.0141443671448762
0.0743542916775372	-0.0140943110689680
0.0746151839290373	-0.0140441616779093
0.0748760761805375	-0.0139939191074407
0.0751369684320376	-0.0139435834883189
0.0753978606835377	-0.0138931549470881
0.0756587529350378	-0.0138426336210315
0.0759196451865381	-0.0137920196513189
0.0761805374380382	-0.0137413131710380
0.0764414296895383	-0.0136905143016951
0.0767023219410384	-0.0136396231801925
0.0769632141925386	-0.0135886399605148
0.0772241064440387	-0.0135375647781811
0.0774849986955388	-0.0134863977676124
0.0777458909470389	-0.0134351390563839
0.0780067831985391	-0.0133837887737472
0.0782676754500392	-0.0133323470795702
0.0785285677015393	-0.0132808141068453
0.0787894599530394	-0.0132291899745504
0.0790503522045396	-0.0131774748288876
0.0793112444560397	-0.0131256688073588
0.0795721367075398	-0.0130737720490931
0.0798330289590399	-0.0130217847086297
0.0800939212105400	-0.0129697069157906
0.0803548134620403	-0.0129175387946198
0.0806157057135404	-0.0128652804835970
0.0808765979650404	-0.0128129321301975
0.0811374902165406	-0.0127604938794651
0.0813983824680408	-0.0127079658730408
0.0816592747195409	-0.0126553482606340
0.0819201669710410	-0.0126026411763184
0.0821810592225411	-0.0125498447452570
0.0824419514740413	-0.0124969591150213
0.0827028437255414	-0.0124439844516190
0.0829637359770415	-0.0123909208888333
0.0832246282285416	-0.0123377685557421
0.0834855204800418	-0.0122845275961699
0.0837464127315419	-0.0122311981469690
0.0840073049830420	-0.0121777803558043
0.0842681972345421	-0.0121242743736784
0.0845290894860423	-0.0120706803658087
0.0847899817375424	-0.0120169984705698
0.0850508739890425	-0.0119632287963172
0.0853117662405426	-0.0119093714868371
0.0855726584920429	-0.0118554266982051
0.0858335507435430	-0.0118013945800181
0.0860944429950431	-0.0117472752871418
0.0863553352465432	-0.0116930689602196
0.0866162274980434	-0.0116387757435808
0.0868771197495435	-0.0115843957700726
0.0871380120010436	-0.0115299291930158
0.0873989042525437	-0.0114753761875098
0.0876597965040439	-0.0114207368845399
0.0879206887555440	-0.0113660114324946
0.0881815810070441	-0.0113111999658837
0.0884424732585442	-0.0112563026307491
0.0887033655100444	-0.0112013196025867
0.0889642577615445	-0.0111462510145120
0.0892251500130446	-0.0110910970066172
0.0894860422645447	-0.0110358577335707
0.0897469345160449	-0.0109805333421803
0.0900078267675451	-0.0109251239855888
0.0902687190190452	-0.0108696298221166
0.0905296112705453	-0.0108140509976336
0.0907905035220455	-0.0107583876537315
0.0910513957735456	-0.0107026399355552
0.0913122880250457	-0.0106468080049163
0.0915731802765458	-0.0105908920245885
0.0918340725280460	-0.0105348921329221
0.0920949647795461	-0.0104788084812940
0.0923558570310462	-0.0104226412232139
0.0926167492825463	-0.0103663905009793
0.0928776415340465	-0.0103100564683241
0.0931385337855466	-0.0102536392890703
0.0933994260370467	-0.0101971391197441
0.0936603182885468	-0.0101405561029627
0.0939212105400470	-0.0100838903909461
0.0941821027915471	-0.0100271421507907
0.0944429950430473	-0.00997031153262403
0.0947038872945474	-0.00991339867561892
0.0949647795460476	-0.00985640373703326
0.0952256717975477	-0.00979932689534914
0.0954865640490478	-0.00974216829378103
0.0957474563005479	-0.00968492805801652
0.0960083485520481	-0.00962760636971300
0.0962692408035482	-0.00957020339005681
0.0965301330550483	-0.00951271926868358
0.0967910253065484	-0.00945515416192605
0.0970519175580486	-0.00939750821587719
0.0973128098095487	-0.00933978160528841
0.0975737020610488	-0.00928197447911418
0.0978345943125489	-0.00922408697424357
0.0980954865640491	-0.00916611925321488
0.0983563788155492	-0.00910807148384465
0.0986172710670493	-0.00904994385075067
0.0988781633185494	-0.00899173650122134
0.0991390555700497	-0.00893344956782145
0.0993999478215498	-0.00887508322554151
0.0996608400730499	-0.00881663763259119
0.0999217323245500	-0.00875811294492374
0.100182624576050	-0.00869950932274979
0.100443516827550	-0.00864082692323636
0.100704409079050	-0.00858206588599180
0.100965301330550	-0.00852322637785602
0.101226193582051	-0.00846430860179357
0.101487085833551	-0.00840531269935731
0.101747978085051	-0.00834623882396009
0.102008870336551	-0.00828708713880207
0.102269762588051	-0.00822785779640229
0.102530654839551	-0.00816855095274250
0.102791547091051	-0.00810916677603091
0.103052439342552	-0.00804970545994354
0.103313331594052	-0.00799016714667876
0.103574223845552	-0.00793055198071090
0.103835116097052	-0.00787086013646923
0.104096008348552	-0.00781109177680827
0.104356900600052	-0.00775124707008998
0.104617792851552	-0.00769132617465324
0.104878685103052	-0.00763132924873528
0.105139577354553	-0.00757125645387555
0.105400469606053	-0.00751110795258430
0.105661361857553	-0.00745088391676587
0.105922254109053	-0.00739058450838722
0.106183146360553	-0.00733020989910316
0.106444038612053	-0.00726976025320089
0.106704930863553	-0.00720923572899036
0.106965823115054	-0.00714863650542830
0.107226715366554	-0.00708796274413742
0.107487607618054	-0.00702721458282759
0.107748499869554	-0.00696639219786670
0.108009392121054	-0.00690549579210095
0.108270284372554	-0.00684452552049366
0.108531176624054	-0.00678348152850752
0.108792068875554	-0.00672236398494355
0.109052961127055	-0.00666117305734006
0.109313853378555	-0.00659990891390569
0.109574745630055	-0.00653857173632164
0.109835637881555	-0.00647716168010040
0.110096530133055	-0.00641567890388932
0.110357422384555	-0.00635412359383664
0.110618314636055	-0.00629249591426332
0.110879206887556	-0.00623079605089503
0.111140099139056	-0.00616902416479904
0.111400991390556	-0.00610718038924352
0.111661883642056	-0.00604526490773367
0.111922775893556	-0.00598327791257650
0.112183668145056	-0.00592121956976922
0.112444560396556	-0.00585909004008570
0.112705452648056	-0.00579688948498132
0.112966344899557	-0.00573461808105898
0.113227237151057	-0.00567227601089979
0.113488129402557	-0.00560986343297412
0.113749021654057	-0.00554738051919136
0.114009913905557	-0.00548482744189644
0.114270806157057	-0.00542220436439799
0.114531698408557	-0.00535951146418036
0.114792590660057	-0.00529674892309492
0.115053482911558	-0.00523391690828194
0.115314375163058	-0.00517101558588202
0.115575267414558	-0.00510804513412971
0.115836159666058	-0.00504500571475107
0.116097051917558	-0.00498189749981757
0.116357944169058	-0.00491872067917421
0.116618836420558	-0.00485547541848328
0.116879728672058	-0.00479216186107217
0.117140620923559	-0.00472878019949960
0.117401513175059	-0.00466533063076740
0.117662405426559	-0.00460181331076806
0.117923297678059	-0.00453822841482250
0.118184189929559	-0.00447457611897583
0.118445082181059	-0.00441085657758199
0.118705974432559	-0.00434706996884628
0.118966866684059	-0.00428321650949577
0.119227758935560	-0.00421929635931000
0.119488651187060	-0.00415530966969127
0.119749543438560	-0.00409125662490966
0.120010435690060	-0.00402713739062005
0.120271327941560	-0.00396295215696851
0.120532220193060	-0.00389870110361929
0.120793112444560	-0.00383438438736757
0.121054004696061	-0.00377000220204559
0.121314896947561	-0.00370555472766488
0.121575789199061	-0.00364104211611712
0.121836681450561	-0.00357646456011959
0.122097573702061	-0.00351182224519598
0.122358465953561	-0.00344711533606012
0.122619358205061	-0.00338234401159522
0.122880250456561	-0.00331750846291945
0.123141142708062	-0.00325260885692225
0.123402034959562	-0.00318764534233539
0.123662927211062	-0.00312261813178132
0.123923819462562	-0.00305752741935333
0.124184711714062	-0.00299237334745481
0.124445603965562	-0.00292715609934513
0.124706496217062	-0.00286187586255140
0.124967388468563	-0.00279653278368631
0.125228280720063	-0.00273112704952738
0.125489172971563	-0.00266565888935917
0.125750065223063	-0.00260012847413988
0.126010957474563	-0.00253453596321883
0.126271849726063	-0.00246888153617150
0.126532741977563	-0.00240316536725402
0.126793634229063	-0.00233738765059762
0.127054526480564	-0.00227154856387613
0.127315418732064	-0.00220564827416205
0.127576310983564	-0.00213968696394460
0.127837203235064	-0.00207366481550039
0.128098095486564	-0.00200758202298726
0.128358987738064	-0.00194143876238804
0.128619879989564	-0.00187523520420661
0.128880772241064	-0.00180897153182716
0.129141664492565	-0.00174264792856569
0.129402556744065	-0.00167626458464842
0.129663448995565	-0.00160982167421099
0.129924341247065	-0.00154331936648571
0.130185233498565	-0.00147675784992016
0.130446125750065	-0.00141013731969465
0.130707018001565	-0.00134345797031179
0.130967910253066	-0.00127671996133559
0.131228802504566	-0.00120992345948242
0.131489694756066	-0.00114306867051944
0.131750587007566	-0.00107615576870711
0.132011479259066	-0.00100918493226938
0.132272371510566	-0.000942156355737020
0.132533263762066	-0.000875070216991938
0.132794156013566	-0.000807926712465538
0.133055048265067	-0.000740726027284298
0.133315940516567	-0.000673468309922501
0.133576832768067	-0.000606153762762495
0.133837725019567	-0.000538782596542721
0.134098617271067	-0.000471354971671252
0.134359509522567	-0.000403871069924220
0.134620401774067	-0.000336331083659230
0.134881294025568	-0.000268735193041914
0.135142186277068	-0.000201083577022081
0.135403078528568	-0.000133376432119810
0.135663970780068	-6.56139326612269e-05
0.135924863031568	2.20375334088828e-06
0.136185755283068	7.00764031594694e-05
0.136446647534568	0.000138003817087105
0.136707539786068	0.000205985833138047
0.136968432037569	0.000274022282253110
0.137229324289069	0.000342112970110037
0.137490216540569	0.000410257706139989
0.137751108792069	0.000478456312995981
0.138012001043569	0.000546708597057058
0.138272893295069	0.000615014369763710
0.138533785546569	0.000683373447334350
0.138794677798069	0.000751785638987058
0.139055570049570	0.000820250752880758
0.139316462301070	0.000888768600157425
0.139577354552570	0.000957339000430594
0.139838246804070	0.00102596178362820
0.140099139055570	0.00109463674756706
0.140360031307070	0.00116336369791364
0.140620923558570	0.00123214245485597
0.140881815810070	0.00130097281988246
0.141142708061571	0.00136985460854275
0.141403600313071	0.00143878763590521
0.141664492564571	0.00150777172044036
0.141925384816071	0.00157680667292103
0.142186277067571	0.00164589229344700
0.142447169319071	0.00171502839922947
0.142708061570571	0.00178421481450880
0.142968953822071	0.00185345135142098
0.143229846073572	0.00192273779913859
0.143490738325072	0.00199207395823162
0.143751630576572	0.00206145965783265
0.144012522828072	0.00213089471596102
0.144273415079572	0.00220037893620702
0.144534307331072	0.00226991212559960
0.144795199582572	0.00233949409120943
0.145056091834073	0.00240912464713525
0.145316984085573	0.00247880361165941
0.145577876337073	0.00254853079246986
0.145838768588573	0.00261830599597226
0.146099660840073	0.00268812903340838
0.146360553091573	0.00275799971219313
0.146621445343073	0.00282791784372953
0.146882337594573	0.00289788323780471
0.147143229846074	0.00296789570053104
0.147404122097574	0.00303795504890770
0.147665014349074	0.00310806108098993
0.147925906600574	0.00317821359674837
0.148186798852074	0.00324841241800493
0.148447691103574	0.00331865735329835
0.148708583355074	0.00338894820365301
0.148969475606575	0.00345928477512722
0.149230367858075	0.00352966686815795
0.149491260109575	0.00360009431424140
0.149752152361075	0.00367056693790856
0.150013044612575	0.00374108451351287
0.150273936864075	0.00381164684366481
0.150534829115575	0.00388225374686318
0.150795721367075	0.00395290502400398
0.151056613618576	0.00402360047849464
0.151317505870076	0.00409433992176546
0.151578398121576	0.00416512316394905
0.151839290373076	0.00423595001507432
0.152100182624576	0.00430682028428842
0.152361074876076	0.00437773378351475
0.152621967127576	0.00444869031065877
0.152882859379077	0.00451968966312784
0.153143751630577	0.00459073165161956
0.153404643882077	0.00466181608010129
0.153665536133577	0.00473294277120224
0.153926428385077	0.00480411152599334
0.154187320636577	0.00487532213085650
0.154448212888077	0.00494657440466745
0.154709105139577	0.00501786815540119
0.154969997391078	0.00508920318095289
0.155230889642578	0.00516057929968779
0.155491781894078	0.00523199632581669
0.155752674145578	0.00530345406284256
0.156013566397078	0.00537495229526692
0.156274458648578	0.00544649081764851
0.156535350900078	0.00551806944911231
0.156796243151578	0.00558968799691423
0.157057135403079	0.00566134626549053
0.157318027654579	0.00573304407030773
0.157578919906079	0.00580478120660356
0.157839812157579	0.00587655745701031
0.158100704409079	0.00594837264398158
0.158361596660579	0.00602022656816229
0.158622488912079	0.00609211902687336
0.158883381163579	0.00616404983571162
0.159144273415080	0.00623601878864721
0.159405165666580	0.00630802568800566
0.159666057918080	0.00638007034900367
0.159926950169580	0.00645215257702682
0.160187842421080	0.00652427216969645
0.160448734672580	0.00659642893185351
0.160709626924080	0.00666862265945520
0.160970519175580	0.00674085316560272
0.161231411427081	0.00681312025234766
0.161492303678581	0.00688542370492011
0.161753195930081	0.00695776333124976
0.162014088181581	0.00703013893148169
0.162274980433081	0.00710255030977284
0.162535872684581	0.00717499726843243
0.162796764936081	0.00724747962645703
0.163057657187582	0.00731999718830687
0.163318549439082	0.00739254973689632
0.163579441690582	0.00746513706901086
0.163840333942082	0.00753775897547053
0.164101226193582	0.00761041527299524
0.164362118445082	0.00768310577159260
0.164623010696582	0.00775583027696306
0.164883902948082	0.00782858857914377
0.165144795199583	0.00790138047384194
0.165405687451083	0.00797420577082690
0.165666579702583	0.00804706425856170
0.165927471954083	0.00811995574781801
0.166188364205583	0.00819288004972871
0.166449256457083	0.00826583695942873
0.166710148708583	0.00833882626131876
0.166971040960084	0.00841184773513842
0.167231933211584	0.00848490121018271
0.167492825463084	0.00855798653258963
0.167753717714584	0.00863110346835715
0.168014609966084	0.00870425180268263
0.168275502217584	0.00877743135010143
0.168536394469084	0.00885064189304349
0.168797286720584	0.00892388323290055
0.169058178972085	0.00899715517527950
0.169319071223585	0.00907045753766232
0.169579963475085	0.00914379012556787
0.169840855726585	0.00921715271567063
0.170101747978085	0.00929054510141169
0.170362640229585	0.00936396708009372
0.170623532481085	0.00943741845182877
0.170884424732586	0.00951089902335718
0.171145316984086	0.00958440859297125
0.171406209235586	0.00965794696308846
0.171667101487086	0.00973151391799202
0.171927993738586	0.00980510925337515
0.172188885990086	0.00987873278897152
0.172449778241586	0.00995238431720760
0.172710670493086	0.0100260636242053
0.172971562744587	0.0100997705117982
0.173232454996087	0.0101735047787318
0.173493347247587	0.0102472662258832
0.173754239499087	0.0103210546468855
0.174015131750587	0.0103948698268352
0.174276024002087	0.0104687115660817
0.174536916253587	0.0105425796835115
0.174797808505088	0.0106164739781650
0.175058700756588	0.0106903942273491
0.175319593008088	0.0107643402233282
0.175580485259588	0.0108383117497102
0.175841377511088	0.0109123086433399
0.176102269762588	0.0109863307303035
0.176363162014088	0.0110603777556446
0.176624054265588	0.0111344495236312
0.176884946517089	0.0112085458451365
0.177145838768589	0.0112826664827791
0.177406731020089	0.0113568112488790
0.177667623271589	0.0114309799615521
0.177928515523089	0.0115051724047307
0.178189407774589	0.0115793883619454
0.178450300026089	0.0116536276250119
0.178711192277589	0.0117278900014477
0.178972084529090	0.0118021753059550
0.179232976780590	0.0118764833382061
0.179493869032090	0.0119508138735421
0.179754761283590	0.0120251667069225
0.180015653535090	0.0120995416313667
0.180276545786590	0.0121739384373065
0.180537438038090	0.0122483569358382
0.180798330289590	0.0123227969148314
0.181059222541091	0.0123972581630503
0.181320114792591	0.0124717404848606
0.181581007044091	0.0125462436785992
0.181841899295591	0.0126207675439755
0.182102791547091	0.0126953118638561
0.182363683798591	0.0127698764273141
0.182624576050091	0.0128444610455894
0.182885468301591	0.0129190654983557
0.183146360553092	0.0129936895852185
0.183407252804592	0.0130683331074993
0.183668145056092	0.0131429958362227
0.183929037307592	0.0132176775829814
0.184189929559092	0.0132923781531547
0.184450821810592	0.0133670973355155
0.184711714062092	0.0134418349120915
0.184972606313593	0.0135165906696187
0.185233498565093	0.0135913644328726
0.185494390816593	0.0136661559880928
0.185755283068093	0.0137409650977037
0.186016175319593	0.0138157915666391
0.186277067571093	0.0138906352027085
0.186537959822593	0.0139654957964488
0.186798852074093	0.0140403731374235
0.187059744325594	0.0141152670199712
0.187320636577094	0.0141901772426470
0.187581528828594	0.0142651036035375
0.187842421080094	0.0143400458936054
0.188103313331594	0.0144150038954145
0.188364205583094	0.0144899774013867
0.188625097834594	0.0145649662043356
0.188885990086095	0.0146399700895551
0.189146882337595	0.0147149888659913
0.189407774589095	0.0147900223318561
0.189668666840595	0.0148650702820795
0.189929559092095	0.0149401325145518
0.190190451343595	0.0150152088034305
0.190451343595095	0.0150902989414278
0.190712235846595	0.0151654027375477
0.190973128098096	0.0152405199897285
0.191234020349596	0.0153156504781543
0.191494912601096	0.0153907939955298
0.191755804852596	0.0154659503351347
0.192016697104096	0.0155411192722329
0.192277589355596	0.0156163005997223
0.192538481607096	0.0156914941228055
0.192799373858596	0.0157666996442749
0.193060266110097	0.0158419169532688
0.193321158361597	0.0159171458329276
0.193582050613097	0.0159923860775956
0.193842942864597	0.0160676374597820
0.194103835116097	0.0161428997684090
0.194364727367597	0.0162181728239857
0.194625619619097	0.0162934564182565
0.194886511870598	0.0163687503358112
0.195147404122098	0.0164440543581196
0.195408296373598	0.0165193682702545
0.195669188625098	0.0165946918679347
0.195930080876598	0.0166700249448648
0.196190973128098	0.0167453672924840
0.196451865379598	0.0168207187116258
0.196712757631098	0.0168960790070274
0.196973649882599	0.0169714479548935
0.197234542134099	0.0170468253400240
0.197495434385599	0.0171222109712362
0.197756326637099	0.0171976046373350
0.198017218888599	0.0172730061270831
0.198278111140099	0.0173484152245238
0.198539003391599	0.0174238317090988
0.198799895643099	0.0174992553832126
0.199060787894600	0.0175746860237982
0.199321680146100	0.0176501234294131
0.199582572397600	0.0177255674238664
0.199843464649100	0.0178010177881792
0.200104356900600	0.0178764742873849
0.200365249152100	0.0179519367130173
0.200626141403600	0.0180274048952820
0.200887033655100	0.0181028786170069
0.201147925906601	0.0181783576406522
0.201408818158101	0.0182538417714056
0.201669710409601	0.0183293307977584
0.201930602661101	0.0184048244997868
0.202191494912601	0.0184803226785226
0.202452387164101	0.0185558251534786
0.202713279415601	0.0186313316934003
0.202974171667102	0.0187068420812429
0.203235063918602	0.0187823561285080
0.203495956170102	0.0188578735838756
0.203756848421602	0.0189333942260891
0.204017740673102	0.0190089178880972
0.204278632924602	0.0190844443796109
0.204539525176102	0.0191599734612049
0.204800417427602	0.0192355049211314
0.205061309679103	0.0193110385624390
0.205322201930603	0.0193865741570111
0.205583094182103	0.0194621114903205
0.205843986433603	0.0195376503734066
0.206104878685103	0.0196131906228089
0.206365770936603	0.0196887319833213
0.206626663188103	0.0197642741892399
0.206887555439603	0.0198398171097957
0.207148447691104	0.0199153605629873
0.207409339942604	0.0199909042901036
0.207670232194104	0.0200664480900169
0.207931124445604	0.0201419917502876
0.208192016697104	0.0202175350811784
0.208452908948604	0.0202930778875613
0.208713801200104	0.0203686199178860
0.208974693451605	0.0204441609670948
0.209235585703105	0.0205197008576656
0.209496477954605	0.0205952393513348
0.209757370206105	0.0206707762351404
0.210018262457605	0.0207463113161087
0.210279154709105	0.0208218443815742
0.210540046960605	0.0208973752216479
0.210800939212105	0.0209729036315121
0.211061831463606	0.0210484294053765
0.211322723715106	0.0211239523373024
0.211583615966606	0.0211994722242853
0.211844508218106	0.0212749888440210
0.212105400469606	0.0213505019852806
0.212366292721106	0.0214260114525535
0.212627184972606	0.0215015170348248
0.212888077224107	0.0215770185196532
0.213148969475607	0.0216525156857975
0.213409861727107	0.0217280083237461
0.213670753978607	0.0218034962556815
0.213931646230107	0.0218789792534240
0.214192538481607	0.0219544570833020
0.214453430733107	0.0220299295613229
0.214714322984607	0.0221053964898809
0.214975215236108	0.0221808576443611
0.215236107487608	0.0222563127986704
0.215496999739108	0.0223317617553629
0.215757891990608	0.0224072043181055
0.216018784242108	0.0224826402822702
0.216279676493608	0.0225580694395194
0.216540568745108	0.0226334915577197
0.216801460996608	0.0227089064369232
0.217062353248109	0.0227843138863835
0.217323245499609	0.0228597136640560
0.217584137751109	0.0229351055530080
0.217845030002609	0.0230104893675755
0.218105922254109	0.0230858648996330
0.218366814505609	0.0231612319377603
0.218627706757109	0.0232365902728890
0.218888599008609	0.0233119396927941
0.219149491260110	0.0233872799974536
0.219410383511610	0.0234626109820288
0.219671275763110	0.0235379324229422
0.219932168014610	0.0236132441324809
0.220193060266110	0.0236885459088332
0.220453952517610	0.0237638375273912
0.220714844769110	0.0238391187846265
0.220975737020610	0.0239143894587464
0.221236629272111	0.0239896493427325
0.221497521523611	0.0240648982439638
0.221758413775111	0.0241401359587494
0.222019306026611	0.0242153622718032
0.222280198278111	0.0242905769707101
0.222541090529611	0.0243657798458002
0.222801982781111	0.0244409707040811
0.223062875032612	0.0245161493552804
0.223323767284112	0.0245913155757634
0.223584659535612	0.0246664691465550
0.223845551787112	0.0247416098489782
0.224106444038612	0.0248167374892385
0.224367336290112	0.0248918518872435
0.224628228541612	0.0249669528327634
0.224889120793112	0.0250420401016130
0.225150013044613	0.0251171134776153
0.225410905296113	0.0251921727719664
0.225671797547613	0.0252672177658003
0.225932689799113	0.0253422482328931
0.226193582050613	0.0254172639921854
0.226454474302113	0.0254922648410253
0.226715366553613	0.0255672505539897
0.226976258805114	0.0256422209281107
0.227237151056614	0.0257171757664132
0.227498043308114	0.0257921148481573
0.227758935559614	0.0258670379684238
0.228019827811114	0.0259419449207731
0.228280720062614	0.0260168355033184
0.228541612314114	0.0260917095344029
0.228802504565614	0.0261665667952775
0.229063396817115	0.0262414070601820
0.229324289068615	0.0263162301164913
0.229585181320115	0.0263910357654049
0.229846073571615	0.0264658238112965
0.230106965823115	0.0265405940698522
0.230367858074615	0.0266153463236798
0.230628750326115	0.0266900803465071
0.230889642577616	0.0267647959428816
0.231150534829116	0.0268394928947739
0.231411427080616	0.0269141709973564
0.231672319332116	0.0269888300611987
0.231933211583616	0.0270634699095857
0.232194103835116	0.0271380903304415
0.232454996086616	0.0272126910819477
0.232715888338116	0.0272872719808669
0.232976780589617	0.0273618328325124
0.233237672841117	0.0274363734103068
0.233498565092617	0.0275108935136632
0.233759457344117	0.0275853929521602
0.234020349595617	0.0276598715282462
0.234281241847117	0.0277343290195676
0.234542134098617	0.0278087652185535
0.234803026350118	0.0278831799398122
0.235063918601618	0.0279575729754138
0.235324810853118	0.0280319441271810
0.235585703104618	0.0281062931900350
0.235846595356118	0.0281806199392305
0.236107487607618	0.0282549241907156
0.236368379859118	0.0283292057455480
0.236629272110618	0.0284034643860181
0.236890164362119	0.0284776999209219
0.237151056613619	0.0285519121534736
0.237411948865119	0.0286261008801664
0.237672841116619	0.0287002658840564
0.237933733368119	0.0287744069606669
0.238194625619619	0.0288485239031188
0.238455517871119	0.0289226165062693
0.238716410122619	0.0289966845816130
0.238977302374120	0.0290707279247028
0.239238194625620	0.0291447463295696
0.239499086877120	0.0292187396029460
0.239759979128620	0.0292927075369654
0.240020871380120	0.0293666499140705
0.240281763631620	0.0294405665520173
0.240542655883120	0.0295144572701070
0.240803548134620	0.0295883218399881
0.241064440386121	0.0296621600311802
0.241325332637621	0.0297359716540339
0.241586224889121	0.0298097565318458
0.241847117140621	0.0298835144749283
0.242108009392121	0.0299572452722742
0.242368901643621	0.0300309487134295
0.242629793895121	0.0301046245932205
0.242890686146621	0.0301782727213018
0.243151578398122	0.0302518929066805
0.243412470649622	0.0303254849356019
0.243673362901122	0.0303990485992808
0.243934255152622	0.0304725837092484
0.244195147404122	0.0305460900874580
0.244456039655622	0.0306195675244043
0.244716931907122	0.0306930158106351
0.244977824158623	0.0307664347534874
0.245238716410123	0.0308398241578527
0.245499608661623	0.0309131838287450
0.245760500913123	0.0309865135515002
0.246021393164623	0.0310598131261468
0.246282285416123	0.0311330823671300
0.246543177667623	0.0312063210703094
0.246804069919123	0.0312795290430292
0.247064962170624	0.0313527060896017
0.247325854422124	0.0314258520005405
0.247586746673624	0.0314989665789521
0.247847638925124	0.0315720496146622
0.248108531176624	0.0316451009032205
0.248369423428124	0.0317181202833101
0.248630315679624	0.0317911075664802
0.248891207931125	0.0318640625292069
0.249152100182625	0.0319369849573882
0.249412992434125	0.0320098746621273
0.249673884685625	0.0320827314717556
0.249934776937125	0.0321555551757176
0.250195669188625	0.0322283455733618
0.250456561440125	0.0323011024676118
0.250717453691625	0.0323738256478954
0.250978345943126	0.0324465149242091
0.251239238194626	0.0325191701003837
0.251500130446126	0.0325917909896916
0.251761022697626	0.0326643774096606
0.252021914949126	0.0327369291402826
0.252282807200626	0.0328094459613807
0.252543699452126	0.0328819277025245
0.252804591703626	0.0329543741836436
0.253065483955127	0.0330267851929033
0.253326376206627	0.0330991605254728
0.253587268458127	0.0331714999769668
0.253848160709627	0.0332438033751835
0.254109052961127	0.0333160705540815
0.254369945212627	0.0333883012902462
0.254630837464127	0.0334604953750961
0.254891729715628	0.0335326526300413
0.255152621967128	0.0336047728665404
0.255413514218628	0.0336768558867315
0.255674406470128	0.0337489014923929
0.255935298721628	0.0338209094943159
0.256196190973128	0.0338928797009280
0.256457083224628	0.0339648119223765
0.256717975476128	0.0340367059600436
0.256978867727629	0.0341085616250038
0.257239759979129	0.0341803787251199
0.257500652230629	0.0342521570506176
0.257761544482129	0.0343238964223561
0.258022436733629	0.0343955966520342
0.258283328985129	0.0344672575341175
0.258544221236629	0.0345388788831093
0.258805113488129	0.0346104605059167
0.259066005739630	0.0346820021977949
0.259326897991130	0.0347535037764981
0.259587790242630	0.0348249650486472
0.259848682494130	0.0348963858097603
0.260109574745630	0.0349677658745855
0.260370466997130	0.0350391050527495
0.260631359248630	0.0351104031464060
0.260892251500130	0.0351816599678489
0.261153143751631	0.0352528753385230
0.261414036003131	0.0353240490610463
0.261674928254631	0.0353951809431504
0.261935820506131	0.0354662707979132
0.262196712757631	0.0355373184195812
0.262457605009131	0.0356083235993533
0.262718497260631	0.0356792861690961
0.262979389512131	0.0357502059579388
0.263240281763632	0.0358210827564016
0.263501174015132	0.0358919163789261
0.263762066266632	0.0359627066342615
0.264022958518132	0.0360334533232939
0.264283850769632	0.0361041562633359
0.264544743021132	0.0361748152661323
0.264805635272632	0.0362454301396795
0.265066527524133	0.0363160006961074
0.265327419775633	0.0363865267462838
0.265588312027133	0.0364570081054189
0.265849204278633	0.0365274445845932
0.266110096530133	0.0365978359752817
0.266370988781633	0.0366681821026383
0.266631881033133	0.0367384828018118
0.266892773284633	0.0368087378649214
0.267153665536134	0.0368789470979192
0.267414557787634	0.0369491103135690
0.267675450039134	0.0370192273240988
0.267936342290634	0.0370892979564370
0.268197234542134	0.0371593220183331
0.268458126793634	0.0372292993083622
0.268719019045134	0.0372992296411601
0.268979911296635	0.0373691128402850
0.269240803548135	0.0374389487214055
0.269501695799635	0.0375087370935565
0.269762588051135	0.0375784777640177
0.270023480302635	0.0376481705449866
0.270284372554135	0.0377178152666347
0.270545264805635	0.0377874117411306
0.270806157057135	0.0378569597628644
0.271067049308636	0.0379264591503225
0.271327941560136	0.0379959097079622
0.271588833811636	0.0380653112486861
0.271849726063136	0.0381346635996653
0.272110618314636	0.0382039665644970
0.272371510566136	0.0382732199632013
0.272632402817636	0.0383424236130366
0.272893295069137	0.0384115773205211
0.273154187320637	0.0384806809106534
0.273415079572137	0.0385497341908466
0.273675971823637	0.0386187369678535
0.273936864075137	0.0386876890627026
0.274197756326637	0.0387565902916985
0.274458648578137	0.0388254404748807
0.274719540829637	0.0388942394258455
0.274980433081138	0.0389629869547537
0.275241325332638	0.0390316828774965
0.275502217584138	0.0391003270176562
0.275763109835638	0.0391689191956085
0.276024002087138	0.0392374592132543
0.276284894338638	0.0393059468725120
0.276545786590138	0.0393743820056295
0.276806678841639	0.0394427644432138
0.277067571093139	0.0395110939961982
0.277328463344639	0.0395793704838449
0.277589355596139	0.0396475937231584
0.277850247847639	0.0397157635371949
0.278111140099139	0.0397838797414362
0.278372032350639	0.0398519421332808
0.278632924602139	0.0399199505331318
0.278893816853640	0.0399879047702173
0.279154709105140	0.0400558046663693
0.279415601356640	0.0401236500545289
0.279676493608140	0.0401914407402250
0.279937385859640	0.0402591765155588
0.280198278111140	0.0403268572142372
0.280459170362640	0.0403944826695741
0.280720062614140	0.0404620526941825
0.280980954865640	0.0405295671011097
0.281241847117141	0.0405970257127625
0.281502739368641	0.0406644283448229
0.281763631620141	0.0407317748115799
0.282024523871641	0.0407990649326076
0.282285416123141	0.0408662985241030
0.282546308374641	0.0409334754288031
0.282807200626141	0.0410005954697077
0.283068092877642	0.0410676584422623
0.283328985129142	0.0411346641643045
0.283589877380642	0.0412016124552049
0.283850769632142	0.0412685031411552
0.284111661883642	0.0413353360590099
0.284372554135142	0.0414021110185722
0.284633446386642	0.0414688278229379
0.284894338638142	0.0415354863018615
0.285155230889643	0.0416020862783926
0.285416123141143	0.0416686275751731
0.285677015392643	0.0417351100150184
0.285937907644143	0.0418015334089359
0.286198799895643	0.0418678975829386
0.286459692147143	0.0419342023691485
0.286720584398643	0.0420004475879089
0.286981476650144	0.0420666330450145
0.287242368901644	0.0421327585613438
0.287503261153144	0.0421988239775334
0.287764153404644	0.0422648291196660
0.288025045656144	0.0423307738023276
0.288285937907644	0.0423966578430024
0.288546830159144	0.0424624810689968
0.288807722410644	0.0425282433043529
0.289068614662145	0.0425939443701082
0.289329506913645	0.0426595840964950
0.289590399165145	0.0427251623047969
0.289851291416645	0.0427906788168720
0.290112183668145	0.0428561334588941
0.290373075919645	0.0429215260441942
0.290633968171145	0.0429868564059819
0.290894860422646	0.0430521243751160
0.291155752674146	0.0431173297661351
0.291416644925646	0.0431824724019545
0.291677537177146	0.0432475521114979
0.291938429428646	0.0433125687385449
0.292199321680146	0.0433775220979166
0.292460213931646	0.0434424119892770
0.292721106183146	0.0435072382519394
0.292981998434647	0.0435720007229349
0.293242890686147	0.0436366992203244
0.293503782937647	0.0437013335670883
0.293764675189147	0.0437659035891098
0.294025567440647	0.0438304091112933
0.294286459692147	0.0438948499608428
0.294547351943647	0.0439592259675365
0.294808244195147	0.0440235369663917
0.295069136446648	0.0440877827783601
0.295330028698148	0.0441519632160989
0.295590920949648	0.0442160780998414
0.295851813201148	0.0442801272624489
0.296112705452648	0.0443441105549703
0.296373597704148	0.0444080277933363
0.296634489955648	0.0444718787863660
0.296895382207149	0.0445356633703888
0.297156274458649	0.0445993813713618
0.297417166710149	0.0446630326200896
0.297678058961649	0.0447266169541269
0.297938951213149	0.0447901341977116
0.298199843464649	0.0448535841725542
0.298460735716149	0.0449169667070161
0.298721627967649	0.0449802816312689
0.298982520219150	0.0450435287753066
0.299243412470650	0.0451067079707972
0.299504304722150	0.0451698190436808
0.299765196973650	0.0452328618227321
0.300026089225150	0.0452958361428447
0.300286981476650	0.0453587418290163
0.300547873728150	0.0454215787101440
0.300808765979650	0.0454843466234750
0.301069658231151	0.0455470453967317
0.301330550482651	0.0456096748593039
0.301591442734151	0.0456722348472090
0.301852334985651	0.0457347251927945
0.302113227237151	0.0457971457216063
0.302374119488651	0.0458594962666624
0.302635011740151	0.0459217766630564
0.302895903991651	0.0459839867355430
0.303156796243152	0.0460461263136186
0.303417688494652	0.0461081952319593
0.303678580746152	0.0461701933267692
0.303939472997652	0.0462321204267034
0.304200365249152	0.0462939763621804
0.304461257500652	0.0463557609687768
0.304722149752152	0.0464174740782794
0.304983042003653	0.0464791155342559
0.305243934255153	0.0465406851646655
0.305504826506653	0.0466021827726263
0.305765718758153	0.0466636082019666
0.306026611009653	0.0467249613120762
0.306287503261153	0.0467862419269707
0.306548395512653	0.0468474498743186
0.306809287764153	0.0469085849899685
0.307070180015654	0.0469696471089786
0.307331072267154	0.0470306360629383
0.307591964518654	0.0470915516825169
0.307852856770154	0.0471523938022457
0.308113749021654	0.0472131622559252
0.308374641273154	0.0472738568893703
0.308635533524654	0.0473344775345887
0.308896425776154	0.0473950240174245
0.309157318027655	0.0474554961744472
0.309418210279155	0.0475158938382953
0.309679102530655	0.0475762168536767
0.309939994782155	0.0476364650606798
0.310200887033655	0.0476966382876084
0.310461779285155	0.0477567363709427
0.310722671536655	0.0478167591580561
0.310983563788156	0.0478767064811909
0.311244456039656	0.0479365781602677
0.311505348291156	0.0479963740441690
0.311766240542656	0.0480560939766925
0.312027132794156	0.0481157377882791
0.312288025045656	0.0481753053209125
0.312548917297156	0.0482347964090271
0.312809809548656	0.0482942108883301
0.313070701800157	0.0483535485926981
0.313331594051657	0.0484128093670825
0.313592486303157	0.0484719930685371
0.313853378554657	0.0485310995250424
0.314114270806157	0.0485901285661491
0.314375163057657	0.0486490800377318
0.314636055309157	0.0487079537778623
0.314896947560658	0.0487667496251657
0.315157839812158	0.0488254674264797
0.315418732063658	0.0488841070171188
0.315679624315158	0.0489426682346660
0.315940516566658	0.0490011509251549
0.316201408818158	0.0490595549272433
0.316462301069658	0.0491178800815387
0.316723193321158	0.0491761262285074
0.316984085572659	0.0492342932092971
0.317244977824159	0.0492923808645981
0.317505870075659	0.0493503890410949
0.317766762327159	0.0494083175797350
0.318027654578659	0.0494661663176491
0.318288546830159	0.0495239350974422
0.318549439081659	0.0495816237654102
0.318810331333159	0.0496392321612330
0.319071223584660	0.0496967601213949
0.319332115836160	0.0497542074987283
0.319593008087660	0.0498115741364066
0.319853900339160	0.0498688598684042
0.320114792590660	0.0499260645376219
0.320375684842160	0.0499831879924878
0.320636577093660	0.0500402300806380
0.320897469345160	0.0500971906416366
0.321158361596661	0.0501540695205313
0.321419253848161	0.0502108665682935
0.321680146099661	0.0502675816274329
0.321941038351161	0.0503242145395779
0.322201930602661	0.0503807651510333
0.322462822854161	0.0504372333116227
0.322723715105661	0.0504936188712187
0.322984607357161	0.0505499216779665
0.323245499608662	0.0506061415725342
0.323506391860162	0.0506622783927588
0.323767284111662	0.0507183319976250
0.324028176363162	0.0507743022380220
0.324289068614662	0.0508301889452511
0.324549960866162	0.0508859919731875
0.324810853117662	0.0509417111746977
0.325071745369163	0.0509973463879891
0.325332637620663	0.0510528974621715
0.325593529872163	0.0511083642504096
0.325854422123663	0.0511637466070254
0.326115314375163	0.0512190443757943
0.326376206626663	0.0512742573980298
0.326637098878163	0.0513293855331531
0.326897991129663	0.0513844286314599
0.327158883381164	0.0514393865375520
0.327419775632664	0.0514942591078769
0.327680667884164	0.0515490461934949
0.327941560135664	0.0516037476409575
0.328202452387164	0.0516583633102295
0.328463344638664	0.0517128930525105
0.328724236890164	0.0517673367056647
0.328985129141665	0.0518216941206059
0.329246021393165	0.0518759651470198
0.329506913644665	0.0519301496351735
0.329767805896165	0.0519842474424801
0.330028698147665	0.0520382584248832
0.330289590399165	0.0520921824355411
0.330550482650665	0.0521460193239352
0.330811374902165	0.0521997689430043
0.331072267153666	0.0522534311481605
0.331333159405166	0.0523070057886658
0.331594051656666	0.0523604927165978
0.331854943908166	0.0524138917914986
0.332115836159666	0.0524672028719770
0.332376728411166	0.0525204258092986
0.332637620662666	0.0525735604526893
0.332898512914167	0.0526266066726170
0.333159405165667	0.0526795643253304
0.333420297417167	0.0527324332440498
0.333681189668667	0.0527852132894677
0.333942081920167	0.0528379043299506
0.334202974171667	0.0528905062208177
0.334463866423167	0.0529430188122837
0.334724758674667	0.0529954419492715
0.334985650926168	0.0530477754967999
0.335246543177668	0.0531000193310316
0.335507435429168	0.0531521733044639
0.335768327680668	0.0532042372704693
0.336029219932168	0.0532562110880048
0.336290112183668	0.0533080946182863
0.336551004435168	0.0533598877265741
0.336811896686669	0.0534115902603935
0.337072788938169	0.0534632020701991
0.337333681189669	0.0535147230265169
0.337594573441169	0.0535661529939643
0.337855465692669	0.0536174918278759
0.338116357944169	0.0536687393892753
0.338377250195669	0.0537198955364337
0.338638142447169	0.0537709601298128
0.338899034698670	0.0538219330349661
0.339159926950170	0.0538728141064577
0.339420819201670	0.0539236032104542
0.339681711453170	0.0539743002226830
0.339942603704670	0.0540249049950057
0.340203495956170	0.0540754173885263
0.340464388207670	0.0541258372656636
0.340725280459170	0.0541761644777046
0.340986172710671	0.0542263988958981
0.341247064962171	0.0542765403869741
0.341507957213671	0.0543265888106864
0.341768849465171	0.0543765440269822
0.342029741716671	0.0544264059067026
0.342290633968171	0.0544761743258089
0.342551526219671	0.0545258491411060
0.342812418471171	0.0545754302106737
0.343073310722672	0.0546249173980629
0.343334202974172	0.0546743105749159
0.343595095225672	0.0547236096114744
0.343855987477172	0.0547728143666970
0.344116879728672	0.0548219247075433
0.344377771980172	0.0548709405067329
0.344638664231672	0.0549198616295017
0.344899556483172	0.0549686879408656
0.345160448734673	0.0550174193117436
0.345421340986173	0.0550660556178886
0.345682233237673	0.0551145967239737
0.345943125489173	0.0551630424822219
0.346204017740673	0.0552113927703864
0.346464909992173	0.0552596474661124
0.346725802243673	0.0553078064313432
0.346986694495174	0.0553558695366764
0.347247586746674	0.0554038366610755
0.347508478998174	0.0554517076759826
0.347769371249674	0.0554994824399453
0.348030263501174	0.0555471608263478
0.348291155752674	0.0555947427184933
0.348552048004174	0.0556422279842647
0.348812940255674	0.0556896164859540
0.349073832507175	0.0557369080974636
0.349334724758675	0.0557841026967097
0.349595617010175	0.0558312001576213
0.349856509261675	0.0558782003521247
0.350117401513175	0.0559251031609848
0.350378293764675	0.0559719084559536
0.350639186016175	0.0560186161044109
0.350900078267676	0.0560652259923629
0.351160970519176	0.0561117379882886
0.351421862770676	0.0561581519543704
0.351682755022176	0.0562044677703146
0.351943647273676	0.0562506853112953
0.352204539525176	0.0562968044545128
0.352465431776676	0.0563428250803614
0.352726324028176	0.0563887470656115
0.352987216279677	0.0564345702911083
0.353248108531177	0.0564802946309294
0.353509000782677	0.0565259199535568
0.353769893034177	0.0565714461390461
0.354030785285677	0.0566168730671262
0.354291677537177	0.0566622006213814
0.354552569788677	0.0567074286795305
0.354813462040178	0.0567525571090025
0.355074354291678	0.0567975857940851
0.355335246543178	0.0568425146164744
0.355596138794678	0.0568873434521603
0.355857031046178	0.0569320721817529
0.356117923297678	0.0569767006861860
0.356378815549178	0.0570212288486698
0.356639707800678	0.0570656565469494
0.356900600052179	0.0571099836604854
0.357161492303679	0.0571542100740330
0.357422384555179	0.0571983356659688
0.357683276806679	0.0572423603138699
0.357944169058179	0.0572862839092928
0.358205061309679	0.0573301063369815
0.358465953561179	0.0573738274685271
0.358726845812679	0.0574174471917487
0.358987738064180	0.0574609653977417
0.359248630315680	0.0575043819655783
0.359509522567180	0.0575476967774228
0.359770414818680	0.0575909097204705
0.360031307070180	0.0576340206810289
0.360292199321680	0.0576770295455601
0.360553091573180	0.0577199361980931
0.360813983824680	0.0577627405235406
0.361074876076181	0.0578054424097222
0.361335768327681	0.0578480417422489
0.361596660579181	0.0578905384075512
0.361857552830681	0.0579329322902020
0.362118445082181	0.0579752232792575
0.362379337333681	0.0580174112678609
0.362640229585181	0.0580594961413183
0.362901121836681	0.0581014777887584
0.363162014088182	0.0581433561015071
0.363422906339682	0.0581851309614647
0.363683798591182	0.0582268022532541
0.363944690842682	0.0582683698713975
0.364205583094182	0.0583098337085343
0.364466475345682	0.0583511936548086
0.364727367597182	0.0583924496030856
0.364988259848683	0.0584336014440225
0.365249152100183	0.0584746490645516
0.365510044351683	0.0585155923560348
0.365770936603183	0.0585564312102028
0.366031828854683	0.0585971655171149
0.366292721106183	0.0586377951780707
0.366553613357683	0.0586783200808596
0.366814505609183	0.0587187401068359
0.367075397860684	0.0587590551483314
0.367336290112184	0.0587992651058481
0.367597182363684	0.0588393698857702
0.367858074615184	0.0588793693729897
0.368118966866684	0.0589192634582229
0.368379859118184	0.0589590520432572
0.368640751369684	0.0589987350211027
0.368901643621185	0.0590383122840449
0.369162535872685	0.0590777837347693
0.369423428124185	0.0591171492698495
0.369684320375685	0.0591564087720585
0.369945212627185	0.0591955621394175
0.370206104878685	0.0592346092751639
0.370466997130185	0.0592735500762047
0.370727889381685	0.0593123844394483
0.370988781633186	0.0593511122638851
0.371249673884686	0.0593897334469416
0.371510566136186	0.0594282478859005
0.371771458387686	0.0594666554830260
0.372032350639186	0.0595049561368992
0.372293242890686	0.0595431497453629
0.372554135142186	0.0595812362134991
0.372815027393686	0.0596192154365337
0.373075919645187	0.0596570873081779
0.373336811896687	0.0596948517351318
0.373597704148187	0.0597325086226396
0.373858596399687	0.0597700578626167
0.374119488651187	0.0598074993560348
0.374380380902687	0.0598448330169356
0.374641273154187	0.0598820587438683
0.374902165405688	0.0599191764349645
0.375163057657188	0.0599561859938356
0.375423949908688	0.0599930873237680
0.375684842160188	0.0600298803284419
0.375945734411688	0.0600665649100539
0.376206626663188	0.0601031409735787
0.376467518914688	0.0601396084211049
0.376728411166188	0.0601759671579650
0.376989303417689	0.0602122170943509
0.377250195669189	0.0602483581326913
0.377511087920689	0.0602843901728983
0.377771980172189	0.0603203131241229
0.378032872423689	0.0603561268938679
0.378293764675189	0.0603918313850218
0.378554656926689	0.0604274265043947
0.378815549178190	0.0604629121582122
0.379076441429690	0.0604982882547387
0.379337333681190	0.0605335547025207
0.379598225932690	0.0605687114086638
0.379859118184190	0.0606037582815982
0.380120010435690	0.0606386952287278
0.380380902687190	0.0606735221625128
0.380641794938690	0.0607082389926995
0.380902687190190	0.0607428456222057
0.381163579441691	0.0607773419620156
0.381424471693191	0.0608117279320112
0.381685363944691	0.0608460034385035
0.381946256196191	0.0608801683800615
0.382207148447691	0.0609142226736417
0.382468040699191	0.0609481662338849
0.382728932950691	0.0609819989694682
0.382989825202192	0.0610157207954522
0.383250717453692	0.0610493316251007
0.383511609705192	0.0610828313671299
0.383772501956692	0.0611162199360848
0.384033394208192	0.0611494972512360
0.384294286459692	0.0611826632193617
0.384555178711192	0.0612157177489296
0.384816070962692	0.0612486607504234
0.385076963214193	0.0612814921460017
0.385337855465693	0.0613142118648610
0.385598747717193	0.0613468198143701
0.385859639968693	0.0613793159050890
0.386120532220193	0.0614117000576900
0.386381424471693	0.0614439721877043
0.386642316723193	0.0614761322084815
0.386903208974693	0.0615081800316608
0.387164101226194	0.0615401155673269
0.387424993477694	0.0615719387360772
0.387685885729194	0.0616036494599283
0.387946777980694	0.0616352476572842
0.388207670232194	0.0616667332455919
0.388468562483694	0.0616981061307988
0.388729454735194	0.0617293662334382
0.388990346986695	0.0617605134868074
0.389251239238195	0.0617915478087153
0.389512131489695	0.0618224691111764
0.389773023741195	0.0618532773109673
0.390033915992695	0.0618839723337663
0.390294808244195	0.0619145541030928
0.390555700495695	0.0619450225259737
0.390816592747195	0.0619753775206530
0.391077484998696	0.0620056190276430
0.391338377250196	0.0620357469681361
0.391599269501696	0.0620657612455485
0.391860161753196	0.0620956617801619
0.392121054004696	0.0621254485040197
0.392381946256196	0.0621551213356558
0.392642838507696	0.0621846801991794
0.392903730759197	0.0622141250196072
0.393164623010697	0.0622434557167631
0.393425515262197	0.0622726722258057
0.393686407513697	0.0623017744668243
0.393947299765197	0.0623307623594865
0.394208192016697	0.0623596358230115
0.394469084268197	0.0623883947772739
0.394729976519697	0.0624170391571556
0.394990868771198	0.0624455688895804
0.395251761022698	0.0624739838966484
0.395512653274198	0.0625022841029152
0.395773545525698	0.0625304694432914
0.396034437777198	0.0625585398461948
0.396295330028698	0.0625864952283333
0.396556222280198	0.0626143355137917
0.396817114531699	0.0626420606289371
0.397078006783199	0.0626696705081617
0.397338899034699	0.0626971650870416
0.397599791286199	0.0627245442842990
0.397860683537699	0.0627518080300063
0.398121575789199	0.0627789562582121
0.398382468040699	0.0628059888819664
0.398643360292199	0.0628329058308430
0.398904252543700	0.0628597070534291
0.399165144795200	0.0628863924668068
0.399426037046700	0.0629129619912558
0.399686929298200	0.0629394155760511
0.399947821549700	0.0629657531526223
0.400208713801200	0.0629919746343308
0.400469606052700	0.0630180799571493
0.400730498304200	0.0630440690702724
0.400991390555701	0.0630699418891962
0.401252282807201	0.0630956983463298
0.401513175058701	0.0631213383939776
0.401774067310201	0.0631468619519048
0.402034959561701	0.0631722689457476
0.402295851813201	0.0631975593112098
0.402556744064701	0.0632227329700029
0.402817636316201	0.0632477898688405
0.403078528567702	0.0632727299609799
0.403339420819202	0.0632975531659926
0.403600313070702	0.0633222594072856
0.403861205322202	0.0633468486236296
0.404122097573702	0.0633713207499602
0.404382989825202	0.0633956757217882
0.404643882076702	0.0634199134711600
0.404904774328202	0.0634440339371302
0.405165666579703	0.0634680370720130
0.405426558831203	0.0634919228036353
0.405687451082703	0.0635156910617454
0.405948343334203	0.0635393417949363
0.406209235585703	0.0635628749434174
0.406470127837203	0.0635862904329939
0.406731020088703	0.0636095881987759
0.406991912340204	0.0636327681911748
0.407252804591704	0.0636558303507952
0.407513696843204	0.0636787746154934
0.407774589094704	0.0637016009247748
0.408035481346204	0.0637243092089825
0.408296373597704	0.0637468994003083
0.408557265849204	0.0637693714513539
0.408818158100704	0.0637917253085976
0.409079050352205	0.0638139609065966
0.409339942603705	0.0638360781818174
0.409600834855205	0.0638580770705664
0.409861727106705	0.0638799575130736
0.410122619358205	0.0639017194675011
0.410383511609705	0.0639233628866547
0.410644403861205	0.0639448876900885
0.410905296112706	0.0639662938239748
0.411166188364206	0.0639875812317921
0.411427080615706	0.0640087498457387
0.411687972867206	0.0640297996400335
0.411948865118706	0.0640507305607255
0.412209757370206	0.0640715425230589
0.412470649621706	0.0640922354727327
0.412731541873206	0.0641128093730567
0.412992434124707	0.0641332641678370
0.413253326376207	0.0641535998016884
0.413514218627707	0.0641738162140230
0.413775110879207	0.0641939133328279
0.414036003130707	0.0642138911121755
0.414296895382207	0.0642337495090011
0.414557787633707	0.0642534884692405
0.414818679885208	0.0642731079456556
0.415079572136708	0.0642926078777264
0.415340464388208	0.0643119882104752
0.415601356639708	0.0643312488988096
0.415862248891208	0.0643503898835757
0.416123141142708	0.0643694111149527
0.416384033394208	0.0643883125488821
0.416644925645708	0.0644070941425253
0.416905817897209	0.0644257558336771
0.417166710148709	0.0644442975605180
0.417427602400209	0.0644627192883264
0.417688494651709	0.0644810209801193
0.417949386903209	0.0644992025752975
0.418210279154709	0.0645172640226365
0.418471171406209	0.0645352052860259
0.418732063657709	0.0645530262993208
0.418992955909210	0.0645707270153001
0.419253848160710	0.0645883074008348
0.419514740412210	0.0646057673887872
0.419775632663710	0.0646231069234374
0.420036524915210	0.0646403259793198
0.420297417166710	0.0646574245179409
0.420558309418210	0.0646744024807545
0.420819201669710	0.0646912598212753
0.421080093921211	0.0647079965037063
0.421340986172711	0.0647246124894952
0.421601878424211	0.0647411077276027
0.421862770675711	0.0647574821607948
0.422123662927211	0.0647737357474403
0.422384555178711	0.0647898684537343
0.422645447430211	0.0648058802344011
0.422906339681711	0.0648217710379215
0.423167231933212	0.0648375408181403
0.423428124184712	0.0648531895412341
0.423689016436212	0.0648687171700180
0.423949908687712	0.0648841236532913
0.424210800939212	0.0648994089514557
0.424471693190712	0.0649145730316614
0.424732585442212	0.0649296158505284
0.424993477693713	0.0649445373624023
0.425254369945213	0.0649593375223143
0.425515262196713	0.0649740162875753
0.425776154448213	0.0649885736199250
0.426037046699713	0.0650030094836297
0.426297938951213	0.0650173238403749
0.426558831202713	0.0650315166539199
0.426819723454213	0.0650455878865710
0.427080615705714	0.0650595374993375
0.427341507957214	0.0650733654565466
0.427602400208714	0.0650870717113899
0.427863292460214	0.0651006562204441
0.428124184711714	0.0651141189568036
0.428385076963214	0.0651274598869664
0.428645969214714	0.0651406789671720
0.428906861466215	0.0651537761672419
0.429167753717715	0.0651667514506212
0.429428645969215	0.0651796047749353
0.429689538220715	0.0651923361127297
0.429950430472215	0.0652049454274904
0.430211322723715	0.0652174326827235
0.430472214975215	0.0652297978512708
0.430733107226715	0.0652420408959337
0.430993999478216	0.0652541617783446
0.431254891729716	0.0652661604623568
0.431515783981216	0.0652780369182675
0.431776676232716	0.0652897911159991
0.432037568484216	0.0653014230200429
0.432298460735716	0.0653129325998958
0.432559352987216	0.0653243198212710
0.432820245238716	0.0653355846604444
0.433081137490217	0.0653467270878165
0.433342029741717	0.0653577470665513
0.433602921993217	0.0653686445690254
0.433863814244717	0.0653794195636138
0.434124706496217	0.0653900720253859
0.434385598747717	0.0654006019271211
0.434646490999217	0.0654110092337542
0.434907383250718	0.0654212939141174
0.435168275502218	0.0654314559415331
0.435429167753718	0.0654414952929719
0.435690060005218	0.0654514119359291
0.435950952256718	0.0654612058401000
0.436211844508218	0.0654708769828913
0.436472736759718	0.0654804253360717
0.436733629011218	0.0654898508737205
0.436994521262719	0.0654991535681105
0.437255413514219	0.0655083333913832
0.437516305765719	0.0655173903170024
0.437777198017219	0.0655263243221263
0.438038090268719	0.0655351353872662
0.438298982520219	0.0655438234844124
0.438559874771719	0.0655523885930121
0.438820767023220	0.0655608306915109
0.439081659274720	0.0655691497508530
0.439342551526220	0.0655773457500233
0.439603443777720	0.0655854186869764
0.439864336029220	0.0655933685281841
0.440125228280720	0.0656011952390007
0.440386120532220	0.0656088988044290
0.440647012783720	0.0656164791780079
0.440907905035221	0.0656239363695491
0.441168797286721	0.0656312703610830
0.441429689538221	0.0656384810953806
0.441690581789721	0.0656455685723019
0.441951474041221	0.0656525327967777
0.442212366292721	0.0656593737394462
0.442473258544221	0.0656660913570284
0.442734150795721	0.0656726856403202
0.442995043047222	0.0656791565802869
0.443255935298722	0.0656855041598470
0.443516827550222	0.0656917283709977
0.443777719801722	0.0656978291905481
0.444038612053222	0.0657038065864366
0.444299504304722	0.0657096605571506
0.444560396556222	0.0657153910916362
0.444821288807722	0.0657209981546227
0.445082181059223	0.0657264817309867
0.445343073310723	0.0657318418172470
0.445603965562223	0.0657370784024169
0.445864857813723	0.0657421914655350
0.446125750065223	0.0657471809877456
0.446386642316723	0.0657520469615848
0.446647534568223	0.0657567893719500
0.446908426819723	0.0657614082015644
0.447169319071224	0.0657659034491367
0.447430211322724	0.0657702751032854
0.447691103574224	0.0657745231418702
0.447951995825724	0.0657786475517690
0.448212888077224	0.0657826483371381
0.448473780328724	0.0657865254803254
0.448734672580224	0.0657902789651198
0.448995564831725	0.0657939087894248
0.449256457083225	0.0657974149447410
0.449517349334725	0.0658007974179560
0.449778241586225	0.0658040561969072
0.450039133837725	0.0658071912768220
0.450300026089225	0.0658102026439544
0.450560918340725	0.0658130903080528
0.450821810592225	0.0658158542383514
0.451082702843726	0.0658184944255765
0.451343595095226	0.0658210108958539
0.451604487346726	0.0658234036230721
0.451865379598226	0.0658256725912803
0.452126271849726	0.0658278178023024
0.452387164101226	0.0658298392577149
0.452648056352726	0.0658317369476524
0.452908948604227	0.0658335108690253
0.453169840855727	0.0658351610179826
0.453430733107227	0.0658366873835544
0.453691625358727	0.0658380899650253
0.453952517610227	0.0658393687593873
0.454213409861727	0.0658405237666176
0.454474302113227	0.0658415549836164
0.454735194364727	0.0658424624062920
0.454996086616228	0.0658432460383093
0.455256978867728	0.0658439058772770
0.455517871119228	0.0658444419190652
0.455778763370728	0.0658448541630351
0.456039655622228	0.0658451426107205
0.456300547873728	0.0658453072653097
0.456561440125228	0.0658453481274754
0.456822332376729	0.0658452651949042
0.457083224628229	0.0658450584703694
0.457344116879729	0.0658447279555724
0.457605009131229	0.0658442736580586
0.457865901382729	0.0658436955763301
0.458126793634229	0.0658429936953379
0.458387685885729	0.0658421680308516
0.458648578137229	0.0658412185961695
0.458909470388730	0.0658401453872752
0.459170362640230	0.0658389484106911
0.459431254891730	0.0658376276689456
0.459692147143230	0.0658361831630236
0.459953039394730	0.0658346149004241
0.460213931646230	0.0658329228916401
0.460474823897730	0.0658311071448633
0.460735716149230	0.0658291676582771
0.460996608400731	0.0658271044406897
0.461257500652231	0.0658249175077933
0.461518392903731	0.0658226068616930
0.461779285155231	0.0658201725110004
0.462040177406731	0.0658176144626475
0.462301069658231	0.0658149327237932
0.462561961909731	0.0658121273047897
0.462822854161231	0.0658091982108798
0.463083746412732	0.0658061454582005
0.463344638664232	0.0658029690581148
0.463605530915732	0.0657996690210296
0.463866423167232	0.0657962453587816
0.464127315418732	0.0657926980714694
0.464388207670232	0.0657890271719812
0.464649099921732	0.0657852326838320
0.464909992173232	0.0657813146218026
0.465170884424733	0.0657772729939459
0.465431776676233	0.0657731078105963
0.465692668927733	0.0657688190824673
0.465953561179233	0.0657644068253343
0.466214453430733	0.0657598710636449
0.466475345682233	0.0657552118052550
0.466736237933733	0.0657504290616889
0.466997130185234	0.0657455228472520
0.467258022436734	0.0657404931744176
0.467518914688234	0.0657353400705411
0.467779806939734	0.0657300635497801
0.468040699191234	0.0657246636257000
0.468301591442734	0.0657191403150948
0.468562483694234	0.0657134936325897
0.468823375945734	0.0657077236049797
0.469084268197235	0.0657018302445984
0.469345160448735	0.0656958135665764
0.469606052700235	0.0656896736114263
0.469866944951735	0.0656834103874438
0.470127837203235	0.0656770239010549
0.470388729454735	0.0656705141885401
0.470649621706235	0.0656638812634864
0.470910513957736	0.0656571251430402
0.471171406209236	0.0656502458553682
0.471432298460736	0.0656432434243735
0.471693190712236	0.0656361178775426
0.471954082963736	0.0656288692315138
0.472214975215236	0.0656214975039157
0.472475867466736	0.0656140027241881
0.472736759718236	0.0656063849064753
0.472997651969737	0.0655986440712073
0.473258544221237	0.0655907802567410
0.473519436472737	0.0655827934893333
0.473780328724237	0.0655746837884824
0.474041220975737	0.0655664511777125
0.474302113227237	0.0655580956897736
0.474563005478737	0.0655496173468696
0.474823897730238	0.0655410161661264
0.475084789981738	0.0655322921809124
0.475345682233238	0.0655234454267132
0.475606574484738	0.0655144759253610
0.475867466736238	0.0655053837012021
0.476128358987738	0.0654961687806550
0.476389251239238	0.0654868311951941
0.476650143490738	0.0654773709839043
0.476911035742239	0.0654677881711690
0.477171927993739	0.0654580827845301
0.477432820245239	0.0654482548607157
0.477693712496739	0.0654383044398565
0.477954604748239	0.0654282315462202
0.478215496999739	0.0654180361960026
0.478476389251239	0.0654077184263247
0.478737281502740	0.0653972782717247
0.478998173754240	0.0653867157646815
0.479259066005740	0.0653760309336026
0.479519958257240	0.0653652238141143
0.479780850508740	0.0653542944492966
0.480041742760240	0.0653432428651732
0.480302635011740	0.0653320690882087
0.480563527263240	0.0653207731636273
0.480824419514740	0.0653093551339925
0.481085311766241	0.0652978150277637
0.481346204017741	0.0652861528848447
0.481607096269241	0.0652743687370986
0.481867988520741	0.0652624626194816
0.482128880772241	0.0652504345704904
0.482389773023741	0.0652382846206668
0.482650665275241	0.0652260128161006
0.482911557526741	0.0652136191953407
0.483172449778242	0.0652011037959057
0.483433342029742	0.0651884666572962
0.483694234281242	0.0651757078182361
0.483955126532742	0.0651628273188622
0.484216018784242	0.0651498251843731
0.484476911035742	0.0651367014647817
0.484737803287242	0.0651234562238513
0.484998695538743	0.0651100894883286
0.485259587790243	0.0650966012800305
0.485520480041743	0.0650829916538644
0.485781372293243	0.0650692606629671
0.486042264544743	0.0650554083379466
0.486303156796243	0.0650414347155682
0.486564049047743	0.0650273398374721
0.486824941299243	0.0650131237487876
0.487085833550744	0.0649987865047773
0.487346725802244	0.0649843281598428
0.487607618053744	0.0649697487520512
0.487868510305244	0.0649550483151686
0.488129402556744	0.0649402268928231
0.488390294808244	0.0649252845256365
0.488651187059744	0.0649102212618512
0.488912079311245	0.0648950371473481
0.489172971562745	0.0648797322352465
0.489433863814245	0.0648643065869220
0.489694756065745	0.0648487602395568
0.489955648317245	0.0648330932392111
0.490216540568745	0.0648173056335635
0.490477432820245	0.0648013974584248
0.490738325071745	0.0647853687677241
0.490999217323246	0.0647692196263120
0.491260109574746	0.0647529500775983
0.491521001826246	0.0647365601672640
0.491781894077746	0.0647200499533100
0.492042786329246	0.0647034194808109
0.492303678580746	0.0646866687967673
0.492564570832246	0.0646697979561081
0.492825463083747	0.0646528070076241
0.493086355335247	0.0646356959935382
0.493347247586747	0.0646184649775453
0.493608139838247	0.0646011140219689
0.493869032089747	0.0645836431698161
0.494129924341247	0.0645660524700993
0.494390816592747	0.0645483419825880
0.494651708844247	0.0645305117560928
0.494912601095748	0.0645125618348799
0.495173493347248	0.0644944922912478
0.495434385598748	0.0644763031924963
0.495695277850248	0.0644579945825875
0.495956170101748	0.0644395665120698
0.496217062353248	0.0644210190364267
0.496477954604748	0.0644023522084919
0.496738846856248	0.0643835660863242
0.496999739107749	0.0643646607193030
0.497260631359249	0.0643456361703858
0.497521523610749	0.0643264925108341
0.497782415862249	0.0643072297839470
0.498043308113749	0.0642878480491162
0.498304200365249	0.0642683473735505
0.498565092616749	0.0642487278124488
0.498825984868250	0.0642289894219429
0.499086877119750	0.0642091322617044
0.499347769371250	0.0641891563928856
0.499608661622750	0.0641690618679395
0.499869553874250	0.0641488487489358
0.500130446125750	0.0641285171000243
0.500391338377250	0.0641080669831787
0.500652230628750	0.0640874984627917
0.500913122880251	0.0640668115934919
0.501174015131751	0.0640460064415305
0.501434907383251	0.0640250830676654
0.501695799634751	0.0640040415342169
0.501956691886251	0.0639828819218663
0.502217584137751	0.0639616042841555
0.502478476389251	0.0639402086762141
0.502739368640751	0.0639186951712212
0.503000260892252	0.0638970638334117
0.503261153143752	0.0638753147220359
0.503522045395252	0.0638534479061129
0.503782937646752	0.0638314634399650
0.504043829898252	0.0638093613872248
0.504304722149752	0.0637871418302382
0.504565614401252	0.0637648048288629
0.504826506652752	0.0637423504482537
0.505087398904253	0.0637197787562850
0.505348291155753	0.0636970898196996
0.505609183407253	0.0636742837058324
0.505870075658753	0.0636513604774763
0.506130967910253	0.0636283202061650
0.506391860161753	0.0636051629573325
0.506652752413253	0.0635818888021078
0.506913644664753	0.0635584978195778
0.507174536916254	0.0635349900747074
0.507435429167754	0.0635113656387373
0.507696321419254	0.0634876245742900
0.507957213670754	0.0634637669467160
0.508218105922254	0.0634397928290133
0.508478998173754	0.0634157022930469
0.508739890425254	0.0633914954122459
0.509000782676755	0.0633671722598797
0.509261674928255	0.0633427329158676
0.509522567179755	0.0633181774453809
0.509783459431255	0.0632935059053344
0.510044351682755	0.0632687183728887
0.510305243934255	0.0632438149393177
0.510566136185755	0.0632187956685605
0.510827028437256	0.0631936606307012
0.511087920688756	0.0631684099041946
0.511348812940256	0.0631430435496091
0.511609705191756	0.0631175616471218
0.511870597443256	0.0630919642818967
0.512131489694756	0.0630662515236260
0.512392381946256	0.0630404234456340
0.512653274197756	0.0630144801266633
0.512914166449257	0.0629884216404796
0.513175058700757	0.0629622480622331
0.513435950952257	0.0629359594706682
0.513696843203757	0.0629095559418705
0.513957735455257	0.0628830375503388
0.514218627706757	0.0628564043645888
0.514479519958257	0.0628296564705946
0.514740412209757	0.0628027939437702
0.515001304461258	0.0627758168580083
0.515262196712758	0.0627487253104080
0.515523088964258	0.0627215193680406
0.515783981215758	0.0626941991078183
0.516044873467258	0.0626667646167935
0.516305765718758	0.0626392159674800
0.516566657970258	0.0626115532366383
0.516827550221759	0.0625837765054188
0.517088442473259	0.0625558858591513
0.517349334724759	0.0625278813770761
0.517610226976259	0.0624997631383374
0.517871119227759	0.0624715312293728
0.518132011479259	0.0624431857380017
0.518392903730759	0.0624147267354490
0.518653795982259	0.0623861542935309
0.518914688233760	0.0623574685026971
0.519175580485260	0.0623286694440841
0.519436472736760	0.0622997572052629
0.519697364988260	0.0622707318724238
0.519958257239760	0.0622415935206857
0.520219149491260	0.0622123422382334
0.520480041742760	0.0621829781089546
0.520740933994260	0.0621535012104635
0.521001826245761	0.0621239116272924
0.521262718497261	0.0620942094428057
0.521523610748761	0.0620643947402425
0.521784503000261	0.0620344676129477
0.522045395251761	0.0620044281458217
0.522306287503261	0.0619742764241893
0.522567179754761	0.0619440125370332
0.522828072006261	0.0619136365680346
0.523088964257762	0.0618831486073930
0.523349856509262	0.0618525487382014
0.523610748760762	0.0618218370417950
0.523871641012262	0.0617910136147060
0.524132533263762	0.0617600785455718
0.524393425515262	0.0617290319164690
0.524654317766762	0.0616978738183914
0.524915210018263	0.0616666043383208
0.525176102269763	0.0616352235709374
0.525436994521263	0.0616037316043915
0.525697886772763	0.0615721285140829
0.525958779024263	0.0615404143915857
0.526219671275763	0.0615085893303894
0.526480563527263	0.0614766534199009
0.526741455778764	0.0614446067519635
0.527002348030264	0.0614124494192610
0.527263240281764	0.0613801815152175
0.527524132533264	0.0613478031301261
0.527785024784764	0.0613153143535974
0.528045917036264	0.0612827152745820
0.528306809287764	0.0612500059860323
0.528567701539264	0.0612171865828864
0.528828593790765	0.0611842571578997
0.529089486042265	0.0611512178052511
0.529350378293765	0.0611180686164011
0.529611270545265	0.0610848096811868
0.529872162796765	0.0610514410928522
0.530133055048265	0.0610179629469928
0.530393947299765	0.0609843753434428
0.530654839551265	0.0609506783711945
0.530915731802766	0.0609168721162766
0.531176624054266	0.0608829566786223
0.531437516305766	0.0608489321543489
0.531698408557266	0.0608147986396477
0.531959300808766	0.0607805562271627
0.532220193060266	0.0607462050125845
0.532481085311766	0.0607117450977581
0.532741977563267	0.0606771765748193
0.533002869814767	0.0606424995327044
0.533263762066267	0.0606077140712336
0.533524654317767	0.0605728202939770
0.533785546569267	0.0605378182960640
0.534046438820767	0.0605027081753834
0.534307331072267	0.0604674900214727
0.534568223323767	0.0604321639360666
0.534829115575268	0.0603967300294069
0.535090007826768	0.0603611883921075
0.535350900078268	0.0603255391214012
0.535611792329768	0.0602897823190919
0.535872684581268	0.0602539180862235
0.536133576832768	0.0602179465193380
0.536394469084268	0.0601818677154135
0.536655361335768	0.0601456817764886
0.536916253587269	0.0601093887930071
0.537177145838769	0.0600729888642277
0.537438038090269	0.0600364821034775
0.537698930341769	0.0599998686092191
0.537959822593269	0.0599631484747949
0.538220714844769	0.0599263218076602
0.538481607096269	0.0598893887125784
0.538742499347769	0.0598523492873765
0.539003391599270	0.0598152036353621
0.539264283850770	0.0597779518602639
0.539525176102270	0.0597405940678734
0.539786068353770	0.0597031303646671
0.540046960605270	0.0596655608503242
0.540307852856770	0.0596278856227892
0.540568745108270	0.0595901047837457
0.540829637359770	0.0595522184395603
0.541090529611271	0.0595142266957807
0.541351421862771	0.0594761296592437
0.541612314114271	0.0594379274295891
0.541873206365771	0.0593996201122482
0.542134098617271	0.0593612078159562
0.542394990868771	0.0593226906401284
0.542655883120272	0.0592840686945339
0.542916775371771	0.0592453420890830
0.543177667623272	0.0592065109252923
0.543438559874772	0.0591675753067438
0.543699452126272	0.0591285353417491
0.543960344377772	0.0590893911357466
0.544221236629272	0.0590501427988723
0.544482128880772	0.0590107904384992
0.544743021132273	0.0589713341591841
0.545003913383773	0.0589317740745341
0.545264805635273	0.0588921102913545
0.545525697886773	0.0588523429167405
0.545786590138273	0.0588124720632660
0.546047482389773	0.0587724978368045
0.546308374641273	0.0587324203420182
0.546569266892773	0.0586922396917933
0.546830159144274	0.0586519559983779
0.547091051395774	0.0586115693704971
0.547351943647274	0.0585710799183249
0.547612835898774	0.0585304877498820
0.547873728150274	0.0584897929748103
0.548134620401774	0.0584489957034222
0.548395512653274	0.0584080960530203
0.548656404904774	0.0583670941412695
0.548917297156275	0.0583259900716665
0.549178189407775	0.0582847839541110
0.549439081659275	0.0582434758932596
0.549699973910775	0.0582020660131391
0.549960866162275	0.0581605544377815
0.550221758413775	0.0581189412536305
0.550482650665275	0.0580772265764527
0.550743542916775	0.0580354105275505
0.551004435168276	0.0579934932219439
0.551265327419776	0.0579514747800569
0.551526219671276	0.0579093553165739
0.551787111922776	0.0578671349408884
0.552048004174276	0.0578248137579187
0.552308896425776	0.0577823918900787
0.552569788677276	0.0577398694596571
0.552830680928776	0.0576972465730339
0.553091573180277	0.0576545233425981
0.553352465431777	0.0576116998932111
0.553613357683277	0.0575687763392994
0.553874249934777	0.0575257527945456
0.554135142186277	0.0574826293777254
0.554396034437777	0.0574394062039195
0.554656926689277	0.0573960833874634
0.554917818940778	0.0573526610405086
0.555178711192278	0.0573091392833091
0.555439603443778	0.0572655182418142
0.555700495695278	0.0572217980337228
0.555961387946778	0.0571779787740989
0.556222280198278	0.0571340605819763
0.556483172449778	0.0570900435761546
0.556744064701278	0.0570459278754461
0.557004956952779	0.0570017136005977
0.557265849204279	0.0569574008724657
0.557526741455779	0.0569129898120067
0.557787633707279	0.0568684805408312
0.558048525958779	0.0568238731782851
0.558309418210279	0.0567791678389012
0.558570310461779	0.0567343646416867
0.558831202713279	0.0566894637081773
0.559092094964780	0.0566444651621976
0.559352987216280	0.0565993691298190
0.559613879467780	0.0565541757287316
0.559874771719280	0.0565088850765210
0.560135663970780	0.0564634973017066
0.560396556222280	0.0564180125259475
0.560657448473780	0.0563724308640354
0.560918340725281	0.0563267524465525
0.561179232976781	0.0562809773981609
0.561440125228281	0.0562351058377162
0.561701017479781	0.0561891378998992
0.561961909731281	0.0561430737047962
0.562222801982781	0.0560969133638441
0.562483694234281	0.0560506570101506
0.562744586485782	0.0560043047716621
0.563005478737282	0.0559578567653707
0.563266370988782	0.0559113131196490
0.563527263240282	0.0558646739654411
0.563788155491782	0.0558179394265185
0.564049047743282	0.0557711096333304
0.564309939994782	0.0557241847109194
0.564570832246282	0.0556771647813864
0.564831724497783	0.0556300499751422
0.565092616749283	0.0555828404182933
0.565353509000783	0.0555355362382182
0.565614401252283	0.0554881375582312
0.565875293503783	0.0554406445044222
0.566136185755283	0.0553930572136678
0.566397078006783	0.0553453758143973
0.566657970258283	0.0552976004278507
0.566918862509784	0.0552497311855517
0.567179754761284	0.0552017682182774
0.567440647012784	0.0551537116504955
0.567701539264284	0.0551055616144759
0.567962431515784	0.0550573182427021
0.568223323767284	0.0550089816696559
0.568484216018784	0.0549605520278213
0.568745108270284	0.0549120294424531
0.569006000521785	0.0548634140407416
0.569266892773285	0.0548147059588158
0.569527785024785	0.0547659053326862
0.569788677276285	0.0547170122840141
0.570049569527785	0.0546680269438956
0.570310461779285	0.0546189494471378
0.570571354030785	0.0545697799277633
0.570832246282286	0.0545205185233888
0.571093138533786	0.0544711653623947
0.571354030785286	0.0544217205752127
0.571614923036786	0.0543721842948673
0.571875815288286	0.0543225566567807
0.572136707539786	0.0542728377971553
0.572397599791286	0.0542230278490052
0.572658492042786	0.0541731269479041
0.572919384294287	0.0541231352252757
0.573180276545787	0.0540730528163075
0.573441168797287	0.0540228798578007
0.573702061048787	0.0539726164842536
0.573962953300287	0.0539222628358582
0.574223845551787	0.0538718190454979
0.574484737803287	0.0538212852465921
0.574745630054787	0.0537706615772157
0.575006522306288	0.0537199481726656
0.575267414557788	0.0536691451724291
0.575528306809288	0.0536182527150617
0.575789199060788	0.0535672709313784
0.576050091312288	0.0535161999604010
0.576310983563788	0.0534650399421896
0.576571875815288	0.0534137910122371
0.576832768066788	0.0533624533112688
0.577093660318289	0.0533110269746655
0.577354552569789	0.0532595121388706
0.577615444821289	0.0532079089455279
0.577876337072789	0.0531562175356342
0.578137229324289	0.0531044380500685
0.578398121575789	0.0530525706278275
0.578659013827290	0.0530006154099364
0.578919906078789	0.0529485725358888
0.579180798330290	0.0528964421410249
0.579441690581790	0.0528442243695543
0.579702582833290	0.0527919193660430
0.579963475084790	0.0527395272682676
0.580224367336290	0.0526870482211338
0.580485259587790	0.0526344823679700
0.580746151839291	0.0525818298464110
0.581007044090790	0.0525290907981319
0.581267936342291	0.0524762653667863
0.581528828593791	0.0524233536969822
0.581789720845291	0.0523703559312716
0.582050613096791	0.0523172722130311
0.582311505348291	0.0522641026903385
0.582572397599791	0.0522108475019583
0.582833289851292	0.0521575067878200
0.583094182102792	0.0521040806999031
0.583355074354292	0.0520505693827181
0.583615966605792	0.0519969729766481
0.583876858857292	0.0519432916248383
0.584137751108792	0.0518895254795742
0.584398643360292	0.0518356746907962
0.584659535611792	0.0517817393957937
0.584920427863293	0.0517277197414955
0.585181320114793	0.0516736158789041
0.585442212366293	0.0516194279527805
0.585703104617793	0.0515651561072630
0.585963996869293	0.0515108004896609
0.586224889120793	0.0514563612457833
0.586485781372293	0.0514018385241129
0.586746673623793	0.0513472324759493
0.587007565875294	0.0512925432498301
0.587268458126794	0.0512377709919369
0.587529350378294	0.0511829158477787
0.587790242629794	0.0511279779707456
0.588051134881294	0.0510729575101788
0.588312027132794	0.0510178546093464
0.588572919384294	0.0509626694198624
0.588833811635794	0.0509074020920866
0.589094703887295	0.0508520527772482
0.589355596138795	0.0507966216283296
0.589616488390295	0.0507411087923153
0.589877380641795	0.0506855144226506
0.590138272893295	0.0506298386708144
0.590399165144795	0.0505740816829515
0.590660057396295	0.0505182436074924
0.590920949647796	0.0504623246000486
0.591181841899296	0.0504063248161481
0.591442734150796	0.0503502444026842
0.591703626402296	0.0502940835120305
0.591964518653796	0.0502378423004171
0.592225410905296	0.0501815209160782
0.592486303156796	0.0501251195069797
0.592747195408296	0.0500686382290001
0.593008087659797	0.0500120772372192
0.593268979911297	0.0499554366825849
0.593529872162797	0.0498987167219145
0.593790764414297	0.0498419175140409
0.594051656665797	0.0497850392125940
0.594312548917297	0.0497280819678751
0.594573441168797	0.0496710459332438
0.594834333420297	0.0496139312676798
0.595095225671798	0.0495567381206804
0.595356117923298	0.0494994666536052
0.595617010174798	0.0494421170325557
0.595877902426298	0.0493846894026887
0.596138794677798	0.0493271839145528
0.596399686929298	0.0492696007295660
0.596660579180798	0.0492119400058901
0.596921471432298	0.0491542018954100
0.597182363683799	0.0490963865553624
0.597443255935299	0.0490384941492110
0.597704148186799	0.0489805248341570
0.597965040438299	0.0489224787638435
0.598225932689799	0.0488643560957419
0.598486824941299	0.0488061569895390
0.598747717192799	0.0487478816062727
0.599008609444300	0.0486895301056051
0.599269501695800	0.0486311026435467
0.599530393947300	0.0485725993786113
0.599791286198800	0.0485140204736028
0.600052178450300	0.0484553660841652
0.600313070701800	0.0483966363694115
0.600573962953300	0.0483378315002328
0.600834855204801	0.0482789516341853
0.601095747456301	0.0482199969275355
0.601356639707801	0.0481609675417560
0.601617531959301	0.0481018636363623
0.601878424210801	0.0480426853753861
0.602139316462301	0.0479834329164144
0.602400208713801	0.0479241064188623
0.602661100965301	0.0478647060486237
0.602921993216802	0.0478052319694115
0.603182885468302	0.0477456843438167
0.603443777719802	0.0476860633289790
0.603704669971302	0.0476263690864575
0.603965562222802	0.0475666017834709
0.604226454474302	0.0475067615796694
0.604487346725802	0.0474468486390667
0.604748238977302	0.0473868631282426
0.605009131228803	0.0473268052100753
0.605270023480303	0.0472666750491950
0.605530915731803	0.0472064728078059
0.605791807983303	0.0471461986494877
0.606052700234803	0.0470858527416344
0.606313592486303	0.0470254352488951
0.606574484737803	0.0469649463376899
0.606835376989304	0.0469043861725315
0.607096269240804	0.0468437549144786
0.607357161492304	0.0467830527302081
0.607618053743804	0.0467222797841062
0.607878945995304	0.0466614362408529
0.608139838246804	0.0466005222671040
0.608400730498304	0.0465395380300642
0.608661622749805	0.0464784836971078
0.608922515001305	0.0464173594338914
0.609183407252805	0.0463561654057315
0.609444299504305	0.0462949017789929
0.609705191755805	0.0462335687223971
0.609966084007305	0.0461721664035249
0.610226976258805	0.0461106949921358
0.610487868510305	0.0460491546550732
0.610748760761806	0.0459875455602649
0.611009653013306	0.0459258678793544
0.611270545264806	0.0458641217756347
0.611531437516306	0.0458023074168614
0.611792329767806	0.0457404249796487
0.612053222019306	0.0456784746326169
0.612314114270806	0.0456164565401176
0.612575006522306	0.0455543708687748
0.612835898773807	0.0454922177891430
0.613096791025307	0.0454299974710588
0.613357683276807	0.0453677100834245
0.613618575528307	0.0453053557982984
0.613879467779807	0.0452429347869041
0.614140360031307	0.0451804472184672
0.614401252282807	0.0451178932625642
0.614662144534307	0.0450552730898421
0.614923036785807	0.0449925868693536
0.615183929037308	0.0449298347745499
0.615444821288808	0.0448670169765689
0.615705713540308	0.0448041336464102
0.615966605791808	0.0447411849590553
0.616227498043308	0.0446781710850226
0.616488390294808	0.0446150921965553
0.616749282546309	0.0445519484664130
0.617010174797808	0.0444887400654709
0.617271067049309	0.0444254671665192
0.617531959300809	0.0443621299426842
0.617792851552309	0.0442987285663206
0.618053743803809	0.0442352632091812
0.618314636055309	0.0441717340413365
0.618575528306809	0.0441081412374198
0.618836420558310	0.0440444849763646
0.619097312809810	0.0439807654294914
0.619358205061310	0.0439169827687348
0.619619097312810	0.0438531371694461
0.619879989564310	0.0437892288033862
0.620140881815810	0.0437252578422341
0.620401774067310	0.0436612244619987
0.620662666318810	0.0435971288405815
0.620923558570311	0.0435329711517087
0.621184450821811	0.0434687515696535
0.621445343073311	0.0434044702712968
0.621706235324811	0.0433401274327953
0.621967127576311	0.0432757232285923
0.622228019827811	0.0432112578347332
0.622488912079311	0.0431467314243724
0.622749804330811	0.0430821441710924
0.623010696582312	0.0430174962525295
0.623271588833812	0.0429527878459365
0.623532481085312	0.0428880191308658
0.623793373336812	0.0428231902835169
0.624054265588312	0.0427583014780235
0.624315157839812	0.0426933528920208
0.624576050091313	0.0426283447018302
0.624836942342812	0.0425632770823014
0.625097834594313	0.0424981502129035
0.625358726845813	0.0424329642702187
0.625619619097313	0.0423677194293573
0.625880511348813	0.0423024158706739
0.626141403600313	0.0422370537723012
0.626402295851813	0.0421716333138661
0.626663188103314	0.0421061546718795
0.626924080354813	0.0420406180213358
0.627184972606314	0.0419750235449266
0.627445864857814	0.0419093714235574
0.627706757109314	0.0418436618338818
0.627967649360814	0.0417778949539558
0.628228541612314	0.0417120709605106
0.628489433863814	0.0416461900316369
0.628750326115315	0.0415802523495605
0.629011218366815	0.0415142580933823
0.629272110618315	0.0414482074426155
0.629533002869815	0.0413821005779562
0.629793895121315	0.0413159376770977
0.630054787372815	0.0412497189188935
0.630315679624315	0.0411834444823797
0.630576571875815	0.0411171145447820
0.630837464127316	0.0410507292861949
0.631098356378816	0.0409842888895413
0.631359248630316	0.0409177935349342
0.631620140881816	0.0408512434010754
0.631881033133316	0.0407846386701609
0.632141925384816	0.0407179795197922
0.632402817636316	0.0406512661325953
0.632663709887816	0.0405844986936564
0.632924602139317	0.0405176773807829
0.633185494390817	0.0404508023769403
0.633446386642317	0.0403838738630964
0.633707278893817	0.0403168920195171
0.633968171145317	0.0402498570277436
0.634229063396817	0.0401827690689129
0.634489955648317	0.0401156283246826
0.634750847899817	0.0400484349789472
0.635011740151318	0.0399811892146717
0.635272632402818	0.0399138912121785
0.635533524654318	0.0398465411500726
0.635794416905818	0.0397791392109910
0.636055309157318	0.0397116855822254
0.636316201408818	0.0396441804430131
0.636577093660318	0.0395766239753937
0.636837985911819	0.0395090163629611
0.637098878163319	0.0394413577889009
0.637359770414819	0.0393736484356108
0.637620662666319	0.0393058884889678
0.637881554917819	0.0392380781327230
0.638142447169319	0.0391702175427745
0.638403339420819	0.0391023069069345
0.638664231672319	0.0390343464145128
0.638925123923820	0.0389663362474329
0.639186016175320	0.0388982765848494
0.639446908426820	0.0388301676129611
0.639707800678320	0.0387620095213318
0.639968692929820	0.0386938024899301
0.640229585181320	0.0386255466982269
0.640490477432820	0.0385572423347763
0.640751369684320	0.0384888895841074
0.641012261935821	0.0384204886295189
0.641273154187321	0.0383520396577726
0.641534046438821	0.0382835428498376
0.641794938690321	0.0382149983906808
0.642055830941821	0.0381464064662974
0.642316723193321	0.0380777672647453
0.642577615444821	0.0380090809696803
0.642838507696321	0.0379403477609510
0.643099399947822	0.0378715678261066
0.643360292199322	0.0378027413531765
0.643621184450822	0.0377338685290570
0.643882076702322	0.0376649495362129
0.644142968953822	0.0375959845565497
0.644403861205322	0.0375269737801611
0.644664753456822	0.0374579173907747
0.644925645708322	0.0373888155728821
0.645186537959823	0.0373196685179727
0.645447430211323	0.0372504764111461
0.645708322462823	0.0371812394379854
0.645969214714323	0.0371119577816887
0.646230106965823	0.0370426316280029
0.646490999217323	0.0369732611635668
0.646751891468824	0.0369038465713789
0.647012783720323	0.0368343880413865
0.647273675971824	0.0367648857624246
0.647534568223324	0.0366953399172060
0.647795460474824	0.0366257506940651
0.648056352726324	0.0365561182810430
0.648317244977824	0.0364864428597017
0.648578137229324	0.0364167246219873
0.648839029480825	0.0363469637564929
0.649099921732325	0.0362771604427270
0.649360813983825	0.0362073148711169
0.649621706235325	0.0361374272325096
0.649882598486825	0.0360674977125008
0.650143490738325	0.0359975264987031
0.650404382989825	0.0359275137792641
0.650665275241325	0.0358574597398195
0.650926167492826	0.0357873645689659
0.651187059744326	0.0357172284562363
0.651447951995826	0.0356470515885485
0.651708844247326	0.0355768341519279
0.651969736498826	0.0355065763354540
0.652230628750326	0.0354362783296956
0.652491521001826	0.0353659403191271
0.652752413253326	0.0352955624899719
0.653013305504827	0.0352251450332698
0.653274197756327	0.0351546881364581
0.653535090007827	0.0350841919856573
0.653795982259327	0.0350136567714710
0.654056874510827	0.0349430826872733
0.654317766762327	0.0348724699181022
0.654578659013827	0.0348018186448997
0.654839551265327	0.0347311290623305
0.655100443516828	0.0346604013620250
0.655361335768328	0.0345896357245109
0.655622228019828	0.0345188323409516
0.655883120271328	0.0344479914098810
0.656144012522828	0.0343771131172243
0.656404904774328	0.0343061976471349
0.656665797025828	0.0342352451889786
0.656926689277328	0.0341642559302729
0.657187581528829	0.0340932300585830
0.657448473780329	0.0340221677656370
0.657709366031829	0.0339510692421728
0.657970258283329	0.0338799346760613
0.658231150534829	0.0338087642570037
0.658492042786329	0.0337375581733983
0.658752935037829	0.0336663166153842
0.659013827289330	0.0335950397727299
0.659274719540830	0.0335237278342166
0.659535611792330	0.0334523809890216
0.659796504043830	0.0333809994264019
0.660057396295330	0.0333095833374880
0.660318288546830	0.0332381329171344
0.660579180798330	0.0331666483587700
0.660840073049830	0.0330951298458560
0.661100965301331	0.0330235775631572
0.661361857552831	0.0329519917044470
0.661622749804331	0.0328803724630074
0.661883642055831	0.0328087200312412
0.662144534307331	0.0327370346005718
0.662405426558831	0.0326653163571189
0.662666318810331	0.0325935654903272
0.662927211061831	0.0325217821912285
0.663188103313332	0.0324499666499490
0.663448995564832	0.0323781190557085
0.663709887816332	0.0323062395979008
0.663970780067832	0.0322343284723738
0.664231672319332	0.0321623858676264
0.664492564570832	0.0320904119707799
0.664753456822332	0.0320184069785677
0.665014349073833	0.0319463710825028
0.665275241325333	0.0318743044743822
0.665536133576833	0.0318022073475532
0.665797025828333	0.0317300798860439
0.666057918079833	0.0316579222806312
0.666318810331333	0.0315857347276961
0.666579702582833	0.0315135174185589
0.666840594834334	0.0314412705440327
0.667101487085834	0.0313689942938499
0.667362379337334	0.0312966888577321
0.667623271588834	0.0312243544290603
0.667884163840334	0.0311519911995352
0.668145056091834	0.0310795993572327
0.668405948343334	0.0310071790924905
0.668666840594834	0.0309347305985755
0.668927732846335	0.0308622540704903
0.669188625097835	0.0307897496972456
0.669449517349335	0.0307172176579013
0.669710409600835	0.0306446581484150
0.669971301852335	0.0305720713733262
0.670232194103835	0.0304994575175166
0.670493086355335	0.0304268167727706
0.670753978606835	0.0303541493326984
0.671014870858336	0.0302814553872313
0.671275763109836	0.0302087351315541
0.671536655361336	0.0301359887574526
0.671797547612836	0.0300632164607364
0.672058439864336	0.0299904184299930
0.672319332115836	0.0299175948495237
0.672580224367336	0.0298447459161191
0.672841116618836	0.0297718718283295
0.673102008870337	0.0296989727750788
0.673362901121837	0.0296260489445235
0.673623793373337	0.0295531005337930
0.673884685624837	0.0294801277270644
0.674145577876337	0.0294071307149207
0.674406470127837	0.0293341097076001
0.674667362379337	0.0292610648908872
0.674928254630838	0.0291879964554302
0.675189146882338	0.0291149045960044
0.675450039133838	0.0290417895013165
0.675710931385338	0.0289686513709396
0.675971823636838	0.0288954903914528
0.676232715888338	0.0288223067547935
0.676493608139838	0.0287491006579134
0.676754500391338	0.0286758722929120
0.677015392642839	0.0286026218537812
0.677276284894339	0.0285293495350487
0.677537177145839	0.0284560555298171
0.677798069397339	0.0283827400292931
0.678058961648839	0.0283094032289323
0.678319853900339	0.0282360453245983
0.678580746151839	0.0281626665070897
0.678841638403339	0.0280892669672673
0.679102530654840	0.0280158468961496
0.679363422906340	0.0279424064883935
0.679624315157840	0.0278689459407591
0.679885207409340	0.0277954654419186
0.680146099660840	0.0277219651866927
0.680406991912340	0.0276484453685934
0.680667884163840	0.0275749061770514
0.680928776415340	0.0275013478103042
0.681189668666841	0.0274277704638699
0.681450560918341	0.0273541743274920
0.681711453169841	0.0272805595953699
0.681972345421341	0.0272069264629877
0.682233237672841	0.0271332751216234
0.682494129924341	0.0270596057706889
0.682755022175842	0.0269859186065967
0.683015914427341	0.0269122138153682
0.683276806678842	0.0268384915917627
0.683537698930342	0.0267647521344865
0.683798591181842	0.0266909956364823
0.684059483433342	0.0266172222905954
0.684320375684842	0.0265434322879781
0.684581267936342	0.0264696258195888
0.684842160187843	0.0263958030842427
0.685103052439342	0.0263219642784875
0.685363944690843	0.0262481095913831
0.685624836942343	0.0261742392150490
0.685885729193843	0.0261003533477843
0.686146621445343	0.0260264521842571
0.686407513696843	0.0259525359171900
0.686668405948343	0.0258786047423458
0.686929298199844	0.0258046588477933
0.687190190451344	0.0257306984302419
0.687451082702844	0.0256567236946580
0.687711974954344	0.0255827348322139
0.687972867205844	0.0255087320360159
0.688233759457344	0.0254347155021497
0.688494651708844	0.0253606854201277
0.688755543960344	0.0252866419861663
0.689016436211845	0.0252125854018726
0.689277328463345	0.0251385158606261
0.689538220714845	0.0250644335504593
0.689799112966345	0.0249903386639287
0.690060005217845	0.0249162313983229
0.690320897469345	0.0248421119514027
0.690581789720845	0.0247679805184109
0.690842681972345	0.0246938372941115
0.691103574223846	0.0246196824696418
0.691364466475346	0.0245455162353140
0.691625358726846	0.0244713387857393
0.691886250978346	0.0243971503205281
0.692147143229846	0.0243229510377733
0.692408035481346	0.0242487411298266
0.692668927732846	0.0241745207935560
0.692929819984346	0.0241002902232108
0.693190712235847	0.0240260496131771
0.693451604487347	0.0239517991583502
0.693712496738847	0.0238775390481064
0.693973388990347	0.0238032694873055
0.694234281241847	0.0237289906668613
0.694495173493347	0.0236547027725825
0.694756065744847	0.0235804060136689
0.695016957996348	0.0235061005826280
0.695277850247848	0.0234317866703846
0.695538742499348	0.0233574644712151
0.695799634750848	0.0232831341808329
0.696060527002348	0.0232087959967247
0.696321419253848	0.0231344501253411
0.696582311505348	0.0230600967528082
0.696843203756848	0.0229857360399537
0.697104096008349	0.0229113682016487
0.697364988259849	0.0228369934586408
0.697625880511349	0.0227626119957823
0.697886772762849	0.0226882240014378
0.698147665014349	0.0226138296731354
0.698408557265849	0.0225394292063562
0.698669449517349	0.0224650227957787
0.698930341768849	0.0223906106398620
0.699191234020350	0.0223161929507039
0.699452126271850	0.0222417699211521
0.699713018523350	0.0221673417201960
0.699973910774850	0.0220929085485528
0.700234803026350	0.0220184706047284
0.700495695277850	0.0219440280819011
0.700756587529350	0.0218695811850625
0.701017479780850	0.0217951301115613
0.701278372032351	0.0217206750596553
0.701539264283851	0.0216462162244619
0.701800156535351	0.0215717537948133
0.702061048786851	0.0214972879609068
0.702321941038351	0.0214228189212016
0.702582833289851	0.0213483468819842
0.702843725541351	0.0212738720343183
0.703104617792852	0.0211993945613715
0.703365510044352	0.0211249146646579
0.703626402295852	0.0210504325420400
0.703887294547352	0.0209759483917466
0.704148186798852	0.0209014624121109
0.704409079050352	0.0208269747892836
0.704669971301852	0.0207524857216387
0.704930863553353	0.0206779954122419
0.705191755804853	0.0206035040523505
0.705452648056353	0.0205290118379121
0.705713540307853	0.0204545189663562
0.705974432559353	0.0203800256304220
0.706235324810853	0.0203055320276837
0.706496217062353	0.0202310383621704
0.706757109313853	0.0201565448202093
0.707018001565354	0.0200820515820012
0.707278893816854	0.0200075588531114
0.707539786068354	0.0199330668295256
0.707800678319854	0.0198585757085619
0.708061570571354	0.0197840856943132
0.708322462822854	0.0197095969751973
0.708583355074354	0.0196351097430012
0.708844247325854	0.0195606241930302
0.709105139577355	0.0194861405225522
0.709366031828855	0.0194116589318162
0.709626924080355	0.0193371796124650
0.709887816331855	0.0192627027581991
0.710148708583355	0.0191882285713090
0.710409600834855	0.0191137572445843
0.710670493086355	0.0190392889735407
0.710931385337856	0.0189648239567189
0.711192277589356	0.0188903623829144
0.711453169840856	0.0188159044576509
0.711714062092356	0.0187414503755583
0.711974954343856	0.0186670003208770
0.712235846595356	0.0185925544970362
0.712496738846856	0.0185181130938625
0.712757631098357	0.0184436763032099
0.713018523349857	0.0183692443253844
0.713279415601357	0.0182948173623271
0.713540307852857	0.0182203956144542
0.713801200104357	0.0181459792655010
0.714062092355857	0.0180715685124863
0.714322984607357	0.0179971635596424
0.714583876858857	0.0179227645924736
0.714844769110357	0.0178483718037802
0.715105661361858	0.0177739854004727
0.715366553613358	0.0176996055749473
0.715627445864858	0.0176252325143752
0.715888338116358	0.0175508664171922
0.716149230367858	0.0174765074833588
0.716410122619358	0.0174021559094385
0.716671014870858	0.0173278118857972
0.716931907122358	0.0172534756207381
0.717192799373859	0.0171791473087305
0.717453691625359	0.0171048271215947
0.717714583876859	0.0170305152658169
0.717975476128359	0.0169562119444085
0.718236368379859	0.0168819173425006
0.718497260631359	0.0168076316577066
0.718758152882859	0.0167333550899387
0.719019045134359	0.0166590878244877
0.719279937385860	0.0165848300670412
0.719540829637360	0.0165105820199316
0.719801721888860	0.0164363438497177
0.720062614140360	0.0163621157605663
0.720323506391860	0.0162878979570260
0.720584398643360	0.0162136906221106
0.720845290894861	0.0161394939574440
0.721106183146360	0.0160653081685339
0.721367075397861	0.0159911334473212
0.721627967649361	0.0159169699758661
0.721888859900861	0.0158428179510276
0.722149752152361	0.0157686775765277
0.722410644403861	0.0156945490484470
0.722671536655361	0.0156204325574616
0.722932428906862	0.0155463282827198
0.723193321158362	0.0154722364316219
0.723454213409862	0.0153981572196682
0.723715105661362	0.0153240908219497
0.723975997912862	0.0152500374257023
0.724236890164362	0.0151759972274201
0.724497782415862	0.0151019704243835
0.724758674667362	0.0150279572117151
0.725019566918863	0.0149539577782845
0.725280459170363	0.0148799723462941
0.725541351421863	0.0148060010928499
0.725802243673363	0.0147320441757438
0.726063135924863	0.0146581018220483
0.726324028176363	0.0145841742306118
0.726584920427863	0.0145102615874744
0.726845812679363	0.0144363640909539
0.727106704930864	0.0143624819300858
0.727367597182364	0.0142886153003850
0.727628489433864	0.0142147643891633
0.727889381685364	0.0141409293973297
0.728150273936864	0.0140671105239908
0.728411166188364	0.0139933079468247
0.728672058439865	0.0139195218571359
0.728932950691364	0.0138457524706914
0.729193842942865	0.0137719999886047
0.729454735194365	0.0136982645848385
0.729715627445865	0.0136245464481008
0.729976519697365	0.0135508457817582
0.730237411948865	0.0134771627717344
0.730498304200365	0.0134034976119369
0.730759196451866	0.0133298505034258
0.731020088703365	0.0132562216398268
0.731280980954866	0.0131826112080845
0.731541873206366	0.0131090193880353
0.731802765457866	0.0130354463843863
0.732063657709366	0.0129618923979254
0.732324549960866	0.0128883576105883
0.732585442212366	0.0128148422124947
0.732846334463867	0.0127413464014770
0.733107226715367	0.0126678703700420
0.733368118966867	0.0125944143086606
0.733629011218367	0.0125209784137717
0.733889903469867	0.0124475628753827
0.734150795721367	0.0123741678843848
0.734411687972867	0.0123007936366801
0.734672580224367	0.0122274403257838
0.734933472475868	0.0121541081397526
0.735194364727368	0.0120807972666509
0.735455256978868	0.0120075078933838
0.735716149230368	0.0119342402218490
0.735977041481868	0.0118609944492790
0.736237933733368	0.0117877707324464
0.736498825984868	0.0117145692789257
0.736759718236368	0.0116413903248352
0.737020610487869	0.0115682340363812
0.737281502739369	0.0114951005980634
0.737542394990869	0.0114219902124023
0.737803287242369	0.0113489030589217
0.738064179493869	0.0112758393291429
0.738325071745369	0.0112027992157577
0.738585963996869	0.0111297829091951
0.738846856248369	0.0110567906008854
0.739107748499870	0.0109838225073353
0.739368640751370	0.0109108788085461
0.739629533002870	0.0108379596521801
0.739890425254370	0.0107650652508524
0.740151317505870	0.0106921958083570
0.740412209757370	0.0106193515038866
0.740673102008870	0.0105465325320792
0.740933994260371	0.0104737390784111
0.741194886511871	0.0104009713352809
0.741455778763371	0.0103282295014893
0.741716671014871	0.0102555137639763
0.741977563266371	0.0101828243110470
0.742238455517871	0.0101101613366331
0.742499347769371	0.0100375250482505
0.742760240020871	0.00996491562520183
0.743021132272372	0.00989233321940714
0.743282024523872	0.00981977803040545
0.743542916775372	0.00974725026809938
0.743803809026872	0.00967475011716857
0.744064701278372	0.00960227776473964
0.744325593529872	0.00952983340784125
0.744586485781372	0.00945741723518319
0.744847378032872	0.00938502942854462
0.745108270284373	0.00931267017810759
0.745369162535873	0.00924033967655303
0.745630054787373	0.00916803811204854
0.745890947038873	0.00909576567142220
0.746151839290373	0.00902352254141561
0.746412731541873	0.00895130890435770
0.746673623793373	0.00887912495089765
0.746934516044873	0.00880697087817400
0.747195408296374	0.00873484686922524
0.747456300547874	0.00866275311019945
0.747717192799374	0.00859068979337460
0.747978085050874	0.00851865710252119
0.748238977302374	0.00844665522525947
0.748499869553874	0.00837468435205958
0.748760761805375	0.00830274466719900
0.749021654056875	0.00823083636387227
0.749282546308375	0.00815895963700261
0.749543438559875	0.00808711466453045
0.749804330811375	0.00801530163164610
0.750065223062875	0.00794352073256458
0.750326115314375	0.00787177215106980
0.750587007565875	0.00780005606958270
0.750847899817376	0.00772837268039434
0.751108792068876	0.00765672217035133
0.751369684320376	0.00758510472095018
0.751630576571876	0.00751352052030002
0.751891468823376	0.00744196975408089
0.752152361074876	0.00737045261078164
0.752413253326376	0.00729896927962361
0.752674145577876	0.00722751994699639
0.752935037829377	0.00715610479506464
0.753195930080877	0.00708472399865453
0.753456822332377	0.00701337775379797
0.753717714583877	0.00694206625550263
0.753978606835377	0.00687078967657172
0.754239499086877	0.00679954820768646
0.754500391338377	0.00672834203348623
0.754761283589877	0.00665717133626260
0.755022175841378	0.00658603631083567
0.755283068092878	0.00651493713335217
0.755543960344378	0.00644387398466716
0.755804852595878	0.00637284705724162
0.756065744847378	0.00630185653533238
0.756326637098878	0.00623090260000542
0.756587529350378	0.00615998543272224
0.756848421601879	0.00608910522217528
0.757109313853379	0.00601826215879005
0.757370206104879	0.00594745642051530
0.757631098356379	0.00587668818924293
0.757891990607879	0.00580595764841609
0.758152882859379	0.00573526498420876
0.758413775110879	0.00566461034525441
0.758674667362379	0.00559399392643270
0.758935559613880	0.00552341597687745
0.759196451865380	0.00545287665442579
0.759457344116880	0.00538237612237448
0.759718236368380	0.00531191457133193
0.759979128619880	0.00524149217827441
0.760240020871380	0.00517110912869208
0.760500913122880	0.00510076560411489
0.760761805374380	0.00503046178682278
0.761022697625881	0.00496019786604783
0.761283589877381	0.00488997402552327
0.761544482128881	0.00481979044225701
0.761805374380381	0.00474964730013060
0.762066266631881	0.00467954479004028
0.762327158883381	0.00460948309143646
0.762588051134881	0.00453946236780322
0.762848943386381	0.00446948280767466
0.763109835637882	0.00439954460064391
0.763370727889382	0.00432964792673970
0.763631620140882	0.00425979296789708
0.763892512392382	0.00418997989792361
0.764153404643882	0.00412020890077169
0.764414296895382	0.00405048016211075
0.764675189146883	0.00398079386322819
0.764936081398382	0.00391115018196475
0.765196973649883	0.00384154929279155
0.765457865901383	0.00377199138202851
0.765718758152883	0.00370247663471359
0.765979650404383	0.00363300522692965
0.766240542655883	0.00356357734267331
0.766501434907383	0.00349419316510383
0.766762327158884	0.00342485287093051
0.767023219410383	0.00335555663884305
0.767284111661884	0.00328630464786021
0.767545003913384	0.00321709707461024
0.767805896164884	0.00314793409677100
0.768066788416384	0.00307881589624955
0.768327680667884	0.00300974265591338
0.768588572919384	0.00294071455191821
0.768849465170885	0.00287173176150143
0.769110357422385	0.00280279445027607
0.769371249673885	0.00273390280002881
0.769632141925385	0.00266505701881411
0.769893034176885	0.00259625727249334
0.770153926428385	0.00252750373425704
0.770414818679885	0.00245879658152530
0.770675710931385	0.00239013598078402
0.770936603182886	0.00232152212196241
0.771197495434386	0.00225295517959034
0.771458387685886	0.00218443532536229
0.771719279937386	0.00211596274260416
0.771980172188886	0.00204753761488894
0.772241064440386	0.00197916013399499
0.772501956691886	0.00191083046538699
0.772762848943386	0.00184254875939457
0.773023741194887	0.00177431521259867
0.773284633446387	0.00170613000752011
0.773545525697887	0.00163799331344030
0.773806417949387	0.00156990531492088
0.774067310200887	0.00150186618367401
0.774328202452387	0.00143387609451721
0.774589094703887	0.00136593522221295
0.774849986955387	0.00129804374712677
0.775110879206888	0.00123020185919142
0.775371771458388	0.00116240972367032
0.775632663709888	0.00109466749270584
0.775893555961388	0.00102697535609110
0.776154448212888	0.000959333499617394
0.776415340464388	0.000891742092084955
0.776676232715888	0.000824201317186254
0.776937124967389	0.000756711341232048
0.777198017218889	0.000689272334581198
0.777458909470389	0.000621884479660751
0.777719801721889	0.000554547946183339
0.777980693973389	0.000487262920033320
0.778241586224889	0.000420029572736454
0.778502478476389	0.000352848058987698
0.778763370727889	0.000285718564025950
0.779024262979390	0.000218641268810307
0.779285155230890	0.000151616343535530
0.779546047482390	8.46439610942483e-05
0.779806939733890	1.77242948473108e-05
0.780067831985390	-4.91424791955067e-05
0.780328724236890	-0.000115956187783695
0.780589616488390	-0.000182716657085109
0.780850508739890	-0.000249423717353890
0.781111400991391	-0.000316077197751206
0.781372293242891	-0.000382676918952317
0.781633185494391	-0.000449222706125595
0.781894077745891	-0.000515714391028425
0.782154969997391	-0.000582151802696794
0.782415862248891	-0.000648534768726253
0.782676754500391	-0.000714863112601309
0.782937646751891	-0.000781136663090514
0.783198539003392	-0.000847355252714960
0.783459431254892	-0.000913518707757355
0.783720323506392	-0.000979626854844299
0.783981215757892	-0.00104567952402220
0.784242108009392	-0.00111167654329148
0.784503000260892	-0.00117761773730607
0.784763892512392	-0.00124350293470248
0.785024784763893	-0.00130933196851325
0.785285677015393	-0.00137510466896627
0.785546569266893	-0.00144082086105059
0.785807461518393	-0.00150648037879510
0.786068353769893	-0.00157208305757194
0.786329246021393	-0.00163762871982349
0.786590138272893	-0.00170311719159025
0.786851030524394	-0.00176854830610915
0.787111922775894	-0.00183392189464683
0.787372815027394	-0.00189923778408111
0.787633707278894	-0.00196449580374073
0.787894599530394	-0.00202969579047964
0.788155491781894	-0.00209483756739621
0.788416384033394	-0.00215992095668549
0.788677276284894	-0.00222494580029311
0.788938168536395	-0.00228991193416634
0.789199060787895	-0.00235481918495829
0.789459953039395	-0.00241966738318194
0.789720845290895	-0.00248445636576938
0.789981737542395	-0.00254918596425906
0.790242629793895	-0.00261385599925215
0.790503522045395	-0.00267846630274690
0.790764414296895	-0.00274301671511864
0.791025306548396	-0.00280750706700899
0.791286198799896	-0.00287193718965367
0.791547091051396	-0.00293630691526991
0.791807983302896	-0.00300061607617724
0.792068875554396	-0.00306486450697169
0.792329767805896	-0.00312905205693975
0.792590660057396	-0.00319317854617008
0.792851552308897	-0.00325724377850433
0.793112444560397	-0.00332124760695605
0.793373336811897	-0.00338518986518092
0.793634229063397	-0.00344907038772521
0.793895121314897	-0.00351288902320093
0.794156013566397	-0.00357664559354390
0.794416905817897	-0.00364033992858614
0.794677798069397	-0.00370397185527258
0.794938690320898	-0.00376754120816766
0.795199582572398	-0.00383104783940059
0.795460474823898	-0.00389449158193241
0.795721367075398	-0.00395787226232113
0.795982259326898	-0.00402118971734047
0.796243151578398	-0.00408444378007432
0.796504043829898	-0.00414763428572569
0.796764936081398	-0.00421076106976439
0.797025828332899	-0.00427382396501575
0.797286720584399	-0.00433682280640593
0.797547612835899	-0.00439975742924746
0.797808505087399	-0.00446262767091929
0.798069397338899	-0.00452543336214679
0.798330289590399	-0.00458817434116343
0.798591181841899	-0.00465085045193659
0.798852074093399	-0.00471346152190629
0.799112966344900	-0.00477600738350274
0.799373858596400	-0.00483848787792991
0.799634750847900	-0.00490090284441761
0.799895643099400	-0.00496325212258301
0.800156535350900	-0.00502553554433241
0.800417427602400	-0.00508775294515573
0.800678319853900	-0.00514990416577854
0.800939212105400	-0.00521198904089997
0.801200104356901	-0.00527400740770947
0.801460996608401	-0.00533595909743240
0.801721888859901	-0.00539784394524029
0.801982781111401	-0.00545966180333719
0.802243673362901	-0.00552141251147295
0.802504565614401	-0.00558309589355873
0.802765457865902	-0.00564471179536894
0.803026350117401	-0.00570626007056410
0.803287242368902	-0.00576774054887842
0.803548134620402	-0.00582915305640060
0.803809026871902	-0.00589049743454579
0.804069919123402	-0.00595177352849641
0.804330811374902	-0.00601298117819557
0.804591703626402	-0.00607412021922234
0.804852595877903	-0.00613519048882328
0.805113488129403	-0.00619619183279371
0.805374380380903	-0.00625712408494968
0.805635272632403	-0.00631798708017606
0.805896164883903	-0.00637878066712778
0.806157057135403	-0.00643950468772422
0.806417949386903	-0.00650015897940665
0.806678841638403	-0.00656074338232145
0.806939733889904	-0.00662125773796326
0.807200626141404	-0.00668170188533518
0.807461518392904	-0.00674207566203467
0.807722410644404	-0.00680237890927526
0.807983302895904	-0.00686261147268871
0.808244195147404	-0.00692277319697256
0.808505087398904	-0.00698286392222639
0.808765979650404	-0.00704288348602390
0.809026871901905	-0.00710283172677531
0.809287764153405	-0.00716270848198070
0.809548656404905	-0.00722251360063218
0.809809548656405	-0.00728224694290201
0.810070440907905	-0.00734190834488720
0.810331333159405	-0.00740149763004982
0.810592225410906	-0.00746101464627609
0.810853117662405	-0.00752045923992364
0.811114009913906	-0.00757983125207295
0.811374902165406	-0.00763913051952020
0.811635794416906	-0.00769835688961127
0.811896686668406	-0.00775751022498201
0.812157578919906	-0.00781659035867639
0.812418471171406	-0.00787559711229371
0.812679363422907	-0.00793453034154315
0.812940255674406	-0.00799338991478951
0.813201147925907	-0.00805217566400612
0.813462040177407	-0.00811088742271674
0.813722932428907	-0.00816952503933533
0.813983824680407	-0.00822808836150062
0.814244716931907	-0.00828657722152507
0.814505609183407	-0.00834499146746839
0.814766501434907	-0.00840333096886907
0.815027393686408	-0.00846159555955188
0.815288285937908	-0.00851978507649320
0.815549178189408	-0.00857789936944643
0.815810070440908	-0.00863593828415289
0.816070962692408	-0.00869390166942009
0.816331854943908	-0.00875178937598533
0.816592747195408	-0.00880960124619201
0.816853639446908	-0.00886733711976019
0.817114531698409	-0.00892499684451165
0.817375423949909	-0.00898258027279965
0.817636316201409	-0.00904008725219340
0.817897208452909	-0.00909751762075174
0.818158100704409	-0.00915487122580724
0.818418992955909	-0.00921214791393673
0.818679885207409	-0.00926934753254255
0.818940777458909	-0.00932646994170366
0.819201669710410	-0.00938351499464309
0.819462561961910	-0.00944048252943597
0.819723454213410	-0.00949737238762000
0.819984346464910	-0.00955418442358518
0.820245238716410	-0.00961091848761769
0.820506130967910	-0.00966757442218377
0.820767023219410	-0.00972415207689245
0.821027915470911	-0.00978065130428735
0.821288807722411	-0.00983707195433456
0.821549699973911	-0.00989341387733455
0.821810592225411	-0.00994967692117071
0.822071484476911	-0.0100058609338048
0.822332376728411	-0.0100619657613226
0.822593268979911	-0.0101179912564902
0.822854161231412	-0.0101739372748409
0.823115053482912	-0.0102298036621651
0.823375945734412	-0.0102855902656963
0.823636837985912	-0.0103412969491378
0.823897730237412	-0.0103969235630763
0.824158622488912	-0.0104524699402855
0.824419514740412	-0.0105079359339173
0.824680406991912	-0.0105633214041183
0.824941299243413	-0.0106186262069235
0.825202191494913	-0.0106738501875776
0.825463083746413	-0.0107289931896579
0.825723975997913	-0.0107840550684889
0.825984868249413	-0.0108390356880395
0.826245760500913	-0.0108939349073392
0.826506652752413	-0.0109487525693398
0.826767545003913	-0.0110034885238092
0.827028437255414	-0.0110581426024422
0.827289329506914	-0.0111127146700759
0.827550221758414	-0.0111672046211090
0.827811114009914	-0.0112216122898402
0.828072006261414	-0.0112759375146094
0.828332898512914	-0.0113301801566042
0.828593790764414	-0.0113843400710216
0.828854683015914	-0.0114384171135654
0.829115575267415	-0.0114924111352636
0.829376467518915	-0.0115463219873959
0.829637359770415	-0.0116001495263664
0.829898252021915	-0.0116538936120962
0.830159144273415	-0.0117075541043676
0.830420036524915	-0.0117611308516134
0.830680928776415	-0.0118146237037321
0.830941821027916	-0.0118680325220708
0.831202713279416	-0.0119213571710051
0.831463605530916	-0.0119745975024409
0.831724497782416	-0.0120277533583568
0.831985390033916	-0.0120808246028089
0.832246282285416	-0.0121338111013324
0.832507174536916	-0.0121867127071250
0.832768066788417	-0.0122395292799842
0.833028959039917	-0.0122922606927387
0.833289851291417	-0.0123449068008124
0.833550743542917	-0.0123974674314392
0.833811635794417	-0.0124499424375150
0.834072528045917	-0.0125023317034072
0.834333420297417	-0.0125546350806878
0.834594312548917	-0.0126068524125796
0.834855204800418	-0.0126589835810245
0.835116097051918	-0.0127110284453209
0.835376989303418	-0.0127629868491926
0.835637881554918	-0.0128148586585184
0.835898773806418	-0.0128666437383324
0.836159666057918	-0.0129183419415493
0.836420558309418	-0.0129699531269120
0.836681450560918	-0.0130214771609721
0.836942342812419	-0.0130729139012344
0.837203235063919	-0.0131242632306898
0.837464127315419	-0.0131755250095215
0.837725019566919	-0.0132266990603777
0.837985911818419	-0.0132777852455243
0.838246804069919	-0.0133287834390316
0.838507696321419	-0.0133796935082758
0.838768588572920	-0.0134305153176407
0.839029480824420	-0.0134812487237607
0.839290373075920	-0.0135318935857294
0.839551265327420	-0.0135824497668513
0.839812157578920	-0.0136329171428930
0.840073049830420	-0.0136832955759402
0.840333942081920	-0.0137335849164880
0.840594834333420	-0.0137837850350056
0.840855726584921	-0.0138338957972660
0.841116618836421	-0.0138839170647848
0.841377511087921	-0.0139338486927215
0.841638403339421	-0.0139836905361051
0.841899295590921	-0.0140334424817133
0.842160187842421	-0.0140831044076378
0.842421080093921	-0.0141326761627292
0.842681972345421	-0.0141821576044657
0.842942864596922	-0.0142315486100404
0.843203756848422	-0.0142808490480033
0.843464649099922	-0.0143300587640897
0.843725541351422	-0.0143791776240705
0.843986433602922	-0.0144282055146868
0.844247325854422	-0.0144771422989058
0.844508218105922	-0.0145259878491628
0.844769110357422	-0.0145747420186843
0.845030002608923	-0.0146234046544938
0.845290894860423	-0.0146719756514291
0.845551787111923	-0.0147204548781180
0.845812679363423	-0.0147688421924504
0.846073571614923	-0.0148171374664352
0.846334463866423	-0.0148653405635825
0.846595356117923	-0.0149134513542114
0.846856248369423	-0.0149614697075332
0.847117140620924	-0.0150093954883323
0.847378032872424	-0.0150572285710719
0.847638925123924	-0.0151049688306410
0.847899817375424	-0.0151526161330961
0.848160709626924	-0.0152001703452986
0.848421601878424	-0.0152476313382061
0.848682494129925	-0.0152949989845906
0.848943386381424	-0.0153422731576179
0.849204278632925	-0.0153894537369095
0.849465170884425	-0.0154365405883976
0.849726063135925	-0.0154835335651752
0.849986955387425	-0.0155304325261683
0.850247847638925	-0.0155772373554289
0.850508739890425	-0.0156239479404992
0.850769632141926	-0.0156705641480260
0.851030524393426	-0.0157170858712969
0.851291416644926	-0.0157635129759926
0.851552308896426	-0.0158098453189397
0.851813201147926	-0.0158560827864091
0.852074093399426	-0.0159022252449858
0.852334985650926	-0.0159482725650273
0.852595877902426	-0.0159942246213653
0.852856770153927	-0.0160400812912854
0.853117662405427	-0.0160858424501325
0.853378554656927	-0.0161315079654949
0.853639446908427	-0.0161770777175725
0.853900339159927	-0.0162225515871603
0.854161231411427	-0.0162679294449236
0.854422123662927	-0.0163132111691493
0.854683015914427	-0.0163583966353502
0.854943908165928	-0.0164034857116258
0.855204800417428	-0.0164484782811652
0.855465692668928	-0.0164933742252220
0.855726584920428	-0.0165381734081183
0.855987477171928	-0.0165828757094049
0.856248369423428	-0.0166274810205073
0.856509261674928	-0.0166719892190435
0.856770153926428	-0.0167164001708007
0.857031046177929	-0.0167607137513925
0.857291938429429	-0.0168049298459634
0.857552830680929	-0.0168490483307414
0.857813722932429	-0.0168930690826030
0.858074615183929	-0.0169369919716891
0.858335507435429	-0.0169808168870224
0.858596399686929	-0.0170245437269271
0.858857291938429	-0.0170681723545481
0.859118184189930	-0.0171117026416056
0.859379076441430	-0.0171551344850537
0.859639968692930	-0.0171984677893861
0.859900860944430	-0.0172417024096437
0.860161753195930	-0.0172848381882839
0.860422645447430	-0.0173278750336672
0.860683537698930	-0.0173708128406896
0.860944429950431	-0.0174136514969269
0.861205322201931	-0.0174563908754596
0.861466214453431	-0.0174990308291415
0.861727106704931	-0.0175415712606457
0.861987998956431	-0.0175840120705088
0.862248891207931	-0.0176263531344377
0.862509783459431	-0.0176685943320653
0.862770675710931	-0.0177107355477288
0.863031567962432	-0.0177527766617495
0.863292460213932	-0.0177947175495681
0.863553352465432	-0.0178365581024435
0.863814244716932	-0.0178782982211684
0.864075136968432	-0.0179199377879655
0.864336029219932	-0.0179614766806128
0.864596921471432	-0.0180029147822208
0.864857813722932	-0.0180442519811562
0.865118705974433	-0.0180854881676035
0.865379598225933	-0.0181266232240003
0.865640490477433	-0.0181676570330370
0.865901382728933	-0.0182085894809759
0.866162274980433	-0.0182494204590005
0.866423167231933	-0.0182901498594530
0.866684059483433	-0.0183307775644049
0.866944951734934	-0.0183713034649110
0.867205843986434	-0.0184117274730977
0.867466736237934	-0.0184520494627838
0.867727628489434	-0.0184922692864858
0.867988520740934	-0.0185323868425962
0.868249412992434	-0.0185724020443982
0.868510305243934	-0.0186123147768058
0.868771197495435	-0.0186521249239241
0.869032089746935	-0.0186918323845487
0.869292981998435	-0.0187314370465747
0.869553874249935	-0.0187709387936448
0.869814766501435	-0.0188103375172724
0.870075658752935	-0.0188496331131050
0.870336551004435	-0.0188888254697974
0.870597443255935	-0.0189279144798851
0.870858335507436	-0.0189669000404537
0.871119227758936	-0.0190057820314881
0.871380120010436	-0.0190445603543675
0.871641012261936	-0.0190832349221972
0.871901904513436	-0.0191218056088499
0.872162796764936	-0.0191602722989893
0.872423689016436	-0.0191986349002836
0.872684581267936	-0.0192368933027464
0.872945473519437	-0.0192750473983238
0.873206365770937	-0.0193130970810688
0.873467258022437	-0.0193510422461176
0.873728150273937	-0.0193888827975987
0.873989042525437	-0.0194266186276195
0.874249934776937	-0.0194642496244696
0.874510827028437	-0.0195017756852381
0.874771719279937	-0.0195391967074348
0.875032611531438	-0.0195765125886168
0.875293503782938	-0.0196137232207819
0.875554396034438	-0.0196508285075423
0.875815288285938	-0.0196878283581591
0.876076180537438	-0.0197247226614391
0.876337072788938	-0.0197615113086920
0.876597965040438	-0.0197981942001093
0.876858857291939	-0.0198347712357747
0.877119749543439	-0.0198712423180172
0.877380641794939	-0.0199076073454627
0.877641534046439	-0.0199438662168988
0.877902426297939	-0.0199800188282013
0.878163318549439	-0.0200160650758101
0.878424210800939	-0.0200520048719997
0.878685103052439	-0.0200878381148350
0.878945995303940	-0.0201235646941882
0.879206887555440	-0.0201591845161796
0.879467779806940	-0.0201946974854009
0.879728672058440	-0.0202301035015692
0.879989564309940	-0.0202654024671540
0.880250456561440	-0.0203005942849745
0.880511348812940	-0.0203356788575691
0.880772241064440	-0.0203706560909564
0.881033133315941	-0.0204055258904123
0.881294025567441	-0.0204402881508895
0.881554917818941	-0.0204749427706876
0.881815810070441	-0.0205094896512977
0.882076702321941	-0.0205439287013750
0.882337594573441	-0.0205782598410410
0.882598486824941	-0.0206124829745103
0.882859379076441	-0.0206465979989870
0.883120271327942	-0.0206806048085709
0.883381163579442	-0.0207145033081493
0.883642055830942	-0.0207482934089534
0.883902948082442	-0.0207819750220287
0.884163840333942	-0.0208155480610143
0.884424732585442	-0.0208490124251420
0.884685624836943	-0.0208823680166589
0.884946517088442	-0.0209156147476552
0.885207409339943	-0.0209487525394150
0.885468301591443	-0.0209817812908537
0.885729193842943	-0.0210147008855810
0.885990086094443	-0.0210475112487227
0.886250978345943	-0.0210802123038725
0.886511870597443	-0.0211128039480559
0.886772762848944	-0.0211452860902336
0.887033655100443	-0.0211776586441402
0.887294547351944	-0.0212099215129767
0.887555439603444	-0.0212420745987501
0.887816331854944	-0.0212741178318536
0.888077224106444	-0.0213060511375692
0.888338116357944	-0.0213378744053694
0.888599008609444	-0.0213695875467640
0.888859900860945	-0.0214011904728816
0.889120793112445	-0.0214326830852686
0.889381685363945	-0.0214640653100214
0.889642577615445	-0.0214953370602750
0.889903469866945	-0.0215264982444311
0.890164362118445	-0.0215575487784624
0.890425254369945	-0.0215884885760725
0.890686146621445	-0.0216193175516258
0.890947038872946	-0.0216500356067876
0.891207931124446	-0.0216806426593578
0.891468823375946	-0.0217111386446949
0.891729715627446	-0.0217415234723494
0.891990607878946	-0.0217717970478180
0.892251500130446	-0.0218019592946718
0.892512392381946	-0.0218320101291134
0.892773284633446	-0.0218619494566082
0.893034176884947	-0.0218917771950757
0.893295069136447	-0.0219214932645366
0.893555961387947	-0.0219510975790589
0.893816853639447	-0.0219805900633549
0.894077745890947	-0.0220099706340741
0.894338638142447	-0.0220392392004334
0.894599530393947	-0.0220683956723944
0.894860422645447	-0.0220974399782843
0.895121314896948	-0.0221263720501397
0.895382207148448	-0.0221551918004659
0.895643099399948	-0.0221838991587803
0.895903991651448	-0.0222124940372652
0.896164883902948	-0.0222409763431295
0.896425776154448	-0.0222693460078567
0.896686668405948	-0.0222976029514588
0.896947560657449	-0.0223257470910786
0.897208452908949	-0.0223537783502917
0.897469345160449	-0.0223816966456288
0.897730237411949	-0.0224095019017980
0.897991129663449	-0.0224371940426975
0.898252021914949	-0.0224647729862583
0.898512914166449	-0.0224922386647740
0.898773806417949	-0.0225195909998280
0.899034698669450	-0.0225468299072343
0.899295590920950	-0.0225739552998795
0.899556483172450	-0.0226009671127536
0.899817375423950	-0.0226278652975323
0.900078267675450	-0.0226546497620445
0.900339159926950	-0.0226813204142548
0.900600052178450	-0.0227078771842213
0.900860944429950	-0.0227343199968200
0.901121836681451	-0.0227606487815466
0.901382728932951	-0.0227868634688671
0.901643621184451	-0.0228129639787797
0.901904513435951	-0.0228389502364673
0.902165405687451	-0.0228648221777417
0.902426297938951	-0.0228905797089533
0.902687190190451	-0.0229162227611214
0.902948082441951	-0.0229417512932989
0.903208974693452	-0.0229671652147793
0.903469866944952	-0.0229924644513608
0.903730759196452	-0.0230176489389762
0.903991651447952	-0.0230427185981999
0.904252543699452	-0.0230676733597668
0.904513435950952	-0.0230925131504183
0.904774328202452	-0.0231172379030145
0.905035220453953	-0.0231418475480089
0.905296112705453	-0.0231663420172835
0.905557004956953	-0.0231907212381374
0.905817897208453	-0.0232149851389273
0.906078789459953	-0.0232391336567330
0.906339681711453	-0.0232631667367834
0.906600573962953	-0.0232870843053238
0.906861466214454	-0.0233108862656839
0.907122358465954	-0.0233345725439846
0.907383250717454	-0.0233581430942167
0.907644142968954	-0.0233815978713944
0.907905035220454	-0.0234049367974733
0.908165927471954	-0.0234281597972133
0.908426819723454	-0.0234512668097182
0.908687711974954	-0.0234742577663191
0.908948604226455	-0.0234971326031742
0.909209496477955	-0.0235198912495644
0.909470388729455	-0.0235425336349166
0.909731280980955	-0.0235650597098815
0.909992173232455	-0.0235874693998286
0.910253065483955	-0.0236097626262496
0.910513957735455	-0.0236319393464579
0.910774849986955	-0.0236539995182234
0.911035742238456	-0.0236759430762124
0.911296634489956	-0.0236977699392913
0.911557526741456	-0.0237194800295111
0.911818418992956	-0.0237410732951855
0.912079311244456	-0.0237625496845446
0.912340203495956	-0.0237839091358317
0.912601095747456	-0.0238051516047398
0.912861987998957	-0.0238262770191018
0.913122880250457	-0.0238472853073583
0.913383772501957	-0.0238681764149221
0.913644664753457	-0.0238889502826062
0.913905557004957	-0.0239096068514716
0.914166449256457	-0.0239301460408695
0.914427341507957	-0.0239505677825002
0.914688233759457	-0.0239708720586540
0.914949126010958	-0.0239910588141311
0.915210018262458	-0.0240111279526073
0.915470910513958	-0.0240310794435805
0.915731802765458	-0.0240509132546260
0.915992695016958	-0.0240706293024899
0.916253587268458	-0.0240902275241384
0.916514479519958	-0.0241097078648798
0.916775371771458	-0.0241290702468238
0.917036264022959	-0.0241483146320921
0.917297156274459	-0.0241674409768008
0.917558048525959	-0.0241864492126291
0.917818940777459	-0.0242053393023421
0.918079833028959	-0.0242241111702313
0.918340725280459	-0.0242427647652577
0.918601617531959	-0.0242613000579554
0.918862509783459	-0.0242797169790875
0.919123402034960	-0.0242980154732866
0.919384294286460	-0.0243161954877488
0.919645186537960	-0.0243342569701547
0.919906078789460	-0.0243521998635728
0.920166971040960	-0.0243700240997861
0.920427863292460	-0.0243877296366198
0.920688755543960	-0.0244053164302075
0.920949647795460	-0.0244227844236410
0.921210540046961	-0.0244401336046177
0.921471432298461	-0.0244573639168581
0.921732324549961	-0.0244744752668743
0.921993216801461	-0.0244914676147001
0.922254109052961	-0.0245083408990948
0.922515001304461	-0.0245250950639419
0.922775893555962	-0.0245417300970354
0.923036785807461	-0.0245582459413941
0.923297678058962	-0.0245746425437821
0.923558570310462	-0.0245909198843949
0.923819462561962	-0.0246070778963024
0.924080354813462	-0.0246231165036506
0.924341247064962	-0.0246390356619951
0.924602139316462	-0.0246548353525627
0.924863031567963	-0.0246705155204666
0.925123923819463	-0.0246860761155799
0.925384816070963	-0.0247015171183613
0.925645708322463	-0.0247168384640932
0.925906600573963	-0.0247320400857684
0.926167492825463	-0.0247471219507119
0.926428385076963	-0.0247620840190101
0.926689277328463	-0.0247769262323896
0.926950169579964	-0.0247916485709214
0.927211061831464	-0.0248062509990177
0.927471954082964	-0.0248207334433130
0.927732846334464	-0.0248350958578488
0.927993738585964	-0.0248493382256265
0.928254630837464	-0.0248634605023155
0.928515523088964	-0.0248774626357238
0.928776415340464	-0.0248913445852608
0.929037307591965	-0.0249051063047785
0.929298199843465	-0.0249187477515054
0.929559092094965	-0.0249322688921095
0.929819984346465	-0.0249456697062306
0.930080876597965	-0.0249589501387359
0.930341768849465	-0.0249721101409730
0.930602661100966	-0.0249851496623065
0.930863553352465	-0.0249980686559219
0.931124445603966	-0.0250108671013312
0.931385337855466	-0.0250235449650964
0.931646230106966	-0.0250361022263712
0.931907122358466	-0.0250485388401790
0.932168014609966	-0.0250608547452757
0.932428906861466	-0.0250730499034389
0.932689799112967	-0.0250851242820351
0.932950691364466	-0.0250970778698663
0.933211583615967	-0.0251089106276868
0.933472475867467	-0.0251206224934053
0.933733368118967	-0.0251322134375817
0.933994260370467	-0.0251436834238083
0.934255152621967	-0.0251550324194704
0.934516044873467	-0.0251662604024259
0.934776937124968	-0.0251773673383981
0.935037829376468	-0.0251883531989606
0.935298721627968	-0.0251992179358125
0.935559613879468	-0.0252099614959353
0.935820506130968	-0.0252205838681324
0.936081398382468	-0.0252310850200348
0.936342290633968	-0.0252414649085635
0.936603182885468	-0.0252517235197819
0.936864075136969	-0.0252618608185642
0.937124967388469	-0.0252718767557680
0.937385859639969	-0.0252817713156996
0.937646751891469	-0.0252915444866370
0.937907644142969	-0.0253011962130504
0.938168536394469	-0.0253107264493374
0.938429428645969	-0.0253201351760928
0.938690320897469	-0.0253294223685193
0.938951213148970	-0.0253385880158603
0.939212105400470	-0.0253476320882612
0.939472997651970	-0.0253565545182615
0.939733889903470	-0.0253653552937523
0.939994782154970	-0.0253740344158245
0.940255674406470	-0.0253825918160620
0.940516566657970	-0.0253910274689944
0.940777458909470	-0.0253993413718772
0.941038351160971	-0.0254075334871037
0.941299243412471	-0.0254156037894986
0.941560135663971	-0.0254235522528256
0.941821027915471	-0.0254313788560380
0.942081920166971	-0.0254390835862439
0.942342812418471	-0.0254466664078801
0.942603704669971	-0.0254541272802473
0.942864596921472	-0.0254614661782371
0.943125489172972	-0.0254686830944222
0.943386381424472	-0.0254757780203286
0.943647273675972	-0.0254827509069419
0.943908165927472	-0.0254896017209658
0.944169058178972	-0.0254963304614459
0.944429950430472	-0.0255029371046189
0.944690842681972	-0.0255094216229527
0.944951734933473	-0.0255157839931753
0.945212627184973	-0.0255220241811703
0.945473519436473	-0.0255281421779231
0.945734411687973	-0.0255341379832006
0.945995303939473	-0.0255400115623119
0.946256196190973	-0.0255457628873557
0.946517088442473	-0.0255513919428530
0.946777980693973	-0.0255568987041059
0.947038872945474	-0.0255622831618693
0.947299765196974	-0.0255675453052854
0.947560657448474	-0.0255726850975848
0.947821549699974	-0.0255777025154232
0.948082441951474	-0.0255825975518258
0.948343334202974	-0.0255873701895220
0.948604226454474	-0.0255920204116887
0.948865118705974	-0.0255965482014908
0.949126010957475	-0.0256009535484902
0.949386903208975	-0.0256052364368143
0.949647795460475	-0.0256093968435640
0.949908687711975	-0.0256134347572126
0.950169579963475	-0.0256173501609219
0.950430472214975	-0.0256211430414059
0.950691364466475	-0.0256248133830872
0.950952256717976	-0.0256283611642408
0.951213148969476	-0.0256317863758803
0.951474041220976	-0.0256350890091898
0.951734933472476	-0.0256382690528488
0.951995825723976	-0.0256413264910245
0.952256717975476	-0.0256442613179256
0.952517610226976	-0.0256470735153559
0.952778502478477	-0.0256497630630044
0.953039394729977	-0.0256523299606802
0.953300286981477	-0.0256547741963866
0.953561179232977	-0.0256570957605225
0.953822071484477	-0.0256592946374365
0.954082963735977	-0.0256613708146369
0.954343855987477	-0.0256633242898562
0.954604748238977	-0.0256651550562949
0.954865640490478	-0.0256668631003496
0.955126532741978	-0.0256684484043092
0.955387424993478	-0.0256699109649872
0.955648317244978	-0.0256712507765188
0.955909209496478	-0.0256724678260264
0.956170101747978	-0.0256735621130985
0.956430993999478	-0.0256745336293514
0.956691886250978	-0.0256753823642763
0.956952778502479	-0.0256761083147862
0.957213670753979	-0.0256767114732761
0.957474563005479	-0.0256771918392800
0.957735455256979	-0.0256775494067635
0.957996347508479	-0.0256777841668171
0.958257239759979	-0.0256778961143509
0.958518132011479	-0.0256778852434020
0.958779024262980	-0.0256777515562683
0.959039916514480	-0.0256774950493096
0.959300808765980	-0.0256771157159236
0.959561701017480	-0.0256766135512987
0.959822593268980	-0.0256759885549785
0.960083485520480	-0.0256752407310636
0.960344377771980	-0.0256743700799367
0.960605270023480	-0.0256733765959383
0.960866162274981	-0.0256722602672229
0.961127054526481	-0.0256710210951611
0.961387946777981	-0.0256696590835645
0.961648839029481	-0.0256681742275305
0.961909731280981	-0.0256665665292106
0.962170623532481	-0.0256648359904645
0.962431515783981	-0.0256629826067693
0.962692408035481	-0.0256610063863991
0.962953300286982	-0.0256589073389362
0.963214192538482	-0.0256566854509404
0.963475084789982	-0.0256543407189579
0.963735977041482	-0.0256518731580629
0.963996869292982	-0.0256492827755395
0.964257761544482	-0.0256465695660078
0.964518653795982	-0.0256437335312183
0.964779546047482	-0.0256407746779356
0.965040438298983	-0.0256376930110000
0.965301330550483	-0.0256344885385209
0.965562222801983	-0.0256311612570479
0.965823115053483	-0.0256277111708874
0.966084007304983	-0.0256241382930892
0.966344899556483	-0.0256204426242395
0.966605791807983	-0.0256166241583782
0.966866684059483	-0.0256126829093945
0.967127576310984	-0.0256086189059300
0.967388468562484	-0.0256044321459698
0.967649360813984	-0.0256001226362586
0.967910253065484	-0.0255956903783839
0.968171145316984	-0.0255911353667223
0.968432037568484	-0.0255864576367547
0.968692929819984	-0.0255816571744559
0.968953822071484	-0.0255767339886463
0.969214714322985	-0.0255716881347810
0.969475606574485	-0.0255665196002048
0.969736498825985	-0.0255612283796962
0.969997391077485	-0.0255558144996929
0.970258283328985	-0.0255502779715233
0.970519175580485	-0.0255446187844567
0.970780067831985	-0.0255388369432571
0.971040960083486	-0.0255329324755315
0.971301852334986	-0.0255269053992228
0.971562744586486	-0.0255207557300144
0.971823636837986	-0.0255144834802881
0.972084529089486	-0.0255080886670507
0.972345421340986	-0.0255015712915962
0.972606313592486	-0.0254949313599557
0.972867205843987	-0.0254881689015527
0.973128098095487	-0.0254812839326324
0.973388990346987	-0.0254742764661329
0.973649882598487	-0.0254671465125237
0.973910774849987	-0.0254598940803415
0.974171667101487	-0.0254525191890661
0.974432559352987	-0.0254450218537825
0.974693451604487	-0.0254374020933208
0.974954343855988	-0.0254296599228081
0.975215236107488	-0.0254217953651067
0.975476128358988	-0.0254138084395575
0.975737020610488	-0.0254056991589948
0.975997912861988	-0.0253974675440696
0.976258805113488	-0.0253891136041233
0.976519697364988	-0.0253806373667970
0.976780589616488	-0.0253720388650877
0.977041481867989	-0.0253633181232819
0.977302374119489	-0.0253544751342940
0.977563266370989	-0.0253455099271611
0.977824158622489	-0.0253364225346616
0.978085050873989	-0.0253272129522065
0.978345943125489	-0.0253178812177903
0.978606835376989	-0.0253084273456342
0.978867727628489	-0.0252988513467698
0.979128619879990	-0.0252891532536456
0.979389512131490	-0.0252793331077198
0.979650404382990	-0.0252693909430019
0.979911296634490	-0.0252593267424331
0.980172188885990	-0.0252491405207125
0.980433081137490	-0.0252388323433349
0.980693973388990	-0.0252284022286710
0.980954865640491	-0.0252178501809865
0.981215757891991	-0.0252071762500832
0.981476650143491	-0.0251963804658467
0.981737542394991	-0.0251854628257544
0.981998434646491	-0.0251744233577190
0.982259326897991	-0.0251632620894400
0.982520219149491	-0.0251519790445231
0.982781111400991	-0.0251405742787189
0.983042003652492	-0.0251290478027987
0.983302895903992	-0.0251173996152891
0.983563788155492	-0.0251056297613439
0.983824680406992	-0.0250937382872784
0.984085572658492	-0.0250817252078526
0.984346464909992	-0.0250695905509942
0.984607357161492	-0.0250573343618961
0.984868249412992	-0.0250449566625054
0.985129141664493	-0.0250324574917558
0.985390033915993	-0.0250198368702085
0.985650926167493	-0.0250070948288512
0.985911818418993	-0.0249942314097265
0.986172710670493	-0.0249812466106407
0.986433602921993	-0.0249681404589147
0.986694495173493	-0.0249549130201328
0.986955387424993	-0.0249415643213058
0.987216279676494	-0.0249280943802875
0.987477171927994	-0.0249145032458739
0.987738064179494	-0.0249007909665139
0.987998956430994	-0.0248869575546639
0.988259848682494	-0.0248730030182882
0.988520740933994	-0.0248589274216521
0.988781633185495	-0.0248447308210531
0.989042525436994	-0.0248304132287327
0.989303417688495	-0.0248159746484536
0.989564309939995	-0.0248014151223931
0.989825202191495	-0.0247867347057780
0.990086094442995	-0.0247719334354801
0.990346986694495	-0.0247570113674523
0.990607878945995	-0.0247419685311845
0.990868771197496	-0.0247268049496903
0.991129663448995	-0.0247115206722947
0.991390555700496	-0.0246961157060611
0.991651447951996	-0.0246805900974748
0.991912340203496	-0.0246649439404365
0.992173232454996	-0.0246491772482932
0.992434124706496	-0.0246332900114600
0.992695016957996	-0.0246172822974137
0.992955909209497	-0.0246011541482248
0.993216801460997	-0.0245849056024081
0.993477693712497	-0.0245685367266870
0.993738585963997	-0.0245520475406677
0.993999478215497	-0.0245354381053466
0.994260370466997	-0.0245187084382743
0.994521262718497	-0.0245018585692936
0.994782154969997	-0.0244848885898054
0.995043047221498	-0.0244677984941268
0.995303939472998	-0.0244505883178001
0.995564831724498	-0.0244332581431579
0.995825723975998	-0.0244158079845924
0.996086616227498	-0.0243982379006246
0.996347508478998	-0.0243805479330750
0.996608400730498	-0.0243627380961352
0.996869292981998	-0.0243448084636475
0.997130185233499	-0.0243267590937789
0.997391077484999	-0.0243085900308838
0.997651969736499	-0.0242903013111059
0.997912861987999	-0.0242718929517962
0.998173754239499	-0.0242533649921398
0.998434646490999	-0.0242347175091052
0.998695538742499	-0.0242159505638194
0.998956430993999	-0.0241970641827116
0.999217323245500	-0.0241780584023726
0.999478215497000	-0.0241589332936716
0.999739107748500	-0.0241396889008350
1.00000000000000	-0.0241203252646930


==> figures/addedmassfigures/midpt2.dat <==
0	-0.0130757236145414
0.000268600590921270	-0.0130592576239559
0.000537201181842541	-0.0130426989806422
0.000805801772763931	-0.0130260477262910
0.00107440236368520	-0.0130093039069741
0.00134300295460647	-0.0129924675686928
0.00161160354552774	-0.0129755387579743
0.00188020413644913	-0.0129585175164268
0.00214880472737040	-0.0129414038862681
0.00241740531829167	-0.0129241979123056
0.00268600590921294	-0.0129068996413008
0.00295460650013433	-0.0128895091188973
0.00322320709105560	-0.0128720263915936
0.00349180768197687	-0.0128544515082151
0.00376040827289814	-0.0128367845133838
0.00402900886381953	-0.0128190254523463
0.00429760945474080	-0.0128011743728995
0.00456621004566208	-0.0127832313226600
0.00483481063658335	-0.0127651963477181
0.00510341122750474	-0.0127470694957543
0.00537201181842601	-0.0127288508172024
0.00564061240934728	-0.0127105403566017
0.00590921300026855	-0.0126921381628492
0.00617781359118994	-0.0126736442868908
0.00644641418211121	-0.0126550587765688
0.00671501477303248	-0.0126363816790486
0.00698361536395375	-0.0126176130478423
0.00725221595487514	-0.0125987529318690
0.00752081654579641	-0.0125798013751711
0.00778941713671768	-0.0125607584300970
0.00805801772763895	-0.0125416241440655
0.00832661831856034	-0.0125223985690928
0.00859521890948161	-0.0125030817586029
0.00886381950040288	-0.0124836737616263
0.00913242009132415	-0.0124641746277632
0.00940102068224554	-0.0124445844102649
0.00966962127316681	-0.0124249031615387
0.00993822186408808	-0.0124051309358336
0.0102068224550094	-0.0123852677834106
0.0104754230459306	-0.0123653137507473
0.0107440236368520	-0.0123452688947580
0.0110126242277733	-0.0123251332729483
0.0112812248186946	-0.0123049069390620
0.0115498254096158	-0.0122845899382904
0.0118184260005372	-0.0122641823188620
0.0120870265914585	-0.0122436841401257
0.0123556271823798	-0.0122230954591167
0.0126242277733010	-0.0122024163293336
0.0128928283642224	-0.0121816468051287
0.0131614289551437	-0.0121607869438071
0.0134300295460650	-0.0121398367993156
0.0136986301369862	-0.0121187964217677
0.0139672307279076	-0.0120976658689770
0.0142358313188289	-0.0120764451992260
0.0145044319097502	-0.0120551344675092
0.0147730325006714	-0.0120337337342426
0.0150416330915928	-0.0120122430522446
0.0153102336825141	-0.0119906624743512
0.0155788342734354	-0.0119689920591868
0.0158474348643566	-0.0119472318645254
0.0161160354552780	-0.0119253819489856
0.0163846360461993	-0.0119034423685778
0.0166532366371206	-0.0118814131818043
0.0169218372280418	-0.0118592944457643
0.0171904378189632	-0.0118370862194300
0.0174590384098845	-0.0118147885622155
0.0177276390008058	-0.0117924015326911
0.0179962395917270	-0.0117699251908142
0.0182648401826484	-0.0117473595967240
0.0185334407735697	-0.0117247048078732
0.0188020413644910	-0.0117019608902312
0.0190706419554122	-0.0116791278993447
0.0193392425463336	-0.0116562058859715
0.0196078431372549	-0.0116331949184577
0.0198764437281762	-0.0116100950589468
0.0201450443190974	-0.0115869063670118
0.0204136449100188	-0.0115636289033057
0.0206822455009401	-0.0115402627303342
0.0209508460918614	-0.0115168079107700
0.0212194466827826	-0.0114932644926736
0.0214880472737040	-0.0114696325488916
0.0217566478646253	-0.0114459121617023
0.0220252484555466	-0.0114221033804621
0.0222938490464678	-0.0113982062632585
0.0225624496373892	-0.0113742208738884
0.0228310502283105	-0.0113501472770031
0.0230996508192318	-0.0113259855371122
0.0233682514101530	-0.0113017357196824
0.0236368520010744	-0.0112773978857104
0.0239054525919957	-0.0112529720935634
0.0241740531829170	-0.0112284584146288
0.0244426537738382	-0.0112038569155208
0.0247112543647596	-0.0111791676592891
0.0249798549556809	-0.0111543907105426
0.0252484555466022	-0.0111295261403814
0.0255170561375234	-0.0111045740126614
0.0257856567284448	-0.0110795343895766
0.0260542573193661	-0.0110544073425898
0.0263228579102874	-0.0110291929352339
0.0265914585012086	-0.0110038912315289
0.0268600590921300	-0.0109785023032036
0.0271286596830513	-0.0109530262190326
0.0273972602739726	-0.0109274630429714
0.0276658608648938	-0.0109018128431793
0.0279344614558152	-0.0108760756887774
0.0282030620467365	-0.0108502516473592
0.0284716626376578	-0.0108243407875676
0.0287402632285790	-0.0107983431789194
0.0290088638195004	-0.0107722588912472
0.0292774644104217	-0.0107460879928937
0.0295460650013430	-0.0107198305541275
0.0298146655922642	-0.0106934866450892
0.0300832661831856	-0.0106670563382927
0.0303518667741069	-0.0106405397022005
0.0306204673650282	-0.0106139368078798
0.0308890679559494	-0.0105872477290702
0.0311576685468708	-0.0105604725333369
0.0314262691377921	-0.0105336112917375
0.0316948697287134	-0.0105066640773197
0.0319634703196346	-0.0104796309645934
0.0322320709105560	-0.0104525120237590
0.0325006715014773	-0.0104253073242610
0.0327692720923986	-0.0103980169402395
0.0330378726833198	-0.0103706409453977
0.0333064732742412	-0.0103431794154307
0.0335750738651625	-0.0103156324269219
0.0338436744560838	-0.0102880000478881
0.0341122750470050	-0.0102602823490449
0.0343808756379264	-0.0102324794094497
0.0346494762288477	-0.0102045913060041
0.0349180768197690	-0.0101766181103773
0.0351866774106902	-0.0101485598945729
0.0354552780016116	-0.0101204167515380
0.0357238785925329	-0.0100921887486180
0.0359924791834542	-0.0100638759388969
0.0362610797743755	-0.0100354784094670
0.0365296803652968	-0.0100069962427079
0.0367982809562181	-0.00997842951776915
0.0370668815471394	-0.00994977831309149
0.0373354821380607	-0.00992104270097261
0.0376040827289820	-0.00989222275634213
0.0378726833199033	-0.00986331856362713
0.0381412839108246	-0.00983433019812114
0.0384098845017459	-0.00980525773524351
0.0386784850926672	-0.00977610125631863
0.0389470856835885	-0.00974686083735034
0.0392156862745098	-0.00971753655768202
0.0394842868654311	-0.00968812849590557
0.0397528874563524	-0.00965863673437153
0.0400214880472737	-0.00962906134918526
0.0402900886381950	-0.00959940241942165
0.0405586892291163	-0.00956966002832775
0.0408272898200376	-0.00953983425522587
0.0410958904109589	-0.00950992518009324
0.0413644910018802	-0.00947993288473362
0.0416330915928015	-0.00944985745314754
0.0419016921837228	-0.00941969896492690
0.0421702927746441	-0.00938945750239369
0.0424388933655654	-0.00935913315049705
0.0427074939564867	-0.00932872598746387
0.0429760945474080	-0.00929823609456076
0.0432446951383293	-0.00926766355679434
0.0435132957292506	-0.00923700845779935
0.0437818963201719	-0.00920627088130001
0.0440504969110932	-0.00917545090943493
0.0443190975020145	-0.00914454862490121
0.0445876980929358	-0.00911356411303090
0.0448562986838571	-0.00908249745869157
0.0451248992747783	-0.00905134874408566
0.0453934998656997	-0.00902011805667295
0.0456621004566210	-0.00898880548190833
0.0459307010475423	-0.00895741110523914
0.0461993016384635	-0.00892593501888364
0.0464679022293849	-0.00889437729969485
0.0467365028203062	-0.00886273802751247
0.0470051034112275	-0.00883101729742978
0.0472737040021487	-0.00879921519686486
0.0475423045930701	-0.00876733181102023
0.0478109051839914	-0.00873536722603272
0.0480795057749127	-0.00870332152774436
0.0483481063658339	-0.00867119480391204
0.0486167069567553	-0.00863898714449986
0.0488853075476766	-0.00860669863978907
0.0491539081385979	-0.00857432937432591
0.0494225087295191	-0.00854187943508693
0.0496911093204405	-0.00850934891943438
0.0499597099113618	-0.00847673791054641
0.0502283105022831	-0.00844404649203712
0.0504969110932043	-0.00841127475921992
0.0507655116841257	-0.00837842280359934
0.0510341122750470	-0.00834549071438311
0.0513027128659683	-0.00831247858213404
0.0515713134568895	-0.00827938650004548
0.0518399140478109	-0.00824621455558600
0.0521085146387322	-0.00821296283945665
0.0523771152296535	-0.00817963144344590
0.0526457158205747	-0.00814622046101796
0.0529143164114961	-0.00811272998458312
0.0531829170024174	-0.00807916010442150
0.0534515175933387	-0.00804551091269241
0.0537201181842599	-0.00801178250321708
0.0539887187751813	-0.00797797496963841
0.0542573193661026	-0.00794408840114913
0.0545259199570239	-0.00791012289315028
0.0547945205479451	-0.00787607854115910
0.0550631211388665	-0.00784195543931457
0.0553317217297878	-0.00780775368019126
0.0556003223207091	-0.00777347335391609
0.0558689229116303	-0.00773911455505088
0.0561375235025517	-0.00770467738164805
0.0564061240934730	-0.00767016193763579
0.0566747246843943	-0.00763556830957690
0.0569433252753155	-0.00760089658380025
0.0572119258662369	-0.00756614686704241
0.0574805264571582	-0.00753131925863229
0.0577491270480795	-0.00749641384793744
0.0580177276390007	-0.00746143072884563
0.0582863282299221	-0.00742637000535260
0.0585549288208434	-0.00739123177393377
0.0588235294117647	-0.00735601612855553
0.0590921300026859	-0.00732072316626239
0.0593607305936073	-0.00728535298513293
0.0596293311845286	-0.00724990568604643
0.0598979317754499	-0.00721438136858323
0.0601665323663711	-0.00717878012674147
0.0604351329572925	-0.00714310205830005
0.0607037335482138	-0.00710734726875517
0.0609723341391351	-0.00707151585233943
0.0612409347300563	-0.00703560790474926
0.0615095353209777	-0.00699962353011978
0.0617781359118990	-0.00696356282759057
0.0620467365028203	-0.00692742589302733
0.0623153370937416	-0.00689121283137245
0.0625839376846629	-0.00685492374272214
0.0628525382755842	-0.00681855872710889
0.0631211388665055	-0.00678211788929915
0.0633897394574268	-0.00674560132784182
0.0636583400483481	-0.00670900914522758
0.0639269406392694	-0.00667234144172200
0.0641955412301907	-0.00663559831886450
0.0644641418211119	-0.00659877988179216
0.0647327424120333	-0.00656188623151003
0.0650013430029546	-0.00652491747724117
0.0652699435938759	-0.00648787371997733
0.0655385441847972	-0.00645075504660211
0.0658071447757185	-0.00641356156596031
0.0660757453666398	-0.00637629338594068
0.0663443459575611	-0.00633895061100869
0.0666129465484824	-0.00630153334855486
0.0668815471394037	-0.00626404170583746
0.0671501477303250	-0.00622647578329263
0.0674187483212463	-0.00618883567576420
0.0676873489121675	-0.00615112149550471
0.0679559495030889	-0.00611333334934154
0.0682245500940102	-0.00607547134180535
0.0684931506849315	-0.00603753558769018
0.0687617512758528	-0.00599952618678861
0.0690303518667741	-0.00596144323207773
0.0692989524576954	-0.00592328684399340
0.0695675530486167	-0.00588505712868126
0.0698361536395380	-0.00584675418793328
0.0701047542304593	-0.00580837813626246
0.0703733548213806	-0.00576992906907430
0.0706419554123019	-0.00573140709242025
0.0709105560032232	-0.00569281232751945
0.0711791565941446	-0.00565414487871508
0.0714477571850658	-0.00561540484550853
0.0717163577759871	-0.00557659234003072
0.0719849583669084	-0.00553770747158916
0.0722535589578297	-0.00549875034922602
0.0725221595487510	-0.00545972108468800
0.0727907601396723	-0.00542061978504044
0.0730593607305936	-0.00538144656029930
0.0733279613215150	-0.00534220152357259
0.0735965619124362	-0.00530288478343644
0.0738651625033575	-0.00526349645440560
0.0741337630942788	-0.00522403664495833
0.0744023636852002	-0.00518450545976609
0.0746709642761214	-0.00514490300638170
0.0749395648670427	-0.00510522939311660
0.0752081654579640	-0.00506548473797097
0.0754767660488853	-0.00502566915283350
0.0757453666398066	-0.00498578274958974
0.0760139672307279	-0.00494582564700369
0.0762825678216492	-0.00490579794978927
0.0765511684125706	-0.00486569977095722
0.0768197690034918	-0.00482553122414506
0.0770883695944131	-0.00478529241037425
0.0773569701853344	-0.00474498345854974
0.0776255707762558	-0.00470460448095036
0.0778941713671770	-0.00466415557939942
0.0781627719580983	-0.00462363687073720
0.0784313725490196	-0.00458304847311335
0.0786999731399410	-0.00454239050609295
0.0789685737308622	-0.00450166307105195
0.0792371743217835	-0.00446086628172928
0.0795057749127048	-0.00442000026123424
0.0797743755036260	-0.00437906511797715
0.0800429760945474	-0.00433806096997972
0.0803115766854687	-0.00429698793550879
0.0805801772763900	-0.00425584613052981
0.0808487778673112	-0.00421463567323641
0.0811173784582326	-0.00417335666672607
0.0813859790491539	-0.00413200923257992
0.0816545796400752	-0.00409059349138367
0.0819231802309964	-0.00404910955264784
0.0821917808219178	-0.00400755753769274
0.0824603814128391	-0.00396593756011540
0.0827289820037604	-0.00392424974502526
0.0829975825946816	-0.00388249420766663
0.0832661831856030	-0.00384067105379776
0.0835347837765243	-0.00379878040606512
0.0838033843674456	-0.00375682238432244
0.0840719849583668	-0.00371479711158633
0.0843405855492882	-0.00367270470608975
0.0846091861402095	-0.00363054527753291
0.0848777867311308	-0.00358831894730506
0.0851463873220520	-0.00354602583737527
0.0854149879129734	-0.00350366606743594
0.0856835885038947	-0.00346123975766323
0.0859521890948160	-0.00341874702665513
0.0862207896857372	-0.00337618799296800
0.0864893902766586	-0.00333356277311647
0.0867579908675799	-0.00329087149311446
0.0870265914585012	-0.00324811428002524
0.0872951920494225	-0.00320529124042874
0.0875637926403438	-0.00316240248566141
0.0878323932312651	-0.00311944815136755
0.0881009938221864	-0.00307642835715808
0.0883695944131076	-0.00303334321895698
0.0886381950040290	-0.00299019286943086
0.0889067955949503	-0.00294697742533514
0.0891753961858716	-0.00290369700699450
0.0894439967767928	-0.00286035173839769
0.0897125973677142	-0.00281694173183476
0.0899811979586355	-0.00277346711571793
0.0902497985495568	-0.00272992801454239
0.0905183991404781	-0.00268632454931284
0.0907869997313994	-0.00264265684692463
0.0910556003223207	-0.00259892502842053
0.0913242009132420	-0.00255512921840744
0.0915928015041632	-0.00251126955069450
0.0918614020950846	-0.00246734614164289
0.0921300026860059	-0.00242335909856314
0.0923986032769272	-0.00237930855512009
0.0926672038678485	-0.00233519464119560
0.0929358044587698	-0.00229101747980526
0.0932044050496911	-0.00224677719884782
0.0934730056406124	-0.00220247391830521
0.0937416062315336	-0.00215810775889594
0.0940102068224550	-0.00211367885132937
0.0942788074133763	-0.00206918732143921
0.0945474080042976	-0.00202463329465841
0.0948160085952189	-0.00198001689840042
0.0950846091861402	-0.00193533825981572
0.0953532097770615	-0.00189059750299502
0.0956218103679828	-0.00184579475242928
0.0958904109589041	-0.00180093013603868
0.0961590115498254	-0.00175600378017465
0.0964276121407467	-0.00171101581438109
0.0966962127316680	-0.00166596636996462
0.0969648133225892	-0.00162085557177800
0.0972334139135107	-0.00157568354230207
0.0975020145044319	-0.00153045041245560
0.0977706150953532	-0.00148515630622198
0.0980392156862745	-0.00143980136460900
0.0983078162771958	-0.00139438571132281
0.0985764168681171	-0.00134890945746962
0.0988450174590384	-0.00130337274514413
0.0991136180499597	-0.00125777570419216
0.0993822186408810	-0.00121211846208059
0.0996508192318023	-0.00116640115014059
0.0999194198227236	-0.00112062389741406
0.100188020413645	-0.00107478683364201
0.100456621004566	-0.00102889008919919
0.100725221595488	-0.000982933807104887
0.100993822186409	-0.000936918107461238
0.101262422777330	-0.000890843102373487
0.101531023368251	-0.000844708939120600
0.101799623959173	-0.000798515753052611
0.102068224550094	-0.000752263666091662
0.102336825141015	-0.000705952815115528
0.102605425731937	-0.000659583331919383
0.102874026322858	-0.000613155344675192
0.103142626913779	-0.000566668985582519
0.103411227504700	-0.000520124393011562
0.103679828095622	-0.000473521694912939
0.103948428686543	-0.000426861015763431
0.104217029277464	-0.000380142498167949
0.104485629868386	-0.000333366276485945
0.104754230459307	-0.000286532478256526
0.105022831050228	-0.000239641238989761
0.105291431641150	-0.000192692692409847
0.105560032232071	-0.000145686973796803
0.105828632822992	-9.86242182817322e-05
0.106097233413914	-5.15045566989922e-05
0.106365834004835	-4.32812641130268e-06
0.106634434595756	4.29049422098404e-05
0.106903035186677	9.01945175734246e-05
0.107171635777599	0.000137540455028672
0.107440236368520	0.000184942621719371
0.107708836959441	0.000232400891690766
0.107977437550363	0.000279915116750881
0.108246038141284	0.000327485164162378
0.108514638732205	0.000375110898757483
0.108783239323126	0.000422792176443933
0.109051839914048	0.000470528880299725
0.109320440504969	0.000518320874542054
0.109589041095890	0.000566168020917239
0.109857641686812	0.000614070179096687
0.110126242277733	0.000662027207522915
0.110394842868654	0.000710038974160465
0.110663443459576	0.000758105336983450
0.110932044050497	0.000806226159765854
0.111200644641418	0.000854401309488547
0.111469245232340	0.000902630643805841
0.111737845823261	0.000950914023752400
0.112006446414182	0.000999251311427927
0.112275047005103	0.00104764237050006
0.112543647596025	0.00109608706455404
0.112812248186946	0.00114458524244585
0.113080848777867	0.00119313677335734
0.113349449368789	0.00124174152961212
0.113618049959710	0.00129039936049041
0.113886650550631	0.00133911012527590
0.114155251141552	0.00138787368677037
0.114423851732474	0.00143668990737777
0.114692452323395	0.00148555864508375
0.114961052914316	0.00153447975140701
0.115229653505238	0.00158345309271797
0.115498254096159	0.00163247853936419
0.115766854687080	0.00168155593539976
0.116035455278002	0.00173068513865616
0.116304055868923	0.00177986602355339
0.116572656459844	0.00182909844238275
0.116841257050766	0.00187838223877392
0.117109857641687	0.00192771727307419
0.117378458232608	0.00197710341984454
0.117647058823529	0.00202654053986800
0.117915659414451	0.00207602848699413
0.118184260005372	0.00212556711931156
0.118452860596293	0.00217515629689092
0.118721461187215	0.00222479586971064
0.118990061778136	0.00227448569509298
0.119258662369057	0.00232422562362201
0.119527262959978	0.00237401550829900
0.119795863550900	0.00242385522358645
0.120064464141821	0.00247374461324904
0.120333064732742	0.00252368353518561
0.120601665323664	0.00257367186596604
0.120870265914585	0.00262370944516453
0.121138866505506	0.00267379612202750
0.121407467096428	0.00272393175921895
0.121676067687349	0.00277411620736877
0.121944668278270	0.00282434931497713
0.122213268869192	0.00287463093574529
0.122481869460113	0.00292496093954744
0.122750470051034	0.00297533918096534
0.123019070641955	0.00302576550445128
0.123287671232877	0.00307623976756768
0.123556271823798	0.00312676182618784
0.123824872414719	0.00317733153644022
0.124093473005641	0.00322794874618932
0.124362073596562	0.00327861330412071
0.124630674187483	0.00332932507045251
0.124899274778404	0.00338008390047901
0.125167875369326	0.00343088964288145
0.125436475960247	0.00348174215262913
0.125705076551168	0.00353264127278545
0.125973677142090	0.00358358684647174
0.126242277733011	0.00363457874849481
0.126510878323932	0.00368561683270366
0.126779478914854	0.00373670094227821
0.127048079505775	0.00378783092919115
0.127316680096696	0.00383900663550598
0.127585280687618	0.00389022792848992
0.127853881278539	0.00394149466963242
0.128122481869460	0.00399280669546628
0.128391082460381	0.00404416385168585
0.128659683051303	0.00409556597792909
0.128928283642224	0.00414701291800772
0.129196884233145	0.00419850455505866
0.129465484824067	0.00425004074407511
0.129734085414988	0.00430162131551267
0.130002686005909	0.00435324611546173
0.130271286596831	0.00440491499591207
0.130539887187752	0.00445662781392596
0.130808487778673	0.00450838441202376
0.131077088369594	0.00456018462119539
0.131345688960516	0.00461202829160807
0.131614289551437	0.00466391530683527
0.131882890142358	0.00471584551880697
0.132151490733280	0.00476781875057107
0.132420091324201	0.00481983486038528
0.132688691915122	0.00487189369168908
0.132957292506044	0.00492399507135940
0.133225893096965	0.00497613886073222
0.133494493687886	0.00502832490996021
0.133763094278807	0.00508055306236232
0.134031694869729	0.00513282318025024
0.134300295460650	0.00518513510892943
0.134568896051571	0.00523748868843163
0.134837496642493	0.00528988376101502
0.135106097233414	0.00534232017526491
0.135374697824335	0.00539479779079689
0.135643298415257	0.00544731644581793
0.135911899006178	0.00549987598348020
0.136180499597099	0.00555247625064604
0.136449100188020	0.00560511708354146
0.136717700778942	0.00565779833145067
0.136986301369863	0.00571051985169370
0.137254901960784	0.00576328148826051
0.137523502551706	0.00581608307822857
0.137792103142627	0.00586892446213941
0.138060703733548	0.00592180547975633
0.138329304324470	0.00597472598656578
0.138597904915391	0.00602768583035908
0.138866505506312	0.00608068484932857
0.139135106097233	0.00613372289402186
0.139403706688155	0.00618679980534832
0.139672307279076	0.00623991542700663
0.139940907869997	0.00629306960281648
0.140209508460919	0.00634626217078829
0.140478109051840	0.00639949297375614
0.140746709642761	0.00645276184678725
0.141015310233683	0.00650606863744411
0.141283910824604	0.00655941320580346
0.141552511415525	0.00661279539115225
0.141821112006446	0.00666621502721072
0.142089712597368	0.00671967195886566
0.142358313188289	0.00677316603051059
0.142626913779210	0.00682669708681943
0.142895514370132	0.00688026496586184
0.143164114961053	0.00693386950456619
0.143432715551974	0.00698751054542362
0.143701316142896	0.00704118793563116
0.143969916733817	0.00709490151832189
0.144238517324738	0.00714865113041955
0.144507117915659	0.00720243661532062
0.144775718506581	0.00725625781889956
0.145044319097502	0.00731011457647017
0.145312919688423	0.00736400672507368
0.145581520279345	0.00741793410529295
0.145850120870266	0.00747189655131078
0.146118721461187	0.00752589391106550
0.146387322052109	0.00757992603144984
0.146655922643030	0.00763399274817059
0.146924523233951	0.00768809390042445
0.147193123824872	0.00774222932693205
0.147461724415794	0.00779639886506911
0.147730325006715	0.00785060234329069
0.147998925597636	0.00790483960912576
0.148267526188558	0.00795911051185672
0.148536126779479	0.00801341488241972
0.148804727370400	0.00806775256866088
0.149073327961321	0.00812212339683486
0.149341928552243	0.00817652720480738
0.149610529143164	0.00823096385124040
0.149879129734085	0.00828543316214820
0.150147730325007	0.00833993497654565
0.150416330915928	0.00839446914119765
0.150684931506849	0.00844903548362690
0.150953532097771	0.00850363384256446
0.151222132688692	0.00855826405759469
0.151490733279613	0.00861292596572893
0.151759333870535	0.00866761940416906
0.152027934461456	0.00872234421046808
0.152296535052377	0.00877710021887580
0.152565135643298	0.00883188726798012
0.152833736234220	0.00888670520179108
0.153102336825141	0.00894155385426835
0.153370937416062	0.00899643306136925
0.153639538006984	0.00905134265172938
0.153908138597905	0.00910628246007351
0.154176739188826	0.00916125233416498
0.154445339779747	0.00921625210537126
0.154713940370669	0.00927128160881116
0.154982540961590	0.00932634069221969
0.155251141552511	0.00938142918452387
0.155519742143433	0.00943654691511989
0.155788342734354	0.00949169372165589
0.156056943325275	0.00954686943766173
0.156325543916197	0.00960207389913709
0.156594144507118	0.00965730695040393
0.156862745098039	0.00971256842954438
0.157131345688961	0.00976785815694859
0.157399946279882	0.00982317597000892
0.157668546870803	0.00987852171448366
0.157937147461724	0.00993389522027860
0.158205748052646	0.00998929632029237
0.158474348643567	0.0100447248529431
0.158742949234488	0.0101001806454430
0.159011549825410	0.0101556635293642
0.159280150416331	0.0102111733443896
0.159548751007252	0.0102667099241837
0.159817351598173	0.0103222731054621
0.160085952189095	0.0103778627230962
0.160354552780016	0.0104334785995285
0.160623153370937	0.0104891205736578
0.160891753961859	0.0105447884919251
0.161160354552780	0.0106004821745999
0.161428955143701	0.0106562014645526
0.161697555734623	0.0107119461976536
0.161966156325544	0.0107677161948959
0.162234756916465	0.0108235112953193
0.162503357507387	0.0108793313274609
0.162771958098308	0.0109351761278083
0.163040558689229	0.0109910455268925
0.163309159280150	0.0110469393599039
0.163577759871072	0.0111028574674731
0.163846360461993	0.0111587996679338
0.164114961052914	0.0112147657979552
0.164383561643836	0.0112707557015669
0.164652162234757	0.0113267692004070
0.164920762825678	0.0113828061257599
0.165189363416599	0.0114388663179343
0.165457964007521	0.0114949496066885
0.165726564598442	0.0115510558211300
0.165995165189363	0.0116071847908897
0.166263765780285	0.0116633363492270
0.166532366371206	0.0117195103299921
0.166800966962127	0.0117757065653560
0.167069567553049	0.0118319248905458
0.167338168143970	0.0118881651363160
0.167606768734891	0.0119444271347817
0.167875369325813	0.0120007107163443
0.168143969916734	0.0120570157079969
0.168412570507655	0.0121133419428462
0.168681171098576	0.0121696892537604
0.168949771689498	0.0122260574753154
0.169218372280419	0.0122824464439395
0.169486972871340	0.0123388559776165
0.169755573462262	0.0123952859104955
0.170024174053183	0.0124517360873607
0.170292774644104	0.0125082063218238
0.170561375235025	0.0125646964414915
0.170829975825947	0.0126212062912337
0.171098576416868	0.0126777357050700
0.171367177007789	0.0127342845096754
0.171635777598711	0.0127908525308755
0.171904378189632	0.0128474395991898
0.172172978780553	0.0129040455480210
0.172441579371475	0.0129606702042687
0.172710179962396	0.0130173134005887
0.172978780553317	0.0130739749677999
0.173247381144239	0.0131306547345850
0.173515981735160	0.0131873525373218
0.173784582326081	0.0132440681969984
0.174053182917002	0.0133008015363733
0.174321783507924	0.0133575524000035
0.174590384098845	0.0134143206269389
0.174858984689766	0.0134711060375027
0.175127585280688	0.0135279084593661
0.175396185871609	0.0135847277254098
0.175664786462530	0.0136415636627425
0.175933387053451	0.0136984160988034
0.176201987644373	0.0137552848649922
0.176470588235294	0.0138121697795378
0.176739188826215	0.0138690706790216
0.177007789417137	0.0139259874140423
0.177276390008058	0.0139829198012566
0.177544990598979	0.0140398676657009
0.177813591189901	0.0140968308413236
0.178082191780822	0.0141538091566851
0.178350792371743	0.0142108024345168
0.178619392962665	0.0142678105054534
0.178887993553586	0.0143248332130892
0.179156594144507	0.0143818703786489
0.179425194735428	0.0144389218202678
0.179693795326350	0.0144959873776527
0.179962395917271	0.0145530668858769
0.180230996508192	0.0146101601640348
0.180499597099114	0.0146672670420490
0.180768197690035	0.0147243873391598
0.181036798280956	0.0147815208883377
0.181305398871877	0.0148386675457924
0.181573999462799	0.0148958271281388
0.181842600053720	0.0149529994523080
0.182111200644641	0.0150101843542686
0.182379801235563	0.0150673816610833
0.182648401826484	0.0151245911982435
0.182917002417405	0.0151818127986978
0.183185603008327	0.0152390462955715
0.183454203599248	0.0152962915148469
0.183722804190169	0.0153535482834097
0.183991404781091	0.0154108164290984
0.184260005372012	0.0154680957788447
0.184528605962933	0.0155253861613968
0.184797206553854	0.0155826874070391
0.185065807144776	0.0156399993508280
0.185334407735697	0.0156973218119068
0.185603008326618	0.0157546546155033
0.185871608917540	0.0158119976008420
0.186140209508461	0.0158693505939131
0.186408810099382	0.0159267134158807
0.186677410690303	0.0159840859036599
0.186946011281225	0.0160414678887078
0.187214611872146	0.0160988591901371
0.187483212463067	0.0161562596389356
0.187751813053989	0.0162136690612297
0.188020413644910	0.0162710872822098
0.188289014235831	0.0163285141538618
0.188557614826753	0.0163859494892833
0.188826215417674	0.0164433930877617
0.189094816008595	0.0165008448064004
0.189363416599517	0.0165583044813391
0.189632017190438	0.0166157719317130
0.189900617781359	0.0166732469742924
0.190169218372280	0.0167307294444103
0.190437818963202	0.0167882191756309
0.190706419554123	0.0168457159824580
0.190975020145044	0.0169032197034014
0.191243620735966	0.0169607301765384
0.191512221326887	0.0170182472206382
0.191780821917808	0.0170757706692230
0.192049422508730	0.0171333003560716
0.192318023099651	0.0171908360897302
0.192586623690572	0.0172483777101366
0.192855224281493	0.0173059250598238
0.193123824872415	0.0173634779512377
0.193392425463336	0.0174210362104561
0.193661026054257	0.0174785996649052
0.193929626645179	0.0175361681413849
0.194198227236100	0.0175937414707311
0.194466827827021	0.0176513194839361
0.194735428417943	0.0177089020187297
0.195004029008864	0.0177664888944873
0.195272629599785	0.0178240799407836
0.195541230190706	0.0178816749875991
0.195809830781628	0.0179392738586126
0.196078431372549	0.0179968763793904
0.196347031963470	0.0180544823759783
0.196615632554392	0.0181120916876014
0.196884233145313	0.0181697041388863
0.197152833736234	0.0182273195398172
0.197421434327156	0.0182849377353826
0.197690034918077	0.0183425585754313
0.197958635508998	0.0184001818738399
0.198227236099919	0.0184578074529482
0.198495836690841	0.0185154351347746
0.198764437281762	0.0185730647486220
0.199033037872683	0.0186306961291181
0.199301638463605	0.0186883291028156
0.199570239054526	0.0187459634839459
0.199838839645447	0.0188035991127747
0.200107440236369	0.0188612358369258
0.200376040827290	0.0189188734677234
0.200644641418211	0.0189765118316171
0.200913242009132	0.0190341507589981
0.201181842600054	0.0190917900728994
0.201450443190975	0.0191494296043545
0.201719043781896	0.0192070691834862
0.201987644372818	0.0192647086386316
0.202256244963739	0.0193223477996980
0.202524845554660	0.0193799865008641
0.202793446145582	0.0194376245724067
0.203062046736503	0.0194952618388291
0.203330647327424	0.0195528981303838
0.203599247918345	0.0196105332721634
0.203867848509267	0.0196681670876486
0.204136449100188	0.0197257994018389
0.204405049691109	0.0197834300484677
0.204673650282031	0.0198410588667339
0.204942250872952	0.0198986856827950
0.205210851463873	0.0199563103210112
0.205479452054795	0.0200139326053109
0.205748052645716	0.0200715523629595
0.206016653236637	0.0201291694333312
0.206285253827558	0.0201867836474613
0.206553854418480	0.0202443948259980
0.206822455009401	0.0203020027975729
0.207091055600322	0.0203596073935653
0.207359656191244	0.0204172084417592
0.207628256782165	0.0204748057637614
0.207896857373086	0.0205323992019471
0.208165457964008	0.0205899885889029
0.208434058554929	0.0206475737461867
0.208702659145850	0.0207051545064623
0.208971259736771	0.0207627306946811
0.209239860327693	0.0208203021419859
0.209508460918614	0.0208778686780014
0.209777061509535	0.0209354301335388
0.210045662100457	0.0209929863369665
0.210314262691378	0.0210505371154196
0.210582863282299	0.0211080822992894
0.210851463873221	0.0211656217158983
0.211120064464142	0.0212231551967858
0.211388665055063	0.0212806825770631
0.211657265645984	0.0213382036717913
0.211925866236906	0.0213957183166830
0.212194466827827	0.0214532263531881
0.212463067418748	0.0215107276018366
0.212731668009670	0.0215682218919280
0.213000268600591	0.0216257090507390
0.213268869191512	0.0216831889110997
0.213537469782434	0.0217406613032545
0.213806070373355	0.0217981260546890
0.214074670964276	0.0218555829939919
0.214343271555197	0.0219130319470700
0.214611872146119	0.0219704727472304
0.214880472737040	0.0220279052276201
0.215149073327961	0.0220853292135451
0.215417673918883	0.0221427445358814
0.215686274509804	0.0222001510233656
0.215954875100725	0.0222575485064618
0.216223475691646	0.0223149368151722
0.216492076282568	0.0223723157819052
0.216760676873489	0.0224296852369609
0.217029277464410	0.0224870450063816
0.217297878055332	0.0225443949237370
0.217566478646253	0.0226017348172919
0.217835079237174	0.0226590645183198
0.218103679828096	0.0227163838608502
0.218372280419017	0.0227736926714690
0.218640881009938	0.0228309907798975
0.218909481600860	0.0228882780221512
0.219178082191781	0.0229455542324078
0.219446682782702	0.0230028192352760
0.219715283373623	0.0230600728561854
0.219983883964545	0.0231173149294873
0.220252484555466	0.0231745452860134
0.220521085146387	0.0232317637576559
0.220789685737309	0.0232889701760998
0.221058286328230	0.0233461643736326
0.221326886919151	0.0234033461761526
0.221595487510072	0.0234605154129552
0.221864088100994	0.0235176719243847
0.222132688691915	0.0235748155381219
0.222401289282836	0.0236319460816953
0.222669889873758	0.0236890633859400
0.222938490464679	0.0237461672833011
0.223207091055600	0.0238032576113291
0.223475691646522	0.0238603342054448
0.223744292237443	0.0239173968894459
0.224012892828364	0.0239744454909345
0.224281493419286	0.0240314798487272
0.224550094010207	0.0240884997929113
0.224818694601128	0.0241455051523498
0.225087295192049	0.0242024957568519
0.225355895782971	0.0242594714436971
0.225624496373892	0.0243164320540103
0.225893096964813	0.0243733774069910
0.226161697555735	0.0244303073263399
0.226430298146656	0.0244872216559889
0.226698898737577	0.0245441202264842
0.226967499328498	0.0246010028690715
0.227236099919420	0.0246578694202315
0.227504700510341	0.0247147197070446
0.227773301101262	0.0247715535597217
0.228041901692184	0.0248283708101062
0.228310502283105	0.0248851712942939
0.228579102874026	0.0249419548467835
0.228847703464948	0.0249987212938531
0.229116304055869	0.0250554704686506
0.229384904646790	0.0251122022051613
0.229653505237712	0.0251689163226318
0.229922105828633	0.0252256126640327
0.230190706419554	0.0252822910770035
0.230459307010475	0.0253389513832102
0.230727907601397	0.0253955934021704
0.230996508192318	0.0254522169743440
0.231265108783239	0.0255088219486454
0.231533709374161	0.0255654081479649
0.231802309965082	0.0256219753968025
0.232070910556003	0.0256785235339562
0.232339511146924	0.0257350524001223
0.232608111737846	0.0257915618246438
0.232876712328767	0.0258480516377362
0.233145312919688	0.0259045216832760
0.233413913510610	0.0259609717886414
0.233682514101531	0.0260174017740966
0.233951114692452	0.0260738114832512
0.234219715283374	0.0261302007556955
0.234488315874295	0.0261865694252333
0.234756916465216	0.0262429173201113
0.235025517056138	0.0262992442734916
0.235294117647059	0.0263555501415965
0.235562718237980	0.0264118347520289
0.235831318828901	0.0264680979109408
0.236099919419823	0.0265243394626085
0.236368520010744	0.0265805592525908
0.236637120601665	0.0266367571088221
0.236905721192587	0.0266929328666236
0.237174321783508	0.0267490863630622
0.237442922374429	0.0268052174307916
0.237711522965350	0.0268613259094497
0.237980123556272	0.0269174116312819
0.238248724147193	0.0269734744230301
0.238517324738114	0.0270295141256176
0.238785925329036	0.0270855305739485
0.239054525919957	0.0271415236050027
0.239323126510878	0.0271974930524834
0.239591727101800	0.0272534387536054
0.239860327692721	0.0273093605486019
0.240128928283642	0.0273652582638620
0.240397528874564	0.0274211317325602
0.240666129465485	0.0274769807969830
0.240934730056406	0.0275328052923001
0.241203330647327	0.0275886050551904
0.241471931238249	0.0276443799168132
0.241740531829170	0.0277001297054142
0.242009132420091	0.0277558542694830
0.242277733011013	0.0278115534469646
0.242546333601934	0.0278672270649615
0.242814934192855	0.0279228749611087
0.243083534783776	0.0279784969722562
0.243352135374698	0.0280340929320350
0.243620735965619	0.0280896626705076
0.243889336556540	0.0281452060319241
0.244157937147462	0.0282007228624822
0.244426537738383	0.0282562129884548
0.244695138329304	0.0283116762435786
0.244963738920226	0.0283671124650944
0.245232339511147	0.0284225214892354
0.245500940102068	0.0284779031552153
0.245769540692990	0.0285332573011566
0.246038141283911	0.0285885837645419
0.246306741874832	0.0286438823800388
0.246575342465753	0.0286991529875133
0.246843943056675	0.0287543954195519
0.247112543647596	0.0288096095100614
0.247381144238517	0.0288647951054052
0.247649744829439	0.0289199520411535
0.247918345420360	0.0289750801360847
0.248186946011281	0.0290301792472467
0.248455546602202	0.0290852492318624
0.248724147193124	0.0291402899042084
0.248992747784045	0.0291953011035018
0.249261348374966	0.0292502826661545
0.249529948965888	0.0293052344271044
0.249798549556809	0.0293601562443544
0.250067150147730	0.0294150479593240
0.250335750738652	0.0294699094017427
0.250604351329573	0.0295247404081563
0.250872951920494	0.0295795408152739
0.251141552511416	0.0296343104588916
0.251410153102337	0.0296890491787263
0.251678753693258	0.0297437567979970
0.251947354284179	0.0297984331665937
0.252215954875101	0.0298530781538870
0.252484555466022	0.0299076915846469
0.252753156056943	0.0299622732851621
0.253021756647865	0.0300168230907640
0.253290357238786	0.0300713408466528
0.253558957829707	0.0301258264012890
0.253827558420629	0.0301802795955908
0.254096159011550	0.0302347002624836
0.254364759602471	0.0302890882386924
0.254633360193392	0.0303434433612601
0.254901960784314	0.0303977654689841
0.255170561375235	0.0304520544261076
0.255439161966156	0.0305063100639868
0.255707762557078	0.0305605322080862
0.255976363147999	0.0306147207077989
0.256244963738920	0.0306688753986648
0.256513564329842	0.0307229961205872
0.256782164920763	0.0307770827218463
0.257050765511684	0.0308311350386010
0.257319366102605	0.0308851529136515
0.257587966693527	0.0309391361882248
0.257856567284448	0.0309930846925514
0.258125167875369	0.0310469982649549
0.258393768466291	0.0311008767726947
0.258662369057212	0.0311547200691118
0.258930969648133	0.0312085279459995
0.259199570239055	0.0312623002633372
0.259468170829976	0.0313160369060531
0.259736771420897	0.0313697376867710
0.260005372011818	0.0314234024413570
0.260273972602740	0.0314770310174628
0.260542573193661	0.0315306232571091
0.260811173784582	0.0315841790003923
0.261079774375504	0.0316376980763666
0.261348374966425	0.0316911803399501
0.261616975557346	0.0317446256435195
0.261885576148268	0.0317980338189187
0.262154176739189	0.0318514047054783
0.262422777330110	0.0319047381483053
0.262691377921031	0.0319580340023054
0.262959978511953	0.0320112921081983
0.263228579102874	0.0320645123077195
0.263497179693795	0.0321176944482976
0.263765780284717	0.0321708383736835
0.264034380875638	0.0322239439260941
0.264302981466559	0.0322770109424777
0.264571582057481	0.0323300392783669
0.264840182648402	0.0323830287752420
0.265108783239323	0.0324359792718762
0.265377383830244	0.0324888906188789
0.265645984421166	0.0325417626524256
0.265914585012087	0.0325945952225252
0.266183185603008	0.0326473881854245
0.266451786193930	0.0327001413629840
0.266720386784851	0.0327528546070746
0.266988987375772	0.0328055277912999
0.267257587966694	0.0328581607480175
0.267526188557615	0.0329107533199126
0.267794789148536	0.0329633053472360
0.268063389739457	0.0330158166719723
0.268331990330379	0.0330682871482211
0.268600590921300	0.0331207166251070
0.268869191512221	0.0331731049355829
0.269137792103143	0.0332254519285557
0.269406392694064	0.0332777574605975
0.269674993284985	0.0333300214056988
0.269943593875907	0.0333822435955377
0.270212194466828	0.0334344238484183
0.270480795057749	0.0334865620219756
0.270749395648670	0.0335386579437903
0.271017996239592	0.0335907114828484
0.271286596830513	0.0336427224945825
0.271555197421434	0.0336946908194256
0.271823798012356	0.0337466162928393
0.272092398603277	0.0337984987754224
0.272360999194198	0.0338503381305721
0.272629599785120	0.0339021341888729
0.272898200376041	0.0339538868078107
0.273166800966962	0.0340055958279362
0.273435401557883	0.0340572610897065
0.273704002148805	0.0341088824574676
0.273972602739726	0.0341604597885235
0.274241203330647	0.0342119929203917
0.274509803921569	0.0342634817023164
0.274778404512490	0.0343149260014076
0.275047005103411	0.0343663256521455
0.275315605694333	0.0344176804834658
0.275584206285254	0.0344689903592314
0.275852806876175	0.0345202551366796
0.276121407467096	0.0345714746661710
0.276390008058018	0.0346226488000029
0.276658608648939	0.0346737773864108
0.276927209239860	0.0347248602478870
0.277195809830782	0.0347758972600244
0.277464410421703	0.0348268883124756
0.277733011012624	0.0348778332248765
0.278001611603546	0.0349287318431251
0.278270212194467	0.0349795840264786
0.278538812785388	0.0350303896241374
0.278807413376309	0.0350811484871196
0.279076013967231	0.0351318604668901
0.279344614558152	0.0351825254206749
0.279613215149073	0.0352331431823104
0.279881815739995	0.0352837136112996
0.280150416330916	0.0353342365823885
0.280419016921837	0.0353847119297301
0.280687617512759	0.0354351395046133
0.280956218103680	0.0354855191708582
0.281224818694601	0.0355358507818732
0.281493419285522	0.0355861341887640
0.281762019876444	0.0356363692469418
0.282030620467365	0.0356865558089345
0.282299221058286	0.0357366937233918
0.282567821649208	0.0357867828493895
0.282836422240129	0.0358368230483319
0.283105022831050	0.0358868141740885
0.283373623421972	0.0359367560756783
0.283642224012893	0.0359866486061200
0.283910824603814	0.0360364916198449
0.284179425194735	0.0360862849794783
0.284448025785657	0.0361360285384863
0.284716626376578	0.0361857221483690
0.284985226967499	0.0362353656725519
0.285253827558421	0.0362849589661362
0.285522428149342	0.0363345018870522
0.285791028740263	0.0363839942853002
0.286059629331185	0.0364334360371346
0.286328229922106	0.0364828269954051
0.286596830513027	0.0365321669832251
0.286865431103948	0.0365814558701955
0.287134031694870	0.0366306935156014
0.287402632285791	0.0366798797819705
0.287671232876712	0.0367290145429059
0.287939833467634	0.0367780976381506
0.288208434058555	0.0368271289268117
0.288477034649476	0.0368761082823798
0.288745635240398	0.0369250355616172
0.289014235831319	0.0369739106191670
0.289282836422240	0.0370227333079815
0.289551437013161	0.0370715034926126
0.289820037604083	0.0371202210281380
0.290088638195004	0.0371688857751129
0.290357238785925	0.0372174975911545
0.290625839376847	0.0372660563463267
0.290894439967768	0.0373145619049839
0.291163040558689	0.0373630141036938
0.291431641149611	0.0374114128154615
0.291700241740532	0.0374597579173723
0.291968842331453	0.0375080492583576
0.292237442922374	0.0375562866992883
0.292506043513296	0.0376044700994143
0.292774644104217	0.0376525993149089
0.293043244695138	0.0377006742225737
0.293311845286060	0.0377486946823707
0.293580445876981	0.0377966605525835
0.293849046467902	0.0378445716959703
0.294117647058824	0.0378924279727844
0.294386247649745	0.0379402292460072
0.294654848240666	0.0379879753817087
0.294923448831587	0.0380356662384766
0.295192049422509	0.0380833016817438
0.295460650013430	0.0381308815843464
0.295729250604351	0.0381784057983966
0.295997851195273	0.0382258741845791
0.296266451786194	0.0382732866153257
0.296535052377115	0.0383206429514421
0.296803652968037	0.0383679430580281
0.297072253558958	0.0384151868114729
0.297340854149879	0.0384623740714729
0.297609454740800	0.0385095046985606
0.297878055331722	0.0385565785390748
0.298146655922643	0.0386035954748340
0.298415256513564	0.0386505554018806
0.298683857104486	0.0386974581635617
0.298952457695407	0.0387443036170895
0.299221058286328	0.0387910916267362
0.299489658877250	0.0388378220693723
0.299758259468171	0.0388844948152124
0.300026860059092	0.0389311097189248
0.300295460650013	0.0389776666495225
0.300564061240935	0.0390241654832933
0.300832661831856	0.0390706060829567
0.301101262422777	0.0391169883126037
0.301369863013699	0.0391633120375841
0.301638463604620	0.0392095771253996
0.301907064195541	0.0392557834573086
0.302175664786463	0.0393019309006259
0.302444265377384	0.0393480193235418
0.302712865968305	0.0393940485491826
0.302981466559227	0.0394400184746771
0.303250067150148	0.0394859290286790
0.303518667741069	0.0395317800477178
0.303787268331990	0.0395775713960950
0.304055868922912	0.0396233029387052
0.304324469513833	0.0396689745502489
0.304593070104754	0.0397145860925325
0.304861670695676	0.0397601374270898
0.305130271286597	0.0398056284349812
0.305398871877518	0.0398510589869576
0.305667472468439	0.0398964289574374
0.305936073059361	0.0399417382077498
0.306204673650282	0.0399869866078332
0.306473274241203	0.0400321740527896
0.306741874832125	0.0400773004260046
0.307010475423046	0.0401223655795524
0.307279076013967	0.0401673693838112
0.307547676604889	0.0402123117142946
0.307816277195810	0.0402571924407504
0.308084877786731	0.0403020114399531
0.308353478377653	0.0403467685918507
0.308622078968574	0.0403914637671084
0.308890679559495	0.0404360968406613
0.309159280150416	0.0404806676742014
0.309427880741338	0.0405251761360555
0.309696481332259	0.0405696221227183
0.309965081923180	0.0406140055029619
0.310233682514102	0.0406583261512422
0.310502283105023	0.0407025839409527
0.310770883695944	0.0407467787466929
0.311039484286865	0.0407909104485538
0.311308084877787	0.0408349789151930
0.311576685468708	0.0408789840202912
0.311845286059629	0.0409229256414307
0.312113886650551	0.0409668036636957
0.312382487241472	0.0410106179667529
0.312651087832393	0.0410543684217651
0.312919688423315	0.0410980549026569
0.313188289014236	0.0411416772767856
0.313456889605157	0.0411852354210614
0.313725490196079	0.0412287292346940
0.313994090787000	0.0412721585873064
0.314262691377921	0.0413155233475220
0.314531291968842	0.0413588233996004
0.314799892559764	0.0414020586209831
0.315068493150685	0.0414452288856616
0.315337093741606	0.0414883340677104
0.315605694332528	0.0415313740589161
0.315874294923449	0.0415743487349033
0.316142895514370	0.0416172579674233
0.316411496105291	0.0416601016451837
0.316680096696213	0.0417028796498327
0.316948697287134	0.0417455918568973
0.317217297878055	0.0417882381417568
0.317485898468977	0.0418308183864568
0.317754499059898	0.0418733324858118
0.318023099650819	0.0419157803115617
0.318291700241741	0.0419581617239043
0.318560300832662	0.0420004766180142
0.318828901423583	0.0420427248807691
0.319097502014505	0.0420849063911126
0.319366102605426	0.0421270210331423
0.319634703196347	0.0421690686836165
0.319903303787268	0.0422110492265147
0.320171904378190	0.0422529625464193
0.320440504969111	0.0422948085252627
0.320709105560032	0.0423365870416653
0.320977706150954	0.0423782979796413
0.321246306741875	0.0424199412262023
0.321514907332796	0.0424615166624517
0.321783507923717	0.0425030241712159
0.322052108514639	0.0425444636306999
0.322320709105560	0.0425858349312273
0.322589309696481	0.0426271379704324
0.322857910287403	0.0426683726005095
0.323126510878324	0.0427095386969112
0.323395111469245	0.0427506361722378
0.323663712060167	0.0427916649290874
0.323932312651088	0.0428326248594643
0.324200913242009	0.0428735158298169
0.324469513832930	0.0429143377193557
0.324738114423852	0.0429550904122843
0.325006715014773	0.0429957737970366
0.325275315605694	0.0430363877642036
0.325543916196616	0.0430769321927245
0.325812516787537	0.0431174069698197
0.326081117378458	0.0431578119880925
0.326349717969380	0.0431981471315915
0.326618318560301	0.0432384122848147
0.326886919151222	0.0432786073346866
0.327155519742143	0.0433187321709465
0.327424120333065	0.0433587866766729
0.327692720923986	0.0433987707364113
0.327961321514907	0.0434386842442473
0.328229922105829	0.0434785270921254
0.328498522696750	0.0435182991652390
0.328767123287671	0.0435580003582604
0.329035723878593	0.0435976305716441
0.329304324469514	0.0436371896618778
0.329572925060435	0.0436766775065191
0.329841525651356	0.0437160940192610
0.330110126242278	0.0437554390906422
0.330378726833199	0.0437947126034518
0.330647327424120	0.0438339144438098
0.330915928015042	0.0438730445034901
0.331184528605963	0.0439121026846308
0.331453129196884	0.0439510888678583
0.331721729787806	0.0439900029341739
0.331990330378727	0.0440288447860701
0.332258930969648	0.0440676143097733
0.332527531560569	0.0441063113931711
0.332796132151491	0.0441449359356222
0.333064732742412	0.0441834878151199
0.333333333333333	0.0442219669299366
0.333601933924255	0.0442603731948207
0.333870534515176	0.0442987064862196
0.334139135106097	0.0443369666906859
0.334407735697019	0.0443751536992077
0.334676336287940	0.0444132674052004
0.334944936878861	0.0444513077020551
0.335213537469782	0.0444892744536614
0.335482138060704	0.0445271675776392
0.335750738651625	0.0445649870076273
0.336019339242546	0.0446027326021597
0.336287939833468	0.0446404042544898
0.336556540424389	0.0446780018642729
0.336825141015310	0.0447155253156664
0.337093741606232	0.0447529745074273
0.337362342197153	0.0447903493262698
0.337630942788074	0.0448276496730229
0.337899543378995	0.0448648754491273
0.338168143969917	0.0449020265844155
0.338436744560838	0.0449391029447135
0.338705345151759	0.0449761043745585
0.338973945742681	0.0450130308026538
0.339242546333602	0.0450498821350704
0.339511146924523	0.0450866582585806
0.339779747515445	0.0451233590673293
0.340048348106366	0.0451599844567209
0.340316948697287	0.0451965343318994
0.340585549288208	0.0452330085927645
0.340854149879130	0.0452694071352015
0.341122750470051	0.0453057298527927
0.341391351060972	0.0453419766339674
0.341659951651894	0.0453781473779297
0.341928552242815	0.0454142419725603
0.342197152833736	0.0454502603267754
0.342465753424658	0.0454862023626942
0.342734354015579	0.0455220679654061
0.343002954606500	0.0455578570234429
0.343271555197422	0.0455935694317625
0.343540155788343	0.0456292050925086
0.343808756379264	0.0456647639107452
0.344077356970185	0.0457002457880865
0.344345957561107	0.0457356506261651
0.344614558152028	0.0457709783053173
0.344883158742949	0.0458062287171377
0.345151759333871	0.0458414017816050
0.345420359924792	0.0458764973997328
0.345688960515713	0.0459115154599511
0.345957561106634	0.0459464558711275
0.346226161697556	0.0459813185440216
0.346494762288477	0.0460161033756103
0.346763362879398	0.0460508102615473
0.347031963470320	0.0460854391019532
0.347300564061241	0.0461199898022034
0.347569164652162	0.0461544622588774
0.347837765243084	0.0461888563701815
0.348106365834005	0.0462231720449316
0.348374966424926	0.0462574091899200
0.348643567015848	0.0462915677021814
0.348912167606769	0.0463256474868367
0.349180768197690	0.0463596484473779
0.349449368788611	0.0463935704806145
0.349717969379533	0.0464274134888711
0.349986569970454	0.0464611773750192
0.350255170561375	0.0464948620481280
0.350523771152297	0.0465284674179461
0.350792371743218	0.0465619933890187
0.351060972334139	0.0465954398599773
0.351329572925060	0.0466288067360507
0.351598173515982	0.0466620939224046
0.351866774106903	0.0466953013220414
0.352135374697824	0.0467284288426441
0.352403975288746	0.0467614763920473
0.352672575879667	0.0467944438760367
0.352941176470588	0.0468273311895968
0.353209777061510	0.0468601382390639
0.353478377652431	0.0468928649406351
0.353746978243352	0.0469255111978328
0.354015578834274	0.0469580769165397
0.354284179425195	0.0469905620039795
0.354552780016116	0.0470229663622430
0.354821380607037	0.0470552899011641
0.355089981197959	0.0470875325302011
0.355358581788880	0.0471196941557450
0.355627182379801	0.0471517746775279
0.355895782970723	0.0471837740115702
0.356164383561644	0.0472156920785002
0.356432984152565	0.0472475287761387
0.356701584743486	0.0472792840075215
0.356970185334408	0.0473109576834118
0.357238785925329	0.0473425497173462
0.357507386516250	0.0473740600172466
0.357775987107172	0.0474054884815841
0.358044587698093	0.0474368350277000
0.358313188289014	0.0474680995761864
0.358581788879936	0.0474992820279266
0.358850389470857	0.0475303822898902
0.359118990061778	0.0475614002764645
0.359387590652700	0.0475923359031996
0.359656191243621	0.0476231890742805
0.359924791834542	0.0476539596943700
0.360193392425463	0.0476846476789345
0.360461993016385	0.0477152529440728
0.360730593607306	0.0477457754059822
0.360999194198227	0.0477762149789060
0.361267794789149	0.0478065715713053
0.361536395380070	0.0478368450931817
0.361804995970991	0.0478670354593984
0.362073596561912	0.0478971425769573
0.362342197152834	0.0479271663606805
0.362610797743755	0.0479571067340015
0.362879398334676	0.0479869636086921
0.363147998925598	0.0480167368926290
0.363416599516519	0.0480464265002517
0.363685200107440	0.0480760323470219
0.363953800698362	0.0481055543456047
0.364222401289283	0.0481349924165343
0.364491001880204	0.0481643464736148
0.364759602471126	0.0481936164299489
0.365028203062047	0.0482228021931250
0.365296803652968	0.0482519036788067
0.365565404243889	0.0482809208224866
0.365834004834811	0.0483098535382810
0.366102605425732	0.0483387017368821
0.366371206016653	0.0483674653325738
0.366639806607575	0.0483961442451439
0.366908407198496	0.0484247383895730
0.367177007789417	0.0484532476866933
0.367445608380338	0.0484816720550221
0.367714208971260	0.0485100114176605
0.367982809562181	0.0485382656910424
0.368251410153102	0.0485664347782708
0.368520010744024	0.0485945186064576
0.368788611334945	0.0486225170987604
0.369057211925866	0.0486504301750606
0.369325812516788	0.0486782577561027
0.369594413107709	0.0487059997561159
0.369863013698630	0.0487336560921479
0.370131614289552	0.0487612266866220
0.370400214880473	0.0487887114640351
0.370668815471394	0.0488161103535098
0.370937416062315	0.0488434232669673
0.371206016653237	0.0488706501252561
0.371474617244158	0.0488977908608027
0.371743217835079	0.0489248453864710
0.372011818426001	0.0489518136232000
0.372280419016922	0.0489786954978597
0.372549019607843	0.0490054909280467
0.372817620198764	0.0490321998396019
0.373086220789686	0.0490588221577614
0.373354821380607	0.0490853578026180
0.373623421971528	0.0491118066909170
0.373892022562450	0.0491381687521206
0.374160623153371	0.0491644439162762
0.374429223744292	0.0491906321060199
0.374697824335214	0.0492167332472561
0.374966424926135	0.0492427472620263
0.375235025517056	0.0492686740775414
0.375503626107978	0.0492945136180788
0.375772226698899	0.0493202658146149
0.376040827289820	0.0493459305944051
0.376309427880741	0.0493715078788471
0.376578028471663	0.0493969975937018
0.376846629062584	0.0494223996728392
0.377115229653505	0.0494477140402742
0.377383830244427	0.0494729406136636
0.377652430835348	0.0494980793202673
0.377921031426269	0.0495231300924480
0.378189632017190	0.0495480928668566
0.378458232608112	0.0495729675683541
0.378726833199033	0.0495977541167664
0.378995433789954	0.0496224524350372
0.379264034380876	0.0496470624678068
0.379532634971797	0.0496715841571903
0.379801235562718	0.0496960174016529
0.380069836153640	0.0497203621403596
0.380338436744561	0.0497446183323498
0.380607037335482	0.0497687858886997
0.380875637926404	0.0497928647360168
0.381144238517325	0.0498168548097360
0.381412839108246	0.0498407560368344
0.381681439699167	0.0498645683490024
0.381950040290089	0.0498882916823708
0.382218640881010	0.0499119259695027
0.382487241471931	0.0499354711383203
0.382755842062853	0.0499589271214148
0.383024442653774	0.0499822938533634
0.383293043244695	0.0500055712677443
0.383561643835616	0.0500287593009227
0.383830244426538	0.0500518578843339
0.384098845017459	0.0500748669499374
0.384367445608380	0.0500977864328307
0.384636046199302	0.0501206162626999
0.384904646790223	0.0501433563782295
0.385173247381144	0.0501660067202820
0.385441847972066	0.0501885672207802
0.385710448562987	0.0502110378161059
0.385979049153908	0.0502334184405217
0.386247649744830	0.0502557090325795
0.386516250335751	0.0502779095273599
0.386784850926672	0.0503000198552528
0.387053451517593	0.0503220399588480
0.387322052108515	0.0503439697717556
0.387590652699436	0.0503658092330625
0.387859253290357	0.0503875583024961
0.388127853881279	0.0504092169028235
0.388396454472200	0.0504307849453534
0.388665055063121	0.0504522623888118
0.388933655654042	0.0504736491742288
0.389202256244964	0.0504949452378760
0.389470856835885	0.0505161505276908
0.389739457426806	0.0505372649537310
0.390008058017728	0.0505582884735111
0.390276658608649	0.0505792210651501
0.390545259199570	0.0506000626445795
0.390813859790492	0.0506208131447554
0.391082460381413	0.0506414725112746
0.391351060972334	0.0506620406823753
0.391619661563255	0.0506825175996727
0.391888262154177	0.0507029032064836
0.392156862745098	0.0507231974445701
0.392425463336019	0.0507434002560084
0.392694063926941	0.0507635115847311
0.392962664517862	0.0507835313749807
0.393231265108783	0.0508034595737976
0.393499865699705	0.0508232961178269
0.393768466290626	0.0508430409522074
0.394037066881547	0.0508626940246503
0.394305667472468	0.0508822552767098
0.394574268063390	0.0509017246566445
0.394842868654311	0.0509211021095602
0.395111469245232	0.0509403875764030
0.395380069836154	0.0509595810032277
0.395648670427075	0.0509786823345141
0.395917271017996	0.0509976915167228
0.396185871608918	0.0510166085013533
0.396454472199839	0.0510354332332362
0.396723072790760	0.0510541656580929
0.396991673381681	0.0510728057224995
0.397260273972603	0.0510913533731822
0.397528874563524	0.0511098085561016
0.397797475154445	0.0511281712207310
0.398066075745367	0.0511464413185907
0.398334676336288	0.0511646187984589
0.398603276927209	0.0511827036103102
0.398871877518131	0.0512006957010596
0.399140478109052	0.0512185950172720
0.399409078699973	0.0512364015031928
0.399677679290894	0.0512541151153817
0.399946279881816	0.0512717358151186
0.400214880472737	0.0512892635487455
0.400483481063658	0.0513066982622832
0.400752081654580	0.0513240399057745
0.401020682245501	0.0513412884284959
0.401289282836422	0.0513584437867636
0.401557883427344	0.0513755059345053
0.401826484018265	0.0513924748210843
0.402095084609186	0.0514093503969197
0.402363685200107	0.0514261326163788
0.402632285791029	0.0514428214348012
0.402900886381950	0.0514594168029921
0.403169486972871	0.0514759186724634
0.403438087563793	0.0514923270001226
0.403706688154714	0.0515086417424493
0.403975288745635	0.0515248628486249
0.404243889336557	0.0515409902752474
0.404512489927478	0.0515570239792451
0.404781090518399	0.0515729639150146
0.405049691109320	0.0515888100368077
0.405318291700242	0.0516045622988699
0.405586892291163	0.0516202206593831
0.405855492882084	0.0516357850765747
0.406124093473006	0.0516512555049488
0.406392694063927	0.0516666319006480
0.406661294654848	0.0516819142234588
0.406929895245770	0.0516971024284456
0.407198495836691	0.0517121964778071
0.407467096427612	0.0517271963272197
0.407735697018533	0.0517421019272883
0.408004297609455	0.0517569132396673
0.408272898200376	0.0517716302222794
0.408541498791297	0.0517862528348433
0.408810099382219	0.0518007810386732
0.409078699973140	0.0518152147955546
0.409347300564061	0.0518295540647335
0.409615901154983	0.0518437987995366
0.409884501745904	0.0518579489616709
0.410153102336825	0.0518720045185244
0.410421702927747	0.0518859654269904
0.410690303518668	0.0518998316458366
0.410958904109589	0.0519136031375891
0.411227504700510	0.0519272798640105
0.411496105291432	0.0519408617885938
0.411764705882353	0.0519543488738858
0.412033306473274	0.0519677410806779
0.412301907064196	0.0519810383693900
0.412570507655117	0.0519942407031359
0.412839108246038	0.0520073480454999
0.413107708836959	0.0520203603616193
0.413376309427881	0.0520332776132316
0.413644910018802	0.0520460997658007
0.413913510609723	0.0520588267836495
0.414182111200645	0.0520714586285815
0.414450711791566	0.0520839952659184
0.414719312382487	0.0520964366637330
0.414987912973409	0.0521087827855788
0.415256513564330	0.0521210335950587
0.415525114155251	0.0521331890594213
0.415793714746173	0.0521452491461606
0.416062315337094	0.0521572138224130
0.416330915928015	0.0521690830522267
0.416599516518936	0.0521808568011342
0.416868117109858	0.0521925350356213
0.417136717700779	0.0522041177280785
0.417405318291700	0.0522156048465589
0.417673918882622	0.0522269963553608
0.417942519473543	0.0522382922231965
0.418211120064464	0.0522494924189098
0.418479720655385	0.0522605969111329
0.418748321246307	0.0522716056694191
0.419016921837228	0.0522825186610057
0.419285522428149	0.0522933358557994
0.419554123019071	0.0523040572255207
0.419822723609992	0.0523146827379873
0.420091324200913	0.0523252123621468
0.420359924791835	0.0523356460696041
0.420628525382756	0.0523459838335947
0.420897125973677	0.0523562256250480
0.421165726564599	0.0523663714125123
0.421434327155520	0.0523764211693840
0.421702927746441	0.0523863748686449
0.421971528337362	0.0523962324802973
0.422240128928284	0.0524059939769842
0.422508729519205	0.0524156593320006
0.422777330110126	0.0524252285182716
0.423045930701048	0.0524347015084194
0.423314531291969	0.0524440782771157
0.423583131882890	0.0524533587966068
0.423851732473811	0.0524625430405387
0.424120333064733	0.0524716309851279
0.424388933655654	0.0524806226030826
0.424657534246575	0.0524895178698903
0.424926134837497	0.0524983167607561
0.425194735428418	0.0525070192508749
0.425463336019339	0.0525156253161802
0.425731936610261	0.0525241349338396
0.426000537201182	0.0525325480780104
0.426269137792103	0.0525408647229279
0.426537738383025	0.0525490848482292
0.426806338973946	0.0525572084333198
0.427074939564867	0.0525652354526344
0.427343540155788	0.0525731659141696
0.427612140746710	0.0525809997790290
0.427880741337631	0.0525887369687400
0.428149341928552	0.0525963774963336
0.428417942519474	0.0526039213528912
0.428686543110395	0.0526113685103223
0.428955143701316	0.0526187189526480
0.429223744292237	0.0526259726823278
0.429492344883159	0.0526331296636193
0.429760945474080	0.0526401898519859
0.430029546065001	0.0526471532734595
0.430298146655923	0.0526540198837332
0.430566747246844	0.0526607896513583
0.430835347837765	0.0526674625645659
0.431103948428687	0.0526740385949498
0.431372549019608	0.0526805177306270
0.431641149610529	0.0526868999479335
0.431909750201451	0.0526931852292099
0.432178350792372	0.0526993735626965
0.432446951383293	0.0527054649341754
0.432715551974214	0.0527114593254434
0.432984152565136	0.0527173567186316
0.433252753156057	0.0527231570962231
0.433521353746978	0.0527288604354419
0.433789954337900	0.0527344667146735
0.434058554928821	0.0527399759222415
0.434327155519742	0.0527453880432371
0.434595756110663	0.0527507030674114
0.434864356701585	0.0527559209816502
0.435132957292506	0.0527610417684060
0.435401557883427	0.0527660654189689
0.435670158474349	0.0527709919198455
0.435938759065270	0.0527758212546048
0.436207359656191	0.0527805534152886
0.436475960247113	0.0527851883823694
0.436744560838034	0.0527897261428470
0.437013161428955	0.0527941666830736
0.437281762019877	0.0527985099869050
0.437550362610798	0.0528027560422858
0.437818963201719	0.0528069048390539
0.438087563792640	0.0528109563684048
0.438356164383562	0.0528149106130265
0.438624764974483	0.0528187675615167
0.438893365565404	0.0528225272079061
0.439161966156326	0.0528261895416803
0.439430566747247	0.0528297545492575
0.439699167338168	0.0528332222179402
0.439967767929089	0.0528365925466826
0.440236368520011	0.0528398655311993
0.440504969110932	0.0528430411542047
0.440773569701853	0.0528461194110275
0.441042170292775	0.0528491002924681
0.441310770883696	0.0528519837879690
0.441579371474617	0.0528547698910081
0.441847972065539	0.0528574585954027
0.442116572656460	0.0528600498947302
0.442385173247381	0.0528625437835587
0.442653773838303	0.0528649402495372
0.442922374429224	0.0528672392917365
0.443190975020145	0.0528694409030382
0.443459575611066	0.0528715450767907
0.443728176201988	0.0528735518191623
0.443996776792909	0.0528754611051992
0.444265377383830	0.0528772729273707
0.444533977974752	0.0528789872910167
0.444802578565673	0.0528806041900826
0.445071179156594	0.0528821236342796
0.445339779747515	0.0528835456230371
0.445608380338437	0.0528848701252631
0.445876980929358	0.0528860971484829
0.446145581520279	0.0528872267118681
0.446414182111201	0.0528882587967568
0.446682782702122	0.0528891933972044
0.446951383293043	0.0528900305130498
0.447219983883965	0.0528907701398911
0.447488584474886	0.0528914122776809
0.447757185065807	0.0528919569240177
0.448025785656729	0.0528924040781996
0.448294386247650	0.0528927537413421
0.448562986838571	0.0528930059119228
0.448831587429492	0.0528931605912919
0.449100188020414	0.0528932177826097
0.449368788611335	0.0528931774848606
0.449637389202256	0.0528930396920365
0.449905989793178	0.0528928044022027
0.450174590384099	0.0528924716238918
0.450443190975020	0.0528920413696637
0.450711791565941	0.0528915136343204
0.450980392156863	0.0528908884169833
0.451248992747784	0.0528901657247606
0.451517593338705	0.0528893455575314
0.451786193929627	0.0528884279201162
0.452054794520548	0.0528874128154466
0.452323395111469	0.0528863002467181
0.452591995702391	0.0528850902072405
0.452860596293312	0.0528837827084512
0.453129196884233	0.0528823777731988
0.453397797475155	0.0528808753922652
0.453666398066076	0.0528792755673508
0.453934998656997	0.0528775783074539
0.454203599247918	0.0528757836164009
0.454472199838840	0.0528738915032742
0.454740800429761	0.0528719019718664
0.455009401020682	0.0528698150297143
0.455278001611604	0.0528676306819551
0.455546602202525	0.0528653489396104
0.455815202793446	0.0528629698098653
0.456083803384367	0.0528604932982078
0.456352403975289	0.0528579194158799
0.456621004566210	0.0528552481723614
0.456889605157131	0.0528524795793488
0.457158205748053	0.0528496136446607
0.457426806338974	0.0528466503767766
0.457695406929895	0.0528435897857216
0.457964007520817	0.0528404318812923
0.458232608111738	0.0528371766739487
0.458501208702659	0.0528338241751395
0.458769809293580	0.0528303743969983
0.459038409884502	0.0528268273512733
0.459307010475423	0.0528231830501678
0.459575611066344	0.0528194415050751
0.459844211657266	0.0528156027302847
0.460112812248187	0.0528116667349548
0.460381412839108	0.0528076335327669
0.460650013430030	0.0528035031453258
0.460918614020951	0.0527992755810676
0.461187214611872	0.0527949508533403
0.461455815202793	0.0527905289771726
0.461724415793715	0.0527860099662047
0.461993016384636	0.0527813938358755
0.462261616975557	0.0527766806017042
0.462530217566479	0.0527718702802040
0.462798818157400	0.0527669628863219
0.463067418748321	0.0527619584368185
0.463336019339243	0.0527568569479669
0.463604619930164	0.0527516584371667
0.463873220521085	0.0527463629206188
0.464141821112006	0.0527409704165543
0.464410421702928	0.0527354809435419
0.464679022293849	0.0527298945195301
0.464947622884770	0.0527242111598087
0.465216223475692	0.0527184308855095
0.465484824066613	0.0527125537178931
0.465753424657534	0.0527065796746281
0.466022025248456	0.0527005087763732
0.466290625839377	0.0526943410418463
0.466559226430298	0.0526880764918480
0.466827827021219	0.0526817151483524
0.467096427612141	0.0526752570316455
0.467365028203062	0.0526687021610241
0.467633628793983	0.0526620505597438
0.467902229384905	0.0526553022505924
0.468170829975826	0.0526484572548380
0.468439430566747	0.0526415155941851
0.468708031157669	0.0526344772911052
0.468976631748590	0.0526273423675410
0.469245232339511	0.0526201108467338
0.469513832930432	0.0526127827529073
0.469782433521354	0.0526053581111971
0.470051034112275	0.0525978369448842
0.470319634703196	0.0525902192778254
0.470588235294118	0.0525825051362087
0.470856835885039	0.0525746945456451
0.471125436475960	0.0525667875313140
0.471394037066882	0.0525587841162348
0.471662637657803	0.0525506843273842
0.471931238248724	0.0525424881920383
0.472199838839645	0.0525341957373838
0.472468439430567	0.0525258069905687
0.472737040021488	0.0525173219774354
0.473005640612409	0.0525087407274332
0.473274241203331	0.0525000632672604
0.473542841794252	0.0524912896249628
0.473811442385173	0.0524824198293387
0.474080042976095	0.0524734539088709
0.474348643567016	0.0524643918907305
0.474617244157937	0.0524552338065401
0.474885844748858	0.0524459796880830
0.475154445339780	0.0524366295613200
0.475423045930701	0.0524271834575933
0.475691646521622	0.0524176414065136
0.475960247112544	0.0524080034388994
0.476228847703465	0.0523982695865258
0.476497448294386	0.0523884398800644
0.476766048885308	0.0523785143503996
0.477034649476229	0.0523684930300131
0.477303250067150	0.0523583759514066
0.477571850658071	0.0523481631463952
0.477840451248993	0.0523378546483577
0.478109051839914	0.0523274504888427
0.478377652430835	0.0523169507000477
0.478646253021757	0.0523063553152741
0.478914853612678	0.0522956643691995
0.479183454203599	0.0522848778970249
0.479452054794521	0.0522739959325504
0.479720655385442	0.0522630185091908
0.479989255976363	0.0522519456625630
0.480257856567284	0.0522407774283476
0.480526457158206	0.0522295138414902
0.480795057749127	0.0522181549382234
0.481063658340048	0.0522067007546155
0.481332258930970	0.0521951513265005
0.481600859521891	0.0521835066900715
0.481869460112812	0.0521717668832909
0.482138060703734	0.0521599319428420
0.482406661294655	0.0521480019057197
0.482675261885576	0.0521359768092224
0.482943862476497	0.0521238566910754
0.483212463067419	0.0521116415925203
0.483481063658340	0.0520993315528477
0.483749664249261	0.0520869266086278
0.484018264840183	0.0520744267976403
0.484286865431104	0.0520618321608539
0.484555466022025	0.0520491427383821
0.484824066612947	0.0520363585690535
0.485092667203868	0.0520234796949192
0.485361267794789	0.0520105061551222
0.485629868385710	0.0519974379890400
0.485898468976632	0.0519842752386303
0.486167069567553	0.0519710179442233
0.486435670158474	0.0519576661495207
0.486704270749396	0.0519442198966049
0.486972871340317	0.0519306792261427
0.487241471931238	0.0519170441809393
0.487510072522160	0.0519033148033403
0.487778673113081	0.0518894911373438
0.488047273704002	0.0518755732280450
0.488315874294923	0.0518615611180280
0.488584474885845	0.0518474548508182
0.488853075476766	0.0518332544712070
0.489121676067687	0.0518189600226736
0.489390276658609	0.0518045715497560
0.489658877249530	0.0517900890982339
0.489927477840451	0.0517755127128481
0.490196078431373	0.0517608424386459
0.490464679022294	0.0517460783220389
0.490733279613215	0.0517312204081366
0.491001880204136	0.0517162687450150
0.491270480795058	0.0517012233799070
0.491539081385979	0.0516860843570081
0.491807681976900	0.0516708517223225
0.492076282567822	0.0516555255259327
0.492344883158743	0.0516401058159863
0.492613483749664	0.0516245926388830
0.492882084340586	0.0516089860369611
0.493150684931507	0.0515932860646656
0.493419285522428	0.0515774927767560
0.493687886113349	0.0515616062151500
0.493956486704271	0.0515456264300859
0.494225087295192	0.0515295534705253
0.494493687886113	0.0515133873869308
0.494762288477035	0.0514971282296065
0.495030889067956	0.0514807760470777
0.495299489658877	0.0514643308890935
0.495568090249799	0.0514477928072290
0.495836690840720	0.0514311618533720
0.496105291431641	0.0514144380792211
0.496373892022562	0.0513976215359312
0.496642492613484	0.0513807122751059
0.496911093204405	0.0513637103493180
0.497179693795326	0.0513466158097742
0.497448294386248	0.0513294287087978
0.497716894977169	0.0513121491010870
0.497985495568090	0.0512947770392866
0.498254096159012	0.0512773125749741
0.498522696749933	0.0512597557627191
0.498791297340854	0.0512421066570643
0.499059897931776	0.0512243653127278
0.499328498522697	0.0512065317812749
0.499597099113618	0.0511886061184469
0.499865699704539	0.0511705883782591
0.500134300295461	0.0511524786149521
0.500402900886382	0.0511342768853444
0.500671501477303	0.0511159832419289
0.500940102068225	0.0510975977412088
0.501208702659146	0.0510791204454577
0.501477303250067	0.0510605514085890
0.501745903840988	0.0510418906857019
0.502014504431910	0.0510231383317089
0.502283105022831	0.0510042944020206
0.502551705613752	0.0509853589568527
0.502820306204674	0.0509663320507875
0.503088906795595	0.0509472137443294
0.503357507386516	0.0509280040965211
0.503626107977438	0.0509087031625581
0.503894708568359	0.0508893110012174
0.504163309159280	0.0508698276731784
0.504431909750202	0.0508502532383149
0.504700510341123	0.0508305877552006
0.504969110932044	0.0508108312790798
0.505237711522965	0.0507909838729466
0.505506312113887	0.0507710455969282
0.505774912704808	0.0507510165092396
0.506043513295729	0.0507308966719444
0.506312113886651	0.0507106861433428
0.506580714477572	0.0506903849880409
0.506849315068493	0.0506699932661035
0.507117915659414	0.0506495110327234
0.507386516250336	0.0506289383558323
0.507655116841257	0.0506082753006524
0.507923717432178	0.0505875219221522
0.508192318023100	0.0505666782849808
0.508460918614021	0.0505457444516200
0.508729519204942	0.0505247204860538
0.508998119795864	0.0505036064499286
0.509266720386785	0.0504824024059563
0.509535320977706	0.0504611084187883
0.509803921568628	0.0504397245512360
0.510072522159549	0.0504182508674264
0.510341122750470	0.0503966874308158
0.510609723341391	0.0503750343061924
0.510878323932313	0.0503532915594205
0.511146924523234	0.0503314592581437
0.511415525114155	0.0503095374671423
0.511684125705077	0.0502875262504432
0.511952726295998	0.0502654256711727
0.512221326886919	0.0502432357971674
0.512489927477841	0.0502209566940784
0.512758528068762	0.0501985884290377
0.513027128659683	0.0501761310699804
0.513295729250604	0.0501535846863652
0.513564329841526	0.0501309493453547
0.513832930432447	0.0501082251096953
0.514101531023368	0.0500854120500760
0.514370131614290	0.0500625102354805
0.514638732205211	0.0500395197307393
0.514907332796132	0.0500164406053646
0.515175933387054	0.0499932729292884
0.515444533977975	0.0499700167729065
0.515713134568896	0.0499466722060222
0.515981735159817	0.0499232392981465
0.516250335750739	0.0498997181206806
0.516518936341660	0.0498761087416643
0.516787536932581	0.0498524112296166
0.517056137523503	0.0498286256561619
0.517324738114424	0.0498047520927829
0.517593338705345	0.0497807906087412
0.517861939296266	0.0497567412762009
0.518130539887188	0.0497326041692302
0.518399140478109	0.0497083793600990
0.518667741069030	0.0496840669184168
0.518936341659952	0.0496596669178728
0.519204942250873	0.0496351794324359
0.519473542841794	0.0496106045320573
0.519742143432716	0.0495859422927589
0.520010744023637	0.0495611927802145
0.520279344614558	0.0495363560731699
0.520547945205480	0.0495114322562261
0.520816545796401	0.0494864213961689
0.521085146387322	0.0494613235652195
0.521353746978243	0.0494361388381383
0.521622347569165	0.0494108672919372
0.521890948160086	0.0493855090021032
0.522159548751007	0.0493600640445748
0.522428149341929	0.0493345324928629
0.522696749932850	0.0493089144244139
0.522965350523771	0.0492832099201927
0.523233951114693	0.0492574190525224
0.523502551705614	0.0492315418988660
0.523771152296535	0.0492055785419692
0.524039752887456	0.0491795290555431
0.524308353478378	0.0491533935122754
0.524576954069299	0.0491271719938213
0.524845554660220	0.0491008645817664
0.525114155251142	0.0490744713526819
0.525382755842063	0.0490479923836038
0.525651356432984	0.0490214277552160
0.525919957023905	0.0489947775446713
0.526188557614827	0.0489680418344856
0.526457158205748	0.0489412207045866
0.526725758796669	0.0489143142316505
0.526994359387591	0.0488873224961535
0.527262959978512	0.0488602455804592
0.527531560569433	0.0488330835675862
0.527800161160355	0.0488058365361791
0.528068761751276	0.0487785045680253
0.528337362342197	0.0487510877460836
0.528605962933119	0.0487235861524955
0.528874563524040	0.0486959998700678
0.529143164114961	0.0486683289813041
0.529411764705882	0.0486405735692358
0.529680365296804	0.0486127337152589
0.529948965887725	0.0485848095010341
0.530217566478646	0.0485568010152309
0.530486167069568	0.0485287083414524
0.530754767660489	0.0485005315623661
0.531023368251410	0.0484722707648202
0.531291968842331	0.0484439260320178
0.531560569433253	0.0484154974496527
0.531829170024174	0.0483869851012887
0.532097770615095	0.0483583890724559
0.532366371206017	0.0483297094512790
0.532634971796938	0.0483009463235775
0.532903572387859	0.0482720997733052
0.533172172978781	0.0482431698873994
0.533440773569702	0.0482141567538529
0.533709374160623	0.0481850604601096
0.533977974751545	0.0481558810928260
0.534246575342466	0.0481266187397665
0.534515175933387	0.0480972734894067
0.534783776524308	0.0480678454291837
0.535052377115230	0.0480383346494828
0.535320977706151	0.0480087412354381
0.535589578297072	0.0479790652779568
0.535858178887994	0.0479493068681237
0.536126779478915	0.0479194660952594
0.536395380069836	0.0478895430485043
0.536663980660758	0.0478595378155841
0.536932581251679	0.0478294504896668
0.537201181842600	0.0477992811622586
0.537469782433522	0.0477690299246426
0.537738383024443	0.0477386968691300
0.538006983615364	0.0477082820866382
0.538275584206285	0.0476777856686615
0.538544184797207	0.0476472077083142
0.538812785388128	0.0476165482987151
0.539081385979049	0.0475858075334899
0.539349986569971	0.0475549855058361
0.539618587160892	0.0475240823081211
0.539887187751813	0.0474930980296623
0.540155788342734	0.0474620327656793
0.540424388933656	0.0474308866118181
0.540692989524577	0.0473996596620731
0.540961590115498	0.0473683520142765
0.541230190706420	0.0473369637605372
0.541498791297341	0.0473054949967565
0.541767391888262	0.0472739458204758
0.542035992479183	0.0472423163256686
0.542304593070105	0.0472106066076074
0.542573193661026	0.0471788167661036
0.542841794251947	0.0471469468970907
0.543110394842869	0.0471149970951667
0.543378995433790	0.0470829674610050
0.543647596024711	0.0470508580892181
0.543916196615633	0.0470186690775460
0.544184797206554	0.0469864005264886
0.544453397797475	0.0469540525360377
0.544721998388396	0.0469216252048096
0.544990598979318	0.0468891186312586
0.545259199570239	0.0468565329129605
0.545527800161160	0.0468238681491632
0.545796400752082	0.0467911244436500
0.546065001343003	0.0467583018983451
0.546333601933924	0.0467254006081402
0.546602202524846	0.0466924206711316
0.546870803115767	0.0466593621942513
0.547139403706688	0.0466262252780894
0.547408004297610	0.0465930100244771
0.547676604888531	0.0465597165354893
0.547945205479452	0.0465263449153639
0.548213806070374	0.0464928952656428
0.548482406661295	0.0464593676889840
0.548751007252216	0.0464257622888887
0.549019607843137	0.0463920791672204
0.549288208434059	0.0463583184282783
0.549556809024980	0.0463244801759687
0.549825409615901	0.0462905645134750
0.550094010206823	0.0462565715445676
0.550362610797744	0.0462225013746725
0.550631211388665	0.0461883541117341
0.550899811979586	0.0461541298605866
0.551168412570508	0.0461198287240974
0.551437013161429	0.0460854508097212
0.551705613752350	0.0460509962268630
0.551974214343272	0.0460164650807588
0.552242814934193	0.0459818574764885
0.552511415525114	0.0459471735232011
0.552780016116035	0.0459124133289196
0.553048616706957	0.0458775770001614
0.553317217297878	0.0458426646416655
0.553585817888799	0.0458076763631490
0.553854418479721	0.0457726122679738
0.554123019070642	0.0457374724725855
0.554391619661563	0.0457022570892966
0.554660220252485	0.0456669662225572
0.554928820843406	0.0456315999850982
0.555197421434327	0.0455961584836028
0.555466022025248	0.0455606418284935
0.555734622616170	0.0455250501273737
0.556003223207091	0.0454893834930766
0.556271823798012	0.0454536420387123
0.556540424388934	0.0454178258731232
0.556809024979855	0.0453819351095497
0.557077625570776	0.0453459698604815
0.557346226161698	0.0453099302342874
0.557614826752619	0.0452738163438498
0.557883427343540	0.0452376283020676
0.558152027934462	0.0452013662207838
0.558420628525383	0.0451650302105451
0.558689229116304	0.0451286203870051
0.558957829707226	0.0450921368642508
0.559226430298147	0.0450555797546025
0.559495030889068	0.0450189491758553
0.559763631479989	0.0449822452382667
0.560032232070911	0.0449454680552455
0.560300832661832	0.0449086177431640
0.560569433252753	0.0448716944135636
0.560838033843675	0.0448346981810096
0.561106634434596	0.0447976291666924
0.561375235025517	0.0447604874837499
0.561643835616438	0.0447232732448683
0.561912436207360	0.0446859865660883
0.562181036798281	0.0446486275635227
0.562449637389202	0.0446111963572771
0.562718237980124	0.0445736930644684
0.562986838571045	0.0445361177980609
0.563255439161966	0.0444984706770127
0.563524039752888	0.0444607518208386
0.563792640343809	0.0444229613417328
0.564061240934730	0.0443850993598931
0.564329841525651	0.0443471659944780
0.564598442116573	0.0443091613633510
0.564867042707494	0.0442710855842068
0.565135643298415	0.0442329387743612
0.565404243889336	0.0441947210553560
0.565672844480258	0.0441564325490899
0.565941445071179	0.0441180733734458
0.566210045662100	0.0440796436454778
0.566478646253022	0.0440411434847804
0.566747246843943	0.0440025730086316
0.567015847434864	0.0439639323393478
0.567284448025786	0.0439252215987550
0.567553048616707	0.0438864409061134
0.567821649207628	0.0438475903811929
0.568090249798550	0.0438086701448948
0.568358850389471	0.0437696803175076
0.568627450980392	0.0437306210226263
0.568896051571314	0.0436914923854415
0.569164652162235	0.0436522945266904
0.569433252753156	0.0436130275663627
0.569701853344077	0.0435736916254460
0.569970453934999	0.0435342868222569
0.570239054525920	0.0434948132844583
0.570507655116841	0.0434552711384415
0.570776255707763	0.0434156605019994
0.571044856298684	0.0433759814999964
0.571313456889605	0.0433362342596223
0.571582057480527	0.0432964189052140
0.571850658071448	0.0432565355595271
0.572119258662369	0.0432165843474099
0.572387859253290	0.0431765654022935
0.572656459844212	0.0431364788421454
0.572925060435133	0.0430963247788355
0.573193661026054	0.0430561033432498
0.573462261616976	0.0430158146661191
0.573730862207897	0.0429754588710905
0.573999462798818	0.0429350360758322
0.574268063389740	0.0428945464112064
0.574536663980661	0.0428539900038031
0.574805264571582	0.0428133669773146
0.575073865162503	0.0427726774618226
0.575342465753425	0.0427319215810618
0.575611066344346	0.0426910994611953
0.575879666935267	0.0426502112299513
0.576148267526188	0.0426092570180217
0.576416868117110	0.0425682369512025
0.576685468708031	0.0425271511534470
0.576954069298952	0.0424859997519855
0.577222669889874	0.0424447828763036
0.577491270480795	0.0424035006520728
0.577759871071716	0.0423621532075213
0.578028471662638	0.0423207406725192
0.578297072253559	0.0422792631749153
0.578565672844480	0.0422377208398668
0.578834273435402	0.0421961137964446
0.579102874026323	0.0421544421794386
0.579371474617244	0.0421127061136452
0.579640075208166	0.0420709057281167
0.579908675799087	0.0420290411537510
0.580177276390008	0.0419871125165286
0.580445876980929	0.0419451199429149
0.580714477571851	0.0419030635616854
0.580983078162772	0.0418609435086213
0.581251678753693	0.0418187599156388
0.581520279344615	0.0417765128996349
0.581788879935536	0.0417342025916875
0.582057480526457	0.0416918291293880
0.582326081117379	0.0416493926387649
0.582594681708300	0.0416068932518977
0.582863282299221	0.0415643310979281
0.583131882890143	0.0415217063061387
0.583400483481064	0.0414790190114566
0.583669084071985	0.0414362693441785
0.583937684662906	0.0413934574317107
0.584206285253828	0.0413505834047539
0.584474885844749	0.0413076473969284
0.584743486435670	0.0412646495402329
0.585012087026592	0.0412215899638556
0.585280687617513	0.0411784687980450
0.585549288208434	0.0411352861740134
0.585817888799355	0.0410920422230116
0.586086489390277	0.0410487370791622
0.586355089981198	0.0410053708754055
0.586623690572119	0.0409619437406170
0.586892291163040	0.0409184558091584
0.587160891753962	0.0408749072110682
0.587429492344883	0.0408312980795380
0.587698092935804	0.0407876285485219
0.587966693526726	0.0407438987445900
0.588235294117647	0.0407001088041271
0.588503894708568	0.0406562588598279
0.588772495299490	0.0406123490399068
0.589041095890411	0.0405683794798895
0.589309696481332	0.0405243503145404
0.589578297072254	0.0404802616752764
0.589846897663175	0.0404361136962215
0.590115498254096	0.0403919065096526
0.590384098845018	0.0403476402486382
0.590652699435939	0.0403033150479182
0.590921300026860	0.0402589310387231
0.591189900617781	0.0402144883583780
0.591458501208703	0.0401699871367692
0.591727101799624	0.0401254275034679
0.591995702390545	0.0400808095954881
0.592264302981467	0.0400361335433195
0.592532903572388	0.0399913994845019
0.592801504163309	0.0399466075561170
0.593070104754231	0.0399017578890462
0.593338705345152	0.0398568506151902
0.593607305936073	0.0398118858694336
0.593875906526995	0.0397668637863743
0.594144507117916	0.0397217844995002
0.594413107708837	0.0396766481441005
0.594681708299758	0.0396314548571318
0.594950308890680	0.0395862047697102
0.595218909481601	0.0395408980157404
0.595487510072522	0.0394955347341237
0.595756110663444	0.0394501150566735
0.596024711254365	0.0394046391170987
0.596293311845286	0.0393591070495913
0.596561912436207	0.0393135189902254
0.596830513027129	0.0392678750730582
0.597099113618050	0.0392221754305056
0.597367714208971	0.0391764202037615
0.597636314799892	0.0391306095277679
0.597904915390814	0.0390847435338859
0.598173515981735	0.0390388223603081
0.598442116572656	0.0389928461412548
0.598710717163578	0.0389468150128960
0.598979317754499	0.0389007291091385
0.599247918345420	0.0388545885650448
0.599516518936342	0.0388083935176052
0.599785119527263	0.0387621441046999
0.600053720118184	0.0387158404621950
0.600322320709106	0.0386694827226949
0.600590921300027	0.0386230710265773
0.600859521890948	0.0385766055039540
0.601128122481869	0.0385300862916250
0.601396723072791	0.0384835135258695
0.601665323663712	0.0384368873425820
0.601933924254633	0.0383902078822406
0.602202524845555	0.0383434752783237
0.602471125436476	0.0382966896678022
0.602739726027397	0.0382498511824784
0.603008326618319	0.0382029599618036
0.603276927209240	0.0381560161425579
0.603545527800161	0.0381090198587577
0.603814128391083	0.0380619712490792
0.604082728982004	0.0380148704475811
0.604351329572925	0.0379677175921974
0.604619930163847	0.0379205128211306
0.604888530754768	0.0378732562684890
0.605157131345689	0.0378259480708835
0.605425731936610	0.0377785883676099
0.605694332527532	0.0377311772941418
0.605962933118453	0.0376837149878751
0.606231533709374	0.0376362015840919
0.606500134300296	0.0375886372175454
0.606768734891217	0.0375410220279847
0.607037335482138	0.0374933561495190
0.607305936073059	0.0374456397224438
0.607574536663981	0.0373978728853859
0.607843137254902	0.0373500557711862
0.608111737845823	0.0373021885193900
0.608380338436745	0.0372542712635484
0.608648939027666	0.0372063041416207
0.608917539618587	0.0371582872940043
0.609186140209509	0.0371102208564010
0.609454740800430	0.0370621049651915
0.609723341391351	0.0370139397604991
0.609991941982272	0.0369657253810839
0.610260542573194	0.0369174619638846
0.610529143164115	0.0368691496471204
0.610797743755036	0.0368207885675163
0.611066344345958	0.0367723788632654
0.611334944936879	0.0367239206676368
0.611603545527800	0.0366754141200165
0.611872146118721	0.0366268593625255
0.612140746709643	0.0365782565327917
0.612409347300564	0.0365296057682231
0.612677947891485	0.0364809072091962
0.612946548482407	0.0364321609927489
0.613215149073328	0.0363833672527402
0.613483749664249	0.0363345261326244
0.613752350255171	0.0362856377686738
0.614020950846092	0.0362367022994455
0.614289551437013	0.0361877198651282
0.614558152027935	0.0361386906024327
0.614826752618856	0.0360896146492631
0.615095353209777	0.0360404921475544
0.615363953800699	0.0359913232370209
0.615632554391620	0.0359421080521851
0.615901154982541	0.0358928467341819
0.616169755573462	0.0358435394225696
0.616438356164384	0.0357941862586333
0.616706956755305	0.0357447873784622
0.616975557346226	0.0356953429202668
0.617244157937148	0.0356458530272218
0.617512758528069	0.0355963178377944
0.617781359118990	0.0355467374901397
0.618049959709911	0.0354971121232373
0.618318560300833	0.0354474418737183
0.618587160891754	0.0353977268814898
0.618855761482675	0.0353479672888826
0.619124362073597	0.0352981632372068
0.619392962664518	0.0352483148611422
0.619661563255439	0.0351984222957898
0.619930163846361	0.0351484856868513
0.620198764437282	0.0350985051740891
0.620467365028203	0.0350484808970431
0.620735965619124	0.0349984129965797
0.621004566210046	0.0349483016087666
0.621273166800967	0.0348981468759748
0.621541767391888	0.0348479489400077
0.621810367982810	0.0347977079387801
0.622078968573731	0.0347474240150987
0.622347569164652	0.0346970973060542
0.622616169755573	0.0346467279508193
0.622884770346495	0.0345963160909881
0.623153370937416	0.0345458618704853
0.623421971528337	0.0344953654317523
0.623690572119259	0.0344448269107380
0.623959172710180	0.0343942464443002
0.624227773301101	0.0343436241757116
0.624496373892023	0.0342929602470027
0.624764974482944	0.0342422547972814
0.625033575073865	0.0341915079695108
0.625302175664787	0.0341407199075495
0.625570776255708	0.0340898907542418
0.625839376846629	0.0340390206494860
0.626107977437551	0.0339881097360996
0.626376578028472	0.0339371581529344
0.626645178619393	0.0338861660452310
0.626913779210314	0.0338351335526660
0.627182379801236	0.0337840608171089
0.627450980392157	0.0337329479837724
0.627719580983078	0.0336817951903909
0.627988181574000	0.0336306025807589
0.628256782164921	0.0335793702954778
0.628525382755842	0.0335280984774583
0.628793983346763	0.0334767872712168
0.629062583937685	0.0334254368241546
0.629331184528606	0.0333740472732573
0.629599785119527	0.0333226187548887
0.629868385710449	0.0332711514183029
0.630136986301370	0.0332196454057558
0.630405586892291	0.0331681008601810
0.630674187483213	0.0331165179257367
0.630942788074134	0.0330648967441222
0.631211388665055	0.0330132374606845
0.631479989255976	0.0329615402176317
0.631748589846898	0.0329098051575194
0.632017190437819	0.0328580324311283
0.632285791028740	0.0328062221745290
0.632554391619661	0.0327543745284066
0.632822992210583	0.0327024896420061
0.633091592801504	0.0326505676608079
0.633360193392425	0.0325986087308182
0.633628793983347	0.0325466129936897
0.633897394574268	0.0324945805930833
0.634165995165189	0.0324425116729539
0.634434595756111	0.0323904063801429
0.634703196347032	0.0323382648561245
0.634971796937953	0.0322860872454995
0.635240397528875	0.0322338736977056
0.635508998119796	0.0321816243533656
0.635777598710717	0.0321293393570303
0.636046199301639	0.0320770188575458
0.636314799892560	0.0320246630025136
0.636583400483481	0.0319722719360994
0.636852001074402	0.0319198457992609
0.637120601665324	0.0318673847398985
0.637389202256245	0.0318148889035963
0.637657802847166	0.0317623584374317
0.637926403438088	0.0317097934855297
0.638195004029009	0.0316571941940756
0.638463604619930	0.0316045607115648
0.638732205210852	0.0315518931809542
0.639000805801773	0.0314991917504399
0.639269406392694	0.0314464565656277
0.639538006983615	0.0313936877764781
0.639806607574537	0.0313408855263734
0.640075208165458	0.0312880499597465
0.640343808756379	0.0312351812280314
0.640612409347301	0.0311822794781670
0.640881009938222	0.0311293448575872
0.641149610529143	0.0310763775133990
0.641418211120065	0.0310233775941239
0.641686811710986	0.0309703452457494
0.641955412301907	0.0309172806165428
0.642224012892828	0.0308641838550707
0.642492613483750	0.0308110551143387
0.642761214074671	0.0307578945365876
0.643029814665592	0.0307047022642216
0.643298415256513	0.0306514784540212
0.643567015847435	0.0305982232521521
0.643835616438356	0.0305449368086576
0.644104217029277	0.0304916192713478
0.644372817620199	0.0304382707877403
0.644641418211120	0.0303848915082680
0.644910018802041	0.0303314815805247
0.645178619392963	0.0302780411549794
0.645447219983884	0.0302245703797123
0.645715820574805	0.0301710694030858
0.645984421165727	0.0301175383734961
0.646253021756648	0.0300639774387724
0.646521622347569	0.0300103867505708
0.646790222938491	0.0299567664625550
0.647058823529412	0.0299031167227850
0.647327424120333	0.0298494376796444
0.647596024711254	0.0297957294828011
0.647864625302176	0.0297419922833580
0.648133225893097	0.0296882262323746
0.648401826484018	0.0296344314799575
0.648670427074940	0.0295806081801346
0.648939027665861	0.0295267564804243
0.649207628256782	0.0294728765299282
0.649476228847704	0.0294189684820845
0.649744829438625	0.0293650324882630
0.650013430029546	0.0293110686975273
0.650282030620467	0.0292570772617525
0.650550631211389	0.0292030583332837
0.650819231802310	0.0291490120552618
0.651087832393231	0.0290949385875603
0.651356432984153	0.0290408380884160
0.651625033575074	0.0289867107031886
0.651893634165995	0.0289325565839831
0.652162234756917	0.0288783758819836
0.652430835347838	0.0288241687497568
0.652699435938759	0.0287699353391703
0.652968036529680	0.0287156758008631
0.653236637120602	0.0286613902883349
0.653505237711523	0.0286070789535764
0.653773838302444	0.0285527419522352
0.654042438893365	0.0284983794350572
0.654311039484287	0.0284439915523701
0.654579640075208	0.0283895784612773
0.654848240666130	0.0283351403116398
0.655116841257051	0.0282806772573569
0.655385441847972	0.0282261894512250
0.655654042438893	0.0281716770466973
0.655922643029815	0.0281171401987094
0.656191243620736	0.0280625790582659
0.656459844211657	0.0280079937800838
0.656728444802579	0.0279533845181498
0.656997045393500	0.0278987514241458
0.657265645984421	0.0278440946532732
0.657534246575343	0.0277894143600112
0.657802847166264	0.0277347106964013
0.658071447757185	0.0276799838196930
0.658340048348106	0.0276252338857257
0.658608648939028	0.0275704610452512
0.658877249529949	0.0275156654530291
0.659145850120870	0.0274608472658912
0.659414450711792	0.0274060066365999
0.659683051302713	0.0273511437200038
0.659951651893634	0.0272962586704151
0.660220252484556	0.0272413516411179
0.660488853075477	0.0271864227881126
0.660757453666398	0.0271314722654840
0.661026054257319	0.0270765002287497
0.661294654848241	0.0270215068339891
0.661563255439162	0.0269664922339663
0.661831856030083	0.0269114565877518
0.662100456621005	0.0268564000500468
0.662369057211926	0.0268013227750115
0.662637657802847	0.0267462249193209
0.662906258393769	0.0266911066373035
0.663174858984690	0.0266359680878538
0.663443459575611	0.0265808094237812
0.663712060166532	0.0265256308024490
0.663980660757454	0.0264704323796492
0.664249261348375	0.0264152143110614
0.664517861939296	0.0263599767549667
0.664786462530217	0.0263047198648649
0.665055063121139	0.0262494437997489
0.665323663712060	0.0261941487141748
0.665592264302982	0.0261388347668703
0.665860864893903	0.0260835021120801
0.666129465484824	0.0260281509041348
0.666398066075745	0.0259727813035003
0.666666666666667	0.0259173934661889
0.666935267257588	0.0258619875463050
0.667203867848509	0.0258065637019471
0.667472468439431	0.0257511220928058
0.667741069030352	0.0256956628741083
0.668009669621273	0.0256401862006485
0.668278270212194	0.0255846922288543
0.668546870803116	0.0255291811185941
0.668815471394037	0.0254736530204678
0.669084071984958	0.0254181080978965
0.669352672575880	0.0253625465113287
0.669621273166801	0.0253069684129363
0.669889873757722	0.0252513739608817
0.670158474348644	0.0251957633092697
0.670427074939565	0.0251401366166795
0.670695675530486	0.0250844940389425
0.670964276121408	0.0250288357345556
0.671232876712329	0.0249731618597872
0.671501477303250	0.0249174725718075
0.671770077894172	0.0248617680295327
0.672038678485093	0.0248060483895474
0.672307279076014	0.0247503138112729
0.672575879666935	0.0246945644512488
0.672844480257857	0.0246388004645504
0.673113080848778	0.0245830220064161
0.673381681439699	0.0245272292363483
0.673650282030621	0.0244714223098928
0.673918882621542	0.0244156013867326
0.674187483212463	0.0243597666297330
0.674456083803384	0.0243039181915936
0.674724684394306	0.0242480562299691
0.674993284985227	0.0241921809005464
0.675261885576148	0.0241362923618125
0.675530486167070	0.0240803907713577
0.675799086757991	0.0240244762862430
0.676067687348912	0.0239685490657028
0.676336287939834	0.0239126092661939
0.676604888530755	0.0238566570448266
0.676873489121676	0.0238006925590529
0.677142089712597	0.0237447159693351
0.677410690303519	0.0236887274289794
0.677679290894440	0.0236327270952558
0.677947891485361	0.0235767151286524
0.678216492076283	0.0235206916852398
0.678485092667204	0.0234646569224911
0.678753693258125	0.0234086109980426
0.679022293849046	0.0233525540717346
0.679290894439968	0.0232964863005941
0.679559495030889	0.0232404078418986
0.679828095621810	0.0231843188534448
0.680096696212732	0.0231282194935172
0.680365296803653	0.0230721099205724
0.680633897394574	0.0230159902910907
0.680902497985496	0.0229598607622927
0.681171098576417	0.0229037214919976
0.681439699167338	0.0228475726396477
0.681708299758260	0.0227914143623933
0.681976900349181	0.0227352468174884
0.682245500940102	0.0226790701610657
0.682514101531024	0.0226228845518639
0.682782702121945	0.0225666901463300
0.683051302712866	0.0225104871001124
0.683319903303787	0.0224542755715636
0.683588503894709	0.0223980557179401
0.683857104485630	0.0223418276980651
0.684125705076551	0.0222855916695214
0.684394305667473	0.0222293477899195
0.684662906258394	0.0221730962165026
0.684931506849315	0.0221168371086449
0.685200107440236	0.0220605706209456
0.685468708031158	0.0220042969097492
0.685737308622079	0.0219480161325830
0.686005909213000	0.0218917284439305
0.686274509803922	0.0218354340036255
0.686543110394843	0.0217791329676554
0.686811710985764	0.0217228254932142
0.687080311576686	0.0216665117368864
0.687348912167607	0.0216101918540457
0.687617512758528	0.0215538660073292
0.687886113349449	0.0214975343500411
0.688154713940371	0.0214411970343542
0.688423314531292	0.0213848542218830
0.688691915122213	0.0213285060715233
0.688960515713135	0.0212721527378221
0.689229116304056	0.0212157943760065
0.689497716894977	0.0211594311451161
0.689766317485898	0.0211030631996121
0.690034918076820	0.0210466906959838
0.690303518667741	0.0209903137897146
0.690572119258662	0.0209339326377071
0.690840719849584	0.0208775473978007
0.691109320440505	0.0208211582228819
0.691377921031426	0.0207647652707341
0.691646521622348	0.0207083687001735
0.691915122213269	0.0206519686671242
0.692183722804190	0.0205955653283235
0.692452323395112	0.0205391588385666
0.692720923986033	0.0204827493540690
0.692989524576954	0.0204263370335490
0.693258125167876	0.0203699220314591
0.693526725758797	0.0203135045013622
0.693795326349718	0.0202570846056316
0.694063926940639	0.0202006624975637
0.694332527531561	0.0201442383247654
0.694601128122482	0.0200878122489688
0.694869728713403	0.0200313844273694
0.695138329304325	0.0199749550134205
0.695406929895246	0.0199185241626712
0.695675530486167	0.0198620920316532
0.695944131077088	0.0198056587759232
0.696212731668010	0.0197492245512217
0.696481332258931	0.0196927895130834
0.696749932849852	0.0196363538156757
0.697018533440774	0.0195799176163532
0.697287134031695	0.0195234810698455
0.697555734622616	0.0194670443324126
0.697824335213538	0.0194106075604109
0.698092935804459	0.0193541709089250
0.698361536395380	0.0192977345325446
0.698630136986301	0.0192412985845892
0.698898737577223	0.0191848632219274
0.699167338168144	0.0191284285976648
0.699435938759065	0.0190719948671683
0.699704539349986	0.0190155621864666
0.699973139940908	0.0189591307121895
0.700241740531829	0.0189027005987648
0.700510341122751	0.0188462719949944
0.700778941713672	0.0187898450589621
0.701047542304593	0.0187334199461840
0.701316142895514	0.0186769968110994
0.701584743486436	0.0186205758082928
0.701853344077357	0.0185641570908898
0.702121944668278	0.0185077408169912
0.702390545259200	0.0184513271388302
0.702659145850121	0.0183949162081209
0.702927746441042	0.0183385081805249
0.703196347031964	0.0182821032108807
0.703464947622885	0.0182257014535493
0.703733548213806	0.0181693030621541
0.704002148804727	0.0181129081901463
0.704270749395649	0.0180565169925533
0.704539349986570	0.0180001296219911
0.704807950577491	0.0179437462306097
0.705076551168413	0.0178873669716536
0.705345151759334	0.0178309919990980
0.705613752350255	0.0177746214675484
0.705882352941177	0.0177182555293249
0.706150953532098	0.0176618943393155
0.706419554123019	0.0176055380515730
0.706688154713940	0.0175491868189005
0.706956755304862	0.0174928407958786
0.707225355895783	0.0174365001355706
0.707493956486704	0.0173801649892398
0.707762557077626	0.0173238355106675
0.708031157668547	0.0172675118543943
0.708299758259468	0.0172111941723685
0.708568358850390	0.0171548826181285
0.708836959441311	0.0170985773441230
0.709105560032232	0.0170422785036885
0.709374160623153	0.0169859862507215
0.709642761214075	0.0169297007385265
0.709911361804996	0.0168734221163326
0.710179962395917	0.0168171505336626
0.710448562986838	0.0167608861488788
0.710717163577760	0.0167046291156744
0.710985764168681	0.0166483795841667
0.711254364759603	0.0165921377080369
0.711522965350524	0.0165359036437584
0.711791565941445	0.0164796775416966
0.712060166532366	0.0164234595501406
0.712328767123288	0.0163672498236597
0.712597367714209	0.0163110485165730
0.712865968305130	0.0162548557800918
0.713134568896052	0.0161986717685842
0.713403169486973	0.0161424966338281
0.713671770077894	0.0160863305257844
0.713940370668816	0.0160301735996725
0.714208971259737	0.0159740260064527
0.714477571850658	0.0159178878991734
0.714746172441579	0.0158617594300224
0.715014773032501	0.0158056407535374
0.715283373623422	0.0157495320198823
0.715551974214343	0.0156934333756563
0.715820574805265	0.0156373449794846
0.716089175396186	0.0155812669844411
0.716357775987107	0.0155251995358354
0.716626376578029	0.0154691427893830
0.716894977168950	0.0154130968983519
0.717163577759871	0.0153570620138098
0.717432178350792	0.0153010382899414
0.717700778941714	0.0152450258774913
0.717969379532635	0.0151890249288116
0.718237980123556	0.0151330355947955
0.718506580714478	0.0150770580272340
0.718775181305399	0.0150210923805135
0.719043781896320	0.0149651388040734
0.719312382487242	0.0149091974479827
0.719580983078163	0.0148532684685734
0.719849583669084	0.0147973520146624
0.720118184260005	0.0147414482345388
0.720386784850927	0.0146855572818401
0.720655385441848	0.0146296793058187
0.720923986032769	0.0145738144600603
0.721192586623691	0.0145179628967282
0.721461187214612	0.0144621247620075
0.721729787805533	0.0144063002104718
0.721998388396455	0.0143504893954139
0.722266988987376	0.0142946924670653
0.722535589578297	0.0142389095774672
0.722804190169218	0.0141831408784718
0.723072790760140	0.0141273865206991
0.723341391351061	0.0140716466547841
0.723609991941982	0.0140159214305665
0.723878592532904	0.0139602110022257
0.724147193123825	0.0139045155245190
0.724415793714746	0.0138488351433344
0.724684394305668	0.0137931700078680
0.724952994896589	0.0137375202701868
0.725221595487510	0.0136818860810865
0.725490196078431	0.0136262675915083
0.725758796669353	0.0135706649532586
0.726027397260274	0.0135150783155432
0.726295997851195	0.0134595078300500
0.726564598442117	0.0134039536491576
0.726833199033038	0.0133484159237310
0.727101799623959	0.0132928948090574
0.727370400214881	0.0132373904546740
0.727639000805802	0.0131819030048269
0.727907601396723	0.0131264326137061
0.728176201987644	0.0130709794362353
0.728444802578566	0.0130155436222166
0.728713403169487	0.0129601253218830
0.728982003760408	0.0129047246914178
0.729250604351330	0.0128493418827658
0.729519204942251	0.0127939770346297
0.729787805533172	0.0127386302954896
0.730056406124094	0.0126833018219044
0.730325006715015	0.0126279917682910
0.730593607305936	0.0125727002848764
0.730862207896857	0.0125174275240448
0.731130808487779	0.0124621736355473
0.731399409078700	0.0124069387652567
0.731668009669621	0.0123517230673521
0.731936610260543	0.0122965266934281
0.732205210851464	0.0122413497937784
0.732473811442385	0.0121861925194926
0.732742412033307	0.0121310550211243
0.733011012624228	0.0120759374528778
0.733279613215149	0.0120208399659111
0.733548213806070	0.0119657627082631
0.733816814396992	0.0119107058328899
0.734085414987913	0.0118556694905776
0.734354015578834	0.0118006538250248
0.734622616169756	0.0117456589913988
0.734891216760677	0.0116906851406978
0.735159817351598	0.0116357324158118
0.735428417942519	0.0115808009736324
0.735697018533441	0.0115258909655101
0.735965619124362	0.0114710025403207
0.736234219715283	0.0114161358494588
0.736502820306205	0.0113612910436989
0.736771420897126	0.0113064682745307
0.737040021488047	0.0112516676931957
0.737308622078969	0.0111968894500378
0.737577222669890	0.0111421336936429
0.737845823260811	0.0110874005791829
0.738114423851733	0.0110326902544310
0.738383024442654	0.0109780028629428
0.738651625033575	0.0109233385598371
0.738920225624496	0.0108686974958462
0.739188826215418	0.0108140798204528
0.739457426806339	0.0107594856830032
0.739726027397260	0.0107049152298177
0.739994627988182	0.0106503686153754
0.740263228579103	0.0105958459890123
0.740531829170024	0.0105413474993189
0.740800429760946	0.0104868733008489
0.741069030351867	0.0104324235434214
0.741337630942788	0.0103779983733234
0.741606231533709	0.0103235979439971
0.741874832124631	0.0102692224066786
0.742143432715552	0.0102148719080997
0.742412033306473	0.0101605465978648
0.742680633897395	0.0101062466259735
0.742949234488316	0.0100519721425947
0.743217835079237	0.00999772329761138
0.743486435670159	0.00994350024237322
0.743755036261080	0.00988930312665265
0.744023636852001	0.00983513210066919
0.744292237442922	0.00978098731387171
0.744560838033844	0.00972686891476060
0.744829438624765	0.00967277705359529
0.745098039215686	0.00961871187947170
0.745366639806608	0.00956467353987911
0.745635240397529	0.00951066218710927
0.745903840988450	0.00945667797139824
0.746172441579371	0.00940272104122458
0.746441042170293	0.00934879154617358
0.746709642761214	0.00929488963792769
0.746978243352135	0.00924101546581227
0.747246843943057	0.00918716917385447
0.747515444533978	0.00913335091451738
0.747784045124899	0.00907956083860950
0.748052645715821	0.00902579909566629
0.748321246306742	0.00897206583537681
0.748589846897663	0.00891836120650036
0.748858447488585	0.00886468536212749
0.749127048079506	0.00881103844768536
0.749395648670427	0.00875742060525160
0.749664249261348	0.00870383198811824
0.749932849852270	0.00865027274644351
0.750201450443191	0.00859674302863578
0.750470051034112	0.00854324298586222
0.750738651625034	0.00848977276686686
0.751007252215955	0.00843633251970282
0.751275852806876	0.00838292239127761
0.751544453397798	0.00832954253040080
0.751813053988719	0.00827619308839700
0.752081654579640	0.00822287421286803
0.752350255170561	0.00816958605198089
0.752618855761483	0.00811632875593268
0.752887456352404	0.00806310247250271
0.753156056943325	0.00800990735318064
0.753424657534247	0.00795674354802362
0.753693258125168	0.00790361119957077
0.753961858716089	0.00785051044840004
0.754230459307011	0.00779744144658276
0.754499059897932	0.00774440434555027
0.754767660488853	0.00769139929155326
0.755036261079774	0.00763842644068402
0.755304861670696	0.00758548593796773
0.755573462261617	0.00753257792093529
0.755842062852538	0.00747970254425724
0.756110663443460	0.00742685995701906
0.756379264034381	0.00737405030072478
0.756647864625302	0.00732127372485672
0.756916465216223	0.00726853037880833
0.757185065807145	0.00721582041132420
0.757453666398066	0.00716314396994928
0.757722266988987	0.00711050120164927
0.757990867579909	0.00705789225748597
0.758259468170830	0.00700531728021246
0.758528068761751	0.00695277641383700
0.758796669352673	0.00690026980737845
0.759065269943594	0.00684779760245293
0.759333870534515	0.00679535994963557
0.759602471125437	0.00674295699792014
0.759871071716358	0.00669058889184850
0.760139672307279	0.00663825577916890
0.760408272898201	0.00658595780740985
0.760676873489122	0.00653369512046001
0.760945474080043	0.00648146786101416
0.761214074670964	0.00642927617952120
0.761482675261886	0.00637712022702333
0.761751275852807	0.00632500014331535
0.762019876443728	0.00627291606968039
0.762288477034650	0.00622086815857030
0.762557077625571	0.00616885655531307
0.762825678216492	0.00611688140369041
0.763094278807413	0.00606494285264144
0.763362879398335	0.00601304104541539
0.763631479989256	0.00596117612435730
0.763900080580177	0.00590934823630433
0.764168681171099	0.00585755752439523
0.764437281762020	0.00580580413553600
0.764705882352941	0.00575408821618979
0.764974482943863	0.00570240990885344
0.765243083534784	0.00565076935972507
0.765511684125705	0.00559916671560053
0.765780284716626	0.00554760211921851
0.766048885307548	0.00549607570779496
0.766317485898469	0.00544458762785754
0.766586086489390	0.00539313802618092
0.766854687080312	0.00534172704580462
0.767123287671233	0.00529035482934507
0.767391888262154	0.00523902151999452
0.767660488853075	0.00518772726418768
0.767929089443997	0.00513647220512373
0.768197690034918	0.00508525648683644
0.768466290625839	0.00503408025443607
0.768734891216761	0.00498294364753386
0.769003491807682	0.00493184680760402
0.769272092398603	0.00488078987881119
0.769540692989525	0.00482977299971907
0.769809293580446	0.00477879631543061
0.770077894171367	0.00472785997028264
0.770346494762289	0.00467696410436740
0.770615095353210	0.00462610886003172
0.770883695944131	0.00457529438142831
0.771152296535052	0.00452452080742299
0.771420897125974	0.00447378828163448
0.771689497716895	0.00442309694537005
0.771958098307816	0.00437244693151529
0.772226698898738	0.00432183838780068
0.772495299489659	0.00427127146218014
0.772763900080580	0.00422074629108555
0.773032500671502	0.00417026301553942
0.773301101262423	0.00411982177710502
0.773569701853344	0.00406942270935501
0.773838302444265	0.00401906596407073
0.774106903035187	0.00396875167917486
0.774375503626108	0.00391847998345003
0.774644104217029	0.00386825102351106
0.774912704807951	0.00381806493516782
0.775181305398872	0.00376792186198485
0.775449905989793	0.00371782194706149
0.775718506580715	0.00366776532783455
0.775987107171636	0.00361775214347050
0.776255707762557	0.00356778253243799
0.776524308353478	0.00351785663399773
0.776792908944400	0.00346797458707294
0.777061509535321	0.00341813653129405
0.777330110126242	0.00336834260490719
0.777598710717164	0.00331859294614382
0.777867311308085	0.00326888769326915
0.778135911899006	0.00321922698564427
0.778404512489927	0.00316961096481067
0.778673113080849	0.00312003976704044
0.778941713671770	0.00307051352236255
0.779210314262691	0.00302103237528542
0.779478914853613	0.00297159646297825
0.779747515444534	0.00292220591575898
0.780016116035455	0.00287286087594759
0.780284716626377	0.00282356148560680
0.780553317217298	0.00277430788316854
0.780821917808219	0.00272510019609639
0.781090518399141	0.00267593855757329
0.781359118990062	0.00262682311649082
0.781627719580983	0.00257775400444485
0.781896320171904	0.00252873134911891
0.782164920762826	0.00247975529921228
0.782433521353747	0.00243082598471164
0.782702121944668	0.00238194353513014
0.782970722535590	0.00233310809176789
0.783239323126511	0.00228431978806965
0.783507923717432	0.00223557876133638
0.783776524308354	0.00218688514556557
0.784045124899275	0.00213823907497329
0.784313725490196	0.00208964068595745
0.784582326081117	0.00204109011144589
0.784850926672039	0.00199258748698406
0.785119527262960	0.00194413295354405
0.785388127853882	0.00189572664088179
0.785656728444803	0.00184736866971623
0.785925329035724	0.00179905918710144
0.786193929626645	0.00175079833173673
0.786462530217567	0.00170258622260653
0.786731130808488	0.00165442299508178
0.786999731399409	0.00160630878919205
0.787268331990330	0.00155824373614479
0.787536932581252	0.00151022796407575
0.787805533172173	0.00146226160605790
0.788074133763094	0.00141434479646477
0.788342734354016	0.00136647767069872
0.788611334944937	0.00131866035944977
0.788879935535858	0.00127089299436353
0.789148536126780	0.00122317570875578
0.789417136717701	0.00117550863451709
0.789685737308622	0.00112789190281813
0.789954337899543	0.00108032564385240
0.790222938490465	0.00103280998825088
0.790491539081386	0.000985345066926810
0.790760139672307	0.000937931009782193
0.791028740263229	0.000890567947314039
0.791297340854150	0.000843256010094862
0.791565941445071	0.000795995327442625
0.791834542035993	0.000748786030882810
0.792103142626914	0.000701628250519998
0.792371743217835	0.000654522114216536
0.792640343808756	0.000607467752092697
0.792908944399678	0.000560465295398709
0.793177544990599	0.000513514872673202
0.793446145581520	0.000466616613191217
0.793714746172442	0.000419770646789686
0.793983346763363	0.000372977101499482
0.794251947354284	0.000326236107462690
0.794520547945206	0.000279547797836184
0.794789148536127	0.000232912294113740
0.795057749127048	0.000186329718316199
0.795326349717969	0.000139800208531945
0.795594950308891	9.33238899350102e-05
0.795863550899812	4.69008808806128e-05
0.796132151490734	5.31315492340969e-07
0.796400752081655	-4.57846786366773e-05
0.796669352672576	-9.20469748319093e-05
0.796937953263497	-0.000138255445485121
0.797206553854419	-0.000184409964603111
0.797475154445340	-0.000230510403706190
0.797743755036261	-0.000276556638520974
0.798012355627182	-0.000322548540889611
0.798280956218104	-0.000368485985595906
0.798549556809025	-0.000414368844181826
0.798818157399946	-0.000460196990980027
0.799086757990868	-0.000505970302446816
0.799355358581789	-0.000551688653090680
0.799623959172710	-0.000597351918501482
0.799892559763632	-0.000642959972046437
0.800161160354553	-0.000688512689488528
0.800429760945474	-0.000734009945374176
0.800698361536395	-0.000779451610639386
0.800966962127317	-0.000824837565161867
0.801235562718238	-0.000870167690223039
0.801504163309159	-0.000915441855514543
0.801772763900081	-0.000960659935763312
0.802041364491002	-0.00100582180742540
0.802309965081923	-0.00105092734643233
0.802578565672844	-0.00109597642946628
0.802847166263766	-0.00114096893437664
0.803115766854687	-0.00118590473683349
0.803384367445608	-0.00123078371131010
0.803652968036530	-0.00127560573623493
0.803921568627451	-0.00132037068822425
0.804190169218372	-0.00136507844424202
0.804458769809294	-0.00140972888128021
0.804727370400215	-0.00145432187744990
0.804995970991136	-0.00149885731029918
0.805264571582058	-0.00154333505709248
0.805533172172979	-0.00158775499699519
0.805801772763900	-0.00163211701010764
0.806070373354822	-0.00167642097410550
0.806338973945743	-0.00172066676609556
0.806607574536664	-0.00176485426479144
0.806876175127585	-0.00180898334923658
0.807144775718507	-0.00185305389667995
0.807413376309428	-0.00189706578563119
0.807681976900349	-0.00194101889666887
0.807950577491271	-0.00198491310940596
0.808219178082192	-0.00202874830216666
0.808487778673113	-0.00207252435349443
0.808756379264034	-0.00211624114458961
0.809024979854956	-0.00215989855414903
0.809293580445877	-0.00220349646139651
0.809562181036798	-0.00224703474836850
0.809830781627720	-0.00229051329046126
0.810099382218641	-0.00233393197050906
0.810367982809562	-0.00237729067835786
0.810636583400484	-0.00242058928826022
0.810905183991405	-0.00246382767968580
0.811173784582326	-0.00250700573580514
0.811442385173247	-0.00255012333500047
0.811710985764169	-0.00259318035926262
0.811979586355090	-0.00263617668862533
0.812248186946011	-0.00267911220651468
0.812516787536933	-0.00272198679573943
0.812785388127854	-0.00276480033526062
0.813053988718775	-0.00280755270652271
0.813322589309696	-0.00285024379283207
0.813591189900618	-0.00289287347612313
0.813859790491539	-0.00293544163744887
0.814128391082460	-0.00297794815962412
0.814396991673382	-0.00302039291899991
0.814665592264303	-0.00306277580377216
0.814934192855224	-0.00310509670770061
0.815202793446146	-0.00314735550651593
0.815471394037067	-0.00318955208028663
0.815739994627988	-0.00323168631589340
0.816008595218910	-0.00327375809536631
0.816277195809831	-0.00331576729901841
0.816545796400752	-0.00335771381241284
0.816814396991674	-0.00339959751947091
0.817082997582595	-0.00344141830271298
0.817351598173516	-0.00348317604630235
0.817620198764437	-0.00352487063153998
0.817888799355359	-0.00356650194519691
0.818157399946280	-0.00360806987763153
0.818426000537201	-0.00364957430699124
0.818694601128123	-0.00369101511822054
0.818963201719044	-0.00373239219748669
0.819231802309965	-0.00377370542942242
0.819500402900886	-0.00381495470530457
0.819769003491808	-0.00385613990703468
0.820037604082729	-0.00389726091896382
0.820306204673650	-0.00393831762729711
0.820574805264572	-0.00397930991600311
0.820843405855493	-0.00402023767134122
0.821112006446414	-0.00406110078132747
0.821380607037336	-0.00410189913204993
0.821649207628257	-0.00414263260881462
0.821917808219178	-0.00418330109814129
0.822186408810099	-0.00422390448712255
0.822455009401021	-0.00426444266280308
0.822723609991942	-0.00430491551135236
0.822992210582863	-0.00434532291871907
0.823260811173785	-0.00438566477215587
0.823529411764706	-0.00442594096096734
0.823798012355627	-0.00446615137292098
0.824066612946548	-0.00450629589506066
0.824335213537470	-0.00454637441143769
0.824603814128391	-0.00458638681268211
0.824872414719312	-0.00462633299120058
0.825141015310234	-0.00466621283209745
0.825409615901155	-0.00470602622419298
0.825678216492076	-0.00474577305548670
0.825946817082998	-0.00478545321868059
0.826215417673919	-0.00482506659816934
0.826484018264840	-0.00486461308087669
0.826752618855762	-0.00490409255840689
0.827021219446683	-0.00494350491584657
0.827289820037604	-0.00498285004749341
0.827558420628526	-0.00502212784176926
0.827827021219447	-0.00506133818688146
0.828095621810368	-0.00510048097354872
0.828364222401289	-0.00513955609023373
0.828632822992211	-0.00517856342641260
0.828901423583132	-0.00521750287094332
0.829170024174053	-0.00525637431723324
0.829438624764975	-0.00529517765644039
0.829707225355896	-0.00533391278011079
0.829975825946817	-0.00537257956388836
0.830244426537738	-0.00541117790914670
0.830513027128660	-0.00544970773075978
0.830781627719581	-0.00548816890069520
0.831050228310502	-0.00552656130532687
0.831318828901424	-0.00556488483898235
0.831587429492345	-0.00560313939259980
0.831856030083266	-0.00564132486015571
0.832124630674188	-0.00567944112982851
0.832393231265109	-0.00571748809210729
0.832661831856030	-0.00575546564786725
0.832930432446951	-0.00579337369031532
0.833199033037873	-0.00583121210427928
0.833467633628794	-0.00586898078581965
0.833736234219715	-0.00590667962810818
0.834004834810637	-0.00594430852038293
0.834273435401558	-0.00598186735449055
0.834542035992479	-0.00601935602560115
0.834810636583400	-0.00605677443018092
0.835079237174322	-0.00609412246333536
0.835347837765243	-0.00613140001701951
0.835616438356164	-0.00616860698554626
0.835885038947086	-0.00620574326118117
0.836153639538007	-0.00624280873912834
0.836422240128928	-0.00627980331754575
0.836690840719850	-0.00631672688787851
0.836959441310771	-0.00635357933977635
0.837228041901692	-0.00639036056818872
0.837496642492614	-0.00642707046959333
0.837765243083535	-0.00646370893753928
0.838033843674456	-0.00650027586869112
0.838302444265377	-0.00653677116153712
0.838571044856299	-0.00657319471019719
0.838839645447220	-0.00660954641038063
0.839108246038141	-0.00664582616068726
0.839376846629063	-0.00668203385738779
0.839645447219984	-0.00671816939648480
0.839914047810905	-0.00675423267334498
0.840182648401827	-0.00679022358451559
0.840451248992748	-0.00682614202706183
0.840719849583669	-0.00686198789759979
0.840988450174591	-0.00689776108895429
0.841257050765512	-0.00693346150112484
0.841525651356433	-0.00696908903726791
0.841794251947354	-0.00700464358986063
0.842062852538276	-0.00704012505470591
0.842331453129197	-0.00707553333162268
0.842600053720118	-0.00711086831883225
0.842868654311040	-0.00714612991289124
0.843137254901961	-0.00718131801390217
0.843405855492882	-0.00721643252189960
0.843674456083803	-0.00725147333422121
0.843943056674725	-0.00728644034898723
0.844211657265646	-0.00732133346530567
0.844480257856567	-0.00735615258265729
0.844748858447489	-0.00739089760013812
0.845017459038410	-0.00742556841774599
0.845286059629331	-0.00746016493087343
0.845554660220252	-0.00749468704341724
0.845823260811174	-0.00752913466156517
0.846091861402095	-0.00756350768044995
0.846360461993016	-0.00759780600150137
0.846629062583938	-0.00763202952585362
0.846897663174859	-0.00766617815206295
0.847166263765780	-0.00770025178227692
0.847434864356702	-0.00773425032006110
0.847703464947623	-0.00776817366576013
0.847972065538544	-0.00780202171759311
0.848240666129466	-0.00783579438050903
0.848509266720387	-0.00786949155798884
0.848777867311308	-0.00790311315098531
0.849046467902229	-0.00793665906261469
0.849315068493151	-0.00797012919473391
0.849583669084072	-0.00800352344783257
0.849852269674993	-0.00803684172691092
0.850120870265915	-0.00807008394042363
0.850389470856836	-0.00810324998889811
0.850658071447757	-0.00813633977529950
0.850926672038679	-0.00816935320464688
0.851195272629600	-0.00820229017766214
0.851463873220521	-0.00823515060105395
0.851732473811443	-0.00826793437823012
0.852001074402364	-0.00830064141427646
0.852269674993285	-0.00833327161537082
0.852538275584206	-0.00836582488445302
0.852806876175128	-0.00839830112658727
0.853075476766049	-0.00843070024533957
0.853344077356970	-0.00846302215040053
0.853612677947892	-0.00849526674777473
0.853881278538813	-0.00852743394252731
0.854149879129734	-0.00855952364287597
0.854418479720655	-0.00859153575298256
0.854687080311577	-0.00862347018086530
0.854955680902498	-0.00865532683417083
0.855224281493419	-0.00868710562051085
0.855492882084341	-0.00871880644457438
0.855761482675262	-0.00875042921547148
0.856030083266183	-0.00878197384190657
0.856298683857104	-0.00881344023123949
0.856567284448026	-0.00884482829296409
0.856835885038947	-0.00887613793386334
0.857104485629868	-0.00890736906345068
0.857373086220790	-0.00893852158924264
0.857641686811711	-0.00896959542064327
0.857910287402632	-0.00900059046825226
0.858178887993554	-0.00903150664195879
0.858447488584475	-0.00906234384822083
0.858716089175396	-0.00909310199723302
0.858984689766318	-0.00912378100253875
0.859253290357239	-0.00915438077224966
0.859521890948160	-0.00918490121749162
0.859790491539081	-0.00921534224786539
0.860059092130003	-0.00924570377545602
0.860327692720924	-0.00927598571379541
0.860596293311845	-0.00930618797167181
0.860864893902767	-0.00933631046102540
0.861133494493688	-0.00936635309518847
0.861402095084609	-0.00939631578470866
0.861670695675531	-0.00942619844182890
0.861939296266452	-0.00945600098134181
0.862207896857373	-0.00948572331405911
0.862476497448295	-0.00951536535114961
0.862745098039216	-0.00954492700801865
0.863013698630137	-0.00957440820050527
0.863282299221059	-0.00960380883938583
0.863550899811980	-0.00963312883874297
0.863819500402901	-0.00966236811364594
0.864088100993822	-0.00969152657703598
0.864356701584744	-0.00972060414335003
0.864625302175665	-0.00974960072805623
0.864893902766586	-0.00977851624890170
0.865162503357507	-0.00980735061903291
0.865431103948429	-0.00983610375332925
0.865699704539350	-0.00986477556750345
0.865968305130271	-0.00989336597853518
0.866236905721193	-0.00992187490043061
0.866505506312114	-0.00995030224939473
0.866774106903035	-0.00997864794504966
0.867042707493956	-0.0100069119023397
0.867311308084878	-0.0100350940397162
0.867579908675799	-0.0100631942729487
0.867848509266720	-0.0100912125187688
0.868117109857642	-0.0101191486955002
0.868385710448563	-0.0101470027181477
0.868654311039484	-0.0101747745065203
0.868922911630406	-0.0102024639823723
0.869191512221327	-0.0102300710641990
0.869460112812248	-0.0102575956681873
0.869728713403169	-0.0102850377134851
0.869997313994091	-0.0103123971200000
0.870265914585012	-0.0103396738072935
0.870534515175933	-0.0103668676938614
0.870803115766855	-0.0103939786997263
0.871071716357776	-0.0104210067447900
0.871340316948697	-0.0104479517502692
0.871608917539619	-0.0104748136387695
0.871877518130540	-0.0105015923279106
0.872146118721461	-0.0105282877406286
0.872414719312383	-0.0105548997996265
0.872683319903304	-0.0105814284244910
0.872951920494225	-0.0106078735362706
0.873220521085147	-0.0106342350571101
0.873489121676068	-0.0106605129101142
0.873757722266989	-0.0106867070190368
0.874026322857910	-0.0107128173044168
0.874294923448832	-0.0107388436869268
0.874563524039753	-0.0107647860929294
0.874832124630674	-0.0107906444467160
0.875100725221596	-0.0108164186705398
0.875369325812517	-0.0108421086883718
0.875637926403438	-0.0108677144235384
0.875906526994359	-0.0108932357998033
0.876175127585281	-0.0109186727442658
0.876443728176202	-0.0109440251809554
0.876712328767123	-0.0109692930340129
0.876980929358045	-0.0109944762286122
0.877249529948966	-0.0110195746898006
0.877518130539887	-0.0110445883458183
0.877786731130809	-0.0110695171209950
0.878055331721730	-0.0110943609415577
0.878323932312651	-0.0111191197326878
0.878592532903572	-0.0111437934206300
0.878861133494494	-0.0111683819354454
0.879129734085415	-0.0111928852040407
0.879398334676336	-0.0112173031510705
0.879666935267258	-0.0112416357035854
0.879935535858179	-0.0112658827934122
0.880204136449100	-0.0112900443470313
0.880472737040021	-0.0113141202922670
0.880741337630943	-0.0113381105593690
0.881009938221864	-0.0113620150757279
0.881278538812785	-0.0113858337709696
0.881547139403707	-0.0114095665744653
0.881815739994628	-0.0114332134169324
0.882084340585549	-0.0114567742257546
0.882352941176471	-0.0114802489288024
0.882621541767392	-0.0115036374585986
0.882890142358313	-0.0115269397437336
0.883158742949235	-0.0115501557162242
0.883427343540156	-0.0115732853087037
0.883695944131077	-0.0115963284512610
0.883964544721999	-0.0116192850746484
0.884233145312920	-0.0116421551103667
0.884501745903841	-0.0116649384912212
0.884770346494762	-0.0116876351483207
0.885038947085684	-0.0117102450141179
0.885307547676605	-0.0117327680204607
0.885576148267526	-0.0117552040996176
0.885844748858448	-0.0117775531861935
0.886113349449369	-0.0117998152141316
0.886381950040290	-0.0118219901157413
0.886650550631212	-0.0118440778234077
0.886919151222133	-0.0118660782710759
0.887187751813054	-0.0118879913924588
0.887456352403975	-0.0119098171219201
0.887724952994897	-0.0119315553956903
0.887993553585818	-0.0119532061481605
0.888262154176739	-0.0119747693140490
0.888530754767661	-0.0119962448298309
0.888799355358582	-0.0120176326304659
0.889067955949503	-0.0120389326511389
0.889336556540424	-0.0120601448261003
0.889605157131346	-0.0120812690921008
0.889873757722267	-0.0121023053882720
0.890142358313188	-0.0121232536498163
0.890410958904110	-0.0121441138114968
0.890679559495031	-0.0121648858109839
0.890948160085952	-0.0121855695874200
0.891216760676873	-0.0122061650773102
0.891485361267795	-0.0122266722181879
0.891753961858716	-0.0122470909483449
0.892022562449637	-0.0122674212048746
0.892291163040559	-0.0122876629251837
0.892559763631480	-0.0123078160500959
0.892828364222401	-0.0123278805199427
0.893096964813323	-0.0123478562717429
0.893365565404244	-0.0123677432430601
0.893634165995165	-0.0123875413746153
0.893902766586087	-0.0124072506063972
0.894171367177008	-0.0124268708770664
0.894439967767929	-0.0124464021293230
0.894708568358851	-0.0124658443012923
0.894977168949772	-0.0124851973334081
0.895245769540693	-0.0125044611697549
0.895514370131614	-0.0125236357495062
0.895782970722536	-0.0125427210135597
0.896051571313457	-0.0125617169025441
0.896320171904378	-0.0125806233581186
0.896588772495300	-0.0125994403239157
0.896857373086221	-0.0126181677404651
0.897125973677142	-0.0126368055505908
0.897394574268064	-0.0126553536966753
0.897663174858985	-0.0126738121215208
0.897931775449906	-0.0126921807690471
0.898200376040827	-0.0127104595811641
0.898468976631749	-0.0127286485026425
0.898737577222670	-0.0127467474766875
0.899006177813591	-0.0127647564460027
0.899274778404513	-0.0127826753550105
0.899543378995434	-0.0128005041487015
0.899811979586355	-0.0128182427718398
0.900080580177276	-0.0128358911685363
0.900349180768198	-0.0128534492818886
0.900617781359119	-0.0128709170588795
0.900886381950040	-0.0128882944469897
0.901154982540962	-0.0129055813897078
0.901423583131883	-0.0129227778324394
0.901692183722804	-0.0129398837200842
0.901960784313725	-0.0129568989998648
0.902229384904647	-0.0129738236203375
0.902497985495568	-0.0129906575264289
0.902766586086489	-0.0130074006658177
0.903035186677411	-0.0130240529871225
0.903303787268332	-0.0130406144354318
0.903572387859253	-0.0130570849580361
0.903840988450175	-0.0130734645043482
0.904109589041096	-0.0130897530239241
0.904378189632017	-0.0131059504627328
0.904646790222939	-0.0131220567686994
0.904915390813860	-0.0131380718928763
0.905183991404781	-0.0131539957835833
0.905452591995702	-0.0131698283900227
0.905721192586624	-0.0131855696609265
0.905989793177545	-0.0132012195452374
0.906258393768466	-0.0132167779942787
0.906526994359388	-0.0132322449581769
0.906795594950309	-0.0132476203881227
0.907064195541230	-0.0132629042337879
0.907332796132152	-0.0132780964454762
0.907601396723073	-0.0132931969751554
0.907869997313994	-0.0133082057733088
0.908138597904916	-0.0133231227916334
0.908407198495837	-0.0133379479822394
0.908675799086758	-0.0133526812966935
0.908944399677679	-0.0133673226867579
0.909213000268601	-0.0133818721057924
0.909481600859522	-0.0133963295054737
0.909750201450443	-0.0134106948390611
0.910018802041365	-0.0134249680621061
0.910287402632286	-0.0134391491256531
0.910556003223207	-0.0134532379813448
0.910824603814128	-0.0134672345856568
0.911093204405050	-0.0134811388926140
0.911361804995971	-0.0134949508555250
0.911630405586892	-0.0135086704288317
0.911899006177814	-0.0135222975675197
0.912167606768735	-0.0135358322281367
0.912436207359656	-0.0135492743649653
0.912704807950577	-0.0135626239336114
0.912973408541499	-0.0135758808901199
0.913242009132420	-0.0135890451887463
0.913510609723341	-0.0136021167862193
0.913779210314263	-0.0136150956401284
0.914047810905184	-0.0136279817075353
0.914316411496105	-0.0136407749449525
0.914585012087027	-0.0136534753087101
0.914853612677948	-0.0136660827564790
0.915122213268869	-0.0136785972459678
0.915390813859791	-0.0136910187348676
0.915659414450712	-0.0137033471811170
0.915928015041633	-0.0137155825431389
0.916196615632554	-0.0137277247796651
0.916465216223476	-0.0137397738505367
0.916733816814397	-0.0137517297145736
0.917002417405318	-0.0137635923310427
0.917271017996240	-0.0137753616594811
0.917539618587161	-0.0137870376592469
0.917808219178082	-0.0137986202902002
0.918076819769004	-0.0138101095125485
0.918345420359925	-0.0138215052871755
0.918614020950846	-0.0138328075750171
0.918882621541768	-0.0138440163111020
0.919151222132689	-0.0138551314773070
0.919419822723610	-0.0138661530707757
0.919688423314531	-0.0138770810249923
0.919957023905453	-0.0138879152992138
0.920225624496374	-0.0138986558581096
0.920494225087295	-0.0139093026626966
0.920762825678217	-0.0139198556773843
0.921031426269138	-0.0139303148625748
0.921300026860059	-0.0139406801826437
0.921568627450980	-0.0139509516005321
0.921837228041902	-0.0139611290819197
0.922105828632823	-0.0139712125900063
0.922374429223744	-0.0139812020901720
0.922643029814666	-0.0139910975463626
0.922911630405587	-0.0140008989199245
0.923180230996508	-0.0140106061738693
0.923448831587429	-0.0140202192764263
0.923717432178351	-0.0140297381970752
0.923986032769272	-0.0140391629029713
0.924254633360193	-0.0140484933593451
0.924523233951115	-0.0140577295336479
0.924791834542036	-0.0140668713915807
0.925060435132957	-0.0140759188980963
0.925329035723879	-0.0140848720190323
0.925597636314800	-0.0140937307199965
0.925866236905721	-0.0141024949688059
0.926134837496643	-0.0141111647341351
0.926403438087564	-0.0141197399848038
0.926672038678485	-0.0141282206894428
0.926940639269406	-0.0141366068177594
0.927209239860328	-0.0141448983378185
0.927477840451249	-0.0141530952181134
0.927746441042170	-0.0141611974299175
0.928015041633092	-0.0141692049424830
0.928283642224013	-0.0141771177267581
0.928552242814934	-0.0141849357533574
0.928820843405856	-0.0141926589916835
0.929089443996777	-0.0142002874140526
0.929358044587698	-0.0142078209911517
0.929626645178620	-0.0142152596936855
0.929895245769541	-0.0142226034934403
0.930163846360462	-0.0142298523623337
0.930432446951383	-0.0142370062739295
0.930701047542305	-0.0142440652004449
0.930969648133226	-0.0142510291140587
0.931238248724147	-0.0142578979890363
0.931506849315069	-0.0142646717975345
0.931775449905990	-0.0142713505129543
0.932044050496911	-0.0142779341103628
0.932312651087833	-0.0142844225627584
0.932581251678754	-0.0142908158449790
0.932849852269675	-0.0142971139320418
0.933118452860596	-0.0143033167987964
0.933387053451518	-0.0143094244201901
0.933655654042439	-0.0143154367720576
0.933924254633360	-0.0143213538315152
0.934192855224281	-0.0143271755739133
0.934461455815203	-0.0143329019753903
0.934730056406124	-0.0143385330136492
0.934998656997045	-0.0143440686666831
0.935267257587967	-0.0143495089116314
0.935535858178888	-0.0143548537238412
0.935804458769809	-0.0143601030825935
0.936073059360731	-0.0143652569659279
0.936341659951652	-0.0143703153516711
0.936610260542573	-0.0143752782193230
0.936878861133495	-0.0143801455469351
0.937147461724416	-0.0143849173147157
0.937416062315337	-0.0143895935025070
0.937684662906258	-0.0143941740906374
0.937953263497180	-0.0143986590594718
0.938221864088101	-0.0144030483897285
0.938490464679022	-0.0144073420628445
0.938759065269944	-0.0144115400594797
0.939027665860865	-0.0144156423615542
0.939296266451786	-0.0144196489516022
0.939564867042708	-0.0144235598117752
0.939833467633629	-0.0144273749234748
0.940102068224550	-0.0144310942676363
0.940370668815472	-0.0144347178298819
0.940639269406393	-0.0144382455930067
0.940907869997314	-0.0144416775394658
0.941176470588235	-0.0144450136563591
0.941445071179157	-0.0144482539309834
0.941713671770078	-0.0144513983411504
0.941982272360999	-0.0144544468667162
0.942250872951921	-0.0144573994995869
0.942519473542842	-0.0144602562251096
0.942788074133763	-0.0144630170277894
0.943056674724685	-0.0144656818940933
0.943325275315606	-0.0144682508109745
0.943593875906527	-0.0144707237651036
0.943862476497448	-0.0144731007427113
0.944131077088370	-0.0144753817320328
0.944399677679291	-0.0144775667194445
0.944668278270212	-0.0144796556944773
0.944936878861133	-0.0144816486523332
0.945205479452055	-0.0144835455785936
0.945474080042976	-0.0144853464510677
0.945742680633897	-0.0144870512642342
0.946011281224819	-0.0144886600112088
0.946279881815740	-0.0144901726781535
0.946548482406661	-0.0144915892569433
0.946817082997583	-0.0144929097505978
0.947085683588504	-0.0144941341407822
0.947354284179425	-0.0144952623978587
0.947622884770346	-0.0144962945269033
0.947891485361268	-0.0144972305233077
0.948160085952189	-0.0144980703772986
0.948428686543110	-0.0144988140829715
0.948697287134032	-0.0144994616305692
0.948965887724953	-0.0145000130322683
0.949234488315874	-0.0145004682660103
0.949503088906796	-0.0145008272982069
0.949771689497717	-0.0145010901456909
0.950040290088638	-0.0145012568346101
0.950308890679560	-0.0145013273603066
0.950577491270481	-0.0145013016859075
0.950846091861402	-0.0145011797812160
0.951114692452324	-0.0145009616377918
0.951383293043245	-0.0145006472992251
0.951651893634166	-0.0145002367744866
0.951920494225087	-0.0144997300024296
0.952189094816009	-0.0144991269767025
0.952457695406930	-0.0144984277224600
0.952726295997851	-0.0144976322364067
0.952994896588773	-0.0144967405324592
0.953263497179694	-0.0144957526135763
0.953532097770615	-0.0144946684349738
0.953800698361537	-0.0144934880186122
0.954069298952458	-0.0144922113679352
0.954337899543379	-0.0144908384398872
0.954606500134300	-0.0144893692979447
0.954875100725222	-0.0144878039282584
0.955143701316143	-0.0144861422726862
0.955412301907064	-0.0144843844207974
0.955680902497985	-0.0144825303534890
0.955949503088907	-0.0144805799909184
0.956218103679828	-0.0144785333641176
0.956486704270749	-0.0144763905396525
0.956755304861671	-0.0144741515284838
0.957023905452592	-0.0144718162794051
0.957292506043513	-0.0144693848095544
0.957561106634435	-0.0144668571293945
0.957829707225356	-0.0144642331790214
0.958098307816277	-0.0144615129418648
0.958366908407198	-0.0144586964778302
0.958635508998120	-0.0144557838050496
0.958904109589041	-0.0144527749660346
0.959172710179962	-0.0144496699362734
0.959441310770884	-0.0144464686466935
0.959709911361805	-0.0144431711537258
0.959978511952726	-0.0144397775217616
0.960247112543648	-0.0144362877178690
0.960515713134569	-0.0144327016838142
0.960784313725490	-0.0144290195167223
0.961052914316412	-0.0144252412067528
0.961321514907333	-0.0144213666829274
0.961590115498254	-0.0144173960521507
0.961858716089176	-0.0144133292991422
0.962127316680097	-0.0144091663569159
0.962395917271018	-0.0144049072844114
0.962664517861939	-0.0144005521004436
0.962933118452861	-0.0143961008044610
0.963201719043782	-0.0143915534102229
0.963470319634703	-0.0143869099240258
0.963738920225625	-0.0143821703581993
0.964007520816546	-0.0143773347206457
0.964276121407467	-0.0143724030220251
0.964544721998389	-0.0143673752752397
0.964813322589310	-0.0143622514905533
0.965081923180231	-0.0143570316767050
0.965350523771152	-0.0143517158497677
0.965619124362074	-0.0143463040237612
0.965887724952995	-0.0143407962076870
0.966156325543916	-0.0143351924144170
0.966424926134838	-0.0143294926583857
0.966693526725759	-0.0143236969504329
0.966962127316680	-0.0143178053067895
0.967230727907602	-0.0143118177421711
0.967499328498523	-0.0143057342693999
0.967767929089444	-0.0142995549025485
0.968036529680365	-0.0142932796539103
0.968305130271287	-0.0142869085387076
0.968573730862208	-0.0142804415721432
0.968842331453129	-0.0142738787691899
0.969110932044050	-0.0142672201461338
0.969379532634972	-0.0142604657206181
0.969648133225893	-0.0142536155105775
0.969916733816814	-0.0142466695276784
0.970185334407736	-0.0142396277908182
0.970453934998657	-0.0142324903210644
0.970722535589578	-0.0142252571345544
0.970991136180500	-0.0142179282491682
0.971259736771421	-0.0142105036823721
0.971528337362342	-0.0142029834521645
0.971796937953264	-0.0141953675763147
0.972065538544185	-0.0141876560748696
0.972334139135106	-0.0141798489653347
0.972602739726027	-0.0141719462678825
0.972871340316949	-0.0141639480021554
0.973139940907870	-0.0141558541884240
0.973408541498791	-0.0141476648468990
0.973677142089713	-0.0141393799977847
0.973945742680634	-0.0141309996634522
0.974214343271555	-0.0141225238654022
0.974482943862477	-0.0141139526230375
0.974751544453398	-0.0141052859577473
0.975020145044319	-0.0140965238920139
0.975288745635241	-0.0140876664481516
0.975557346226162	-0.0140787136524140
0.975825946817083	-0.0140696655260006
0.976094547408004	-0.0140605220930257
0.976363147998926	-0.0140512833757367
0.976631748589847	-0.0140419493987324
0.976900349180768	-0.0140325201892630
0.977168949771690	-0.0140229957709452
0.977437550362611	-0.0140133761671984
0.977706150953532	-0.0140036614011263
0.977974751544454	-0.0139938514982699
0.978243352135375	-0.0139839464857882
0.978511952726296	-0.0139739463892405
0.978780553317217	-0.0139638512308957
0.979049153908139	-0.0139536610360866
0.979317754499060	-0.0139433758312608
0.979586355089981	-0.0139329956529285
0.979854955680902	-0.0139225205208857
0.980123556271824	-0.0139119504509489
0.980392156862745	-0.0139012854824479
0.980660757453666	-0.0138905256434396
0.980929358044588	-0.0138796709612873
0.981197958635509	-0.0138687214656003
0.981466559226430	-0.0138576771822045
0.981735159817352	-0.0138465381413319
0.982003760408273	-0.0138353043727450
0.982272360999194	-0.0138239759063908
0.982540961590116	-0.0138125527677416
0.982809562181037	-0.0138010349898315
0.983078162771958	-0.0137894226084535
0.983346763362879	-0.0137777156470138
0.983615363953801	-0.0137659141379811
0.983883964544722	-0.0137540181159291
0.984152565135643	-0.0137420276075778
0.984421165726565	-0.0137299426448754
0.984689766317486	-0.0137177632643219
0.984958366908407	-0.0137054894927613
0.985226967499329	-0.0136931213598270
0.985495568090250	-0.0136806589016526
0.985764168681171	-0.0136681021509498
0.986032769272093	-0.0136554511406189
0.986301369863014	-0.0136427059046287
0.986569970453935	-0.0136298664784486
0.986838571044856	-0.0136169329123779
0.987107171635778	-0.0136039052273412
0.987375772226699	-0.0135907834335313
0.987644372817620	-0.0135775675833299
0.987912973408542	-0.0135642577145169
0.988181573999463	-0.0135508538607310
0.988450174590384	-0.0135373560574517
0.988718775181306	-0.0135237643392386
0.988987375772227	-0.0135100787446379
0.989255976363148	-0.0134962993078852
0.989524576954069	-0.0134824260653061
0.989793177544991	-0.0134684590526480
0.990061778135912	-0.0134543983050102
0.990330378726833	-0.0134402438621537
0.990598979317754	-0.0134259957627386
0.990867579908676	-0.0134116540417798
0.991136180499597	-0.0133972187402190
0.991404781090518	-0.0133826898956172
0.991673381681440	-0.0133680675459621
0.991941982272361	-0.0133533517294374
0.992210582863282	-0.0133385424875127
0.992479183454204	-0.0133236398575676
0.992747784045125	-0.0133086438797495
0.993016384636046	-0.0132935545872776
0.993284985226968	-0.0132783720184970
0.993553585817889	-0.0132630962300755
0.993822186408810	-0.0132477272577263
0.994090786999731	-0.0132322651337008
0.994359387590653	-0.0132167098988572
0.994627988181574	-0.0132010615982428
0.994896588772495	-0.0131853202746766
0.995165189363417	-0.0131694859685199
0.995433789954338	-0.0131535587177794
0.995702390545259	-0.0131375385654360
0.995970991136181	-0.0131214255570897
0.996239591727102	-0.0131052197329550
0.996508192318023	-0.0130889211347259
0.996776792908945	-0.0130725298050149
0.997045393499866	-0.0130560457858584
0.997313994090787	-0.0130394691197401
0.997582594681708	-0.0130227998567100
0.997851195272630	-0.0130060380410126
0.998119795863551	-0.0129891837145560
0.998388396454472	-0.0129722369230844
0.998656997045394	-0.0129551977109836
0.998925597636315	-0.0129380661210961
0.999194198227236	-0.0129208421973891
0.999462798818158	-0.0129035259856935
0.999731399409079	-0.0128861175315220
1	-0.0128686168786641


==> figures/addedmassfigures/midpt3.dat <==
0	-0.0105602810081285
0.000269541778975771	-0.0105420363892432
0.000539083557951483	-0.0105237062394580
0.000808625336927254	-0.0105052906142038
0.00107816711590297	-0.0104867895557759
0.00134770889487874	-0.0104682031143379
0.00161725067385445	-0.0104495313418124
0.00188679245283022	-0.0104307742887755
0.00215633423180593	-0.0104119320134416
0.00242587601078170	-0.0103930045459542
0.00269541778975741	-0.0103739919443991
0.00296495956873319	-0.0103548942744072
0.00323450134770890	-0.0103357115754711
0.00350404312668467	-0.0103164438986203
0.00377358490566038	-0.0102970912927574
0.00404312668463615	-0.0102776538184150
0.00431266846361186	-0.0102581315277430
0.00458221024258764	-0.0102385244558540
0.00485175202156335	-0.0102188326451779
0.00512129380053912	-0.0101990561700158
0.00539083557951483	-0.0101791950841800
0.00566037735849054	-0.0101592494351870
0.00592991913746631	-0.0101392192944369
0.00619946091644202	-0.0101191047017439
0.00646900269541780	-0.0100989057005128
0.00673854447439351	-0.0100786223438444
0.00700808625336928	-0.0100582546913616
0.00727762803234499	-0.0100378027993500
0.00754716981132076	-0.0100172667258003
0.00781671159029647	-0.00999664652804984
0.00808625336927225	-0.00997594227243220
0.00835579514824796	-0.00995515400982698
0.00862533692722373	-0.00993428178350764
0.00889487870619944	-0.00991332565176591
0.00916442048517521	-0.00989228567049329
0.00943396226415092	-0.00987116189733218
0.00970350404312669	-0.00984995438479528
0.00997304582210241	-0.00982866318523060
0.0102425876010782	-0.00980728835891542
0.0105121293800539	-0.00978582996468859
0.0107816711590297	-0.00976428806141267
0.0110512129380054	-0.00974266272400603
0.0113207547169811	-0.00972095401115764
0.0115902964959569	-0.00969916196624680
0.0118598382749326	-0.00967728665824063
0.0121293800539083	-0.00965532815279009
0.0123989218328841	-0.00963328649719775
0.0126684636118598	-0.00961116176438354
0.0129380053908356	-0.00958895402160144
0.0132075471698113	-0.00956666330743510
0.0134770889487871	-0.00954428969966702
0.0137466307277628	-0.00952183325596007
0.0140161725067386	-0.00949929401635380
0.0142857142857143	-0.00947667203827349
0.0145552560646900	-0.00945396738544350
0.0148247978436658	-0.00943118014196992
0.0150943396226415	-0.00940831035662020
0.0153638814016172	-0.00938535809387820
0.0156334231805930	-0.00936232345359703
0.0159029649595687	-0.00933920648800836
0.0161725067385445	-0.00931600723636688
0.0164420485175202	-0.00929272576197659
0.0167115902964960	-0.00926936211761874
0.0169811320754717	-0.00924591636341337
0.0172506738544475	-0.00922238857409594
0.0175202156334232	-0.00919877880070853
0.0177897574123989	-0.00917508712391206
0.0180592991913747	-0.00915131362399765
0.0183288409703504	-0.00912745835312347
0.0185983827493261	-0.00910352137721760
0.0188679245283019	-0.00907950276473416
0.0191374663072776	-0.00905540260882477
0.0194070080862534	-0.00903122098519981
0.0196765498652291	-0.00900695793663800
0.0199460916442049	-0.00898261351673355
0.0202156334231806	-0.00895818779572898
0.0204851752021564	-0.00893368083683543
0.0207547169811321	-0.00890909271050714
0.0210242587601078	-0.00888442348330664
0.0212938005390835	-0.00885967322369709
0.0215633423180593	-0.00883484200400240
0.0218328840970350	-0.00880992989375431
0.0221024258760108	-0.00878493697172061
0.0223719676549865	-0.00875986329064019
0.0226415094339623	-0.00873470891346432
0.0229110512129380	-0.00870947391514577
0.0231805929919138	-0.00868415837549729
0.0234501347708895	-0.00865876238800302
0.0237196765498653	-0.00863328601630443
0.0239892183288410	-0.00860772931530949
0.0242587601078167	-0.00858209236079519
0.0245283018867924	-0.00855637522105916
0.0247978436657682	-0.00853057795681800
0.0250673854447439	-0.00850470063971403
0.0253369272237197	-0.00847874336465934
0.0256064690026954	-0.00845270618718564
0.0258760107816712	-0.00842658915782457
0.0261455525606469	-0.00840039238844736
0.0264150943396227	-0.00837411597103377
0.0266846361185984	-0.00834775996317510
0.0269541778975742	-0.00832132441627841
0.0272237196765499	-0.00829480940075332
0.0274932614555256	-0.00826821501065440
0.0277628032345013	-0.00824154132757497
0.0280323450134771	-0.00821478841557806
0.0283018867924528	-0.00818795635637829
0.0285714285714286	-0.00816104521473236
0.0288409703504043	-0.00813405506845071
0.0291105121293801	-0.00810698599732051
0.0293800539083558	-0.00807983808455591
0.0296495956873316	-0.00805261138952366
0.0299191374663073	-0.00802530596282994
0.0301886792452830	-0.00799792191505953
0.0304582210242588	-0.00797045932671036
0.0307277628032345	-0.00794291825380248
0.0309973045822102	-0.00791529880011338
0.0312668463611860	-0.00788760103015142
0.0315363881401617	-0.00785982500834894
0.0318059299191375	-0.00783197084346827
0.0320754716981132	-0.00780403860759967
0.0323450134770890	-0.00777602836297071
0.0326145552560647	-0.00774794018475343
0.0328840970350405	-0.00771977417338995
0.0331536388140162	-0.00769153041805769
0.0334231805929919	-0.00766320897524163
0.0336927223719677	-0.00763480991215507
0.0339622641509434	-0.00760633332619549
0.0342318059299191	-0.00757777930913933
0.0345013477088949	-0.00754914793309796
0.0347708894878706	-0.00752043926987752
0.0350404312668464	-0.00749165339583089
0.0353099730458221	-0.00746279039760298
0.0355795148247979	-0.00743385035744038
0.0358490566037736	-0.00740483337212619
0.0361185983827494	-0.00737573953834586
0.0363881401617251	-0.00734656892457385
0.0366576819407008	-0.00731732160265990
0.0369272237196766	-0.00728799766612406
0.0371967654986523	-0.00725859717878445
0.0374663072776280	-0.00722912020618723
0.0377358490566038	-0.00719956685186042
0.0380053908355795	-0.00716993718825252
0.0382749326145553	-0.00714023131540030
0.0385444743935310	-0.00711044931106266
0.0388140161725068	-0.00708059126912788
0.0390835579514825	-0.00705065727838375
0.0393530997304583	-0.00702064741242333
0.0396226415094340	-0.00699056178046765
0.0398921832884097	-0.00696040045109754
0.0401617250673855	-0.00693016352166352
0.0404312668463612	-0.00689985105915874
0.0407008086253369	-0.00686946313155709
0.0409703504043127	-0.00683899984319919
0.0412398921832884	-0.00680846126711429
0.0415094339622641	-0.00677784748722418
0.0417789757412399	-0.00674715860470365
0.0420485175202156	-0.00671639469391384
0.0423180592991914	-0.00668555582897364
0.0425876010781671	-0.00665464211791579
0.0428571428571429	-0.00662365366414830
0.0431266846361186	-0.00659259055249878
0.0433962264150944	-0.00656145287645302
0.0436657681940701	-0.00653024075035360
0.0439353099730458	-0.00649895421809213
0.0442048517520215	-0.00646759334119199
0.0444743935309973	-0.00643615824496987
0.0447439353099730	-0.00640464900069763
0.0450134770889488	-0.00637306570969442
0.0452830188679245	-0.00634140849721212
0.0455525606469003	-0.00630967741528509
0.0458221024258760	-0.00627787251153771
0.0460916442048518	-0.00624599389417610
0.0463611859838275	-0.00621404169161080
0.0466307277628033	-0.00618201599833116
0.0469002695417790	-0.00614991689304763
0.0471698113207547	-0.00611774445372506
0.0474393530997304	-0.00608549876362023
0.0477088948787062	-0.00605317991162655
0.0479784366576819	-0.00602078801428188
0.0482479784366577	-0.00598832319011458
0.0485175202156334	-0.00595578550807363
0.0487870619946092	-0.00592317505555017
0.0490566037735849	-0.00589049191926579
0.0493261455525607	-0.00585773616096277
0.0495956873315364	-0.00582490789071895
0.0498652291105121	-0.00579200720519537
0.0501347708894879	-0.00575903418969513
0.0504043126684636	-0.00572598898356290
0.0506738544474393	-0.00569287167305172
0.0509433962264151	-0.00565968232657942
0.0512129380053908	-0.00562642101531392
0.0514824797843666	-0.00559308783417109
0.0517520215633423	-0.00555968289167974
0.0520215633423181	-0.00552620627843767
0.0522911051212938	-0.00549265809326904
0.0525606469002696	-0.00545903843499087
0.0528301886792453	-0.00542534740004919
0.0530997304582210	-0.00539158507570490
0.0533692722371968	-0.00535775156345101
0.0536388140161725	-0.00532384697668331
0.0539083557951482	-0.00528987139929378
0.0541778975741240	-0.00525582492327665
0.0544474393530997	-0.00522170765683277
0.0547169811320755	-0.00518751968657833
0.0549865229110512	-0.00515326112358559
0.0552560646900270	-0.00511893202357503
0.0555256064690027	-0.00508453249456148
0.0557951482479785	-0.00505006266044573
0.0560646900269542	-0.00501552259312900
0.0563342318059299	-0.00498091237789731
0.0566037735849057	-0.00494623209602607
0.0568733153638814	-0.00491148187732828
0.0571428571428571	-0.00487666182563730
0.0574123989218329	-0.00484177203062468
0.0576819407008086	-0.00480681260154977
0.0579514824797844	-0.00477178363066671
0.0582210242587601	-0.00473668521402981
0.0584905660377359	-0.00470151745141447
0.0587601078167116	-0.00466628043975355
0.0590296495956874	-0.00463097429113282
0.0592991913746631	-0.00459559912755105
0.0595687331536388	-0.00456015503012878
0.0598382749326146	-0.00452464204911560
0.0601078167115903	-0.00448906029377577
0.0603773584905660	-0.00445340989492352
0.0606469002695418	-0.00441769096198873
0.0609164420485175	-0.00438190359385415
0.0611859838274933	-0.00434604788379825
0.0614555256064690	-0.00431012395090196
0.0617250673854448	-0.00427413187712202
0.0619946091644205	-0.00423807174138080
0.0622641509433963	-0.00420194365328641
0.0625336927223720	-0.00416574771929130
0.0628032345013477	-0.00412948406182787
0.0630727762803234	-0.00409315274915304
0.0633423180592992	-0.00405675384981050
0.0636118598382749	-0.00402028752820243
0.0638814016172507	-0.00398375385522205
0.0641509433962264	-0.00394715293929659
0.0644204851752022	-0.00391048491727434
0.0646900269541779	-0.00387374988089765
0.0649595687331537	-0.00383694795097849
0.0652291105121294	-0.00380007915722221
0.0654986522911051	-0.00376314360941654
0.0657681940700809	-0.00372614144892727
0.0660377358490566	-0.00368907279194286
0.0663072776280324	-0.00365193774869893
0.0665768194070081	-0.00361473639898443
0.0668463611859838	-0.00357746879991770
0.0671159029649596	-0.00354013510650214
0.0673854447439353	-0.00350273545940675
0.0676549865229111	-0.00346526994373588
0.0679245283018868	-0.00342773864938809
0.0681940700808626	-0.00339014166639088
0.0684636118598383	-0.00335247913848903
0.0687331536388141	-0.00331475114874622
0.0690026954177898	-0.00327695779861144
0.0692722371967655	-0.00323909920945903
0.0695417789757412	-0.00320117547876044
0.0698113207547170	-0.00316318669074715
0.0700808625336927	-0.00312513295170362
0.0703504043126685	-0.00308701437320171
0.0706199460916442	-0.00304883104074720
0.0708894878706200	-0.00301058308948661
0.0711590296495957	-0.00297227064813386
0.0714285714285715	-0.00293389383171532
0.0716981132075472	-0.00289545272456287
0.0719676549865230	-0.00285694742558977
0.0722371967654987	-0.00281837806419176
0.0725067385444744	-0.00277974472107545
0.0727762803234501	-0.00274104750169774
0.0730458221024259	-0.00270228651778279
0.0733153638814016	-0.00266346189121386
0.0735849056603774	-0.00262457375100068
0.0738544474393531	-0.00258562220497393
0.0741239892183289	-0.00254660736921314
0.0743935309973046	-0.00250752934056310
0.0746630727762804	-0.00246838820920628
0.0749326145552561	-0.00242918407625639
0.0752021563342318	-0.00238991706892584
0.0754716981132076	-0.00235058733393038
0.0757412398921833	-0.00231119495898612
0.0760107816711590	-0.00227173999830364
0.0762803234501348	-0.00223222258595067
0.0765498652291105	-0.00219264287793032
0.0768194070080862	-0.00215300094616618
0.0770889487870620	-0.00211329688630792
0.0773584905660377	-0.00207353082979733
0.0776280323450135	-0.00203370289330314
0.0778975741239892	-0.00199381319245231
0.0781671159029650	-0.00195386186693805
0.0784366576819407	-0.00191384901041085
0.0787061994609165	-0.00187377471971075
0.0789757412398922	-0.00183363912891349
0.0792452830188679	-0.00179344232330928
0.0795148247978437	-0.00175318442309641
0.0797843665768194	-0.00171286556690218
0.0800539083557951	-0.00167248582327388
0.0803234501347709	-0.00163204527949200
0.0805929919137466	-0.00159154409881346
0.0808625336927224	-0.00155098241294866
0.0811320754716981	-0.00151036031972000
0.0814016172506739	-0.00146967792390891
0.0816711590296496	-0.00142893538861533
0.0819407008086254	-0.00138813282192695
0.0822102425876011	-0.00134727029901060
0.0824797843665768	-0.00130634793623963
0.0827493261455525	-0.00126536583516180
0.0830188679245283	-0.00122432413414806
0.0832884097035040	-0.00118322294848652
0.0835579514824798	-0.00114206239722382
0.0838274932614555	-0.00110084262847104
0.0840970350404313	-0.00105956373952274
0.0843665768194070	-0.00101822581865360
0.0846361185983828	-0.000976828999676479
0.0849056603773585	-0.000935373381115107
0.0851752021563342	-0.000893859109659763
0.0854447439353100	-0.000852286281085447
0.0857142857142857	-0.000810654989141144
0.0859838274932614	-0.000768965396983024
0.0862533692722372	-0.000727217597072299
0.0865229110512129	-0.000685411689580079
0.0867924528301887	-0.000643547806332969
0.0870619946091644	-0.000601626080406893
0.0873315363881402	-0.000559646656909798
0.0876010781671159	-0.000517609653947856
0.0878706199460917	-0.000475515168209268
0.0881401617250674	-0.000433363320215521
0.0884097035040432	-0.000391154231680454
0.0886792452830189	-0.000348888039492441
0.0889487870619946	-0.000306564869916652
0.0892183288409703	-0.000264184783096113
0.0894878706199461	-0.000221747891850341
0.0897574123989218	-0.000179254374073875
0.0900269541778976	-0.000136704318341898
0.0902964959568733	-9.40978395373350e-05
0.0905660377358491	-5.14351023492878e-05
0.0908355795148248	-8.71624248171499e-06
0.0911051212938006	3.40586600951016e-05
0.0913746630727763	7.68894592602266e-05
0.0916442048517521	0.000119776031787473
0.0919137466307278	0.000162718303230889
0.0921832884097035	0.000205716115974892
0.0924528301886792	0.000248769372897258
0.0927223719676550	0.000291877965796455
0.0929919137466307	0.000335041750392273
0.0932614555256065	0.000378260584929270
0.0935309973045822	0.000421534317839706
0.0938005390835580	0.000464862848472812
0.0940700808625337	0.000508246065332349
0.0943396226415095	0.000551683833700716
0.0946091644204852	0.000595176049426433
0.0948787061994609	0.000638722605312221
0.0951482479784367	0.000682323305706287
0.0954177897574124	0.000725978044083556
0.0956873315363881	0.000769686748410857
0.0959568733153639	0.000813449250016885
0.0962264150943396	0.000857265381792909
0.0964959568733154	0.000901135057398025
0.0967654986522911	0.000945058202500911
0.0970350404312669	0.000989034657217276
0.0973045822102426	0.00103306430427614
0.0975741239892184	0.00107714701031229
0.0978436657681941	0.00112128266585868
0.0981132075471699	0.00116547112969189
0.0983827493261456	0.00120971225458388
0.0986522911051213	0.00125400588439317
0.0989218328840970	0.00129835192662638
0.0991913746630728	0.00134275025403592
0.0994609164420485	0.00138720072405096
0.0997304582210243	0.00143170328230778
0.100000000000000	0.00147625776258209
0.100269541778976	0.00152086400439219
0.100539083557951	0.00156552188856453
0.100808625336927	0.00161023129578582
0.101078167115903	0.00165499204361112
0.101347708894879	0.00169980400632453
0.101617250673854	0.00174466708527128
0.101886792452830	0.00178958119002241
0.102156334231806	0.00183454621496276
0.102425876010782	0.00187956198172759
0.102695417789757	0.00192462835549761
0.102964959568733	0.00196974519519905
0.103234501347709	0.00201491237609677
0.103504043126685	0.00206012979507019
0.103773584905660	0.00210539732336726
0.104043126684636	0.00215071476805693
0.104312668463612	0.00219608199935776
0.104582210242588	0.00224149888928946
0.104851752021563	0.00228696533814514
0.105121293800539	0.00233248127294858
0.105390835579515	0.00237804648849761
0.105660377358491	0.00242366085061587
0.105929919137466	0.00246932423578741
0.106199460916442	0.00251503651455889
0.106469002695418	0.00256079756531155
0.106738544474394	0.00260660723923535
0.107008086253369	0.00265246542099119
0.107277628032345	0.00269837195148848
0.107547169811321	0.00274432669065012
0.107816711590297	0.00279032952370526
0.108086253369272	0.00283638030224683
0.108355795148248	0.00288247889031968
0.108625336927224	0.00292862516439973
0.108894878706200	0.00297481898811650
0.109164420485175	0.00302106021729053
0.109433962264151	0.00306734872925434
0.109703504043127	0.00311368438564229
0.109973045822102	0.00316006703799090
0.110242587601078	0.00320649654735719
0.110512129380054	0.00325297279530243
0.110781671159030	0.00329949568584907
0.111051212938005	0.00334606506423296
0.111320754716981	0.00339268077931663
0.111590296495957	0.00343934267328697
0.111859838274933	0.00348605058985872
0.112129380053908	0.00353280443304292
0.112398921832884	0.00357960406284599
0.112668463611860	0.00362644932556046
0.112938005390836	0.00367334008742064
0.113207547169811	0.00372027622712042
0.113477088948787	0.00376725758212951
0.113746630727763	0.00381428403833062
0.114016172506739	0.00386135548740417
0.114285714285714	0.00390847173120419
0.114555256064690	0.00395563263441181
0.114824797843666	0.00400283806003020
0.115094339622642	0.00405008785526527
0.115363881401617	0.00409738189368889
0.115633423180593	0.00414472003780657
0.115902964959569	0.00419210215173221
0.116172506738544	0.00423952812376298
0.116442048517520	0.00428699781276050
0.116711590296496	0.00433451107538226
0.116981132075472	0.00438206775608394
0.117250673854447	0.00442966769461099
0.117520215633423	0.00447731074297798
0.117789757412399	0.00452499677763632
0.118059299191375	0.00457272572692191
0.118328840970350	0.00462049742293936
0.118598382749326	0.00466831169207914
0.118867924528302	0.00471616837260991
0.119137466307278	0.00476406732065256
0.119407008086253	0.00481200839520694
0.119676549865229	0.00485999146569522
0.119946091644205	0.00490801644464030
0.120215633423181	0.00495608312145535
0.120485175202156	0.00500419138295345
0.120754716981132	0.00505234110202934
0.121024258760108	0.00510053208713885
0.121293800539084	0.00514876424767601
0.121563342318059	0.00519703742691877
0.121832884097035	0.00524535145305949
0.122102425876011	0.00529370621656332
0.122371967654987	0.00534210156447263
0.122641509433962	0.00539053733571178
0.122911051212938	0.00543901340753057
0.123180592991914	0.00548752966396700
0.123450134770889	0.00553608592401799
0.123719676549865	0.00558468201182573
0.123989218328841	0.00563331783875875
0.124258760107817	0.00568199324968755
0.124528301886792	0.00573070808044296
0.124797843665768	0.00577946220445792
0.125067385444744	0.00582825545469816
0.125336927223720	0.00587708769927903
0.125606469002695	0.00592595885978291
0.125876010781671	0.00597486875302195
0.126145552560647	0.00602381717919928
0.126415094339623	0.00607280404880113
0.126684636118598	0.00612182922820248
0.126954177897574	0.00617089251994750
0.127223719676550	0.00621999378681681
0.127493261455526	0.00626913287540025
0.127762803234501	0.00631830961766148
0.128032345013477	0.00636752388800553
0.128301886792453	0.00641677554649739
0.128571428571429	0.00646606444125461
0.128840970350404	0.00651539043770278
0.129110512129380	0.00656475338961611
0.129380053908356	0.00661415315511163
0.129649595687332	0.00666358961910669
0.129919137466307	0.00671306262762346
0.130188679245283	0.00676257202334027
0.130458221024259	0.00681211762487628
0.130727762803235	0.00686169929224238
0.130997304582210	0.00691131691547690
0.131266846361186	0.00696097030791004
0.131536388140162	0.00701065928094735
0.131805929919138	0.00706038370164848
0.132075471698113	0.00711014348818407
0.132345013477089	0.00715993850844515
0.132614555256065	0.00720976858025664
0.132884097035040	0.00725963353558152
0.133153638814016	0.00730953324465224
0.133423180592992	0.00735946755096032
0.133692722371968	0.00740943629521468
0.133962264150943	0.00745943933822814
0.134231805929919	0.00750947652901192
0.134501347708895	0.00755954770980773
0.134770889487871	0.00760965271142860
0.135040431266846	0.00765979139729112
0.135309973045822	0.00770996370055082
0.135579514824798	0.00776016939567549
0.135849056603774	0.00781040827611839
0.136118598382749	0.00786068025620524
0.136388140161725	0.00791098521107269
0.136657681940701	0.00796132301143242
0.136927223719677	0.00801169347674719
0.137196765498652	0.00806209647237698
0.137466307277628	0.00811253181853212
0.137735849056604	0.00816299937149306
0.138005390835580	0.00821349899147667
0.138274932614555	0.00826403051584192
0.138544474393531	0.00831459380974065
0.138814016172507	0.00836518869620449
0.139083557951482	0.00841581500647037
0.139353099730458	0.00846647261422614
0.139622641509434	0.00851716138585494
0.139892183288410	0.00856788112906897
0.140161725067385	0.00861863171102005
0.140431266846361	0.00866941298867891
0.140700808625337	0.00872022479894543
0.140970350404313	0.00877106700530366
0.141239892183288	0.00882193947201186
0.141509433962264	0.00887284202904586
0.141778975741240	0.00892377453213644
0.142048517520216	0.00897473684201938
0.142318059299191	0.00902572877649895
0.142587601078167	0.00907675016380931
0.142857142857143	0.00912780087817884
0.143126684636119	0.00917888080645019
0.143396226415094	0.00922998976685912
0.143665768194070	0.00928112759542843
0.143935309973046	0.00933229413854755
0.144204851752022	0.00938348925414121
0.144474393530997	0.00943471280361284
0.144743935309973	0.00948596463226206
0.145013477088949	0.00953724457615939
0.145283018867925	0.00958855249140136
0.145552560646900	0.00963988823499518
0.145822102425876	0.00969125163741782
0.146091644204852	0.00974264253106410
0.146361185983827	0.00979406073107289
0.146630727762803	0.00984550610813386
0.146900269541779	0.00989697853612902
0.147169811320755	0.00994847785830666
0.147439353099730	0.0100000039131051
0.147708894878706	0.0100515565352704
0.147978436657682	0.0101031355962306
0.148247978436658	0.0101547409494566
0.148517520215633	0.0102063724096131
0.148787061994609	0.0102580298295903
0.149056603773585	0.0103097130480045
0.149326145552561	0.0103614218984224
0.149595687331536	0.0104131562463894
0.149865229110512	0.0104649159297724
0.150134770889488	0.0105167007987712
0.150404312668464	0.0105685106964143
0.150673854447439	0.0106203454866262
0.150943396226415	0.0106722050190037
0.151212938005391	0.0107240891306850
0.151482479784367	0.0107759976874951
0.151752021563342	0.0108279304982639
0.152021563342318	0.0108798874077963
0.152291105121294	0.0109318682789744
0.152560646900270	0.0109838729330234
0.152830188679245	0.0110359012213196
0.153099730458221	0.0110879530129219
0.153369272237197	0.0111400281543659
0.153638814016173	0.0111921264657062
0.153908355795148	0.0112442477811819
0.154177897574124	0.0112963919485764
0.154447439353100	0.0113485587916306
0.154716981132076	0.0114007481805154
0.154986522911051	0.0114529599786317
0.155256064690027	0.0115051940149253
0.155525606469003	0.0115574501389892
0.155795148247978	0.0116097281823597
0.156064690026954	0.0116620279896443
0.156334231805930	0.0117143493914392
0.156603773584906	0.0117666922530518
0.156873315363881	0.0118190564373705
0.157142857142857	0.0118714417568768
0.157412398921833	0.0119238480792094
0.157681940700809	0.0119762752603438
0.157951482479784	0.0120287231098929
0.158221024258760	0.0120811914861012
0.158490566037736	0.0121336802266840
0.158760107816712	0.0121861891613788
0.159029649595687	0.0122387181511087
0.159299191374663	0.0122912669830190
0.159568733153639	0.0123438355150541
0.159838274932615	0.0123964236433150
0.160107816711590	0.0124490312018548
0.160377358490566	0.0125016580553400
0.160646900269542	0.0125543040152510
0.160916442048518	0.0126069688890833
0.161185983827493	0.0126596525490888
0.161455525606469	0.0127123548550929
0.161725067385445	0.0127650756236593
0.161994609164421	0.0128178147059217
0.162264150943396	0.0128705719516345
0.162533692722372	0.0129233471683218
0.162803234501348	0.0129761401850860
0.163072776280323	0.0130289508668399
0.163342318059299	0.0130817790616029
0.163611859838275	0.0131346246005847
0.163881401617251	0.0131874873507571
0.164150943396226	0.0132403671521671
0.164420485175202	0.0132932638329276
0.164690026954178	0.0133461772472493
0.164959568733154	0.0133991072236288
0.165229110512129	0.0134520535976460
0.165498652291105	0.0135050161880179
0.165768194070081	0.0135579948612302
0.166037735849057	0.0136109894743590
0.166307277628032	0.0136639998315261
0.166576819407008	0.0137170257865044
0.166846361185984	0.0137700672134061
0.167115902964960	0.0138231239359007
0.167385444743935	0.0138761957709638
0.167654986522911	0.0139292825652499
0.167924528301887	0.0139823841383157
0.168194070080863	0.0140355003244019
0.168463611859838	0.0140886309733196
0.168733153638814	0.0141417759674895
0.169002695417790	0.0141949351482503
0.169272237196766	0.0142481083184239
0.169541778975741	0.0143012953569769
0.169811320754717	0.0143544960777534
0.170080862533693	0.0144077103074809
0.170350404312668	0.0144609378975710
0.170619946091644	0.0145141786495391
0.170889487870620	0.0145674324428385
0.171159029649596	0.0146206991180358
0.171428571428571	0.0146739785003472
0.171698113207547	0.0147272704580093
0.171967654986523	0.0147805748345479
0.172237196765499	0.0148338914507569
0.172506738544474	0.0148872201177877
0.172776280323450	0.0149405606859235
0.173045822102426	0.0149939130055568
0.173315363881402	0.0150472768964511
0.173584905660377	0.0151006522195304
0.173854447439353	0.0151540388344866
0.174123989218329	0.0152074365404876
0.174393530997305	0.0152608451919496
0.174663072776280	0.0153142646506308
0.174932614555256	0.0153676947251064
0.175202156334232	0.0154211352274811
0.175471698113208	0.0154745860078693
0.175741239892183	0.0155280469341953
0.176010781671159	0.0155815178393468
0.176280323450135	0.0156349985401404
0.176549865229111	0.0156884888833199
0.176819407008086	0.0157419887239380
0.177088948787062	0.0157954978748145
0.177358490566038	0.0158490161832998
0.177628032345014	0.0159025435003768
0.177897574123989	0.0159560796341952
0.178167115902965	0.0160096244398012
0.178436657681941	0.0160631777651473
0.178706199460916	0.0161167394380970
0.178975741239892	0.0161703093048808
0.179245283018868	0.0162238871837211
0.179514824797844	0.0162774729097377
0.179784366576819	0.0163310663281421
0.180053908355795	0.0163846672707573
0.180323450134771	0.0164382755670849
0.180592991913747	0.0164918910523870
0.180862533692722	0.0165455135882020
0.181132075471698	0.0165991430051565
0.181401617250674	0.0166527791629480
0.181671159029650	0.0167064218815774
0.181940700808625	0.0167600709561731
0.182210242587601	0.0168137262621434
0.182479784366577	0.0168673876238214
0.182749326145553	0.0169210548706359
0.183018867924528	0.0169747278751281
0.183288409703504	0.0170284064551215
0.183557951482480	0.0170820904148233
0.183827493261456	0.0171357796201648
0.184097035040431	0.0171894739050156
0.184366576819407	0.0172431730940529
0.184636118598383	0.0172968770196950
0.184905660377358	0.0173505855188476
0.185175202156334	0.0174042984584855
0.185444743935310	0.0174580156927392
0.185714285714286	0.0175117370176122
0.185983827493261	0.0175654622607052
0.186253369272237	0.0176191912664493
0.186522911051213	0.0176729238623521
0.186792452830189	0.0177266599031513
0.187061994609164	0.0177803992136839
0.187331536388140	0.0178341416151981
0.187601078167116	0.0178878869318252
0.187870619946092	0.0179416350182996
0.188140161725067	0.0179953857500093
0.188409703504043	0.0180491389467058
0.188679245283019	0.0181028944457221
0.188948787061995	0.0181566520705944
0.189218328840970	0.0182104116219060
0.189487870619946	0.0182641729481696
0.189757412398922	0.0183179358852692
0.190026954177898	0.0183717003034968
0.190296495956873	0.0184254660458726
0.190566037735849	0.0184792329357253
0.190835579514825	0.0185330008195159
0.191105121293801	0.0185867695206961
0.191374663072776	0.0186405388665734
0.191644204851752	0.0186943086882808
0.191913746630728	0.0187480788262603
0.192183288409704	0.0188018491066303
0.192452830188679	0.0188556193663494
0.192722371967655	0.0189093894392511
0.192991913746631	0.0189631591581704
0.193261455525607	0.0190169283456369
0.193530997304582	0.0190706968550979
0.193800539083558	0.0191244645491674
0.194070080862534	0.0191782312328502
0.194339622641509	0.0192319967427808
0.194609164420485	0.0192857609491341
0.194878706199461	0.0193395236571317
0.195148247978437	0.0193932846896967
0.195417789757412	0.0194470439215472
0.195687331536388	0.0195008011608387
0.195956873315364	0.0195545562452879
0.196226415094340	0.0196083090143270
0.196495956873315	0.0196620592911441
0.196765498652291	0.0197158069292533
0.197035040431267	0.0197695517466808
0.197304582210243	0.0198232935702673
0.197574123989218	0.0198770322382506
0.197843665768194	0.0199307675631320
0.198113207547170	0.0199844994179562
0.198382749326146	0.0200382276600370
0.198652291105121	0.0200919521184983
0.198921832884097	0.0201456726066253
0.199191374663073	0.0201993889358606
0.199460916442049	0.0202531010046678
0.199730458221024	0.0203068085959758
0.200000000000000	0.0203605115225500
0.200269541778976	0.0204142096902528
0.200539083557952	0.0204679029200548
0.200808625336927	0.0205215910611463
0.201078167115903	0.0205752738961371
0.201347708894879	0.0206289512507350
0.201617250673855	0.0206826230056579
0.201886792452830	0.0207362889612801
0.202156334231806	0.0207899489815135
0.202425876010782	0.0208436029051978
0.202695417789757	0.0208972505473478
0.202964959568733	0.0209508917580175
0.203234501347709	0.0210045264051590
0.203504043126685	0.0210581543375899
0.203773584905660	0.0211117753770243
0.204043126684636	0.0211653893246899
0.204312668463612	0.0212189959900791
0.204582210242588	0.0212725952166294
0.204851752021563	0.0213261868431092
0.205121293800539	0.0213797707342420
0.205390835579515	0.0214333467285191
0.205660377358491	0.0214869146477043
0.205929919137466	0.0215404743564339
0.206199460916442	0.0215940257162088
0.206469002695418	0.0216475685354460
0.206738544474394	0.0217011026235515
0.207008086253369	0.0217546278377662
0.207277628032345	0.0218081440048218
0.207547169811321	0.0218616509481498
0.207816711590296	0.0219151485181078
0.208086253369272	0.0219686365495745
0.208355795148248	0.0220221148676906
0.208625336927224	0.0220755833411889
0.208894878706199	0.0221290417996124
0.209164420485175	0.0221824900416951
0.209433962264151	0.0222359279357638
0.209703504043127	0.0222893553181031
0.209973045822102	0.0223427720242700
0.210242587601078	0.0223961778977000
0.210512129380054	0.0224495727593190
0.210781671159030	0.0225029564538399
0.211051212938005	0.0225563288301492
0.211320754716981	0.0226096897157355
0.211590296495957	0.0226630389539648
0.211859838274933	0.0227163763847069
0.212129380053908	0.0227697018323296
0.212398921832884	0.0228230151435417
0.212668463611860	0.0228763161586383
0.212938005390836	0.0229296046907359
0.213207547169811	0.0229828805774319
0.213477088948787	0.0230361436797249
0.213746630727763	0.0230893938372363
0.214016172506739	0.0231426308806763
0.214285714285714	0.0231958546872865
0.214555256064690	0.0232490650933485
0.214824797843666	0.0233022618818152
0.215094339622642	0.0233554449202039
0.215363881401617	0.0234086140840361
0.215633423180593	0.0234617691677553
0.215902964959569	0.0235149099566576
0.216172506738545	0.0235680363112298
0.216442048517520	0.0236211481009590
0.216711590296496	0.0236742451653848
0.216981132075472	0.0237273273562387
0.217250673854447	0.0237803945226825
0.217520215633423	0.0238334464956457
0.217789757412399	0.0238864831184547
0.218059299191375	0.0239395042415754
0.218328840970350	0.0239925096784275
0.218598382749326	0.0240454992404997
0.218867924528302	0.0240984727772901
0.219137466307278	0.0241514301401637
0.219407008086253	0.0242043711932916
0.219676549865229	0.0242572957863191
0.219946091644205	0.0243102037502323
0.220215633423181	0.0243630949273693
0.220485175202156	0.0244159691454111
0.220754716981132	0.0244688262383117
0.221024258760108	0.0245216660474650
0.221293800539084	0.0245744884214549
0.221563342318059	0.0246272931872508
0.221832884097035	0.0246800801836888
0.222102425876011	0.0247328492603820
0.222371967654987	0.0247856002701424
0.222641509433962	0.0248383330555602
0.222911051212938	0.0248910474259530
0.223180592991914	0.0249437432389017
0.223450134770890	0.0249964203513339
0.223719676549865	0.0250490785882949
0.223989218328841	0.0251017178148309
0.224258760107817	0.0251543378569732
0.224528301886793	0.0252069385467454
0.224797843665768	0.0252595197405490
0.225067385444744	0.0253120812734444
0.225336927223720	0.0253646229861882
0.225606469002695	0.0254171447220588
0.225876010781671	0.0254696463420291
0.226145552560647	0.0255221276832139
0.226415094339623	0.0255745885823469
0.226684636118598	0.0256270288739294
0.226954177897574	0.0256794483942898
0.227223719676550	0.0257318469919404
0.227493261455526	0.0257842245203003
0.227762803234501	0.0258365808237377
0.228032345013477	0.0258889157430555
0.228301886792453	0.0259412291134535
0.228571428571429	0.0259935207859360
0.228840970350404	0.0260457906310049
0.229110512129380	0.0260980384666719
0.229380053908356	0.0261502641227664
0.229649595687332	0.0262024674489593
0.229919137466307	0.0262546482839816
0.230188679245283	0.0263068064752571
0.230458221024259	0.0263589418686700
0.230727762803234	0.0264110543174415
0.230997304582210	0.0264631436611203
0.231266846361186	0.0265152097369146
0.231536388140162	0.0265672523944687
0.231805929919137	0.0266192714825587
0.232075471698113	0.0266712668545446
0.232345013477089	0.0267232383287439
0.232614555256065	0.0267751857592094
0.232884097035040	0.0268271090294082
0.233153638814016	0.0268790079607619
0.233423180592992	0.0269308823835524
0.233692722371968	0.0269827321457708
0.233962264150943	0.0270345571064892
0.234231805929919	0.0270863571142633
0.234501347708895	0.0271381320143958
0.234770889487871	0.0271898816507638
0.235040431266846	0.0272416058608616
0.235309973045822	0.0272933044810654
0.235579514824798	0.0273449773407155
0.235849056603774	0.0273966243199869
0.236118598382749	0.0274482452801778
0.236388140161725	0.0274998400323266
0.236657681940701	0.0275514084283057
0.236927223719677	0.0276029503302669
0.237196765498652	0.0276544655869920
0.237466307277628	0.0277059540487722
0.237735849056604	0.0277574155523907
0.238005390835580	0.0278088499387525
0.238274932614555	0.0278602570506700
0.238544474393531	0.0279116367483359
0.238814016172507	0.0279629888936416
0.239083557951482	0.0280143133169208
0.239353099730458	0.0280656098623356
0.239622641509434	0.0281168783945504
0.239892183288410	0.0281681187545628
0.240161725067385	0.0282193307670419
0.240431266846361	0.0282705142805522
0.240700808625337	0.0283216691670165
0.240970350404313	0.0283727952871974
0.241239892183288	0.0284238924850307
0.241509433962264	0.0284749605907889
0.241778975741240	0.0285259994604753
0.242048517520216	0.0285770089328979
0.242318059299191	0.0286279888504823
0.242587601078167	0.0286789390803307
0.242857142857143	0.0287298594874054
0.243126684636119	0.0287807498983263
0.243396226415094	0.0288316101448952
0.243665768194070	0.0288824401048522
0.243935309973046	0.0289332396162180
0.244204851752022	0.0289840085156410
0.244474393530997	0.0290347466497790
0.244743935309973	0.0290854539111622
0.245013477088949	0.0291361301131345
0.245283018867925	0.0291867750510979
0.245552560646900	0.0292373886263995
0.245822102425876	0.0292879707035364
0.246091644204852	0.0293385211418555
0.246361185983828	0.0293890398012762
0.246630727762803	0.0294395265341165
0.246900269541779	0.0294899811796517
0.247169811320755	0.0295404035742444
0.247439353099731	0.0295907935739867
0.247708894878706	0.0296411510149093
0.247978436657682	0.0296914757276676
0.248247978436658	0.0297417675836672
0.248517520215633	0.0297920264451827
0.248787061994609	0.0298422521560020
0.249056603773585	0.0298924445729435
0.249326145552561	0.0299426035735849
0.249595687331536	0.0299927290080616
0.249865229110512	0.0300428206705014
0.250134770889488	0.0300928784226507
0.250404312668464	0.0301429021620118
0.250673854447439	0.0301928917321675
0.250943396226415	0.0302428469572183
0.251212938005391	0.0302927676991128
0.251482479784367	0.0303426538170693
0.251752021563342	0.0303925051600933
0.252021563342318	0.0304423215859348
0.252291105121294	0.0304921029255914
0.252560646900270	0.0305418490325432
0.252830188679245	0.0305915597701381
0.253099730458221	0.0306412349945920
0.253369272237197	0.0306908745796049
0.253638814016172	0.0307404783681414
0.253908355795148	0.0307900462062658
0.254177897574124	0.0308395779387254
0.254447439353100	0.0308890734224829
0.254716981132075	0.0309385325242648
0.254986522911051	0.0309879550835336
0.255256064690027	0.0310373409808238
0.255525606469003	0.0310866900737618
0.255795148247978	0.0311360021714490
0.256064690026954	0.0311852771156729
0.256334231805930	0.0312345147599429
0.256603773584906	0.0312837149842670
0.256873315363881	0.0313328776530594
0.257142857142857	0.0313820026003313
0.257412398921833	0.0314310896958730
0.257681940700809	0.0314801387836473
0.257951482479784	0.0315291497210829
0.258221024258760	0.0315781223857121
0.258490566037736	0.0316270566280359
0.258760107816712	0.0316759522855217
0.259029649595687	0.0317248092254870
0.259299191374663	0.0317736273130857
0.259568733153639	0.0318224063722854
0.259838274932615	0.0318711462525850
0.260107816711590	0.0319198468132205
0.260377358490566	0.0319685079164760
0.260646900269542	0.0320171294093413
0.260916442048518	0.0320657111510729
0.261185983827493	0.0321142530218791
0.261455525606469	0.0321627548623291
0.261725067385445	0.0322112165327334
0.261994609164420	0.0322596378857041
0.262264150943396	0.0323080187762711
0.262533692722372	0.0323563590633325
0.262803234501348	0.0324046585875771
0.263072776280323	0.0324529172346107
0.263342318059299	0.0325011348516626
0.263611859838275	0.0325493112834177
0.263881401617251	0.0325974463995207
0.264150943396226	0.0326455400658181
0.264420485175202	0.0326935921148190
0.264690026954178	0.0327416023941180
0.264959568733154	0.0327895707695356
0.265229110512129	0.0328374970847843
0.265498652291105	0.0328853812019538
0.265768194070081	0.0329332229869457
0.266037735849057	0.0329810223052163
0.266307277628032	0.0330287790213875
0.266576819407008	0.0330764930082144
0.266846361185984	0.0331241641106352
0.267115902964960	0.0331717921821769
0.267385444743935	0.0332193770802528
0.267654986522911	0.0332669186469127
0.267924528301887	0.0333144167446813
0.268194070080863	0.0333618712490962
0.268463611859838	0.0334092820053018
0.268733153638814	0.0334566488569224
0.269002695417790	0.0335039716821535
0.269272237196766	0.0335512503574453
0.269541778975741	0.0335984847382290
0.269811320754717	0.0336456746696879
0.270080862533693	0.0336928200169018
0.270350404312669	0.0337399206419720
0.270619946091644	0.0337869763735349
0.270889487870620	0.0338339870838603
0.271159029649596	0.0338809526681035
0.271428571428571	0.0339278729715862
0.271698113207547	0.0339747478423361
0.271967654986523	0.0340215771561780
0.272237196765499	0.0340683607698000
0.272506738544474	0.0341150985389969
0.272776280323450	0.0341617903390191
0.273045822102426	0.0342084360102406
0.273315363881402	0.0342550354176387
0.273584905660377	0.0343015884214244
0.273854447439353	0.0343480948806174
0.274123989218329	0.0343945546801469
0.274393530997305	0.0344409676702861
0.274663072776280	0.0344873337100130
0.274932614555256	0.0345336526569461
0.275202156334232	0.0345799243658069
0.275471698113208	0.0346261487116414
0.275741239892183	0.0346723255609117
0.276010781671159	0.0347184547675331
0.276280323450135	0.0347645361746200
0.276549865229111	0.0348105696482477
0.276819407008086	0.0348565550648831
0.277088948787062	0.0349024922974348
0.277358490566038	0.0349483811969158
0.277628032345014	0.0349942216272591
0.277897574123989	0.0350400134589899
0.278167115902965	0.0350857565524843
0.278436657681941	0.0351314507759675
0.278706199460917	0.0351770959785520
0.278975741239892	0.0352226920284068
0.279245283018868	0.0352682387857136
0.279514824797844	0.0353137361197691
0.279784366576820	0.0353591839137955
0.280053908355795	0.0354045820234095
0.280323450134771	0.0354499303152774
0.280592991913747	0.0354952286573678
0.280862533692722	0.0355404769010245
0.281132075471698	0.0355856749106097
0.281401617250674	0.0356308225489709
0.281671159029650	0.0356759197020714
0.281940700808625	0.0357209662280539
0.282210242587601	0.0357659619836400
0.282479784366577	0.0358109068466416
0.282749326145553	0.0358558006795906
0.283018867924528	0.0359006433514355
0.283288409703504	0.0359454347366937
0.283557951482480	0.0359901747075819
0.283827493261456	0.0360348630990208
0.284097035040431	0.0360794997797105
0.284366576819407	0.0361240846241994
0.284636118598383	0.0361686175063129
0.284905660377359	0.0362130982977125
0.285175202156334	0.0362575268731641
0.285444743935310	0.0363019031080399
0.285714285714286	0.0363462268609850
0.285983827493261	0.0363904980098604
0.286253369272237	0.0364347164182648
0.286522911051213	0.0364788819470188
0.286792452830189	0.0365229944677691
0.287061994609164	0.0365670538324531
0.287331536388140	0.0366110599314229
0.287601078167116	0.0366550126490097
0.287870619946092	0.0366989118331560
0.288140161725067	0.0367427573610000
0.288409703504043	0.0367865491021397
0.288679245283019	0.0368302869291110
0.288948787061995	0.0368739707241573
0.289218328840970	0.0369176003539910
0.289487870619946	0.0369611756858948
0.289757412398922	0.0370046965808233
0.290026954177898	0.0370481629092893
0.290296495956873	0.0370915745601612
0.290566037735849	0.0371349313960428
0.290835579514825	0.0371782332854287
0.291105121293801	0.0372214801022999
0.291374663072776	0.0372646717205385
0.291644204851752	0.0373078080136168
0.291913746630728	0.0373508888373183
0.292183288409704	0.0373939140820938
0.292452830188679	0.0374368836210258
0.292722371967655	0.0374797973149486
0.292991913746631	0.0375226550704748
0.293261455525607	0.0375654567617998
0.293530997304582	0.0376082022448665
0.293800539083558	0.0376508914070239
0.294070080862534	0.0376935241267968
0.294339622641510	0.0377361002590257
0.294609164420485	0.0377786196813763
0.294878706199461	0.0378210822751698
0.295148247978437	0.0378634879219798
0.295417789757412	0.0379058364955626
0.295687331536388	0.0379481278541343
0.295956873315364	0.0379903618785452
0.296226415094340	0.0380325384626493
0.296495956873315	0.0380746575035600
0.296765498652291	0.0381167188628385
0.297035040431267	0.0381587224031063
0.297304582210243	0.0382006680183813
0.297574123989218	0.0382425555929238
0.297843665768194	0.0382843849711216
0.298113207547170	0.0383261560193423
0.298382749326146	0.0383678686306787
0.298652291105121	0.0384095226818637
0.298921832884097	0.0384511180694725
0.299191374663073	0.0384926546899063
0.299460916442049	0.0385341323996159
0.299730458221024	0.0385755510721057
0.300000000000000	0.0386169106091408
0.300269541778976	0.0386582108772749
0.300539083557952	0.0386994517452786
0.300808625336927	0.0387406330978810
0.301078167115903	0.0387817548277730
0.301347708894879	0.0388228168097153
0.301617250673855	0.0388638189209771
0.301886792452830	0.0389047610435590
0.302156334231806	0.0389456430729787
0.302425876010782	0.0389864649075632
0.302695417789757	0.0390272264178053
0.302964959568733	0.0390679274498282
0.303234501347709	0.0391085678910072
0.303504043126685	0.0391491476266184
0.303773584905660	0.0391896665528498
0.304043126684636	0.0392301245681612
0.304312668463612	0.0392705215352332
0.304582210242588	0.0393108573439913
0.304851752021563	0.0393511319082031
0.305121293800539	0.0393913450856625
0.305390835579515	0.0394314967594893
0.305660377358491	0.0394715868410978
0.305929919137466	0.0395116151993385
0.306199460916442	0.0395515817181583
0.306469002695418	0.0395914862652277
0.306738544474394	0.0396313287225102
0.307008086253369	0.0396711089716023
0.307277628032345	0.0397108269162743
0.307547169811321	0.0397504824539766
0.307816711590297	0.0397900754715294
0.308086253369272	0.0398296058832427
0.308355795148248	0.0398690735551273
0.308625336927224	0.0399084783368671
0.308894878706199	0.0399478201409607
0.309164420485175	0.0399870988603093
0.309433962264151	0.0400263143423050
0.309703504043127	0.0400654664895727
0.309973045822102	0.0401045552338183
0.310242587601078	0.0401435804701541
0.310512129380054	0.0401825420826167
0.310781671159030	0.0402214399356754
0.311051212938005	0.0402602739231377
0.311320754716981	0.0402990439322080
0.311590296495957	0.0403377498560251
0.311859838274933	0.0403763915874371
0.312129380053908	0.0404149690093062
0.312398921832884	0.0404534820046468
0.312668463611860	0.0404919304700763
0.312938005390836	0.0405303143112668
0.313207547169811	0.0405686334069211
0.313477088948787	0.0406068876741040
0.313746630727763	0.0406450770010104
0.314016172506739	0.0406832012567479
0.314285714285714	0.0407212603340619
0.314555256064690	0.0407592541347780
0.314824797843666	0.0407971825446899
0.315094339622642	0.0408350454593980
0.315363881401617	0.0408728427661736
0.315633423180593	0.0409105743567383
0.315902964959569	0.0409482401368360
0.316172506738544	0.0409858399816834
0.316442048517520	0.0410233737859774
0.316711590296496	0.0410608414668479
0.316981132075472	0.0410982429142595
0.317250673854447	0.0411355780204507
0.317520215633423	0.0411728466821047
0.317789757412399	0.0412100487752086
0.318059299191375	0.0412471842039961
0.318328840970350	0.0412842528821346
0.318598382749326	0.0413212546917051
0.318867924528302	0.0413581895247814
0.319137466307278	0.0413950572983811
0.319407008086253	0.0414318578961574
0.319676549865229	0.0414685911844713
0.319946091644205	0.0415052570757548
0.320215633423181	0.0415418554674560
0.320485175202156	0.0415783862476474
0.320754716981132	0.0416148493285699
0.321024258760108	0.0416512446131364
0.321293800539084	0.0416875720134709
0.321563342318059	0.0417238314262332
0.321832884097035	0.0417600227269788
0.322102425876011	0.0417961458128981
0.322371967654987	0.0418322005884747
0.322641509433962	0.0418681869438169
0.322911051212938	0.0419041047882116
0.323180592991914	0.0419399540186577
0.323450134770890	0.0419757345341185
0.323719676549865	0.0420114462422812
0.323989218328841	0.0420470890492378
0.324258760107817	0.0420826628409138
0.324528301886793	0.0421181675205635
0.324797843665768	0.0421536030164075
0.325067385444744	0.0421889692112427
0.325336927223720	0.0422242659909737
0.325606469002695	0.0422594932655015
0.325876010781671	0.0422946509453962
0.326145552560647	0.0423297389215090
0.326415094339623	0.0423647570834741
0.326684636118598	0.0423997053292716
0.326954177897574	0.0424345835675586
0.327223719676550	0.0424693917139736
0.327493261455526	0.0425041296636343
0.327762803234501	0.0425387973270889
0.328032345013477	0.0425733946110695
0.328301886792453	0.0426079214071000
0.328571428571429	0.0426423776132514
0.328840970350404	0.0426767631297059
0.329110512129380	0.0427110778642250
0.329380053908356	0.0427453217273917
0.329649595687332	0.0427794946220989
0.329919137466307	0.0428135964515833
0.330188679245283	0.0428476271362102
0.330458221024259	0.0428815865909254
0.330727762803234	0.0429154746984423
0.330997304582210	0.0429492913480355
0.331266846361186	0.0429830364514955
0.331536388140162	0.0430167099060828
0.331805929919137	0.0430503116014173
0.332075471698113	0.0430838414623156
0.332345013477089	0.0431172994163755
0.332614555256065	0.0431506853585788
0.332884097035040	0.0431839992052373
0.333153638814016	0.0432172408558681
0.333423180592992	0.0432504102107749
0.333692722371968	0.0432835071846936
0.333962264150943	0.0433165316682983
0.334231805929919	0.0433494835742072
0.334501347708895	0.0433823628217641
0.334770889487871	0.0434151693439838
0.335040431266846	0.0434479030331925
0.335309973045822	0.0434805637733378
0.335579514824798	0.0435131514727465
0.335849056603774	0.0435456660205083
0.336118598382749	0.0435781073363592
0.336388140161725	0.0436104753375450
0.336657681940701	0.0436427699325606
0.336927223719677	0.0436749910329691
0.337196765498652	0.0437071385489045
0.337466307277628	0.0437392123900284
0.337735849056604	0.0437712124753603
0.338005390835580	0.0438031387131317
0.338274932614555	0.0438349910247484
0.338544474393531	0.0438667693063897
0.338814016172507	0.0438984734662174
0.339083557951483	0.0439301034017840
0.339353099730458	0.0439616590017678
0.339622641509434	0.0439931401914552
0.339892183288410	0.0440245468763967
0.340161725067385	0.0440558789875755
0.340431266846361	0.0440871364321074
0.340700808625337	0.0441183191178640
0.340970350404313	0.0441494269650990
0.341239892183288	0.0441804598810399
0.341509433962264	0.0442114177742394
0.341778975741240	0.0442423005532904
0.342048517520216	0.0442731081282174
0.342318059299191	0.0443038404104840
0.342587601078167	0.0443344973196898
0.342857142857143	0.0443650787731296
0.343126684636119	0.0443955846813653
0.343396226415094	0.0444260149574390
0.343665768194070	0.0444563695126707
0.343935309973046	0.0444866482504814
0.344204851752022	0.0445168510659856
0.344474393530997	0.0445469778617163
0.344743935309973	0.0445770285751731
0.345013477088949	0.0446070031449750
0.345283018867925	0.0446369014753668
0.345552560646900	0.0446667234701863
0.345822102425876	0.0446964690646056
0.346091644204852	0.0447261381800086
0.346361185983828	0.0447557307241972
0.346630727762803	0.0447852466061342
0.346900269541779	0.0448146857215909
0.347169811320755	0.0448440479768430
0.347439353099731	0.0448733332896367
0.347708894878706	0.0449025415786778
0.347978436657682	0.0449316727755907
0.348247978436658	0.0449607268014729
0.348517520215634	0.0449897035788893
0.348787061994609	0.0450186030317985
0.349056603773585	0.0450474250532963
0.349326145552561	0.0450761695731493
0.349595687331536	0.0451048365088319
0.349865229110512	0.0451334257492231
0.350134770889488	0.0451619372368139
0.350404312668464	0.0451903708810078
0.350673854447439	0.0452187265795624
0.350943396226415	0.0452470042807979
0.351212938005391	0.0452752038990915
0.351482479784367	0.0453033253363778
0.351752021563342	0.0453313685185353
0.352021563342318	0.0453593333625832
0.352291105121294	0.0453872197850581
0.352560646900270	0.0454150277243174
0.352830188679245	0.0454427570992803
0.353099730458221	0.0454704078147493
0.353369272237197	0.0454979798012515
0.353638814016173	0.0455254729826373
0.353908355795148	0.0455528872631206
0.354177897574124	0.0455802225621640
0.354447439353100	0.0456074787975825
0.354716981132075	0.0456346558978235
0.354986522911051	0.0456617537949426
0.355256064690027	0.0456887724017478
0.355525606469003	0.0457157116284854
0.355795148247978	0.0457425713988154
0.356064690026954	0.0457693516348613
0.356334231805930	0.0457960522502655
0.356603773584906	0.0458226731789467
0.356873315363881	0.0458492143466376
0.357142857142857	0.0458756756698793
0.357412398921833	0.0459020570715965
0.357681940700809	0.0459283584931688
0.357951482479784	0.0459545798661123
0.358221024258760	0.0459807210969077
0.358490566037736	0.0460067821051356
0.358760107816712	0.0460327628203381
0.359029649595687	0.0460586631607089
0.359299191374663	0.0460844830404605
0.359568733153639	0.0461102223884444
0.359838274932615	0.0461358811419972
0.360107816711590	0.0461614592070722
0.360377358490566	0.0461869565127824
0.360646900269542	0.0462123730193664
0.360916442048518	0.0462377086510958
0.361185983827493	0.0462629633130450
0.361455525606469	0.0462881369095570
0.361725067385445	0.0463132293651068
0.361994609164421	0.0463382406128587
0.362264150943396	0.0463631705826698
0.362533692722372	0.0463880192065047
0.362803234501348	0.0464127864149727
0.363072776280324	0.0464374721319540
0.363342318059299	0.0464620762856634
0.363611859838275	0.0464865988161394
0.363881401617251	0.0465110396520060
0.364150943396226	0.0465353987157535
0.364420485175202	0.0465596759331774
0.364690026954178	0.0465838712253785
0.364959568733154	0.0466079845179296
0.365229110512129	0.0466320157483888
0.365498652291105	0.0466559648395025
0.365768194070081	0.0466798317147939
0.366037735849057	0.0467036163138319
0.366307277628032	0.0467273185755852
0.366576819407008	0.0467509384344409
0.366846361185984	0.0467744758180149
0.367115902964960	0.0467979306499921
0.367385444743935	0.0468213028531262
0.367654986522911	0.0468445923701902
0.367924528301887	0.0468677991323425
0.368194070080863	0.0468909230652201
0.368463611859838	0.0469139641135980
0.368733153638814	0.0469369222140567
0.369002695417790	0.0469597972914888
0.369272237196766	0.0469825892779214
0.369541778975741	0.0470052980885747
0.369811320754717	0.0470279236610896
0.370080862533693	0.0470504659450785
0.370350404312669	0.0470729248561233
0.370619946091644	0.0470953003379043
0.370889487870620	0.0471175923262878
0.371159029649596	0.0471398007640374
0.371428571428571	0.0471619255929920
0.371698113207547	0.0471839667420840
0.371967654986523	0.0472059241436142
0.372237196765499	0.0472277977328339
0.372506738544474	0.0472495874508174
0.372776280323450	0.0472712932279831
0.373045822102426	0.0472929149970270
0.373315363881402	0.0473144526993595
0.373584905660377	0.0473359062720755
0.373854447439353	0.0473572756449990
0.374123989218329	0.0473785607735687
0.374393530997305	0.0473997616071318
0.374663072776280	0.0474208780557152
0.374932614555256	0.0474419100690645
0.375202156334232	0.0474628576039588
0.375471698113208	0.0474837205719159
0.375741239892183	0.0475044989070441
0.376010781671159	0.0475251925674094
0.376280323450135	0.0475458014847344
0.376549865229111	0.0475663255955032
0.376819407008086	0.0475867648816125
0.377088948787062	0.0476071192465921
0.377358490566038	0.0476273886046215
0.377628032345014	0.0476475729303090
0.377897574123989	0.0476676721321239
0.378167115902965	0.0476876861808942
0.378436657681941	0.0477076150594179
0.378706199460917	0.0477274586575395
0.378975741239892	0.0477472169299611
0.379245283018868	0.0477668898532419
0.379514824797844	0.0477864773469716
0.379784366576819	0.0478059793488446
0.380053908355795	0.0478253958021102
0.380323450134771	0.0478447266553647
0.380592991913747	0.0478639718588255
0.380862533692722	0.0478831313541667
0.381132075471698	0.0479022050902381
0.381401617250674	0.0479211930123099
0.381671159029650	0.0479400950615959
0.381940700808625	0.0479589111819581
0.382210242587601	0.0479776413153316
0.382479784366577	0.0479962854094833
0.382749326145553	0.0480148434078817
0.383018867924528	0.0480333152510140
0.383288409703504	0.0480517008910639
0.383557951482480	0.0480700002725461
0.383827493261456	0.0480882133475115
0.384097035040431	0.0481063400732530
0.384366576819407	0.0481243803906785
0.384636118598383	0.0481423342552512
0.384905660377358	0.0481602016384384
0.385175202156334	0.0481779824931049
0.385444743935310	0.0481956767592220
0.385714285714286	0.0482132843789569
0.385983827493261	0.0482308052894928
0.386253369272237	0.0482482394413763
0.386522911051213	0.0482655867904585
0.386792452830189	0.0482828472861020
0.387061994609164	0.0483000208798841
0.387331536388140	0.0483171075256438
0.387601078167116	0.0483341071802397
0.387870619946092	0.0483510197973797
0.388140161725067	0.0483678453261121
0.388409703504043	0.0483845837184168
0.388679245283019	0.0484012349202938
0.388948787061995	0.0484177988793553
0.389218328840970	0.0484342755415345
0.389487870619946	0.0484506648706881
0.389757412398922	0.0484669668387458
0.390026954177898	0.0484831813932070
0.390296495956873	0.0484993084883793
0.390566037735849	0.0485153480790308
0.390835579514825	0.0485313001270032
0.391105121293801	0.0485471645901388
0.391374663072776	0.0485629414169100
0.391644204851752	0.0485786305857221
0.391913746630728	0.0485942320352487
0.392183288409704	0.0486097456943417
0.392452830188679	0.0486251715419608
0.392722371967655	0.0486405095378074
0.392991913746631	0.0486557596470898
0.393261455525607	0.0486709218209756
0.393530997304582	0.0486859960069829
0.393800539083558	0.0487009821661816
0.394070080862534	0.0487158802663872
0.394339622641509	0.0487306902667850
0.394609164420485	0.0487454121131252
0.394878706199461	0.0487600457691337
0.395148247978437	0.0487745912038998
0.395417789757412	0.0487890483758348
0.395687331536388	0.0488034172429287
0.395956873315364	0.0488176977731930
0.396226415094340	0.0488318899271943
0.396495956873315	0.0488459936594332
0.396765498652291	0.0488600089300053
0.397035040431267	0.0488739357022062
0.397304582210243	0.0488877739362365
0.397574123989218	0.0489015236030343
0.397843665768194	0.0489151846631576
0.398113207547170	0.0489287570760008
0.398382749326146	0.0489422408075136
0.398652291105121	0.0489556358180260
0.398921832884097	0.0489689420739101
0.399191374663073	0.0489821595416261
0.399460916442049	0.0489952881856922
0.399730458221024	0.0490083279728685
0.400000000000000	0.0490212788635782
0.400269541778976	0.0490341408178271
0.400539083557952	0.0490469137681764
0.400808625336927	0.0490595977183893
0.401078167115903	0.0490721926791188
0.401347708894879	0.0490846985735628
0.401617250673855	0.0490971153654332
0.401886792452830	0.0491094430224388
0.402156334231806	0.0491216815038606
0.402425876010782	0.0491338307764846
0.402695417789758	0.0491458908053732
0.402964959568733	0.0491578615621752
0.403234501347709	0.0491697430208669
0.403504043126685	0.0491815351489411
0.403773584905660	0.0491932379161612
0.404043126684636	0.0492048512922131
0.404312668463612	0.0492163752433991
0.404582210242588	0.0492278097296926
0.404851752021563	0.0492391547181282
0.405121293800539	0.0492504101871965
0.405390835579515	0.0492615761114960
0.405660377358491	0.0492726524553890
0.405929919137466	0.0492836391896029
0.406199460916442	0.0492945362950024
0.406469002695418	0.0493053437384367
0.406738544474394	0.0493160614933029
0.407008086253369	0.0493266895333862
0.407277628032345	0.0493372278219073
0.407547169811321	0.0493476763391149
0.407816711590297	0.0493580350463269
0.408086253369272	0.0493683039075663
0.408355795148248	0.0493784829108783
0.408625336927224	0.0493885720252210
0.408894878706199	0.0493985712252019
0.409164420485175	0.0494084804846731
0.409433962264151	0.0494182997728679
0.409703504043127	0.0494280290635340
0.409973045822102	0.0494376683246715
0.410242587601078	0.0494472175287095
0.410512129380054	0.0494566766549153
0.410781671159030	0.0494660456871640
0.411051212938005	0.0494753246024541
0.411320754716981	0.0494845133724611
0.411590296495957	0.0494936119727936
0.411859838274933	0.0495026203782084
0.412129380053908	0.0495115385636882
0.412398921832884	0.0495203665049633
0.412668463611860	0.0495291041756875
0.412938005390836	0.0495377515486627
0.413207547169811	0.0495463086019902
0.413477088948787	0.0495547753150392
0.413746630727763	0.0495631516657054
0.414016172506739	0.0495714376294230
0.414285714285714	0.0495796331810235
0.414555256064690	0.0495877382976365
0.414824797843666	0.0495957529615464
0.415094339622642	0.0496036771538810
0.415363881401617	0.0496115108503765
0.415633423180593	0.0496192540299637
0.415902964959569	0.0496269066713766
0.416172506738545	0.0496344687502883
0.416442048517520	0.0496419402478039
0.416711590296496	0.0496493211424314
0.416981132075472	0.0496566114112509
0.417250673854448	0.0496638110373220
0.417520215633423	0.0496709200062302
0.417789757412399	0.0496779382972591
0.418059299191375	0.0496848658881578
0.418328840970350	0.0496917027621680
0.418598382749326	0.0496984488996133
0.418867924528302	0.0497051042827368
0.419137466307278	0.0497116688930254
0.419407008086253	0.0497181427103403
0.419676549865229	0.0497245257193005
0.419946091644205	0.0497308179035696
0.420215633423181	0.0497370192435718
0.420485175202156	0.0497431297235172
0.420754716981132	0.0497491493271908
0.421024258760108	0.0497550780352257
0.421293800539084	0.0497609158308638
0.421563342318059	0.0497666626942729
0.421832884097035	0.0497723186106263
0.422102425876011	0.0497778835664443
0.422371967654987	0.0497833575440553
0.422641509433962	0.0497887405299412
0.422911051212938	0.0497940325119296
0.423180592991914	0.0497992334740596
0.423450134770890	0.0498043434017168
0.423719676549865	0.0498093622790902
0.423989218328841	0.0498142900920288
0.424258760107817	0.0498191268278766
0.424528301886793	0.0498238724733648
0.424797843665768	0.0498285270149486
0.425067385444744	0.0498330904385260
0.425336927223720	0.0498375627281196
0.425606469002696	0.0498419438733263
0.425876010781671	0.0498462338634473
0.426145552560647	0.0498504326826672
0.426415094339623	0.0498545403192943
0.426684636118598	0.0498585567598096
0.426954177897574	0.0498624819953943
0.427223719676550	0.0498663160170892
0.427493261455526	0.0498700588061304
0.427762803234501	0.0498737103579163
0.428032345013477	0.0498772706704425
0.428301886792453	0.0498807397192030
0.428571428571429	0.0498841175101866
0.428840970350404	0.0498874040239234
0.429110512129380	0.0498905992293354
0.429380053908356	0.0498937031367615
0.429649595687332	0.0498967157354986
0.429919137466307	0.0498996370175308
0.430188679245283	0.0499024669861241
0.430458221024259	0.0499052056299035
0.430727762803235	0.0499078529243991
0.430997304582210	0.0499104088639764
0.431266846361186	0.0499128734468967
0.431536388140162	0.0499152466673579
0.431805929919137	0.0499175285204039
0.432075471698113	0.0499197189915124
0.432345013477089	0.0499218180727711
0.432614555256065	0.0499238257707548
0.432884097035040	0.0499257420811576
0.433153638814016	0.0499275669918841
0.433423180592992	0.0499293004960591
0.433692722371968	0.0499309425873423
0.433962264150943	0.0499324932592007
0.434231805929919	0.0499339525034403
0.434501347708895	0.0499353203136092
0.434770889487871	0.0499365966872246
0.435040431266846	0.0499377816197513
0.435309973045822	0.0499388751054227
0.435579514824798	0.0499398771432926
0.435849056603774	0.0499407877312273
0.436118598382749	0.0499416068641856
0.436388140161725	0.0499423345412704
0.436657681940701	0.0499429707604973
0.436927223719677	0.0499435155172734
0.437196765498652	0.0499439688103503
0.437466307277628	0.0499443306376278
0.437735849056604	0.0499446009967622
0.438005390835580	0.0499447798870257
0.438274932614555	0.0499448673080132
0.438544474393531	0.0499448632595446
0.438814016172507	0.0499447677400384
0.439083557951482	0.0499445807480772
0.439353099730458	0.0499443022851944
0.439622641509434	0.0499439323527145
0.439892183288410	0.0499434709501963
0.440161725067385	0.0499429180778151
0.440431266846361	0.0499422737367972
0.440700808625337	0.0499415379277815
0.440970350404313	0.0499407106526726
0.441239892183288	0.0499397919138212
0.441509433962264	0.0499387817129542
0.441778975741240	0.0499376800511239
0.442048517520216	0.0499364869315687
0.442318059299191	0.0499352023581258
0.442587601078167	0.0499338263338392
0.442857142857143	0.0499323588630286
0.443126684636119	0.0499307999488049
0.443396226415094	0.0499291495952268
0.443665768194070	0.0499274078081261
0.443935309973046	0.0499255745930450
0.444204851752022	0.0499236499545449
0.444474393530997	0.0499216338953142
0.444743935309973	0.0499195264244870
0.445013477088949	0.0499173275479796
0.445283018867925	0.0499150372695058
0.445552560646900	0.0499126555950995
0.445822102425876	0.0499101825370832
0.446091644204852	0.0499076181044787
0.446361185983828	0.0499049622955655
0.446630727762803	0.0499022151208661
0.446900269541779	0.0498993765904565
0.447169811320755	0.0498964467067297
0.447439353099731	0.0498934254811166
0.447708894878706	0.0498903129235392
0.447978436657682	0.0498871090398193
0.448247978436658	0.0498838138462494
0.448517520215633	0.0498804273476120
0.448787061994609	0.0498769495449507
0.449056603773585	0.0498733804603587
0.449326145552561	0.0498697201057783
0.449595687331536	0.0498659684833950
0.449865229110512	0.0498621256141631
0.450134770889488	0.0498581915125068
0.450404312668464	0.0498541661810511
0.450673854447439	0.0498500496240953
0.450943396226415	0.0498458418665821
0.451212938005391	0.0498415429268513
0.451482479784367	0.0498371528033626
0.451752021563342	0.0498326715104841
0.452021563342318	0.0498280990720955
0.452291105121294	0.0498234355004665
0.452560646900270	0.0498186807806734
0.452830188679245	0.0498138349422401
0.453099730458221	0.0498088980460814
0.453369272237197	0.0498038700745484
0.453638814016173	0.0497987510177754
0.453908355795148	0.0497935409396972
0.454177897574124	0.0497882398461653
0.454447439353100	0.0497828477341841
0.454716981132075	0.0497773646343507
0.454986522911051	0.0497717905579326
0.455256064690027	0.0497661255146860
0.455525606469003	0.0497603695280503
0.455795148247978	0.0497545226244499
0.456064690026954	0.0497485848174560
0.456334231805930	0.0497425561172283
0.456603773584906	0.0497364365565332
0.456873315363881	0.0497302261537451
0.457142857142857	0.0497239249123188
0.457412398921833	0.0497175328597701
0.457681940700809	0.0497110500140513
0.457951482479784	0.0497044763966523
0.458221024258760	0.0496978120381000
0.458490566037736	0.0496910569712195
0.458760107816712	0.0496842112036406
0.459029649595687	0.0496772747481400
0.459299191374663	0.0496702476405222
0.459568733153639	0.0496631299008285
0.459838274932615	0.0496559215523920
0.460107816711590	0.0496486226111620
0.460377358490566	0.0496412330978349
0.460646900269542	0.0496337530316305
0.460916442048518	0.0496261824391486
0.461185983827493	0.0496185213619117
0.461455525606469	0.0496107698175259
0.461725067385445	0.0496029278256066
0.461994609164421	0.0495949954153018
0.462264150943396	0.0495869726141538
0.462533692722372	0.0495788594466273
0.462803234501348	0.0495706559399457
0.463072776280323	0.0495623621172099
0.463342318059299	0.0495539780051880
0.463611859838275	0.0495455036331557
0.463881401617251	0.0495369390354821
0.464150943396226	0.0495282842415376
0.464420485175202	0.0495195392690315
0.464690026954178	0.0495107041478134
0.464959568733154	0.0495017789082611
0.465229110512129	0.0494927635792072
0.465498652291105	0.0494836581917888
0.465768194070081	0.0494744627769602
0.466037735849057	0.0494651773618988
0.466307277628032	0.0494558019617017
0.466576819407008	0.0494463366196817
0.466846361185984	0.0494367813854234
0.467115902964960	0.0494271362830170
0.467385444743935	0.0494174013456076
0.467654986522911	0.0494075765934129
0.467924528301887	0.0493976620541549
0.468194070080863	0.0493876577632519
0.468463611859838	0.0493775637533323
0.468733153638814	0.0493673800605803
0.469002695417790	0.0493571067139662
0.469272237196766	0.0493467437504912
0.469541778975741	0.0493362912061288
0.469811320754717	0.0493257491129833
0.470080862533693	0.0493151175040746
0.470350404312669	0.0493043964158589
0.470619946091644	0.0492935858640586
0.470889487870620	0.0492826858953847
0.471159029649596	0.0492716965706522
0.471428571428572	0.0492606179061645
0.471698113207547	0.0492494499391468
0.471967654986523	0.0492381927199748
0.472237196765499	0.0492268462787674
0.472506738544474	0.0492154106387374
0.472776280323450	0.0492038858502554
0.473045822102426	0.0491922719375548
0.473315363881402	0.0491805689365996
0.473584905660377	0.0491687769025710
0.473854447439353	0.0491568958630638
0.474123989218329	0.0491449258645854
0.474393530997305	0.0491328669427318
0.474663072776280	0.0491207191323340
0.474932614555256	0.0491084824814416
0.475202156334232	0.0490961570274338
0.475471698113208	0.0490837428063989
0.475741239892183	0.0490712398665081
0.476010781671159	0.0490586482511787
0.476280323450135	0.0490459679953019
0.476549865229111	0.0490331991397109
0.476819407008086	0.0490203417194960
0.477088948787062	0.0490073957890816
0.477358490566038	0.0489943613956832
0.477628032345014	0.0489812385641856
0.477897574123989	0.0489680273456516
0.478167115902965	0.0489547277805898
0.478436657681941	0.0489413399226765
0.478706199460917	0.0489278638203336
0.478975741239892	0.0489142995153781
0.479245283018868	0.0489006470475960
0.479514824797844	0.0488869064495976
0.479784366576820	0.0488730777589045
0.480053908355795	0.0488591610267287
0.480323450134771	0.0488451563164818
0.480592991913747	0.0488310636664360
0.480862533692722	0.0488168830981219
0.481132075471698	0.0488026146667750
0.481401617250674	0.0487882584455531
0.481671159029650	0.0487738144756111
0.481940700808625	0.0487592828032311
0.482210242587601	0.0487446634769765
0.482479784366577	0.0487299565308008
0.482749326145553	0.0487151620059678
0.483018867924528	0.0487002799776468
0.483288409703504	0.0486853104807529
0.483557951482480	0.0486702535448310
0.483827493261456	0.0486551092246130
0.484097035040431	0.0486398775705071
0.484366576819407	0.0486245586434916
0.484636118598383	0.0486091524838671
0.484905660377359	0.0485936591335162
0.485175202156334	0.0485780786425914
0.485444743935310	0.0485624110673200
0.485714285714286	0.0485466564635724
0.485983827493261	0.0485308148814691
0.486253369272237	0.0485148863851339
0.486522911051213	0.0484988710143559
0.486792452830189	0.0484827688096760
0.487061994609164	0.0484665798308166
0.487331536388140	0.0484503041404684
0.487601078167116	0.0484339417859494
0.487870619946092	0.0484174927993988
0.488140161725067	0.0484009572311759
0.488409703504043	0.0483843351500647
0.488679245283019	0.0483676265962285
0.488948787061995	0.0483508316248621
0.489218328840970	0.0483339503180042
0.489487870619946	0.0483169827160749
0.489757412398922	0.0482999288684687
0.490026954177898	0.0482827888239069
0.490296495956873	0.0482655626352255
0.490566037735849	0.0482482503436953
0.490835579514825	0.0482308520249364
0.491105121293801	0.0482133677412367
0.491374663072776	0.0481957975110124
0.491644204851752	0.0481781414130865
0.491913746630728	0.0481603995189460
0.492183288409704	0.0481425718663282
0.492452830188679	0.0481246585133729
0.492722371967655	0.0481066595130346
0.492991913746631	0.0480885749259150
0.493261455525607	0.0480704048112735
0.493530997304582	0.0480521492033074
0.493800539083558	0.0480338081762153
0.494070080862534	0.0480153818061623
0.494339622641509	0.0479968701427786
0.494609164420485	0.0479782732352479
0.494878706199461	0.0479595911358947
0.495148247978437	0.0479408239038066
0.495417789757412	0.0479219715857989
0.495687331536388	0.0479030342653731
0.495956873315364	0.0478840120115059
0.496226415094340	0.0478649048649668
0.496495956873315	0.0478457128829662
0.496765498652291	0.0478264361113710
0.497035040431267	0.0478070746161358
0.497304582210243	0.0477876284657032
0.497574123989218	0.0477680977051536
0.497843665768194	0.0477484823911707
0.498113207547170	0.0477287826197352
0.498382749326146	0.0477089984403763
0.498652291105121	0.0476891298985151
0.498921832884097	0.0476691770513226
0.499191374663073	0.0476491399556565
0.499460916442049	0.0476290186845846
0.499730458221024	0.0476088132989102
0.500000000000000	0.0475885238564513
0.500269541778976	0.0475681504129903
0.500539083557952	0.0475476930594188
0.500808625336927	0.0475271518567298
0.501078167115903	0.0475065268594646
0.501347708894879	0.0474858181331739
0.501617250673855	0.0474650257297413
0.501886792452830	0.0474441497235653
0.502156334231806	0.0474231901685080
0.502425876010782	0.0474021471121292
0.502695417789758	0.0473810206248841
0.502964959568733	0.0473598107636496
0.503234501347709	0.0473385176006780
0.503504043126685	0.0473171412244794
0.503773584905661	0.0472956816849777
0.504043126684636	0.0472741390298035
0.504312668463612	0.0472525133372754
0.504582210242588	0.0472308046875691
0.504851752021563	0.0472090131506966
0.505121293800539	0.0471871387949918
0.505390835579515	0.0471651816599362
0.505660377358491	0.0471431418233433
0.505929919137466	0.0471210193517894
0.506199460916442	0.0470988142862135
0.506469002695418	0.0470765267329893
0.506738544474394	0.0470541567636320
0.507008086253369	0.0470317044299796
0.507277628032345	0.0470091697987844
0.507547169811321	0.0469865529503334
0.507816711590297	0.0469638539333326
0.508086253369272	0.0469410728032984
0.508355795148248	0.0469182096490278
0.508625336927224	0.0468952645250091
0.508894878706199	0.0468722374919414
0.509164420485175	0.0468491286318310
0.509433962264151	0.0468259379965710
0.509703504043127	0.0468026656526030
0.509973045822103	0.0467793116887282
0.510242587601078	0.0467558761575585
0.510512129380054	0.0467323591640341
0.510781671159030	0.0467087607795775
0.511051212938005	0.0466850810414229
0.511320754716981	0.0466613200313139
0.511590296495957	0.0466374778352348
0.511859838274933	0.0466135545167703
0.512129380053908	0.0465895501468447
0.512398921832884	0.0465654648175397
0.512668463611860	0.0465412986011450
0.512938005390836	0.0465170515416805
0.513207547169811	0.0464927237160215
0.513477088948787	0.0464683152086492
0.513746630727763	0.0464438260520067
0.514016172506739	0.0464192563358017
0.514285714285714	0.0463946061595449
0.514555256064690	0.0463698755679736
0.514824797843666	0.0463450646497102
0.515094339622642	0.0463201734980948
0.515363881401617	0.0462952021665932
0.515633423180593	0.0462701507257163
0.515902964959569	0.0462450192396724
0.516172506738545	0.0462198077827210
0.516442048517520	0.0461945164347660
0.516711590296496	0.0461691452710042
0.516981132075472	0.0461436943528539
0.517250673854448	0.0461181637702293
0.517520215633423	0.0460925536163815
0.517789757412399	0.0460668639553966
0.518059299191375	0.0460410948773813
0.518328840970350	0.0460152464606798
0.518598382749326	0.0459893187705048
0.518867924528302	0.0459633118911335
0.519137466307278	0.0459372258966089
0.519407008086253	0.0459110608720934
0.519676549865229	0.0458848168880958
0.519946091644205	0.0458584940117970
0.520215633423181	0.0458320923248739
0.520485175202156	0.0458056119024024
0.520754716981132	0.0457790528132691
0.521024258760108	0.0457524151243617
0.521293800539084	0.0457256989315511
0.521563342318059	0.0456989043115262
0.521832884097035	0.0456720313322836
0.522102425876011	0.0456450800775244
0.522371967654987	0.0456180506287763
0.522641509433962	0.0455909430887810
0.522911051212938	0.0455637575493834
0.523180592991914	0.0455364940662913
0.523450134770890	0.0455091527195914
0.523719676549865	0.0454817336153951
0.523989218328841	0.0454542368279801
0.524258760107817	0.0454266624318657
0.524528301886793	0.0453990105204748
0.524797843665768	0.0453712811549069
0.525067385444744	0.0453434744097327
0.525336927223720	0.0453155903768111
0.525606469002696	0.0452876291290054
0.525876010781671	0.0452595907453765
0.526145552560647	0.0452314753241330
0.526415094339623	0.0452032829558840
0.526684636118598	0.0451750137266954
0.526954177897574	0.0451466677280777
0.527223719676550	0.0451182450500366
0.527493261455526	0.0450897457633386
0.527762803234501	0.0450611699475608
0.528032345013477	0.0450325177089245
0.528301886792453	0.0450037891269576
0.528571428571429	0.0449749842765373
0.528840970350404	0.0449461032299426
0.529110512129380	0.0449171460510752
0.529380053908356	0.0448881128473120
0.529649595687332	0.0448590037062423
0.529919137466307	0.0448298187042998
0.530188679245283	0.0448005579415641
0.530458221024259	0.0447712215249642
0.530727762803234	0.0447418095455765
0.530997304582210	0.0447123220804979
0.531266846361186	0.0446827592329298
0.531536388140162	0.0446531210845145
0.531805929919137	0.0446234077236908
0.532075471698113	0.0445936192374622
0.532345013477089	0.0445637557046318
0.532614555256065	0.0445338172264431
0.532884097035040	0.0445038039099444
0.533153638814016	0.0444737158467036
0.533423180592992	0.0444435530933319
0.533692722371968	0.0444133157501382
0.533962264150943	0.0443830039167352
0.534231805929919	0.0443526176693100
0.534501347708895	0.0443221570957424
0.534770889487871	0.0442916222922894
0.535040431266846	0.0442610133574154
0.535309973045822	0.0442303303827063
0.535579514824798	0.0441995734627482
0.535849056603774	0.0441687426950845
0.536118598382749	0.0441378381676589
0.536388140161725	0.0441068599857130
0.536657681940701	0.0440758082626704
0.536927223719677	0.0440446830604574
0.537196765498652	0.0440134844691073
0.537466307277628	0.0439822126050213
0.537735849056604	0.0439508675498985
0.538005390835580	0.0439194493912388
0.538274932614555	0.0438879582379804
0.538544474393531	0.0438563941831416
0.538814016172507	0.0438247573208128
0.539083557951482	0.0437930477560514
0.539353099730458	0.0437612655844488
0.539622641509434	0.0437294109030903
0.539892183288410	0.0436974838219069
0.540161725067386	0.0436654844296042
0.540431266846361	0.0436334128050339
0.540700808625337	0.0436012690542608
0.540970350404313	0.0435690532777256
0.541239892183288	0.0435367655780522
0.541509433962264	0.0435044060558699
0.541778975741240	0.0434719748063313
0.542048517520216	0.0434394719448572
0.542318059299191	0.0434068975790974
0.542587601078167	0.0433742517969858
0.542857142857143	0.0433415347004917
0.543126684636119	0.0433087463756829
0.543396226415094	0.0432758869254143
0.543665768194070	0.0432429564644043
0.543935309973046	0.0432099550847550
0.544204851752022	0.0431768828863875
0.544474393530997	0.0431437399722532
0.544743935309973	0.0431105264517127
0.545013477088949	0.0430772424297876
0.545283018867925	0.0430438880188536
0.545552560646900	0.0430104633050639
0.545822102425876	0.0429769683829247
0.546091644204852	0.0429434033680275
0.546361185983828	0.0429097683601627
0.546630727762803	0.0428760634722626
0.546900269541779	0.0428422888038253
0.547169811320755	0.0428084444553697
0.547439353099731	0.0427745305408851
0.547708894878706	0.0427405471668309
0.547978436657682	0.0427064944269827
0.548247978436658	0.0426723724102288
0.548517520215634	0.0426381812561810
0.548787061994609	0.0426039210945457
0.549056603773585	0.0425695920138611
0.549326145552561	0.0425351941053381
0.549595687331536	0.0425007274869606
0.549865229110512	0.0424661922801088
0.550134770889488	0.0424315885767024
0.550404312668464	0.0423969164872567
0.550673854447439	0.0423621761221928
0.550943396226415	0.0423273675782761
0.551212938005391	0.0422924909689277
0.551482479784367	0.0422575464136922
0.551752021563342	0.0422225340107400
0.552021563342318	0.0421874538774113
0.552291105121294	0.0421523061313524
0.552560646900270	0.0421170908656265
0.552830188679245	0.0420818081732778
0.553099730458221	0.0420464581803144
0.553369272237197	0.0420110410234090
0.553638814016173	0.0419755567873115
0.553908355795148	0.0419400055820151
0.554177897574124	0.0419043875456669
0.554447439353100	0.0418687027941775
0.554716981132076	0.0418329514486722
0.554986522911051	0.0417971336193232
0.555256064690027	0.0417612494060691
0.555525606469003	0.0417252989113548
0.555795148247979	0.0416892822490537
0.556064690026954	0.0416531995381443
0.556334231805930	0.0416170508857356
0.556603773584906	0.0415808363982993
0.556873315363882	0.0415445561839329
0.557142857142857	0.0415082103787758
0.557412398921833	0.0414717991045712
0.557681940700809	0.0414353224607647
0.557951482479784	0.0413987805815598
0.558221024258760	0.0413621735939298
0.558490566037736	0.0413255015871738
0.558760107816712	0.0412887646658939
0.559029649595687	0.0412519629636660
0.559299191374663	0.0412150966104408
0.559568733153639	0.0411781657142307
0.559838274932615	0.0411411703800418
0.560107816711590	0.0411041107308098
0.560377358490566	0.0410669868693212
0.560646900269542	0.0410297989189956
0.560916442048518	0.0409925470053019
0.561185983827493	0.0409552312367242
0.561455525606469	0.0409178517366694
0.561725067385445	0.0408804086246490
0.561994609164421	0.0408429020409971
0.562264150943396	0.0408053321111794
0.562533692722372	0.0407676989358170
0.562803234501348	0.0407300026391956
0.563072776280324	0.0406922433475087
0.563342318059299	0.0406544211732372
0.563611859838275	0.0406165362372510
0.563881401617251	0.0405785886574492
0.564150943396226	0.0405405785490861
0.564420485175202	0.0405025060290695
0.564690026954178	0.0404643712089289
0.564959568733154	0.0404261742125785
0.565229110512129	0.0403879151912095
0.565498652291105	0.0403495942755399
0.565768194070081	0.0403112115667300
0.566037735849057	0.0402727671828448
0.566307277628032	0.0402342612468113
0.566576819407008	0.0401956938785793
0.566846361185984	0.0401570651978981
0.567115902964960	0.0401183753379238
0.567385444743935	0.0400796244262877
0.567654986522911	0.0400408125794187
0.567924528301887	0.0400019399217570
0.568194070080863	0.0399630065703980
0.568463611859838	0.0399240126673608
0.568733153638814	0.0398849583222943
0.569002695417790	0.0398458436340054
0.569272237196766	0.0398066687391462
0.569541778975741	0.0397674337701449
0.569811320754717	0.0397281388562051
0.570080862533693	0.0396887841158724
0.570350404312669	0.0396493696821053
0.570619946091644	0.0396098956792923
0.570889487870620	0.0395703622295140
0.571159029649596	0.0395307694558869
0.571428571428572	0.0394911174793966
0.571698113207547	0.0394514064402292
0.571967654986523	0.0394116364662041
0.572237196765499	0.0393718076734270
0.572506738544474	0.0393319201885192
0.572776280323450	0.0392919741399472
0.573045822102426	0.0392519696578111
0.573315363881402	0.0392119068624439
0.573584905660377	0.0391717858769687
0.573854447439353	0.0391316068186109
0.574123989218329	0.0390913698311111
0.574393530997305	0.0390510750379558
0.574663072776280	0.0390107225452899
0.574932614555256	0.0389703124934621
0.575202156334232	0.0389298450175686
0.575471698113208	0.0388893202567291
0.575741239892183	0.0388487383499218
0.576010781671159	0.0388080994093222
0.576280323450135	0.0387674035467632
0.576549865229111	0.0387266509107029
0.576819407008086	0.0386858416291884
0.577088948787062	0.0386449758181144
0.577358490566038	0.0386040536074881
0.577628032345014	0.0385630751269868
0.577897574123989	0.0385220405014573
0.578167115902965	0.0384809498535150
0.578436657681941	0.0384398033130949
0.578706199460917	0.0383986010223260
0.578975741239892	0.0383573431203293
0.579245283018868	0.0383160297368106
0.579514824797844	0.0382746609828547
0.579784366576820	0.0382332369991796
0.580053908355795	0.0381917579419460
0.580323450134771	0.0381502238945840
0.580592991913747	0.0381086349730879
0.580862533692722	0.0380669913360370
0.581132075471698	0.0380252931009626
0.581401617250674	0.0379835403875915
0.581671159029650	0.0379417333350937
0.581940700808625	0.0378998720866256
0.582210242587601	0.0378579567604638
0.582479784366577	0.0378159874761894
0.582749326145553	0.0377739643761923
0.583018867924528	0.0377318875795159
0.583288409703504	0.0376897572149702
0.583557951482480	0.0376475734324723
0.583827493261456	0.0376053363615362
0.584097035040431	0.0375630461477618
0.584366576819407	0.0375207029135808
0.584636118598383	0.0374783067927803
0.584905660377359	0.0374358579107853
0.585175202156334	0.0373933563890289
0.585444743935310	0.0373508023645931
0.585714285714286	0.0373081959560030
0.585983827493261	0.0372655372885918
0.586253369272237	0.0372228265027049
0.586522911051213	0.0371800637515954
0.586792452830189	0.0371372491569011
0.587061994609164	0.0370943828309841
0.587331536388140	0.0370514649129132
0.587601078167116	0.0370084955519535
0.587870619946092	0.0369654748817991
0.588140161725067	0.0369224030387952
0.588409703504043	0.0368792801495949
0.588679245283019	0.0368361063334000
0.588948787061995	0.0367928817193507
0.589218328840970	0.0367496064477159
0.589487870619946	0.0367062806514674
0.589757412398922	0.0366629044597944
0.590026954177898	0.0366194779880813
0.590296495956873	0.0365760013597705
0.590566037735849	0.0365324747353345
0.590835579514825	0.0364888982573546
0.591105121293801	0.0364452720624018
0.591374663072776	0.0364015962901980
0.591644204851752	0.0363578710600425
0.591913746630728	0.0363140964963064
0.592183288409704	0.0362702727308560
0.592452830188679	0.0362263999041188
0.592722371967655	0.0361824781409532
0.592991913746631	0.0361385075822377
0.593261455525607	0.0360944883505129
0.593530997304582	0.0360504205538362
0.593800539083558	0.0360063043646612
0.594070080862534	0.0359621399096878
0.594339622641509	0.0359179272981990
0.594609164420485	0.0358736666543760
0.594878706199461	0.0358293581321304
0.595148247978437	0.0357850018947932
0.595417789757412	0.0357405980546075
0.595687331536388	0.0356961467329832
0.595956873315364	0.0356516480625621
0.596226415094340	0.0356071021940734
0.596495956873315	0.0355625092609996
0.596765498652291	0.0355178693735501
0.597035040431267	0.0354731826660798
0.597304582210243	0.0354284492862710
0.597574123989218	0.0353836693515259
0.597843665768194	0.0353388429969082
0.598113207547170	0.0352939703876675
0.598382749326146	0.0352490516359029
0.598652291105121	0.0352040868851033
0.598921832884097	0.0351590762868513
0.599191374663073	0.0351140199478911
0.599460916442049	0.0350689180161099
0.599730458221024	0.0350237706328168
0.600000000000000	0.0349785779166907
0.600269541778976	0.0349333399941820
0.600539083557952	0.0348880569886658
0.600808625336927	0.0348427290367508
0.601078167115903	0.0347973562764932
0.601347708894879	0.0347519388426296
0.601617250673855	0.0347064768732059
0.601886792452830	0.0346609705069619
0.602156334231806	0.0346154198811711
0.602425876010782	0.0345698251199766
0.602695417789757	0.0345241863555003
0.602964959568733	0.0344785037325625
0.603234501347709	0.0344327773867316
0.603504043126685	0.0343870074417610
0.603773584905661	0.0343411940264326
0.604043126684636	0.0342953372880732
0.604312668463612	0.0342494373516842
0.604582210242588	0.0342034943459880
0.604851752021563	0.0341575084089674
0.605121293800539	0.0341114796729233
0.605390835579515	0.0340654082796752
0.605660377358491	0.0340192943674473
0.605929919137466	0.0339731380699788
0.606199460916442	0.0339269395252913
0.606469002695418	0.0338806988668665
0.606738544474394	0.0338344162140572
0.607008086253369	0.0337880917071394
0.607277628032345	0.0337417254782215
0.607547169811321	0.0336953176542010
0.607816711590297	0.0336488683563542
0.608086253369272	0.0336023777348690
0.608355795148248	0.0335558459439358
0.608625336927224	0.0335092730997031
0.608894878706199	0.0334626593439312
0.609164420485175	0.0334160048244069
0.609433962264151	0.0333693096746923
0.609703504043127	0.0333225740087115
0.609973045822102	0.0332757979621476
0.610242587601078	0.0332289816797703
0.610512129380054	0.0331821253081524
0.610781671159030	0.0331352290013876
0.611051212938005	0.0330882928820544
0.611320754716981	0.0330413170633940
0.611590296495957	0.0329943016935167
0.611859838274933	0.0329472469237842
0.612129380053908	0.0329001528645585
0.612398921832884	0.0328530196492152
0.612668463611860	0.0328058474162255
0.612938005390836	0.0327586362968044
0.613207547169811	0.0327113864341627
0.613477088948787	0.0326640979611206
0.613746630727763	0.0326167710323315
0.614016172506739	0.0325694057888598
0.614285714285714	0.0325220023384029
0.614555256064690	0.0324745608083648
0.614824797843666	0.0324270813530530
0.615094339622642	0.0323795641324584
0.615363881401617	0.0323320092612633
0.615633423180593	0.0322844168592689
0.615902964959569	0.0322367870697730
0.616172506738545	0.0321891200386649
0.616442048517520	0.0321414159014164
0.616711590296496	0.0320936747770437
0.616981132075472	0.0320458968045210
0.617250673854447	0.0319980821320542
0.617520215633423	0.0319502309000847
0.617789757412399	0.0319023432433185
0.618059299191375	0.0318544192949649
0.618328840970351	0.0318064591967386
0.618598382749326	0.0317584630949608
0.618867924528302	0.0317104311139916
0.619137466307278	0.0316623633857982
0.619407008086253	0.0316142600393698
0.619676549865229	0.0315661212080952
0.619946091644205	0.0315179470423842
0.620215633423181	0.0314697376564630
0.620485175202156	0.0314214932000380
0.620754716981132	0.0313732138304774
0.621024258760108	0.0313248996789811
0.621293800539084	0.0312765508951282
0.621563342318059	0.0312281676092467
0.621832884097035	0.0311797499508815
0.622102425876011	0.0311312980547608
0.622371967654987	0.0310828120514795
0.622641509433962	0.0310342920797513
0.622911051212938	0.0309857382954839
0.623180592991914	0.0309371508351997
0.623450134770890	0.0308885298183480
0.623719676549865	0.0308398753916342
0.623989218328841	0.0307911877022333
0.624258760107817	0.0307424668865192
0.624528301886793	0.0306937130809537
0.624797843665768	0.0306449264151684
0.625067385444744	0.0305961070195215
0.625336927223720	0.0305472550655350
0.625606469002696	0.0304983706786128
0.625876010781671	0.0304494539626784
0.626145552560647	0.0304005050767874
0.626415094339623	0.0303515241600177
0.626684636118599	0.0303025113612503
0.626954177897574	0.0302534668142223
0.627223719676550	0.0302043906426845
0.627493261455526	0.0301552829822380
0.627762803234501	0.0301061439881271
0.628032345013477	0.0300569738256640
0.628301886792453	0.0300077726170455
0.628571428571429	0.0299585404691245
0.628840970350404	0.0299092775369184
0.629110512129380	0.0298599839842172
0.629380053908356	0.0298106599347272
0.629649595687332	0.0297613055188489
0.629919137466307	0.0297119208795657
0.630188679245283	0.0296625061693110
0.630458221024259	0.0296130615221242
0.630727762803235	0.0295635870621632
0.630997304582210	0.0295140829511585
0.631266846361186	0.0294645493184187
0.631536388140162	0.0294149863013239
0.631805929919137	0.0293653940525383
0.632075471698113	0.0293157727024205
0.632345013477089	0.0292661223932681
0.632614555256065	0.0292164432699201
0.632884097035040	0.0291667354674136
0.633153638814016	0.0291169991190665
0.633423180592992	0.0290672343780133
0.633692722371968	0.0290174413879311
0.633962264150943	0.0289676202818216
0.634231805929919	0.0289177712019582
0.634501347708895	0.0288678942874374
0.634770889487871	0.0288179896846811
0.635040431266846	0.0287680575484975
0.635309973045822	0.0287180980150678
0.635579514824798	0.0286681112102126
0.635849056603774	0.0286180972798953
0.636118598382749	0.0285680563796833
0.636388140161725	0.0285179886466866
0.636657681940701	0.0284678941944017
0.636927223719677	0.0284177731728648
0.637196765498652	0.0283676257544458
0.637466307277628	0.0283174520553678
0.637735849056604	0.0282672522253864
0.638005390835580	0.0282170264253854
0.638274932614555	0.0281667747633690
0.638544474393531	0.0281164973877110
0.638814016172507	0.0280661944584555
0.639083557951483	0.0280158661042738
0.639353099730458	0.0279655124676357
0.639622641509434	0.0279151337030988
0.639892183288410	0.0278647299517732
0.640161725067385	0.0278143013314788
0.640431266846361	0.0277638479998809
0.640700808625337	0.0277133701180294
0.640970350404313	0.0276628678138172
0.641239892183288	0.0276123412105503
0.641509433962264	0.0275617904518089
0.641778975741240	0.0275112156971176
0.642048517520216	0.0274606171087706
0.642318059299191	0.0274099948268061
0.642587601078167	0.0273593489726237
0.642857142857143	0.0273086797193495
0.643126684636119	0.0272579872191449
0.643396226415094	0.0272072715766119
0.643665768194070	0.0271565329258669
0.643935309973046	0.0271057714218617
0.644204851752022	0.0270549872054965
0.644474393530997	0.0270041804411597
0.644743935309973	0.0269533512845759
0.645013477088949	0.0269024998662635
0.645283018867925	0.0268516263425887
0.645552560646900	0.0268007308494333
0.645822102425876	0.0267498135495093
0.646091644204852	0.0266988745819231
0.646361185983828	0.0266479140610333
0.646630727762803	0.0265969321349932
0.646900269541779	0.0265459289171475
0.647169811320755	0.0264949045818444
0.647439353099731	0.0264438593015425
0.647708894878706	0.0263927931800184
0.647978436657682	0.0263417063932313
0.648247978436658	0.0262905991282651
0.648517520215634	0.0262394715185691
0.648787061994609	0.0261883236854828
0.649056603773585	0.0261371557713978
0.649326145552561	0.0260859679207642
0.649595687331536	0.0260347602426886
0.649865229110512	0.0259835329022222
0.650134770889488	0.0259322860701578
0.650404312668464	0.0258810198808915
0.650673854447439	0.0258297344693078
0.650943396226415	0.0257784299851970
0.651212938005391	0.0257271065830967
0.651482479784367	0.0256757644010027
0.651752021563342	0.0256244035896032
0.652021563342318	0.0255730242890186
0.652291105121294	0.0255216266251384
0.652560646900270	0.0254702107562595
0.652830188679245	0.0254187768488938
0.653099730458221	0.0253673250185685
0.653369272237197	0.0253158554193610
0.653638814016173	0.0252643682365945
0.653908355795148	0.0252128635886101
0.654177897574124	0.0251613416249591
0.654447439353100	0.0251098025159131
0.654716981132076	0.0250582464025367
0.654986522911051	0.0250066734414598
0.655256064690027	0.0249550837517013
0.655525606469003	0.0249034774509996
0.655795148247979	0.0248518546881978
0.656064690026954	0.0248002156245395
0.656334231805930	0.0247485604219452
0.656603773584906	0.0246968892161011
0.656873315363882	0.0246452021488905
0.657142857142857	0.0245934993864103
0.657412398921833	0.0245417810792414
0.657681940700809	0.0244900473625869
0.657951482479784	0.0244382983860195
0.658221024258760	0.0243865343002213
0.658490566037736	0.0243347552336986
0.658760107816712	0.0242829613274997
0.659029649595687	0.0242311527601585
0.659299191374663	0.0241793296696116
0.659568733153639	0.0241274921971971
0.659838274932615	0.0240756405083311
0.660107816711590	0.0240237747519159
0.660377358490566	0.0239718950661040
0.660646900269542	0.0239200016062934
0.660916442048518	0.0238680945097687
0.661185983827493	0.0238161739151255
0.661455525606469	0.0237642399930637
0.661725067385445	0.0237122928780310
0.661994609164420	0.0236603327094289
0.662264150943396	0.0236083596237073
0.662533692722372	0.0235563737744818
0.662803234501348	0.0235043753180693
0.663072776280324	0.0234523644035592
0.663342318059299	0.0234003411640468
0.663611859838275	0.0233483057478895
0.663881401617251	0.0232962583227045
0.664150943396226	0.0232441990205352
0.664420485175202	0.0231921279927356
0.664690026954178	0.0231400453750656
0.664959568733154	0.0230879513203339
0.665229110512129	0.0230358460070655
0.665498652291105	0.0229837295750163
0.665768194070081	0.0229316021576302
0.666037735849057	0.0228794639263662
0.666307277628032	0.0228273150185690
0.666576819407008	0.0227751555905171
0.666846361185984	0.0227229857751773
0.667115902964960	0.0226708056712734
0.667385444743935	0.0226186154905330
0.667654986522911	0.0225664154067649
0.667924528301887	0.0225142055302096
0.668194070080863	0.0224619860145528
0.668463611859838	0.0224097570030395
0.668733153638814	0.0223575186218200
0.669002695417790	0.0223052710458845
0.669272237196766	0.0222530144406876
0.669541778975741	0.0222007489257104
0.669811320754717	0.0221484746270047
0.670080862533693	0.0220961916930114
0.670350404312669	0.0220439002926476
0.670619946091644	0.0219916005802936
0.670889487870620	0.0219392926991728
0.671159029649596	0.0218869768190353
0.671428571428572	0.0218346530733869
0.671698113207547	0.0217823216067861
0.671967654986523	0.0217299825745361
0.672237196765499	0.0216776361019770
0.672506738544474	0.0216252823268626
0.672776280323450	0.0215729214065617
0.673045822102426	0.0215205535010154
0.673315363881402	0.0214681787618226
0.673584905660377	0.0214157973373202
0.673854447439353	0.0213634093794518
0.674123989218329	0.0213110150417408
0.674393530997305	0.0212586144509686
0.674663072776280	0.0212062077665669
0.674932614555256	0.0211537951347025
0.675202156334232	0.0211013766845733
0.675471698113208	0.0210489525671380
0.675741239892183	0.0209965229270898
0.676010781671159	0.0209440879188815
0.676280323450135	0.0208916477134126
0.676549865229111	0.0208392024495626
0.676819407008086	0.0207867522727774
0.677088948787062	0.0207342973267614
0.677358490566038	0.0206818377347179
0.677628032345014	0.0206293736462620
0.677897574123989	0.0205769052465370
0.678167115902965	0.0205244326834491
0.678436657681941	0.0204719560624882
0.678706199460917	0.0204194755371553
0.678975741239892	0.0203669912520280
0.679245283018868	0.0203145033621668
0.679514824797844	0.0202620120395983
0.679784366576820	0.0202095174389301
0.680053908355795	0.0201570196652284
0.680323450134771	0.0201045188520587
0.680592991913747	0.0200520151752156
0.680862533692722	0.0199995087846950
0.681132075471698	0.0199469998356323
0.681401617250674	0.0198944884737578
0.681671159029650	0.0198419748331259
0.681940700808626	0.0197894590720431
0.682210242587601	0.0197369413447791
0.682479784366577	0.0196844217759621
0.682749326145553	0.0196319005225352
0.683018867924528	0.0195793777315369
0.683288409703504	0.0195268535352983
0.683557951482480	0.0194743280851180
0.683827493261456	0.0194218015276127
0.684097035040431	0.0193692740506728
0.684366576819407	0.0193167458175989
0.684636118598383	0.0192642169068031
0.684905660377358	0.0192116874256868
0.685175202156334	0.0191591575600212
0.685444743935310	0.0191066274784630
0.685714285714286	0.0190540973303816
0.685983827493262	0.0190015672728751
0.686253369272237	0.0189490374299719
0.686522911051213	0.0188965079654399
0.686792452830189	0.0188439790228331
0.687061994609164	0.0187914507290451
0.687331536388140	0.0187389232592833
0.687601078167116	0.0186863967414788
0.687870619946092	0.0186338712724988
0.688140161725067	0.0185813470299785
0.688409703504043	0.0185288242058515
0.688679245283019	0.0184763029141055
0.688948787061995	0.0184237832671779
0.689218328840970	0.0183712654403599
0.689487870619946	0.0183187496344035
0.689757412398922	0.0182662359493908
0.690026954177898	0.0182137244954983
0.690296495956873	0.0181612154551273
0.690566037735849	0.0181087089566695
0.690835579514825	0.0180562051434880
0.691105121293801	0.0180037041659051
0.691374663072776	0.0179512061495152
0.691644204851752	0.0178987112606160
0.691913746630728	0.0178462196483396
0.692183288409704	0.0177937314577305
0.692452830188679	0.0177412468446023
0.692722371967655	0.0176887659381353
0.692991913746631	0.0176362888912645
0.693261455525607	0.0175838158726704
0.693530997304582	0.0175313470143337
0.693800539083558	0.0174788824414935
0.694070080862534	0.0174264222906785
0.694339622641510	0.0173739667321237
0.694609164420485	0.0173215159165996
0.694878706199461	0.0172690699788986
0.695148247978437	0.0172166290695044
0.695417789757412	0.0171641933331127
0.695687331536388	0.0171117628814886
0.695956873315364	0.0170593378543818
0.696226415094340	0.0170069184259437
0.696495956873315	0.0169545047146721
0.696765498652291	0.0169020968840851
0.697035040431267	0.0168496950756956
0.697304582210243	0.0167972994188276
0.697574123989218	0.0167449100846736
0.697843665768194	0.0166925272497588
0.698113207547170	0.0166401510280005
0.698382749326146	0.0165877815265610
0.698652291105121	0.0165354189330861
0.698921832884097	0.0164830633684999
0.699191374663073	0.0164307149733807
0.699460916442049	0.0163783739296406
0.699730458221024	0.0163260403831973
0.700000000000000	0.0162737144562497
0.700269541778976	0.0162213962635827
0.700539083557952	0.0161690859830989
0.700808625336927	0.0161167837736476
0.701078167115903	0.0160644897358370
0.701347708894879	0.0160122040215778
0.701617250673855	0.0159599268106847
0.701886792452830	0.0159076582176004
0.702156334231806	0.0158553983668563
0.702425876010782	0.0158031474395305
0.702695417789758	0.0157509055874047
0.702964959568733	0.0156986729266954
0.703234501347709	0.0156464495896836
0.703504043126685	0.0155942357457711
0.703773584905660	0.0155420315188574
0.704043126684636	0.0154898370564839
0.704312668463612	0.0154376525186391
0.704582210242588	0.0153854779976143
0.704851752021563	0.0153333136342630
0.705121293800539	0.0152811596041464
0.705390835579515	0.0152290160597703
0.705660377358491	0.0151768831507322
0.705929919137466	0.0151247610264646
0.706199460916442	0.0150726498094562
0.706469002695418	0.0150205496565055
0.706738544474394	0.0149684607260530
0.707008086253369	0.0149163831640590
0.707277628032345	0.0148643171145687
0.707547169811321	0.0148122627070946
0.707816711590297	0.0147602200759649
0.708086253369272	0.0147081893456773
0.708355795148248	0.0146561706602171
0.708625336927224	0.0146041641628071
0.708894878706200	0.0145521699767576
0.709164420485175	0.0145001882716531
0.709433962264151	0.0144482192001728
0.709703504043127	0.0143962628991289
0.709973045822102	0.0143443195180431
0.710242587601078	0.0142923891862681
0.710512129380054	0.0142404720457418
0.710781671159030	0.0141885682326859
0.711051212938005	0.0141366778677658
0.711320754716981	0.0140848011044696
0.711590296495957	0.0140329381099377
0.711859838274933	0.0139810890249507
0.712129380053908	0.0139292540148730
0.712398921832884	0.0138774332343692
0.712668463611860	0.0138256268041724
0.712938005390836	0.0137738348548645
0.713207547169811	0.0137220575209340
0.713477088948787	0.0136702949441613
0.713746630727763	0.0136185472758041
0.714016172506739	0.0135668146467417
0.714285714285714	0.0135150972153632
0.714555256064690	0.0134633951356831
0.714824797843666	0.0134117085295054
0.715094339622642	0.0133600375162741
0.715363881401617	0.0133083822561688
0.715633423180593	0.0132567429264180
0.715902964959569	0.0132051196508816
0.716172506738545	0.0131535125549860
0.716442048517520	0.0131019217719441
0.716711590296496	0.0130503474201483
0.716981132075472	0.0129987896546188
0.717250673854447	0.0129472486502961
0.717520215633423	0.0128957245533410
0.717789757412399	0.0128442175008052
0.718059299191375	0.0127927276286379
0.718328840970351	0.0127412550610393
0.718598382749326	0.0126897999430909
0.718867924528302	0.0126383624388853
0.719137466307278	0.0125869426755380
0.719407008086253	0.0125355407960572
0.719676549865229	0.0124841569378107
0.719946091644205	0.0124327912449803
0.720215633423181	0.0123814438720242
0.720485175202157	0.0123301149517535
0.720754716981132	0.0122788046442598
0.721024258760108	0.0122275130991181
0.721293800539084	0.0121762404373918
0.721563342318059	0.0121249867663864
0.721832884097035	0.0120737522173907
0.722102425876011	0.0120225369531260
0.722371967654987	0.0119713411316874
0.722641509433962	0.0119201649253364
0.722911051212938	0.0118690084701002
0.723180592991914	0.0118178719169729
0.723450134770889	0.0117667553781299
0.723719676549865	0.0117156589519398
0.723989218328841	0.0116645827959930
0.724258760107817	0.0116135270413222
0.724528301886793	0.0115624918511889
0.724797843665768	0.0115114773859118
0.725067385444744	0.0114604837798075
0.725336927223720	0.0114095111829979
0.725606469002695	0.0113585597339546
0.725876010781671	0.0113076295583932
0.726145552560647	0.0112567207978342
0.726415094339623	0.0112058335940014
0.726684636118599	0.0111549680825409
0.726954177897574	0.0111041244175830
0.727223719676550	0.0110533027564922
0.727493261455526	0.0110025032199855
0.727762803234501	0.0109517259628580
0.728032345013477	0.0109009711087324
0.728301886792453	0.0108502387784429
0.728571428571429	0.0107995291364136
0.728840970350404	0.0107488422984796
0.729110512129380	0.0106981784152593
0.729380053908356	0.0106475376367494
0.729649595687332	0.0105969200878833
0.729919137466307	0.0105463259115885
0.730188679245283	0.0104957552648525
0.730458221024259	0.0104452083130087
0.730727762803235	0.0103946851794696
0.730997304582210	0.0103441859886548
0.731266846361186	0.0102937108786342
0.731536388140162	0.0102432599985975
0.731805929919138	0.0101928334720164
0.732075471698113	0.0101424314264625
0.732345013477089	0.0100920540100545
0.732614555256065	0.0100417013663806
0.732884097035040	0.00999137366332822
0.733153638814016	0.00994107101079485
0.733423180592992	0.00989079354246689
0.733692722371968	0.00984054144209665
0.733962264150944	0.00979031483793327
0.734231805929919	0.00974011386472654
0.734501347708895	0.00968993866218314
0.734770889487871	0.00963978935006800
0.735040431266846	0.00958966607224158
0.735309973045822	0.00953956895790401
0.735579514824798	0.00948949815672498
0.735849056603774	0.00943945383495576
0.736118598382749	0.00938943612500408
0.736388140161725	0.00933944515782467
0.736657681940701	0.00928948106483484
0.736927223719677	0.00923954397187079
0.737196765498652	0.00918963401974119
0.737466307277628	0.00913975137717943
0.737735849056604	0.00908989616568400
0.738005390835580	0.00904006852873921
0.738274932614555	0.00899026863364046
0.738544474393531	0.00894049661082756
0.738814016172507	0.00889075256866059
0.739083557951483	0.00884103661187340
0.739353099730458	0.00879134892242440
0.739622641509434	0.00874168963349698
0.739892183288410	0.00869205886094827
0.740161725067385	0.00864245678891731
0.740431266846361	0.00859288354074937
0.740700808625337	0.00854333922658040
0.740970350404313	0.00849382401454640
0.741239892183289	0.00844433801544110
0.741509433962264	0.00839488136368335
0.741778975741240	0.00834545422229840
0.742048517520216	0.00829605674754366
0.742318059299191	0.00824668907451406
0.742587601078167	0.00819735129929485
0.742857142857143	0.00814804358839378
0.743126684636119	0.00809876607827823
0.743396226415095	0.00804951889111633
0.743665768194070	0.00800030219413676
0.743935309973046	0.00795111613044128
0.744204851752021	0.00790196084189887
0.744474393530997	0.00785283643968754
0.744743935309973	0.00780374303416944
0.745013477088949	0.00775468077073326
0.745283018867925	0.00770564982569700
0.745552560646901	0.00765665032884620
0.745822102425876	0.00760768237879200
0.746091644204852	0.00755874613425017
0.746361185983827	0.00750984173309768
0.746630727762803	0.00746096928504553
0.746900269541779	0.00741212892513273
0.747169811320755	0.00736332084092699
0.747439353099731	0.00731454518085235
0.747708894878706	0.00726580203422931
0.747978436657682	0.00721709154971052
0.748247978436658	0.00716841388869663
0.748517520215633	0.00711976914720661
0.748787061994609	0.00707115744091859
0.749056603773585	0.00702257892828349
0.749326145552561	0.00697403376683034
0.749595687331537	0.00692552209228480
0.749865229110512	0.00687704403505031
0.750134770889488	0.00682859974154953
0.750404312668464	0.00678018930868564
0.750673854447439	0.00673181287881333
0.750943396226415	0.00668347064513781
0.751212938005391	0.00663516271901881
0.751482479784367	0.00658688918881802
0.751752021563342	0.00653865019707529
0.752021563342318	0.00649044589709727
0.752291105121294	0.00644227642472308
0.752560646900270	0.00639414190178180
0.752830188679245	0.00634604249027750
0.753099730458221	0.00629797833582886
0.753369272237197	0.00624994951531382
0.753638814016173	0.00620195615944292
0.753908355795148	0.00615399843485955
0.754177897574124	0.00610607648335739
0.754447439353100	0.00605819042119866
0.754716981132076	0.00601034042958561
0.754986522911051	0.00596252662875091
0.755256064690027	0.00591474911454580
0.755525606469003	0.00586700804985966
0.755795148247978	0.00581930356588752
0.756064690026954	0.00577163580301910
0.756334231805930	0.00572400486257883
0.756603773584906	0.00567641087139039
0.756873315363882	0.00562885397312454
0.757142857142857	0.00558133428454541
0.757412398921833	0.00553385193167186
0.757681940700809	0.00548640703466626
0.757951482479784	0.00543899977390702
0.758221024258760	0.00539163028707890
0.758490566037736	0.00534429866843326
0.758760107816712	0.00529700505489365
0.759029649595687	0.00524974960447976
0.759299191374663	0.00520253245155404
0.759568733153639	0.00515535373119690
0.759838274932615	0.00510821355563026
0.760107816711590	0.00506111209866612
0.760377358490566	0.00501404944548005
0.760646900269542	0.00496702567552345
0.760916442048518	0.00492004098271355
0.761185983827493	0.00487309549282490
0.761455525606469	0.00482618935268210
0.761725067385445	0.00477932267905567
0.761994609164421	0.00473249562887679
0.762264150943396	0.00468570833969976
0.762533692722372	0.00463896090416588
0.762803234501348	0.00459225343084710
0.763072776280323	0.00454558605970771
0.763342318059299	0.00449895893196945
0.763611859838275	0.00445237216337272
0.763881401617251	0.00440582590190346
0.764150943396227	0.00435932028848144
0.764420485175202	0.00431285544276742
0.764690026954178	0.00426643146143790
0.764959568733154	0.00422004846161055
0.765229110512129	0.00417370660731108
0.765498652291105	0.00412740603516558
0.765768194070081	0.00408114684448045
0.766037735849057	0.00403492919324767
0.766307277628032	0.00398875323134781
0.766576819407008	0.00394261904928876
0.766846361185984	0.00389652679630760
0.767115902964960	0.00385047657220373
0.767385444743935	0.00380446849871175
0.767654986522911	0.00375850276245284
0.767924528301887	0.00371257950494171
0.768194070080863	0.00366669878177608
0.768463611859838	0.00362086074310747
0.768733153638814	0.00357506554291867
0.769002695417790	0.00352931329203495
0.769272237196765	0.00348360412569418
0.769541778975741	0.00343793817854110
0.769811320754717	0.00339231553940519
0.770080862533693	0.00334673625297241
0.770350404312669	0.00330120052802323
0.770619946091644	0.00325570850578897
0.770889487870620	0.00321026031916799
0.771159029649596	0.00316485607787394
0.771428571428571	0.00311949591574410
0.771698113207547	0.00307417998125480
0.771967654986523	0.00302890836077790
0.772237196765499	0.00298368116578443
0.772506738544474	0.00293849856236098
0.772776280323450	0.00289336069758943
0.773045822102426	0.00284826767368633
0.773315363881402	0.00280321962198278
0.773584905660377	0.00275821665129816
0.773854447439353	0.00271325890193608
0.774123989218329	0.00266834647640165
0.774393530997305	0.00262347946580953
0.774663072776280	0.00257865804219926
0.774932614555256	0.00253388235137066
0.775202156334232	0.00248915249398493
0.775471698113208	0.00244446859365975
0.775741239892183	0.00239983075278513
0.776010781671159	0.00235523913640731
0.776280323450135	0.00231069385557803
0.776549865229111	0.00226619499196855
0.776819407008086	0.00222174267197799
0.777088948787062	0.00217733703919092
0.777358490566038	0.00213297824925889
0.777628032345014	0.00208866640694490
0.777897574123989	0.00204440160559772
0.778167115902965	0.00200018398237727
0.778436657681941	0.00195601365389667
0.778706199460916	0.00191189073140068
0.778975741239892	0.00186781538360387
0.779245283018868	0.00182378771799109
0.779514824797844	0.00177980782620562
0.779784366576820	0.00173587586211547
0.780053908355795	0.00169199195512333
0.780323450134771	0.00164815621305551
0.780592991913747	0.00160436874699516
0.780862533692722	0.00156062967579883
0.781132075471698	0.00151693913407016
0.781401617250674	0.00147329722142753
0.781671159029650	0.00142970405582032
0.781940700808625	0.00138615978013032
0.782210242587601	0.00134266453554386
0.782479784366577	0.00129921841351428
0.782749326145553	0.00125582151764161
0.783018867924528	0.00121247395717492
0.783288409703504	0.00116917584399219
0.783557951482480	0.00112592735455004
0.783827493261456	0.00108272858589622
0.784097035040431	0.00103957962753550
0.784366576819407	0.000996480654340842
0.784636118598383	0.000953431776505771
0.784905660377359	0.000910433120795296
0.785175202156334	0.000867484792164638
0.785444743935310	0.000824586885121468
0.785714285714286	0.000781739506293262
0.785983827493262	0.000738942766342344
0.786253369272237	0.000696196824774399
0.786522911051213	0.000653501797776027
0.786792452830189	0.000610857820232305
0.787061994609165	0.000568265036655036
0.787331536388140	0.000525723514597794
0.787601078167116	0.000483233357334365
0.787870619946092	0.000440794710284076
0.788140161725067	0.000398407692863431
0.788409703504043	0.000356072422148140
0.788679245283019	0.000313789009322878
0.788948787061995	0.000271557575970797
0.789218328840970	0.000229378206879256
0.789487870619946	0.000187251043185296
0.789757412398922	0.000145176209191657
0.790026954177898	0.000103153814633200
0.790296495956873	6.11839855602298e-05
0.790566037735849	1.92667870080603e-05
0.790835579514825	-2.25976590012816e-05
0.791105121293801	-6.44091999979344e-05
0.791374663072776	-0.000106167676632680
0.791644204851752	-0.000147873005847984
0.791913746630728	-0.000189525128227696
0.792183288409704	-0.000231123876917803
0.792452830188679	-0.000272669124804614
0.792722371967655	-0.000314160760159677
0.792991913746631	-0.000355598652357551
0.793261455525607	-0.000396982734588194
0.793530997304582	-0.000438312901203040
0.793800539083558	-0.000479589022530613
0.794070080862534	-0.000520810972600253
0.794339622641510	-0.000561978616051967
0.794609164420485	-0.000603091855926142
0.794878706199461	-0.000644150563719318
0.795148247978437	-0.000685154649843279
0.795417789757412	-0.000726103992765143
0.795687331536388	-0.000766998424311828
0.795956873315364	-0.000807837870006057
0.796226415094340	-0.000848622246023658
0.796495956873316	-0.000889351428180897
0.796765498652291	-0.000930025302972942
0.797035040431267	-0.000970643758095753
0.797304582210243	-0.00101120667893518
0.797574123989218	-0.00105171393629362
0.797843665768194	-0.00109216539843949
0.798113207547170	-0.00113256096078504
0.798382749326146	-0.00117290054612522
0.798652291105122	-0.00121318399477113
0.798921832884097	-0.00125341119069205
0.799191374663073	-0.00129358207274503
0.799460916442048	-0.00133369651825215
0.799730458221024	-0.00137375441728510
0.800000000000000	-0.00141375564178774
0.800269541778976	-0.00145370007325535
0.800539083557952	-0.00149358759435053
0.800808625336927	-0.00153341810768005
0.801078167115903	-0.00157319150075622
0.801347708894879	-0.00161290764190484
0.801617250673854	-0.00165256644274865
0.801886792452830	-0.00169216781241705
0.802156334231806	-0.00173171162110360
0.802425876010782	-0.00177119771338794
0.802695417789758	-0.00181062599314385
0.802964959568733	-0.00184999637091599
0.803234501347709	-0.00188930873557444
0.803504043126685	-0.00192856298754490
0.803773584905660	-0.00196775900391411
0.804043126684636	-0.00200689668183638
0.804312668463612	-0.00204597592023386
0.804582210242588	-0.00208499660610405
0.804851752021563	-0.00212395867012375
0.805121293800539	-0.00216286195274845
0.805390835579515	-0.00220170632826640
0.805660377358491	-0.00224049172633938
0.805929919137466	-0.00227921801769748
0.806199460916442	-0.00231788509208204
0.806469002695418	-0.00235649281689875
0.806738544474394	-0.00239504107934308
0.807008086253369	-0.00243352979147348
0.807277628032345	-0.00247195886219095
0.807547169811321	-0.00251032815342955
0.807816711590297	-0.00254863756951384
0.808086253369272	-0.00258688701101875
0.808355795148248	-0.00262507638187830
0.808625336927224	-0.00266320556416989
0.808894878706200	-0.00270127441120369
0.809164420485175	-0.00273928285345909
0.809433962264151	-0.00277723075968214
0.809703504043127	-0.00281511805558641
0.809973045822103	-0.00285294464770354
0.810242587601078	-0.00289071037141361
0.810512129380054	-0.00292841513057384
0.810781671159030	-0.00296605883160123
0.811051212938005	-0.00300364138588594
0.811320754716981	-0.00304116269336371
0.811590296495957	-0.00307862261939870
0.811859838274933	-0.00311602101466435
0.812129380053908	-0.00315335784015075
0.812398921832884	-0.00319063302311360
0.812668463611860	-0.00322784639777009
0.812938005390836	-0.00326499786817979
0.813207547169811	-0.00330208730777261
0.813477088948787	-0.00333911461607940
0.813746630727763	-0.00337607969573298
0.814016172506739	-0.00341298243122485
0.814285714285714	-0.00344982272870752
0.814555256064690	-0.00348660047888379
0.814824797843666	-0.00352331560738976
0.815094339622642	-0.00355996801208984
0.815363881401617	-0.00359655757005130
0.815633423180593	-0.00363308417131366
0.815902964959569	-0.00366954771842510
0.816172506738545	-0.00370594809272501
0.816442048517520	-0.00374228516801070
0.816711590296496	-0.00377855886134126
0.816981132075472	-0.00381476908566494
0.817250673854448	-0.00385091572386679
0.817520215633423	-0.00388699865489221
0.817789757412399	-0.00392301779892552
0.818059299191375	-0.00395897307195300
0.818328840970350	-0.00399486436433969
0.818598382749326	-0.00403069159010449
0.818867924528302	-0.00406645462233007
0.819137466307278	-0.00410215335085682
0.819407008086254	-0.00413778768001491
0.819676549865229	-0.00417335746090604
0.819946091644205	-0.00420886259581921
0.820215633423181	-0.00424430301716881
0.820485175202156	-0.00427967864147909
0.820754716981132	-0.00431498935264823
0.821024258760108	-0.00435023504553668
0.821293800539084	-0.00438541560744199
0.821563342318059	-0.00442053092481365
0.821832884097035	-0.00445558093707188
0.822102425876011	-0.00449056554683017
0.822371967654986	-0.00452548459890490
0.822641509433962	-0.00456033799845172
0.822911051212938	-0.00459512567130829
0.823180592991914	-0.00462984749752446
0.823450134770890	-0.00466450339036439
0.823719676549865	-0.00469909327208193
0.823989218328841	-0.00473361706760194
0.824258760107817	-0.00476807466275293
0.824528301886792	-0.00480246592719200
0.824797843665768	-0.00483679075753526
0.825067385444744	-0.00487104904367068
0.825336927223720	-0.00490524069701141
0.825606469002696	-0.00493936563782030
0.825876010781671	-0.00497342373522516
0.826145552560647	-0.00500741489458183
0.826415094339623	-0.00504133906224889
0.826684636118598	-0.00507519609998380
0.826954177897574	-0.00510898590195256
0.827223719676550	-0.00514270840557099
0.827493261455526	-0.00517636348983704
0.827762803234501	-0.00520995104216360
0.828032345013477	-0.00524347099660234
0.828301886792453	-0.00527692324577379
0.828571428571429	-0.00531030770064176
0.828840970350404	-0.00534362425040901
0.829110512129380	-0.00537687277936963
0.829380053908356	-0.00541005324249847
0.829649595687332	-0.00544316551853628
0.829919137466307	-0.00547620949892978
0.830188679245283	-0.00550918510763292
0.830458221024259	-0.00554209226229696
0.830727762803235	-0.00557493085928226
0.830997304582210	-0.00560770080955167
0.831266846361186	-0.00564040200444990
0.831536388140162	-0.00567303432554171
0.831805929919138	-0.00570559769172590
0.832075471698113	-0.00573809200781024
0.832345013477089	-0.00577051717259494
0.832614555256065	-0.00580287310250763
0.832884097035041	-0.00583515971646435
0.833153638814016	-0.00586737692123250
0.833423180592992	-0.00589952464514432
0.833692722371968	-0.00593160277500771
0.833962264150943	-0.00596361120421646
0.834231805929919	-0.00599554984254212
0.834501347708895	-0.00602741859217924
0.834770889487871	-0.00605921734373974
0.835040431266847	-0.00609094601002176
0.835309973045822	-0.00612260452569623
0.835579514824798	-0.00615419275038683
0.835849056603774	-0.00618571061058909
0.836118598382749	-0.00621715806514810
0.836388140161725	-0.00624853500681689
0.836657681940701	-0.00627984135016483
0.836927223719677	-0.00631107698174562
0.837196765498652	-0.00634224181888386
0.837466307277628	-0.00637333580260577
0.837735849056604	-0.00640435879479956
0.838005390835580	-0.00643531070646596
0.838274932614555	-0.00646619145950878
0.838544474393531	-0.00649700093482086
0.838814016172507	-0.00652773904198932
0.839083557951483	-0.00655840573839190
0.839353099730458	-0.00658900093805459
0.839622641509434	-0.00661952449560936
0.839892183288410	-0.00664997637062776
0.840161725067386	-0.00668035648445389
0.840431266846361	-0.00671066472324647
0.840700808625337	-0.00674090099898908
0.840970350404313	-0.00677106521094147
0.841239892183288	-0.00680115727300678
0.841509433962264	-0.00683117707511257
0.841778975741240	-0.00686112454729986
0.842048517520216	-0.00689099959419292
0.842318059299192	-0.00692080211639430
0.842587601078167	-0.00695053208290515
0.842857142857143	-0.00698018942731333
0.843126684636119	-0.00700977402786604
0.843396226415094	-0.00703928581227183
0.843665768194070	-0.00706872472455846
0.843935309973046	-0.00709809064398074
0.844204851752022	-0.00712738347105618
0.844474393530997	-0.00715660312512938
0.844743935309973	-0.00718574951887932
0.845013477088949	-0.00721482256977808
0.845283018867925	-0.00724382219225172
0.845552560646900	-0.00727274827669815
0.845822102425876	-0.00730160075580795
0.846091644204852	-0.00733037955294674
0.846361185983828	-0.00735908456932188
0.846630727762803	-0.00738771573258099
0.846900269541779	-0.00741627292433741
0.847169811320755	-0.00744475606799171
0.847439353099730	-0.00747316513236672
0.847708894878706	-0.00750150000742298
0.847978436657682	-0.00752976058234654
0.848247978436658	-0.00755794681705885
0.848517520215633	-0.00758605862560641
0.848787061994609	-0.00761409591947137
0.849056603773585	-0.00764205863507854
0.849326145552561	-0.00766994668122723
0.849595687331536	-0.00769775995061183
0.849865229110512	-0.00772549835661109
0.850134770889488	-0.00775316185469854
0.850404312668464	-0.00778075036023749
0.850673854447439	-0.00780826376377283
0.850943396226415	-0.00783570201190225
0.851212938005391	-0.00786306503504024
0.851482479784367	-0.00789035270183527
0.851752021563342	-0.00791756495477798
0.852021563342318	-0.00794470173988526
0.852291105121294	-0.00797176296177819
0.852560646900269	-0.00799874853301963
0.852830188679245	-0.00802565839141285
0.853099730458221	-0.00805249247541768
0.853369272237197	-0.00807925065716825
0.853638814016173	-0.00810593286426002
0.853908355795148	-0.00813253905435331
0.854177897574124	-0.00815906911504327
0.854447439353100	-0.00818552295611615
0.854716981132075	-0.00821190051743942
0.854986522911051	-0.00823820172503141
0.855256064690027	-0.00826442652097568
0.855525606469003	-0.00829057483629848
0.855795148247979	-0.00831664656929777
0.856064690026954	-0.00834264165648186
0.856334231805930	-0.00836856005291217
0.856603773584906	-0.00839440165529864
0.856873315363881	-0.00842016636251571
0.857142857142857	-0.00844585410825873
0.857412398921833	-0.00847146481383786
0.857681940700809	-0.00849699840127324
0.857951482479785	-0.00852245481661638
0.858221024258760	-0.00854783399464298
0.858490566037736	-0.00857313586128472
0.858760107816712	-0.00859836033231627
0.859029649595687	-0.00862350729743851
0.859299191374663	-0.00864857670544834
0.859568733153639	-0.00867356848931731
0.859838274932615	-0.00869848254189338
0.860107816711590	-0.00872331881032048
0.860377358490566	-0.00874807723347152
0.860646900269542	-0.00877275776250061
0.860916442048518	-0.00879736033152877
0.861185983827493	-0.00882188484304837
0.861455525606469	-0.00884633121651124
0.861725067385445	-0.00887069939591504
0.861994609164421	-0.00889498930263010
0.862264150943396	-0.00891920084046562
0.862533692722372	-0.00894333394026706
0.862803234501348	-0.00896738854946482
0.863072776280324	-0.00899136457697640
0.863342318059299	-0.00901526193512313
0.863611859838275	-0.00903908059158385
0.863881401617251	-0.00906282048074668
0.864150943396226	-0.00908648154358183
0.864420485175202	-0.00911006370903992
0.864690026954178	-0.00913356690175806
0.864959568733154	-0.00915699107271691
0.865229110512130	-0.00918033612546323
0.865498652291105	-0.00920360198879213
0.865768194070081	-0.00922678859215846
0.866037735849057	-0.00924989584922223
0.866307277628032	-0.00927292366409821
0.866576819407008	-0.00929587198877736
0.866846361185984	-0.00931874079548101
0.867115902964960	-0.00934153000220362
0.867385444743935	-0.00936423953155623
0.867654986522911	-0.00938686932345596
0.867924528301887	-0.00940941933748741
0.868194070080863	-0.00943188950184757
0.868463611859838	-0.00945427972444025
0.868733153638814	-0.00947658992920682
0.869002695417790	-0.00949882005486676
0.869272237196766	-0.00952097004047926
0.869541778975741	-0.00954303981749891
0.869811320754717	-0.00956502932400323
0.870080862533693	-0.00958693848561256
0.870350404312668	-0.00960876720048773
0.870619946091644	-0.00963051542813645
0.870889487870620	-0.00965218313531433
0.871159029649596	-0.00967377023182912
0.871428571428571	-0.00969527666773064
0.871698113207547	-0.00971670238372288
0.871967654986523	-0.00973804729628302
0.872237196765499	-0.00975931135867702
0.872506738544474	-0.00978049451153096
0.872776280323450	-0.00980159667907151
0.873045822102426	-0.00982261779136144
0.873315363881402	-0.00984355777837362
0.873584905660377	-0.00986441656755038
0.873854447439353	-0.00988519410376821
0.874123989218329	-0.00990589032390154
0.874393530997305	-0.00992650517059950
0.874663072776280	-0.00994703859248771
0.874932614555256	-0.00996749049860028
0.875202156334232	-0.00998786081873354
0.875471698113208	-0.0100081495413464
0.875741239892183	-0.0100283566208748
0.876010781671159	-0.0100484819514947
0.876280323450135	-0.0100685254623436
0.876549865229111	-0.0100884870991921
0.876819407008086	-0.0101083668056867
0.877088948787062	-0.0101281645239684
0.877358490566038	-0.0101478801870267
0.877628032345013	-0.0101675137268666
0.877897574123989	-0.0101870650851600
0.878167115902965	-0.0102065342013272
0.878436657681941	-0.0102259210186558
0.878706199460917	-0.0102452254846427
0.878975741239892	-0.0102644475146297
0.879245283018868	-0.0102835870790121
0.879514824797844	-0.0103026441244423
0.879784366576819	-0.0103216185883909
0.880053908355795	-0.0103405104327693
0.880323450134771	-0.0103593195601756
0.880592991913747	-0.0103780459081971
0.880862533692723	-0.0103966894290479
0.881132075471698	-0.0104152500683909
0.881401617250674	-0.0104337277562658
0.881671159029650	-0.0104521224223668
0.881940700808625	-0.0104704340182479
0.882210242587601	-0.0104886624719838
0.882479784366577	-0.0105068077515791
0.882749326145553	-0.0105248698190663
0.883018867924528	-0.0105428485826153
0.883288409703504	-0.0105607440070355
0.883557951482480	-0.0105785560542136
0.883827493261456	-0.0105962846226323
0.884097035040431	-0.0106139296699007
0.884366576819407	-0.0106314911754710
0.884636118598383	-0.0106489690676636
0.884905660377359	-0.0106663632770085
0.885175202156334	-0.0106836737247430
0.885444743935310	-0.0107009003563398
0.885714285714286	-0.0107180431395249
0.885983827493262	-0.0107351020031199
0.886253369272237	-0.0107520768910568
0.886522911051213	-0.0107689677713721
0.886792452830189	-0.0107857745938167
0.887061994609165	-0.0108024973090349
0.887331536388140	-0.0108191358464357
0.887601078167116	-0.0108356901618345
0.887870619946092	-0.0108521602161139
0.888140161725068	-0.0108685459422836
0.888409703504043	-0.0108848472682351
0.888679245283019	-0.0109010641475826
0.888948787061995	-0.0109171965095795
0.889218328840970	-0.0109332443001192
0.889487870619946	-0.0109492074919540
0.889757412398922	-0.0109650860317471
0.890026954177898	-0.0109808798429758
0.890296495956873	-0.0109965888925986
0.890566037735849	-0.0110122131642287
0.890835579514825	-0.0110277525850172
0.891105121293801	-0.0110432070911443
0.891374663072776	-0.0110585766312291
0.891644204851752	-0.0110738611580161
0.891913746630728	-0.0110890606207190
0.892183288409704	-0.0111041749818859
0.892452830188679	-0.0111192041787919
0.892722371967655	-0.0111341481477045
0.892991913746631	-0.0111490068064993
0.893261455525607	-0.0111637801425168
0.893530997304582	-0.0111784681252898
0.893800539083558	-0.0111930706789861
0.894070080862534	-0.0112075877838910
0.894339622641510	-0.0112220193906503
0.894609164420485	-0.0112363654478947
0.894878706199461	-0.0112506259067710
0.895148247978437	-0.0112648007044342
0.895417789757413	-0.0112788897712218
0.895687331536388	-0.0112928930626336
0.895956873315364	-0.0113068105311381
0.896226415094340	-0.0113206421221332
0.896495956873315	-0.0113343878232580
0.896765498652291	-0.0113480475617808
0.897035040431267	-0.0113616212825805
0.897304582210243	-0.0113751090038598
0.897574123989218	-0.0113885106689702
0.897843665768194	-0.0114018262012172
0.898113207547170	-0.0114150555983010
0.898382749326146	-0.0114281987913321
0.898652291105121	-0.0114412556842756
0.898921832884097	-0.0114542262441196
0.899191374663073	-0.0114671104241068
0.899460916442049	-0.0114799081628476
0.899730458221024	-0.0114926194292975
0.900000000000000	-0.0115052441849692
0.900269541778976	-0.0115177823892999
0.900539083557951	-0.0115302340171541
0.900808625336927	-0.0115425990232194
0.901078167115903	-0.0115548773736557
0.901347708894879	-0.0115670690216275
0.901617250673855	-0.0115791739115946
0.901886792452830	-0.0115911920170515
0.902156334231806	-0.0116031232915625
0.902425876010782	-0.0116149676496939
0.902695417789757	-0.0116267250392232
0.902964959568733	-0.0116383954643554
0.903234501347709	-0.0116499788927949
0.903504043126685	-0.0116614752438414
0.903773584905660	-0.0116728844774074
0.904043126684636	-0.0116842065828311
0.904312668463612	-0.0116954415237276
0.904582210242588	-0.0117065892462566
0.904851752021563	-0.0117176497116625
0.905121293800539	-0.0117286228733239
0.905390835579515	-0.0117395086808579
0.905660377358491	-0.0117503070877920
0.905929919137466	-0.0117610180613439
0.906199460916442	-0.0117716415455359
0.906469002695418	-0.0117821775056488
0.906738544474394	-0.0117926259526411
0.907008086253369	-0.0118029868443175
0.907277628032345	-0.0118132601075018
0.907547169811321	-0.0118234457237701
0.907816711590296	-0.0118335436748427
0.908086253369272	-0.0118435538914769
0.908355795148248	-0.0118534763409198
0.908625336927224	-0.0118633109944207
0.908894878706200	-0.0118730577941080
0.909164420485175	-0.0118827166804536
0.909433962264151	-0.0118922876217479
0.909703504043127	-0.0119017706193545
0.909973045822102	-0.0119111656635414
0.910242587601078	-0.0119204726962617
0.910512129380054	-0.0119296916699487
0.910781671159030	-0.0119388225588880
0.911051212938006	-0.0119478653276047
0.911320754716981	-0.0119568199483121
0.911590296495957	-0.0119656863841368
0.911859838274933	-0.0119744645879858
0.912129380053908	-0.0119831545057245
0.912398921832884	-0.0119917561086385
0.912668463611860	-0.0120002693475143
0.912938005390836	-0.0120086942184190
0.913207547169812	-0.0120170307172354
0.913477088948787	-0.0120252787846530
0.913746630727763	-0.0120334383773466
0.914016172506739	-0.0120415094811120
0.914285714285714	-0.0120494920928812
0.914555256064690	-0.0120573861593866
0.914824797843666	-0.0120651916462793
0.915094339622642	-0.0120729085262725
0.915363881401617	-0.0120805367589657
0.915633423180593	-0.0120880763376178
0.915902964959569	-0.0120955272016484
0.916172506738545	-0.0121028892946917
0.916442048517520	-0.0121101626144347
0.916711590296496	-0.0121173471292529
0.916981132075472	-0.0121244428098557
0.917250673854448	-0.0121314496355127
0.917520215633423	-0.0121383675783883
0.917789757412399	-0.0121451966347484
0.918059299191375	-0.0121519367616931
0.918328840970351	-0.0121585879105286
0.918598382749326	-0.0121651500798684
0.918867924528302	-0.0121716232364396
0.919137466307278	-0.0121780073419713
0.919407008086253	-0.0121843023586350
0.919676549865229	-0.0121905082756913
0.919946091644205	-0.0121966250613382
0.920215633423181	-0.0122026526909063
0.920485175202156	-0.0122085911665056
0.920754716981132	-0.0122144404514983
0.921024258760108	-0.0122202005043505
0.921293800539084	-0.0122258713322927
0.921563342318059	-0.0122314529118037
0.921832884097035	-0.0122369451757115
0.922102425876011	-0.0122423481084430
0.922371967654987	-0.0122476616939596
0.922641509433962	-0.0122528859177469
0.922911051212938	-0.0122580207559411
0.923180592991914	-0.0122630661801419
0.923450134770889	-0.0122680221633733
0.923719676549865	-0.0122728886982623
0.923989218328841	-0.0122776657638629
0.924258760107817	-0.0122823533250453
0.924528301886793	-0.0122869513743812
0.924797843665768	-0.0122914598832080
0.925067385444744	-0.0122958788325782
0.925336927223720	-0.0123002082127189
0.925606469002695	-0.0123044479983421
0.925876010781671	-0.0123085981641038
0.926145552560647	-0.0123126586975129
0.926415094339623	-0.0123166295832719
0.926684636118598	-0.0123205108063257
0.926954177897574	-0.0123243023280166
0.927223719676550	-0.0123280041285469
0.927493261455526	-0.0123316162171589
0.927762803234501	-0.0123351385668802
0.928032345013477	-0.0123385711601781
0.928301886792453	-0.0123419139916794
0.928571428571429	-0.0123451670317320
0.928840970350404	-0.0123483302369313
0.929110512129380	-0.0123514036305225
0.929380053908356	-0.0123543871971666
0.929649595687332	-0.0123572809062453
0.929919137466307	-0.0123600847249568
0.930188679245283	-0.0123627986405181
0.930458221024259	-0.0123654226771859
0.930727762803234	-0.0123679568048500
0.930997304582210	-0.0123704009948491
0.931266846361186	-0.0123727552488674
0.931536388140162	-0.0123750195678103
0.931805929919138	-0.0123771939172429
0.932075471698113	-0.0123792783088947
0.932345013477089	-0.0123812727160967
0.932614555256065	-0.0123831770984519
0.932884097035040	-0.0123849914694367
0.933153638814016	-0.0123867158350678
0.933423180592992	-0.0123883501857222
0.933692722371968	-0.0123898944898828
0.933962264150944	-0.0123913487412920
0.934231805929919	-0.0123927129319648
0.934501347708895	-0.0123939870506480
0.934770889487871	-0.0123951710873531
0.935040431266846	-0.0123962650505792
0.935309973045822	-0.0123972689169695
0.935579514824798	-0.0123981826517434
0.935849056603774	-0.0123990062597535
0.936118598382750	-0.0123997397422226
0.936388140161725	-0.0124003831040364
0.936657681940701	-0.0124009363401530
0.936927223719677	-0.0124013994262572
0.937196765498652	-0.0124017723523385
0.937466307277628	-0.0124020551318373
0.937735849056604	-0.0124022477475016
0.938005390835580	-0.0124023501973287
0.938274932614555	-0.0124023624817219
0.938544474393531	-0.0124022845844887
0.938814016172507	-0.0124021165139583
0.939083557951483	-0.0124018582715194
0.939353099730458	-0.0124015098465990
0.939622641509434	-0.0124010712386859
0.939892183288410	-0.0124005424357352
0.940161725067386	-0.0123999234242773
0.940431266846361	-0.0123992142068446
0.940700808625337	-0.0123984147846221
0.940970350404313	-0.0123975251601597
0.941239892183289	-0.0123965453312794
0.941509433962264	-0.0123954752911547
0.941778975741240	-0.0123943150345013
0.942048517520216	-0.0123930645579828
0.942318059299191	-0.0123917238632660
0.942587601078167	-0.0123902929497126
0.942857142857143	-0.0123887718183851
0.943126684636119	-0.0123871604702207
0.943396226415095	-0.0123854589051435
0.943665768194070	-0.0123836671261247
0.943935309973046	-0.0123817851373056
0.944204851752022	-0.0123798129528830
0.944474393530997	-0.0123777505609021
0.944743935309973	-0.0123755979473761
0.945013477088949	-0.0123733551282500
0.945283018867925	-0.0123710221335503
0.945552560646900	-0.0123685989376306
0.945822102425876	-0.0123660855204935
0.946091644204852	-0.0123634819491540
0.946361185983828	-0.0123607881856820
0.946630727762803	-0.0123580041985234
0.946900269541779	-0.0123551300397048
0.947169811320755	-0.0123521657026424
0.947439353099731	-0.0123491111793593
0.947708894878706	-0.0123459665028929
0.947978436657682	-0.0123427316473584
0.948247978436658	-0.0123394066245578
0.948517520215633	-0.0123359914822902
0.948787061994609	-0.0123324861946285
0.949056603773585	-0.0123288907610884
0.949326145552561	-0.0123252051909388
0.949595687331536	-0.0123214294812743
0.949865229110512	-0.0123175636602290
0.950134770889488	-0.0123136077547521
0.950404312668464	-0.0123095617523555
0.950673854447439	-0.0123054256511669
0.950943396226415	-0.0123011994635124
0.951212938005391	-0.0122968832023186
0.951482479784367	-0.0122924768516866
0.951752021563342	-0.0122879804635424
0.952021563342318	-0.0122833940363393
0.952291105121294	-0.0122787175276444
0.952560646900270	-0.0122739509742971
0.952830188679245	-0.0122690944146133
0.953099730458221	-0.0122641478620821
0.953369272237197	-0.0122591113082437
0.953638814016173	-0.0122539847707702
0.953908355795148	-0.0122487682560795
0.954177897574124	-0.0122434617693303
0.954447439353100	-0.0122380653339462
0.954716981132076	-0.0122325789583043
0.954986522911051	-0.0122270026506254
0.955256064690027	-0.0122213364382789
0.955525606469003	-0.0122155803302538
0.955795148247978	-0.0122097343237707
0.956064690026954	-0.0122037984328810
0.956334231805930	-0.0121977726843599
0.956603773584906	-0.0121916570970226
0.956873315363882	-0.0121854516879748
0.957142857142857	-0.0121791564689870
0.957412398921833	-0.0121727714591994
0.957681940700809	-0.0121662966579833
0.957951482479784	-0.0121597320789169
0.958221024258760	-0.0121530777487927
0.958490566037736	-0.0121463336905773
0.958760107816712	-0.0121394999034844
0.959029649595687	-0.0121325763956420
0.959299191374663	-0.0121255632064478
0.959568733153639	-0.0121184603508152
0.959838274932615	-0.0121112678314484
0.960107816711590	-0.0121039856655726
0.960377358490566	-0.0120966138826761
0.960646900269542	-0.0120891524894400
0.960916442048518	-0.0120816015006473
0.961185983827493	-0.0120739609457867
0.961455525606469	-0.0120662308488982
0.961725067385445	-0.0120584112246470
0.961994609164421	-0.0120505020806727
0.962264150943396	-0.0120425034399682
0.962533692722372	-0.0120344153126489
0.962803234501348	-0.0120262377293164
0.963072776280323	-0.0120179707156874
0.963342318059299	-0.0120096142656415
0.963611859838275	-0.0120011684129212
0.963881401617251	-0.0119926331892398
0.964150943396227	-0.0119840086077868
0.964420485175202	-0.0119752946940966
0.964690026954178	-0.0119664914815373
0.964959568733154	-0.0119575989924200
0.965229110512129	-0.0119486172439540
0.965498652291105	-0.0119395462635242
0.965768194070081	-0.0119303860672339
0.966037735849057	-0.0119211366781632
0.966307277628033	-0.0119117981112272
0.966576819407008	-0.0119023703800658
0.966846361185984	-0.0118928535394264
0.967115902964960	-0.0118832476103537
0.967385444743935	-0.0118735525937419
0.967654986522911	-0.0118637685150773
0.967924528301887	-0.0118538954165514
0.968194070080863	-0.0118439333333681
0.968463611859838	-0.0118338822754639
0.968733153638814	-0.0118237422657810
0.969002695417790	-0.0118135133330734
0.969272237196766	-0.0118031955030231
0.969541778975741	-0.0117927888039674
0.969811320754717	-0.0117822932525712
0.970080862533693	-0.0117717088739072
0.970350404312669	-0.0117610357075678
0.970619946091644	-0.0117502737742490
0.970889487870620	-0.0117394231000102
0.971159029649596	-0.0117284837148761
0.971428571428572	-0.0117174556462110
0.971698113207547	-0.0117063389318688
0.971967654986523	-0.0116951335916603
0.972237196765499	-0.0116838396418692
0.972506738544474	-0.0116724571158987
0.972776280323450	-0.0116609860475289
0.973045822102426	-0.0116494264627512
0.973315363881402	-0.0116377783838465
0.973584905660377	-0.0116260418460688
0.973854447439353	-0.0116142168873815
0.974123989218329	-0.0116023035303053
0.974393530997305	-0.0115903018117372
0.974663072776280	-0.0115782117673798
0.974932614555256	-0.0115660334184562
0.975202156334232	-0.0115537668015339
0.975471698113208	-0.0115414119465163
0.975741239892183	-0.0115289688802760
0.976010781671159	-0.0115164376319857
0.976280323450135	-0.0115038182304272
0.976549865229111	-0.0114911107027391
0.976819407008086	-0.0114783150805605
0.977088948787062	-0.0114654314102508
0.977358490566038	-0.0114524597200144
0.977628032345014	-0.0114394000411873
0.977897574123989	-0.0114262524180111
0.978167115902965	-0.0114130168852925
0.978436657681941	-0.0113996934838571
0.978706199460916	-0.0113862822418133
0.978975741239892	-0.0113727831864242
0.979245283018868	-0.0113591963501685
0.979514824797844	-0.0113455217652128
0.979784366576819	-0.0113317594659799
0.980053908355795	-0.0113179094895505
0.980323450134771	-0.0113039718731270
0.980592991913747	-0.0112899466584714
0.980862533692722	-0.0112758338874397
0.981132075471698	-0.0112616335851423
0.981401617250674	-0.0112473457855296
0.981671159029650	-0.0112329705337520
0.981940700808625	-0.0112185078661453
0.982210242587601	-0.0112039578198454
0.982479784366577	-0.0111893204342176
0.982749326145553	-0.0111745957408482
0.983018867924528	-0.0111597837801922
0.983288409703504	-0.0111448845872945
0.983557951482480	-0.0111298982019416
0.983827493261456	-0.0111148246805545
0.984097035040431	-0.0110996640471283
0.984366576819407	-0.0110844163262216
0.984636118598383	-0.0110690815542205
0.984905660377359	-0.0110536597788598
0.985175202156334	-0.0110381510496814
0.985444743935310	-0.0110225553893877
0.985714285714286	-0.0110068728367852
0.985983827493261	-0.0109911034310406
0.986253369272237	-0.0109752472238306
0.986522911051213	-0.0109593042738498
0.986792452830189	-0.0109432746262102
0.987061994609165	-0.0109271583130619
0.987331536388140	-0.0109109553762612
0.987601078167116	-0.0108946658631815
0.987870619946092	-0.0108782898121220
0.988140161725067	-0.0108618272643611
0.988409703504043	-0.0108452782475651
0.988679245283019	-0.0108286428082146
0.988948787061995	-0.0108119210003205
0.989218328840971	-0.0107951128641112
0.989487870619946	-0.0107782184286192
0.989757412398922	-0.0107612377468863
0.990026954177898	-0.0107441708665756
0.990296495956873	-0.0107270178213872
0.990566037735849	-0.0107097786668965
0.990835579514825	-0.0106924534532445
0.991105121293801	-0.0106750422259338
0.991374663072776	-0.0106575450242752
0.991644204851752	-0.0106399618936425
0.991913746630728	-0.0106222928761505
0.992183288409704	-0.0106045380306284
0.992452830188679	-0.0105866974133046
0.992722371967655	-0.0105687710711953
0.992991913746631	-0.0105507590499731
0.993261455525607	-0.0105326613794786
0.993530997304582	-0.0105144781133032
0.993800539083558	-0.0104962093029046
0.994070080862534	-0.0104778549762009
0.994339622641510	-0.0104594151879697
0.994609164420485	-0.0104408899972515
0.994878706199461	-0.0104222794701074
0.995148247978437	-0.0104035836542229
0.995417789757413	-0.0103848026008653
0.995687331536388	-0.0103659363673667
0.995956873315364	-0.0103469849752042
0.996226415094340	-0.0103279484760057
0.996495956873316	-0.0103088269246067
0.996765498652291	-0.0102896203527002
0.997035040431267	-0.0102703288126159
0.997304582210243	-0.0102509523558626
0.997574123989218	-0.0102314910365687
0.997843665768194	-0.0102119449355136
0.998113207547170	-0.0101923141216307
0.998382749326146	-0.0101725986309685
0.998652291105121	-0.0101527984965254
0.998921832884097	-0.0101329137691033
0.999191374663073	-0.0101129445013290
0.999460916442049	-0.0100928907346035
0.999730458221024	-0.0100727525345656
1.00000000000000	-0.0100525299689603
1.00026954177898	-0.0100322230810847
1.00053908355795	-0.0100118319173165
1.00080862533693	-0.00999135654449259
1.00107816711590	-0.00997079702680621
1.00134770889488	-0.00995015342568250
1.00161725067385	-0.00992942578986518
1.00188679245283	-0.00990861416651702
1.00215633423181	-0.00988771862228824
1.00242587601078	-0.00986673920361222
1.00269541778976	-0.00984567596111789


==> figures/addedmassfigures/surface1.dat <==
0	3.76511376322432
0.0125000000000000	2.90289642212161
0.0250000000000000	2.36459322061315
0.0375000000000000	2.12470878126245
0.0500000000000000	1.98536259458250
0.0625000000000000	1.88272735813658
0.0750000000000000	1.80258745594205
0.0875000000000000	1.73867782157409
0.100000000000000	1.68740186227566
0.112500000000000	1.64637074287777
0.125000000000000	1.61393672350593
0.137500000000000	1.58883592530905
0.150000000000000	1.57005337988400
0.162500000000000	1.55673220873347
0.175000000000000	1.54811683797907
0.187500000000000	1.54351622491621
0.200000000000000	1.54228036193847
0.212500000000000	1.54379914688045
0.225000000000000	1.54750082070119
0.237500000000000	1.55285508629296
0.250000000000000	1.55938826393305
0.262500000000000	1.56669123858822
0.275000000000000	1.57443158447456
0.287500000000000	1.58236000154093
0.300000000000000	1.59032072593526
0.312500000000000	1.59826502494462
0.325000000000000	1.60622586535821
0.337500000000000	1.61430740615119
0.350000000000000	1.62266159813247
0.362500000000000	1.63148327414077
0.375000000000000	1.64098420612293
0.387500000000000	1.65131624789237
0.400000000000000	1.66253582514273
0.412500000000000	1.67469578403340
0.425000000000000	1.68786585465602
0.437500000000000	1.70198707374164
0.450000000000000	1.71709289871884
0.462500000000000	1.73336459040829
0.475000000000000	1.75090496081129
0.487500000000000	1.77008539391111
0.500000000000000	1.79122323226704
0.512500000000000	1.81473778139184
0.525000000000000	1.84097084224601
0.537500000000000	1.87023308357464
0.550000000000000	1.90256948725888
0.562500000000000	1.93801605777827
0.575000000000000	1.97609457304683
0.587500000000000	2.01629434364274
0.600000000000000	2.05770308106351
0.612500000000000	2.09898819819581
0.625000000000000	2.13868975077681
0.637500000000000	2.17516695317890
0.650000000000000	2.20647553863132
0.662500000000000	2.23064676542964
0.675000000000000	2.24593238589622
0.687500000000000	2.25088034226662
0.700000000000000	2.24437775162802
0.712500000000000	2.22566652283619
0.725000000000000	2.19437366911793
0.737500000000000	2.15053347429328
0.750000000000000	2.09453776773643
0.762500000000000	2.02710666741769
0.775000000000000	1.94923643131006
0.787500000000000	1.86212299821916
0.800000000000000	1.76715183069932
0.812500000000000	1.66575843966713
0.825000000000000	1.55946414398464
0.837500000000000	1.44969623941749
0.850000000000000	1.33785025216025
0.862500000000000	1.22512407280604
0.875000000000000	1.11258099835134
0.887500000000000	1.00107012633201
0.900000000000000	0.891289838891734
0.912500000000000	0.783832367026706
0.925000000000000	0.679195068109612
0.937500000000000	0.577878169188058
0.950000000000000	0.480481717641883
0.962500000000000	0.388166113807647
0.975000000000000	0.307650803896816
0.987500000000000	0.277050337615757
1	0.366262956805664


==> figures/addedmassfigures/surface1_t0.dat <==
0	3.14020535387989
0.0125000000000000	2.39443022969622
0.0250000000000000	1.93648517013071
0.0375000000000000	1.74064884969052
0.0500000000000000	1.62617505482810
0.0625000000000000	1.53905607432314
0.0750000000000000	1.46761929022304
0.0875000000000000	1.40725467273575
0.100000000000000	1.35551249443752
0.112500000000000	1.31107275055816
0.125000000000000	1.27296144638952
0.137500000000000	1.24045003001381
0.150000000000000	1.21287961243453
0.162500000000000	1.18954482334231
0.175000000000000	1.16981623986559
0.187500000000000	1.15300446659783
0.200000000000000	1.13839183402106
0.212500000000000	1.12528528238038
0.225000000000000	1.11286939913974
0.237500000000000	1.10032486800138
0.250000000000000	1.08682188652156
0.262500000000000	1.07141955172624
0.275000000000000	1.05325883178352
0.287500000000000	1.03154183887677
0.300000000000000	1.00547969272284
0.312500000000000	0.974521941433909
0.325000000000000	0.938296199951953
0.337500000000000	0.896523805410496
0.350000000000000	0.849278233668570
0.362500000000000	0.796739498457932
0.375000000000000	0.739231857652979
0.387500000000000	0.677344851474474
0.400000000000000	0.611687568079217
0.412500000000000	0.543020405452264
0.425000000000000	0.472211850774240
0.437500000000000	0.400115254931066
0.450000000000000	0.327622939025610
0.462500000000000	0.255607975851304
0.475000000000000	0.184821294014156
0.487500000000000	0.115987501676533
0.500000000000000	0.0496719556063525
0.512500000000000	0.0139373388614866
0.525000000000000	0.0738661704306854
0.537500000000000	0.130380888041189
0.550000000000000	0.183171210943793
0.562500000000000	0.232121299961615
0.575000000000000	0.277115292519149
0.587500000000000	0.318086847725931
0.600000000000000	0.354948800914617
0.612500000000000	0.387663675845965
0.625000000000000	0.416184473124427
0.637500000000000	0.440521377673159
0.650000000000000	0.460712284334058
0.662500000000000	0.476833985537041
0.675000000000000	0.489036764349361
0.687500000000000	0.497467668258067
0.700000000000000	0.502356210609636
0.712500000000000	0.503931378462174
0.725000000000000	0.502426365444494
0.737500000000000	0.498141285842299
0.750000000000000	0.491303854189057
0.762500000000000	0.482194002850960
0.775000000000000	0.471141100489912
0.787500000000000	0.458362455028864
0.800000000000000	0.444191398643156
0.812500000000000	0.428947564053215
0.825000000000000	0.412823189239965
0.837500000000000	0.396151517377360
0.850000000000000	0.379189697562426
0.862500000000000	0.362053693837989
0.875000000000000	0.345089061006491
0.887500000000000	0.328446581631606
0.900000000000000	0.312285839779271
0.912500000000000	0.297080290756453
0.925000000000000	0.282976766186173
0.937500000000000	0.270638772013768
0.950000000000000	0.261004766956119
0.962500000000000	0.255218661688269
0.975000000000000	0.263154239123422
0.987500000000000	0.323598913846919
1	0.488256524223445


==> figures/addedmassfigures/surface1_t1.dat <==
0	2.69515028382001
0.0125000000000000	1.97140574114063
0.0250000000000000	1.53169843165921
0.0375000000000000	1.32715890243353
0.0500000000000000	1.20374795580896
0.0625000000000000	1.11094376676482
0.0750000000000000	1.03704281839226
0.0875000000000000	0.976596409175200
0.100000000000000	0.926502746827708
0.112500000000000	0.884609893918529
0.125000000000000	0.849433303477809
0.137500000000000	0.819809296986169
0.150000000000000	0.794929435860399
0.162500000000000	0.774266348218636
0.175000000000000	0.757462265710065
0.187500000000000	0.744396516286147
0.200000000000000	0.735140596781226
0.212500000000000	0.729829423729438
0.225000000000000	0.728646641138052
0.237500000000000	0.731835012964410
0.250000000000000	0.739576439264993
0.262500000000000	0.751918883715132
0.275000000000000	0.768877728274518
0.287500000000000	0.790446752060665
0.300000000000000	0.816482352313902
0.312500000000000	0.846828211355957
0.325000000000000	0.881381177126832
0.337500000000000	0.920023800440688
0.350000000000000	0.962584075595952
0.362500000000000	1.00897670591794
0.375000000000000	1.05907082079669
0.387500000000000	1.11269518240511
0.400000000000000	1.16965446252431
0.412500000000000	1.22961923961781
0.425000000000000	1.29224224932151
0.437500000000000	1.35692735808355
0.450000000000000	1.42294251113956
0.462500000000000	1.48943304161472
0.475000000000000	1.55518053821890
0.487500000000000	1.61900779044214
0.500000000000000	1.67938222433951
0.512500000000000	1.73490327993993
0.525000000000000	1.78400640569606
0.537500000000000	1.82536813059234
0.550000000000000	1.85763313062903
0.562500000000000	1.87990640243086
0.575000000000000	1.89119582746493
0.587500000000000	1.89135017362450
0.600000000000000	1.87994255876528
0.612500000000000	1.85757483668044
0.625000000000000	1.82490077707083
0.637500000000000	1.78276024679545
0.650000000000000	1.73292598665830
0.662500000000000	1.67680026275980
0.675000000000000	1.61575611051450
0.687500000000000	1.55174417339424
0.700000000000000	1.48622999853081
0.712500000000000	1.42011436347751
0.725000000000000	1.35434479615727
0.737500000000000	1.28981411633290
0.750000000000000	1.22688165762427
0.762500000000000	1.16553258120754
0.775000000000000	1.10576842953577
0.787500000000000	1.04759913763981
0.800000000000000	0.990918006478377
0.812500000000000	0.935436699131179
0.825000000000000	0.880904562579554
0.837500000000000	0.827132080323965
0.850000000000000	0.773980713591427
0.862500000000000	0.721263479731560
0.875000000000000	0.668822667040770
0.887500000000000	0.616558589303915
0.900000000000000	0.564397405326535
0.912500000000000	0.512326650002038
0.925000000000000	0.460496404860766
0.937500000000000	0.409222435630314
0.950000000000000	0.359053152233509
0.962500000000000	0.311165461674569
0.975000000000000	0.272467866093395
0.987500000000000	0.275784461153094
1	0.374458416736656


==> figures/addedmassfigures/surface1_t2.dat <==
0	4.52404763431641
0.0125000000000000	3.55524200837440
0.0250000000000000	2.96006606636232
0.0375000000000000	2.70606409923724
0.0500000000000000	2.55922292335119
0.0625000000000000	2.44845139596949
0.0750000000000000	2.35884200061860
0.0875000000000000	2.28409190245270
0.100000000000000	2.22054741867601
0.112500000000000	2.16586423080939
0.125000000000000	2.11847915229537
0.137500000000000	2.07719402852553
0.150000000000000	2.04106880043099
0.162500000000000	2.00936974677694
0.175000000000000	1.98148348391553
0.187500000000000	1.95687535868227
0.200000000000000	1.93504043566387
0.212500000000000	1.91552270841531
0.225000000000000	1.89792303135404
0.237500000000000	1.88192976899070
0.250000000000000	1.86728258698034
0.262500000000000	1.85377158562341
0.275000000000000	1.84119346044817
0.287500000000000	1.82933061035338
0.300000000000000	1.81798959798168
0.312500000000000	1.80700637556338
0.325000000000000	1.79622406472781
0.337500000000000	1.78540109373564
0.350000000000000	1.77422873366764
0.362500000000000	1.76249406918135
0.375000000000000	1.75008079502793
0.387500000000000	1.73675539309892
0.400000000000000	1.72232958886424
0.412500000000000	1.70693486871592
0.425000000000000	1.69063396870350
0.437500000000000	1.67354572635030
0.450000000000000	1.65610334859174
0.462500000000000	1.63850289880617
0.475000000000000	1.62116570609040
0.487500000000000	1.60435707328309
0.500000000000000	1.58836916391503
0.512500000000000	1.57341290999638
0.525000000000000	1.55977282142102
0.537500000000000	1.54759539870263
0.550000000000000	1.53730006731204
0.562500000000000	1.52903513771381
0.575000000000000	1.52317886430592
0.587500000000000	1.52002243565558
0.600000000000000	1.51961792667686
0.612500000000000	1.52209280648283
0.625000000000000	1.52741596504816
0.637500000000000	1.53520816063937
0.650000000000000	1.54495433404811
0.662500000000000	1.55607134740682
0.675000000000000	1.56771467699414
0.687500000000000	1.57875849092449
0.700000000000000	1.58794819402028
0.712500000000000	1.59399272744171
0.725000000000000	1.59566009310151
0.737500000000000	1.59175510440262
0.750000000000000	1.58113129400782
0.762500000000000	1.56278341417964
0.775000000000000	1.53593981362528
0.787500000000000	1.50011688823517
0.800000000000000	1.45518573042478
0.812500000000000	1.40133268410129
0.825000000000000	1.33904263384116
0.837500000000000	1.26897302745352
0.850000000000000	1.19200004195919
0.862500000000000	1.10912804393277
0.875000000000000	1.02150471473512
0.887500000000000	0.930287398845239
0.900000000000000	0.836553375691454
0.912500000000000	0.741253958122272
0.925000000000000	0.645279248870269
0.937500000000000	0.549556973718716
0.950000000000000	0.455092560613917
0.962500000000000	0.363367347415248
0.975000000000000	0.281122999699639
0.987500000000000	0.247317304000945
1	0.337935626054387


==> figures/addedmassfigures/surface1_t3.dat <==
0	4.32921921224376
0.0125000000000000	3.39956237379456
0.0250000000000000	2.85943235910198
0.0375000000000000	2.64721214067192
0.0500000000000000	2.52816699742073
0.0625000000000000	2.43788620536334
0.0750000000000000	2.36382471262632
0.0875000000000000	2.30055754779555
0.100000000000000	2.24495360755331
0.112500000000000	2.19473618401088
0.125000000000000	2.14818357156597
0.137500000000000	2.10391276660949
0.150000000000000	2.06059867713532
0.162500000000000	2.01728538051177
0.175000000000000	1.97280512236516
0.187500000000000	1.92651086600684
0.200000000000000	1.87743514537559
0.212500000000000	1.82516907135674
0.225000000000000	1.76916387310975
0.237500000000000	1.70920904730300
0.250000000000000	1.64534475309591
0.262500000000000	1.57759190524319
0.275000000000000	1.50648060902558
0.287500000000000	1.43236816246429
0.300000000000000	1.35592186267704
0.312500000000000	1.27784690101698
0.325000000000000	1.19867812225302
0.337500000000000	1.11916737964415
0.350000000000000	1.03975249732979
0.362500000000000	0.960855711096862
0.375000000000000	0.882909694759191
0.387500000000000	0.806032255384309
0.400000000000000	0.730503953832262
0.412500000000000	0.656436642711057
0.425000000000000	0.583889179296446
0.437500000000000	0.513039079438233
0.450000000000000	0.443896487057825
0.462500000000000	0.376613834254828
0.475000000000000	0.311325029907912
0.487500000000000	0.248307206027755
0.500000000000000	0.188104588033231
0.512500000000000	0.132203069330229
0.525000000000000	0.0851700307922794
0.537500000000000	0.0636896895136411
0.550000000000000	0.0844521170451081
0.562500000000000	0.125281796322098
0.575000000000000	0.169915783258748
0.587500000000000	0.213755105689261
0.600000000000000	0.255268171099304
0.612500000000000	0.293616787643922
0.625000000000000	0.328443126715224
0.637500000000000	0.359415193321001
0.650000000000000	0.386519455113135
0.662500000000000	0.409681152412935
0.675000000000000	0.429057561950541
0.687500000000000	0.444744125012073
0.700000000000000	0.456898911715259
0.712500000000000	0.465712420442918
0.725000000000000	0.471214313380635
0.737500000000000	0.473641823397520
0.750000000000000	0.472894870413690
0.762500000000000	0.469204874939167
0.775000000000000	0.462512481537631
0.787500000000000	0.452963480142803
0.800000000000000	0.440752044812025
0.812500000000000	0.425932334285272
0.825000000000000	0.408956595114590
0.837500000000000	0.389964530189596
0.850000000000000	0.369439780795107
0.862500000000000	0.347838817871357
0.875000000000000	0.325530469730417
0.887500000000000	0.303291526061969
0.900000000000000	0.281521670158824
0.912500000000000	0.261125336933948
0.925000000000000	0.242868185245927
0.937500000000000	0.227710831659035
0.950000000000000	0.217286861887826
0.962500000000000	0.213195146060426
0.975000000000000	0.225817619015704
0.987500000000000	0.292856896507993
1	0.461807900756339


==> figures/addedmassfigures/surface2.dat <==
0	3.74917968863423
0.0125000000000000	2.89312763135366
0.0250000000000000	2.35959048348746
0.0375000000000000	2.12350655777887
0.0500000000000000	1.98615136571824
0.0625000000000000	1.88415519650391
0.0750000000000000	1.80350570800754
0.0875000000000000	1.73806172270544
0.100000000000000	1.68433454705145
0.112500000000000	1.64008113255019
0.125000000000000	1.60373985452942
0.137500000000000	1.57409132980132
0.150000000000000	1.55020444383211
0.162500000000000	1.53130459462407
0.175000000000000	1.51668797270469
0.187500000000000	1.50569450941012
0.200000000000000	1.49771633653417
0.212500000000000	1.49220411081538
0.225000000000000	1.48866187508862
0.237500000000000	1.48664395985396
0.250000000000000	1.48576722368627
0.262500000000000	1.48573903200849
0.275000000000000	1.48636530282651
0.287500000000000	1.48755227517731
0.300000000000000	1.48927237287072
0.312500000000000	1.49156614683857
0.325000000000000	1.49455052684247
0.337500000000000	1.49840509354057
0.350000000000000	1.50328152340889
0.362500000000000	1.50927915417815
0.375000000000000	1.51650368080432
0.387500000000000	1.52503869843685
0.400000000000000	1.53483074000394
0.412500000000000	1.54584471822186
0.425000000000000	1.55812133595905
0.437500000000000	1.57158673415916
0.450000000000000	1.58630794035804
0.462500000000000	1.60241562149285
0.475000000000000	1.61998324452572
0.487500000000000	1.63928523060556
0.500000000000000	1.66040616657093
0.512500000000000	1.68360822794446
0.525000000000000	1.70887534704974
0.537500000000000	1.73632673157080
0.550000000000000	1.76570018158472
0.562500000000000	1.79684377141741
0.575000000000000	1.82919035527508
0.587500000000000	1.86213246840583
0.600000000000000	1.89488576285935
0.612500000000000	1.92630666824901
0.625000000000000	1.95528724189635
0.637500000000000	1.98059555730548
0.650000000000000	2.00075785890263
0.662500000000000	2.01446062605777
0.675000000000000	2.02063796743613
0.687500000000000	2.01828761573858
0.700000000000000	2.00655568855730
0.712500000000000	1.98494254528140
0.725000000000000	1.95331737318826
0.737500000000000	1.91184188343677
0.750000000000000	1.86082715984121
0.762500000000000	1.80074529004216
0.775000000000000	1.73227884790379
0.787500000000000	1.65631134670553
0.800000000000000	1.57393235985105
0.812500000000000	1.48629532080301
0.825000000000000	1.39461043779395
0.837500000000000	1.29997484716712
0.850000000000000	1.20346289465720
0.862500000000000	1.10602900673221
0.875000000000000	1.00857622419204
0.887500000000000	0.911850044712568
0.900000000000000	0.816413401137058
0.912500000000000	0.722663640256150
0.925000000000000	0.630925075949389
0.937500000000000	0.541528240939943
0.950000000000000	0.454855578434595
0.962500000000000	0.371679479483652
0.975000000000000	0.297744495057789
0.987500000000000	0.267349612905140
1	0.347677387581736


==> figures/addedmassfigures/surface2_t0.dat <==
0	3.15884320686858
0.0125000000000000	2.40512604202846
0.0250000000000000	1.93942828719273
0.0375000000000000	1.73753226947470
0.0500000000000000	1.61895347830776
0.0625000000000000	1.52880020977875
0.0750000000000000	1.45497501967204
0.0875000000000000	1.39244411544738
0.100000000000000	1.33849244046768
0.112500000000000	1.29153596193311
0.125000000000000	1.25046023325812
0.137500000000000	1.21454472553912
0.150000000000000	1.18308174147496
0.162500000000000	1.15553506597180
0.175000000000000	1.13131574227838
0.187500000000000	1.10988761594528
0.200000000000000	1.09071637996860
0.212500000000000	1.07322594327247
0.225000000000000	1.05690404299824
0.237500000000000	1.04114696250570
0.250000000000000	1.02542007183242
0.262500000000000	1.00913934486996
0.275000000000000	0.991726784508674
0.287500000000000	0.972683658300978
0.300000000000000	0.951460090709136
0.312500000000000	0.927675192841044
0.325000000000000	0.900947565931312
0.337500000000000	0.871007664465191
0.350000000000000	0.837733425054644
0.362500000000000	0.800982446976039
0.375000000000000	0.760854350810959
0.387500000000000	0.717401264193504
0.400000000000000	0.670854473147072
0.412500000000000	0.621520150497818
0.425000000000000	0.569732496685526
0.437500000000000	0.516003316873268
0.450000000000000	0.460773448661567
0.462500000000000	0.404637450363594
0.475000000000000	0.348108505986289
0.487500000000000	0.291748342188466
0.500000000000000	0.236072055449234
0.512500000000000	0.181556867819582
0.525000000000000	0.128709200965356
0.537500000000000	0.0781505017343892
0.550000000000000	0.0321992403886995
0.562500000000000	0.0265465192439791
0.575000000000000	0.0662740962453649
0.587500000000000	0.106498338334454
0.600000000000000	0.144079148978684
0.612500000000000	0.178501436218876
0.625000000000000	0.209473771329819
0.637500000000000	0.236888927535767
0.650000000000000	0.260644377289499
0.662500000000000	0.280806418346286
0.675000000000000	0.297407169589740
0.687500000000000	0.310668815363940
0.700000000000000	0.320719871581892
0.712500000000000	0.327876469899959
0.725000000000000	0.332325467871161
0.737500000000000	0.334378398906291
0.750000000000000	0.334286145552202
0.762500000000000	0.332265948419486
0.775000000000000	0.328665504710095
0.787500000000000	0.323591808093991
0.800000000000000	0.317448707988885
0.812500000000000	0.310328602174542
0.825000000000000	0.302551598652616
0.837500000000000	0.294344835799090
0.850000000000000	0.285830622081988
0.862500000000000	0.277430350500551
0.875000000000000	0.269127125890559
0.887500000000000	0.261445104482459
0.900000000000000	0.254474302409629
0.912500000000000	0.248697074404157
0.925000000000000	0.244631292346141
0.937500000000000	0.242719308695575
0.950000000000000	0.244431333908259
0.962500000000000	0.250792217576121
0.975000000000000	0.273537503101085
0.987500000000000	0.355306266122559
1	0.548017469500903


==> figures/addedmassfigures/surface2_t1.dat <==
0	2.85497161200007
0.0125000000000000	2.11766421647063
0.0250000000000000	1.66502194597262
0.0375000000000000	1.45715986494602
0.0500000000000000	1.33290404890934
0.0625000000000000	1.23970918843547
0.0750000000000000	1.16544114922314
0.0875000000000000	1.10453406725123
0.100000000000000	1.05387288493045
0.112500000000000	1.01133866668605
0.125000000000000	0.975468964787392
0.137500000000000	0.945170328013965
0.150000000000000	0.919643827031235
0.162500000000000	0.898312091051469
0.175000000000000	0.880769640718834
0.187500000000000	0.866784224798234
0.200000000000000	0.856239273154838
0.212500000000000	0.849112977994770
0.225000000000000	0.845461406192771
0.237500000000000	0.845376334282842
0.250000000000000	0.848931419146832
0.262500000000000	0.856197986892831
0.275000000000000	0.867220680578016
0.287500000000000	0.881972864966925
0.300000000000000	0.900404838793434
0.312500000000000	0.922458471066574
0.325000000000000	0.948005653026545
0.337500000000000	0.976938444882264
0.350000000000000	1.00912141769248
0.362500000000000	1.04439906187408
0.375000000000000	1.08261341622161
0.387500000000000	1.12355073277998
0.400000000000000	1.16698951998929
0.412500000000000	1.21264933771104
0.425000000000000	1.26015182594692
0.437500000000000	1.30912035005152
0.450000000000000	1.35897021451818
0.462500000000000	1.40908116169945
0.475000000000000	1.45870215784808
0.487500000000000	1.50691007219941
0.500000000000000	1.55282676010083
0.512500000000000	1.59531580994857
0.525000000000000	1.63346774621479
0.537500000000000	1.66611093254585
0.550000000000000	1.69243060063903
0.562500000000000	1.71142141256094
0.575000000000000	1.72244745982498
0.587500000000000	1.72494006608269
0.600000000000000	1.71850566064716
0.612500000000000	1.70330332186285
0.625000000000000	1.67930931351224
0.637500000000000	1.64725821781241
0.650000000000000	1.60796290184219
0.662500000000000	1.56219611653886
0.675000000000000	1.51133280135106
0.687500000000000	1.45658107349312
0.700000000000000	1.39883322598799
0.712500000000000	1.33930385113157
0.725000000000000	1.27900130164774
0.737500000000000	1.21847000270336
0.750000000000000	1.15819029896003
0.762500000000000	1.09868439508755
0.775000000000000	1.04023012935835
0.787500000000000	0.982849098161477
0.800000000000000	0.926611566108269
0.812500000000000	0.871585358769252
0.825000000000000	0.817760777974310
0.837500000000000	0.764996849022868
0.850000000000000	0.713215168086948
0.862500000000000	0.662319233048110
0.875000000000000	0.612200241742597
0.887500000000000	0.562748225390089
0.900000000000000	0.513906371621362
0.912500000000000	0.465630740020110
0.925000000000000	0.418050419583485
0.937500000000000	0.371557328293727
0.950000000000000	0.326783884803925
0.962500000000000	0.285068838780858
0.975000000000000	0.254088844501938
0.987500000000000	0.268023542755924
1	0.378613277648741


==> figures/addedmassfigures/surface2_t2.dat <==
0	4.34324618966680
0.0125000000000000	3.40305822998838
0.0250000000000000	2.82487964278327
0.0375000000000000	2.57789234830821
0.0500000000000000	2.43490309133050
0.0625000000000000	2.32683566332873
0.0750000000000000	2.23913839626461
0.0875000000000000	2.16558321383567
0.100000000000000	2.10260635202615
0.112500000000000	2.04797400306445
0.125000000000000	2.00012004934896
0.137500000000000	1.95784948960114
0.150000000000000	1.92033266490996
0.162500000000000	1.88690553825872
0.175000000000000	1.85693775265659
0.187500000000000	1.82990696693894
0.200000000000000	1.80539283413893
0.212500000000000	1.78303001825088
0.225000000000000	1.76242990513065
0.237500000000000	1.74327736824497
0.250000000000000	1.72535059012045
0.262500000000000	1.70847063643062
0.275000000000000	1.69241273802295
0.287500000000000	1.67696585544881
0.300000000000000	1.66201366864396
0.312500000000000	1.64743693579281
0.325000000000000	1.63301757382751
0.337500000000000	1.61857363399774
0.350000000000000	1.60405780464611
0.362500000000000	1.58932190204975
0.375000000000000	1.57419442190062
0.387500000000000	1.55874346677637
0.400000000000000	1.54296695551335
0.412500000000000	1.52688242402379
0.425000000000000	1.51077877725850
0.437500000000000	1.49476497763881
0.450000000000000	1.47912731439353
0.462500000000000	1.46412679407099
0.475000000000000	1.44993897355975
0.487500000000000	1.43684521695436
0.500000000000000	1.42492967495855
0.512500000000000	1.41443146924826
0.525000000000000	1.40542021438953
0.537500000000000	1.39807933699584
0.550000000000000	1.39254768660514
0.562500000000000	1.38890498522105
0.575000000000000	1.38735882668675
0.587500000000000	1.38788855680384
0.600000000000000	1.39056104927637
0.612500000000000	1.39535854426330
0.625000000000000	1.40202792928017
0.637500000000000	1.41032893069611
0.650000000000000	1.41988042062458
0.662500000000000	1.43001835288714
0.675000000000000	1.44000871194704
0.687500000000000	1.44908796540664
0.700000000000000	1.45630685949991
0.712500000000000	1.46061080712381
0.725000000000000	1.46099485133551
0.737500000000000	1.45657864762218
0.750000000000000	1.44649839365807
0.762500000000000	1.42993080434376
0.775000000000000	1.40623197370770
0.787500000000000	1.37503595661765
0.800000000000000	1.33624133770529
0.812500000000000	1.28986644144660
0.825000000000000	1.23613172813872
0.837500000000000	1.17549823702692
0.850000000000000	1.10870974615534
0.862500000000000	1.03656510839744
0.875000000000000	0.959858491273587
0.887500000000000	0.879404845677716
0.900000000000000	0.796071289563574
0.912500000000000	0.710656260899183
0.925000000000000	0.623813747683232
0.937500000000000	0.536244502941016
0.950000000000000	0.448753818709002
0.962500000000000	0.362545867020913
0.975000000000000	0.283837351692812
0.987500000000000	0.249792447349015
1	0.336351963391616


==> figures/addedmassfigures/surface2_t3.dat <==
0	4.08591228775271
0.0125000000000000	3.19225455534828
0.0250000000000000	2.65989226459100
0.0375000000000000	2.44342967093445
0.0500000000000000	2.32015632326531
0.0625000000000000	2.22659843399319
0.0750000000000000	2.14987962959575
0.0875000000000000	2.08440696478778
0.100000000000000	2.02706719802389
0.112500000000000	1.97558850114897
0.125000000000000	1.92844500944772
0.137500000000000	1.88428710841460
0.150000000000000	1.84211053980709
0.162500000000000	1.80094966349002
0.175000000000000	1.76002014036275
0.187500000000000	1.71861058506736
0.200000000000000	1.67607148439498
0.212500000000000	1.63194923813669
0.225000000000000	1.58575132171861
0.237500000000000	1.53732295223274
0.250000000000000	1.48639195769249
0.262500000000000	1.43308788326617
0.275000000000000	1.37739565543672
0.287500000000000	1.31964189377120
0.300000000000000	1.26004926676353
0.312500000000000	1.19898821787934
0.325000000000000	1.13683965433299
0.337500000000000	1.07386985927617
0.350000000000000	1.01050034704265
0.362500000000000	0.946855236722626
0.375000000000000	0.883262178925661
0.387500000000000	0.819801416701902
0.400000000000000	0.756641449497386
0.412500000000000	0.693931356445078
0.425000000000000	0.631737441093706
0.437500000000000	0.570273868699295
0.450000000000000	0.509620820663208
0.462500000000000	0.450012336528980
0.475000000000000	0.391633103072680
0.487500000000000	0.334766072615911
0.500000000000000	0.279763252526103
0.512500000000000	0.227149763470809
0.525000000000000	0.177725918919908
0.537500000000000	0.133169487249043
0.550000000000000	0.0969934384824524
0.562500000000000	0.0772994946808400
0.575000000000000	0.0817537384078551
0.587500000000000	0.103866804546541
0.600000000000000	0.132282902192847
0.612500000000000	0.161372113352442
0.625000000000000	0.188977400185509
0.637500000000000	0.214085440836911
0.650000000000000	0.236429997493592
0.662500000000000	0.255746507578162
0.675000000000000	0.272178491307929
0.687500000000000	0.285645849086746
0.700000000000000	0.296383281149526
0.712500000000000	0.304357825990953
0.725000000000000	0.309761529021596
0.737500000000000	0.312591512771914
0.750000000000000	0.312938748861274
0.762500000000000	0.310888915043898
0.775000000000000	0.306437418903830
0.787500000000000	0.299846880341028
0.800000000000000	0.291069820982676
0.812500000000000	0.280585524327085
0.825000000000000	0.268385793334993
0.837500000000000	0.255128769333004
0.850000000000000	0.240950166231352
0.862500000000000	0.226580857754756
0.875000000000000	0.212405162874177
0.887500000000000	0.199114015007617
0.900000000000000	0.187428201235992
0.912500000000000	0.177932260936776
0.925000000000000	0.171764544976920
0.937500000000000	0.169467939026510
0.950000000000000	0.172984067917844
0.962500000000000	0.183507789669843
0.975000000000000	0.213605540678046
0.987500000000000	0.305503791823170
1	0.506670614451058


==> figures/addedmassfigures/surface3.dat <==
0	3.71192893071206
0.0125000000000000	2.86128810822514
0.0250000000000000	2.33117402237672
0.0375000000000000	2.09644556309334
0.0500000000000000	1.95973886754938
0.0625000000000000	1.85810695597482
0.0750000000000000	1.77760548685354
0.0875000000000000	1.71210804180829
0.100000000000000	1.65814799311989
0.112500000000000	1.61350027024531
0.125000000000000	1.57660059784541
0.137500000000000	1.54624061906491
0.150000000000000	1.52150738881370
0.162500000000000	1.50163741699644
0.175000000000000	1.48592221294854
0.187500000000000	1.47371847191955
0.200000000000000	1.46444180865394
0.212500000000000	1.45757032820338
0.225000000000000	1.45261979348886
0.237500000000000	1.44915808246842
0.250000000000000	1.44683480478119
0.262500000000000	1.44539626331359
0.275000000000000	1.44468334126413
0.287500000000000	1.44460144422778
0.300000000000000	1.44513294187864
0.312500000000000	1.44635154723633
0.325000000000000	1.44840367210371
0.337500000000000	1.45142558390955
0.350000000000000	1.45553136642314
0.362500000000000	1.46086235393986
0.375000000000000	1.46752853670200
0.387500000000000	1.47550876631759
0.400000000000000	1.48479460993398
0.412500000000000	1.49541445049824
0.425000000000000	1.50728168044534
0.437500000000000	1.52040628523607
0.450000000000000	1.53487364141153
0.462500000000000	1.55068479188968
0.475000000000000	1.56805230458589
0.487500000000000	1.58704189715842
0.500000000000000	1.60786049550325
0.512500000000000	1.63056752553832
0.525000000000000	1.65526131501491
0.537500000000000	1.68184266387861
0.550000000000000	1.71023195661656
0.562500000000000	1.74003018179889
0.575000000000000	1.77090071273033
0.587500000000000	1.80212524519991
0.600000000000000	1.83294669442037
0.612500000000000	1.86249064116454
0.625000000000000	1.88953640975711
0.637500000000000	1.91296818355145
0.650000000000000	1.93164915194751
0.662500000000000	1.94426954289861
0.675000000000000	1.94971137217152
0.687500000000000	1.94717035341222
0.700000000000000	1.93599656250689
0.712500000000000	1.91565803262766
0.725000000000000	1.88589736948021
0.737500000000000	1.84679819630191
0.750000000000000	1.79869933327791
0.762500000000000	1.74208653786475
0.775000000000000	1.67755278027420
0.787500000000000	1.60583174255085
0.800000000000000	1.52786365594267
0.812500000000000	1.44470007543460
0.825000000000000	1.35750146088031
0.837500000000000	1.26733214038487
0.850000000000000	1.17519942572303
0.862500000000000	1.08197584228131
0.875000000000000	0.988497850940466
0.887500000000000	0.895478244896625
0.900000000000000	0.803474331010369
0.912500000000000	0.712863835335294
0.925000000000000	0.623940367410508
0.937500000000000	0.537001858527701
0.950000000000000	0.452389170596963
0.962500000000000	0.370788892396859
0.975000000000000	0.297700066745166
0.987500000000000	0.266374739079376
1	0.343340508865852


==> figures/addedmassfigures/surface3_t0.dat <==
0	3.12315896350321
0.0125000000000000	2.37305946490845
0.0250000000000000	1.90851815784394
0.0375000000000000	1.70583259007093
0.0500000000000000	1.58646204997325
0.0625000000000000	1.49569749228627
0.0750000000000000	1.42138155907138
0.0875000000000000	1.35840279356306
0.100000000000000	1.30400987148828
0.112500000000000	1.25657307372634
0.125000000000000	1.21498260989522
0.137500000000000	1.17851644738808
0.150000000000000	1.14649445154643
0.162500000000000	1.11841769071348
0.175000000000000	1.09372232668516
0.187500000000000	1.07193837249013
0.200000000000000	1.05255176822234
0.212500000000000	1.03507110103733
0.225000000000000	1.01901692069881
0.237500000000000	1.00386094677375
0.250000000000000	0.989138640547732
0.262500000000000	0.974295956244883
0.275000000000000	0.958863936919504
0.287500000000000	0.942323691948005
0.300000000000000	0.924208940987147
0.312500000000000	0.904116135529932
0.325000000000000	0.881633564127303
0.337500000000000	0.856513359774185
0.350000000000000	0.828476203825741
0.362500000000000	0.797406556875076
0.375000000000000	0.763220205819884
0.387500000000000	0.725905456070848
0.400000000000000	0.685595782988622
0.412500000000000	0.642418461772189
0.425000000000000	0.596692110339263
0.437500000000000	0.548725259771577
0.450000000000000	0.498953736095706
0.462500000000000	0.447845885758224
0.475000000000000	0.395884024882658
0.487500000000000	0.343608341383203
0.500000000000000	0.291485458742573
0.512500000000000	0.240033844852130
0.525000000000000	0.189689337021661
0.537500000000000	0.140950916232385
0.550000000000000	0.0944395560671918
0.562500000000000	0.0516763219180147
0.575000000000000	0.0238581396018074
0.587500000000000	0.0446007772080409
0.600000000000000	0.0791340626359109
0.612500000000000	0.112666913853810
0.625000000000000	0.143507354224154
0.637500000000000	0.171189672798715
0.650000000000000	0.195545622950149
0.662500000000000	0.216513678405858
0.675000000000000	0.234178265491926
0.687500000000000	0.248619297816000
0.700000000000000	0.260086766153862
0.712500000000000	0.268715009329371
0.725000000000000	0.274861029019565
0.737500000000000	0.278646471414776
0.750000000000000	0.280474286129488
0.762500000000000	0.280448403723077
0.775000000000000	0.278948262229211
0.787500000000000	0.276126993510106
0.800000000000000	0.272256326255424
0.812500000000000	0.267615606102123
0.825000000000000	0.262312024237315
0.837500000000000	0.256766961815673
0.850000000000000	0.250958129017496
0.862500000000000	0.245379276213034
0.875000000000000	0.240024116638507
0.887500000000000	0.235345234652904
0.900000000000000	0.231558618702248
0.912500000000000	0.229004516297951
0.925000000000000	0.228340790262493
0.937500000000000	0.229869849841166
0.950000000000000	0.235156438308341
0.962500000000000	0.245106425268327
0.975000000000000	0.271732826186941
0.987500000000000	0.357994638336459
1	0.555191062742982


==> figures/addedmassfigures/surface3_t1.dat <==
0	2.91720233560303
0.0125000000000000	2.17258264576134
0.0250000000000000	1.71450788126135
0.0375000000000000	1.50493324783261
0.0500000000000000	1.38007195382837
0.0625000000000000	1.28658898522268
0.0750000000000000	1.21219463148647
0.0875000000000000	1.15127194678645
0.100000000000000	1.10069281124563
0.112500000000000	1.05833503939403
0.125000000000000	1.02272668516878
0.137500000000000	0.992768756616805
0.150000000000000	0.967628455606821
0.162500000000000	0.946685142620060
0.175000000000000	0.929484484121056
0.187500000000000	0.915722142497505
0.200000000000000	0.905214970730507
0.212500000000000	0.897886455121946
0.225000000000000	0.893736709612498
0.237500000000000	0.892823769799116
0.250000000000000	0.895217207078297
0.262500000000000	0.900990998449194
0.275000000000000	0.910201909201084
0.287500000000000	0.922859162231752
0.300000000000000	0.938941582322569
0.312500000000000	0.958404817892053
0.325000000000000	0.981149071927388
0.337500000000000	1.00708067042023
0.350000000000000	1.03606409210962
0.362500000000000	1.06795268673913
0.375000000000000	1.10260036970330
0.387500000000000	1.13980222019087
0.400000000000000	1.17935676164116
0.412500000000000	1.22103412409910
0.425000000000000	1.26450670910299
0.437500000000000	1.30947410337161
0.450000000000000	1.35546559723750
0.462500000000000	1.40196326541913
0.475000000000000	1.44837157756044
0.487500000000000	1.49389202163547
0.500000000000000	1.53779599893406
0.512500000000000	1.57906232932622
0.525000000000000	1.61688392183488
0.537500000000000	1.65014727109671
0.550000000000000	1.67806673419740
0.562500000000000	1.69960226590173
0.575000000000000	1.71406739599161
0.587500000000000	1.72074730418814
0.600000000000000	1.71912775318927
0.612500000000000	1.70913244316824
0.625000000000000	1.69055186809834
0.637500000000000	1.66389536939171
0.650000000000000	1.62971405521136
0.662500000000000	1.58863094859080
0.675000000000000	1.54185050982210
0.687500000000000	1.49042490407247
0.700000000000000	1.43521616389151
0.712500000000000	1.37742555259372
0.725000000000000	1.31805321236383
0.737500000000000	1.25770177545373
0.750000000000000	1.19695229022959
0.762500000000000	1.13641456081473
0.775000000000000	1.07645136810320
0.787500000000000	1.01718571735671
0.800000000000000	0.958790953727765
0.812500000000000	0.901421824713969
0.825000000000000	0.845142303670879
0.837500000000000	0.789872194362992
0.850000000000000	0.735585944059082
0.862500000000000	0.682228646892804
0.875000000000000	0.629718539613813
0.887500000000000	0.577958410737476
0.900000000000000	0.526896644184401
0.912500000000000	0.476486846796698
0.925000000000000	0.426835542376991
0.937500000000000	0.378300069852785
0.950000000000000	0.331479090544587
0.962500000000000	0.287652305572658
0.975000000000000	0.254313143401369
0.987500000000000	0.265564672443708
1	0.374084349530696


==> figures/addedmassfigures/surface3_t2.dat <==
0	4.33738509123891
0.0125000000000000	3.39849850534646
0.0250000000000000	2.82204944876487
0.0375000000000000	2.57647948604039
0.0500000000000000	2.43429852171455
0.0625000000000000	2.32661852181036
0.0750000000000000	2.23896468487843
0.0875000000000000	2.16512126459593
0.100000000000000	2.10155803732512
0.112500000000000	2.04606687216205
0.125000000000000	1.99706173803772
0.137500000000000	1.95338314835973
0.150000000000000	1.91423957641062
0.162500000000000	1.87894669497842
0.175000000000000	1.84687913884179
0.187500000000000	1.81758693509463
0.200000000000000	1.79067835013524
0.212500000000000	1.76574649211778
0.225000000000000	1.74243155464686
0.237500000000000	1.72051658676186
0.250000000000000	1.69979800564561
0.262500000000000	1.68002838891064
0.275000000000000	1.66103078123538
0.287500000000000	1.64271764601001
0.300000000000000	1.62494519875907
0.312500000000000	1.60749215406076
0.325000000000000	1.59027180311751
0.337500000000000	1.57319661395642
0.350000000000000	1.55603608239689
0.362500000000000	1.53869990009705
0.375000000000000	1.52119297666794
0.387500000000000	1.50334546306408
0.400000000000000	1.48523992495241
0.412500000000000	1.46699750858435
0.425000000000000	1.44866320869650
0.437500000000000	1.43057144784779
0.450000000000000	1.41284155624559
0.462500000000000	1.39579662017984
0.475000000000000	1.37961130090897
0.487500000000000	1.36451363095229
0.500000000000000	1.35064649557108
0.512500000000000	1.33817114019530
0.525000000000000	1.32716599221909
0.537500000000000	1.31780045482297
0.550000000000000	1.31009346069551
0.562500000000000	1.30423828135490
0.575000000000000	1.30023511557207
0.587500000000000	1.29818662836160
0.600000000000000	1.29814253725252
0.612500000000000	1.29999948155812
0.625000000000000	1.30371464409882
0.637500000000000	1.30906462565585
0.650000000000000	1.31565503322264
0.662500000000000	1.32308315613071
0.675000000000000	1.33078669837677
0.687500000000000	1.33800440458808
0.700000000000000	1.34394522741232
0.712500000000000	1.34782422222161
0.725000000000000	1.34874340520616
0.737500000000000	1.34577682213164
0.750000000000000	1.33809628795415
0.762500000000000	1.32502390273748
0.775000000000000	1.30591387853396
0.787500000000000	1.28021916256222
0.800000000000000	1.24764628608291
0.812500000000000	1.20816718230027
0.825000000000000	1.16190589131481
0.837500000000000	1.10907757002552
0.850000000000000	1.05015418150999
0.862500000000000	0.985784114486972
0.875000000000000	0.916655967874818
0.887500000000000	0.843413799504672
0.900000000000000	0.766765402452879
0.912500000000000	0.687431649781870
0.925000000000000	0.606013636853838
0.937500000000000	0.523160735233530
0.950000000000000	0.439668024703026
0.962500000000000	0.356755357102121
0.975000000000000	0.280737683693765
0.987500000000000	0.249248559391853
1	0.338546640136831


==> figures/addedmassfigures/surface3_t3.dat <==
0	3.96094870911647
0.0125000000000000	3.08624094523378
0.0250000000000000	2.56128001857109
0.0375000000000000	2.34563295474994
0.0500000000000000	2.22235126737277
0.0625000000000000	2.12887902120185
0.0750000000000000	2.05234365053818
0.0875000000000000	1.98717711411147
0.100000000000000	1.93028217853395
0.112500000000000	1.87944891586134
0.125000000000000	1.83317632396418
0.137500000000000	1.79018598544664
0.150000000000000	1.74948146928257
0.162500000000000	1.71016504976543
0.175000000000000	1.67143419701813
0.187500000000000	1.63262885276196
0.200000000000000	1.59305693986082
0.212500000000000	1.55228659953963
0.225000000000000	1.50976788692157
0.237500000000000	1.46531843839520
0.250000000000000	1.41859997971406
0.262500000000000	1.36966123795923
0.275000000000000	1.31842681291707
0.287500000000000	1.26510558426316
0.300000000000000	1.20987767784923
0.312500000000000	1.15299699021897
0.325000000000000	1.09482047912940
0.337500000000000	1.03554165003749
0.350000000000000	0.975562359610157
0.362500000000000	0.915001009568218
0.375000000000000	0.854162703430651
0.387500000000000	0.793171899702957
0.400000000000000	0.732190938768176
0.412500000000000	0.671418738495738
0.425000000000000	0.610947292460013
0.437500000000000	0.551024713055449
0.450000000000000	0.491779375879585
0.462500000000000	0.433472125564549
0.475000000000000	0.376332595481498
0.487500000000000	0.320670993794594
0.500000000000000	0.266867640438853
0.512500000000000	0.215472330829438
0.525000000000000	0.167325363732758
0.537500000000000	0.124186276054273
0.550000000000000	0.0898907682423736
0.562500000000000	0.0730747741953423
0.575000000000000	0.0804499504179167
0.587500000000000	0.103683358947520
0.600000000000000	0.131989203596680
0.612500000000000	0.160459437819972
0.625000000000000	0.187266145527135
0.637500000000000	0.211540607315559
0.650000000000000	0.233076543420086
0.662500000000000	0.251656957404313
0.675000000000000	0.267435991606832
0.687500000000000	0.280363595101379
0.700000000000000	0.290673623901414
0.712500000000000	0.298360743460606
0.725000000000000	0.303614811760373
0.737500000000000	0.306459364661348
0.750000000000000	0.306983974382444
0.762500000000000	0.305294787558565
0.775000000000000	0.301384396077654
0.787500000000000	0.295520926492335
0.800000000000000	0.287648631039042
0.812500000000000	0.278232530228899
0.825000000000000	0.267250072288735
0.837500000000000	0.255322690381429
0.850000000000000	0.242563790245896
0.862500000000000	0.229656471938823
0.875000000000000	0.216958124962598
0.887500000000000	0.205112208392751
0.900000000000000	0.194811490035728
0.912500000000000	0.186608787795787
0.925000000000000	0.181627956975304
0.937500000000000	0.180416198298687
0.950000000000000	0.184938690374006
0.962500000000000	0.196463450272262
0.975000000000000	0.227947809940131
0.987500000000000	0.323306201874081
1	0.531869547637566


==> figures/addedmassfigures/surfacerigid_t0.dat <==
0	3.32260753368190
0.0125000000000000	2.54153215227404
0.0250000000000000	2.05840271384725
0.0375000000000000	1.84876778499511
0.0500000000000000	1.72694227185894
0.0625000000000000	1.63532662642992
0.0750000000000000	1.56100895695855
0.0875000000000000	1.49839712897590
0.100000000000000	1.44439341765974
0.112500000000000	1.39697929997919
0.125000000000000	1.35480875643829
0.137500000000000	1.31691588456550
0.150000000000000	1.28254301842115
0.162500000000000	1.25114061109004
0.175000000000000	1.22218285193980
0.187500000000000	1.19531460807450
0.200000000000000	1.17012184242226
0.212500000000000	1.14636692853112
0.225000000000000	1.12372707117357
0.237500000000000	1.10206061024954
0.250000000000000	1.08113194292142
0.262500000000000	1.06087387690090
0.275000000000000	1.04112169341870
0.287500000000000	1.02185599068146
0.300000000000000	1.00295543391723
0.312500000000000	0.984419967739043
0.325000000000000	0.966142112762712
0.337500000000000	0.948117357083351
0.350000000000000	0.930232901040829
0.362500000000000	0.912466914216246
0.375000000000000	0.894699297803644
0.387500000000000	0.876895626018692
0.400000000000000	0.858951884890930
0.412500000000000	0.840848645896377
0.425000000000000	0.822527145535672
0.437500000000000	0.804000860099183
0.450000000000000	0.785264906214049
0.462500000000000	0.766362964251036
0.475000000000000	0.747332865049269
0.487500000000000	0.728228706472062
0.500000000000000	0.709107332074359
0.512500000000000	0.690008762536750
0.525000000000000	0.670984473797525
0.537500000000000	0.652046455622251
0.550000000000000	0.633227246516874
0.562500000000000	0.614515278374199
0.575000000000000	0.595930503565770
0.587500000000000	0.577463138178875
0.600000000000000	0.559140377963673
0.612500000000000	0.540974657089917
0.625000000000000	0.523004795621014
0.637500000000000	0.505267098004578
0.650000000000000	0.487797377242391
0.662500000000000	0.470644643934305
0.675000000000000	0.453817668275731
0.687500000000000	0.437363287058921
0.700000000000000	0.421245671163259
0.712500000000000	0.405497708504630
0.725000000000000	0.390040354857109
0.737500000000000	0.374886188468616
0.750000000000000	0.359935521952178
0.762500000000000	0.345183610518706
0.775000000000000	0.330545915240398
0.787500000000000	0.316010411153062
0.800000000000000	0.301537783480451
0.812500000000000	0.287124455354485
0.825000000000000	0.272812388753666
0.837500000000000	0.258642298545698
0.850000000000000	0.244822420343334
0.862500000000000	0.231519311547724
0.875000000000000	0.219303524393599
0.887500000000000	0.208625410188961
0.900000000000000	0.200746100737248
0.912500000000000	0.196542689106703
0.925000000000000	0.198160537972056
0.937500000000000	0.206525921342134
0.950000000000000	0.224542400993833
0.962500000000000	0.253098921923140
0.975000000000000	0.309671428618429
0.987500000000000	0.451546287491729
1	0.733807145220863


==> figures/addedmassfigures/surfacerigid_t1.dat <==
0	3.30661458343122
0.0125000000000000	2.52791403583880
0.0250000000000000	2.04650378105614
0.0375000000000000	1.83740426718441
0.0500000000000000	1.71610510899094
0.0625000000000000	1.62509186999665
0.0750000000000000	1.55140466725979
0.0875000000000000	1.48941899463177
0.100000000000000	1.43601546390016
0.112500000000000	1.38916484397928
0.125000000000000	1.34752175818251
0.137500000000000	1.31013296300333
0.150000000000000	1.27626553020907
0.162500000000000	1.24540407363946
0.175000000000000	1.21706657140338
0.187500000000000	1.19094541963457
0.200000000000000	1.16668097301808
0.212500000000000	1.14408768418701
0.225000000000000	1.12289974478698
0.237500000000000	1.10302498815786
0.250000000000000	1.08427996979054
0.262500000000000	1.06663825704806
0.275000000000000	1.04997542258359
0.287500000000000	1.03429838834270
0.300000000000000	1.01950897439571
0.312500000000000	1.00561487918895
0.325000000000000	0.992512887754548
0.337500000000000	0.980186908787631
0.350000000000000	0.968510835338714
0.362500000000000	0.957434389727125
0.375000000000000	0.946808256630699
0.387500000000000	0.936555104871308
0.400000000000000	0.926525651449381
0.412500000000000	0.916643877338590
0.425000000000000	0.906790661406994
0.437500000000000	0.896910605896296
0.450000000000000	0.886927245616963
0.462500000000000	0.876807242741464
0.475000000000000	0.866512384603519
0.487500000000000	0.856018334505654
0.500000000000000	0.845309492048360
0.512500000000000	0.834351300547161
0.525000000000000	0.823132860713770
0.537500000000000	0.811595272615668
0.550000000000000	0.799720903713123
0.562500000000000	0.787426194543141
0.575000000000000	0.774692075782053
0.587500000000000	0.761435372657495
0.600000000000000	0.747659506038371
0.612500000000000	0.733310604886266
0.625000000000000	0.718426692708861
0.637500000000000	0.702993385042297
0.650000000000000	0.687074624563072
0.662500000000000	0.670684595874678
0.675000000000000	0.653887209084628
0.687500000000000	0.636699939139515
0.700000000000000	0.619156709948009
0.712500000000000	0.601252675507388
0.725000000000000	0.582973929257480
0.737500000000000	0.564279883558988
0.750000000000000	0.545113259726858
0.762500000000000	0.525406397136841
0.775000000000000	0.505087054517630
0.787500000000000	0.484081700921845
0.800000000000000	0.462327326593278
0.812500000000000	0.439757996650558
0.825000000000000	0.416333478181909
0.837500000000000	0.392006848759227
0.850000000000000	0.366786282445132
0.862500000000000	0.340677132113735
0.875000000000000	0.313827719823802
0.887500000000000	0.286415548270681
0.900000000000000	0.259013656239380
0.912500000000000	0.232366138734366
0.925000000000000	0.208292394165157
0.937500000000000	0.189138749542129
0.950000000000000	0.179550227380570
0.962500000000000	0.183423122344889
0.975000000000000	0.213983540361894
0.987500000000000	0.309844227314263
1	0.510615900047570


==> figures/addedmassfigures/surfacerigid_t2.dat <==
0	3.48562717875313
0.0125000000000000	2.68209537551554
0.0250000000000000	2.18612120540942
0.0375000000000000	1.97285787379415
0.0500000000000000	1.84950686958795
0.0625000000000000	1.75668783359861
0.0750000000000000	1.68124102093766
0.0875000000000000	1.61750850466677
0.100000000000000	1.56236652422994
0.112500000000000	1.51378196833869
0.125000000000000	1.47040489850881
0.137500000000000	1.43127202309931
0.150000000000000	1.39562653408891
0.162500000000000	1.36293137354304
0.175000000000000	1.33266233505280
0.187500000000000	1.30448681665567
0.200000000000000	1.27799721731923
0.212500000000000	1.25299231934960
0.225000000000000	1.22916980875751
0.237500000000000	1.20644243746452
0.250000000000000	1.18461482942137
0.262500000000000	1.16369111427987
0.275000000000000	1.14356296153872
0.287500000000000	1.12429145189727
0.300000000000000	1.10581592220258
0.312500000000000	1.08821346321398
0.325000000000000	1.07142805790067
0.337500000000000	1.05551727741304
0.350000000000000	1.04040274544103
0.362500000000000	1.02610381983370
0.375000000000000	1.01251721281821
0.387500000000000	0.999629031692645
0.400000000000000	0.987337291953677
0.412500000000000	0.975625099067547
0.425000000000000	0.964422606821699
0.437500000000000	0.953728328244134
0.450000000000000	0.943511976232189
0.462500000000000	0.933783646954358
0.475000000000000	0.924539999117094
0.487500000000000	0.915783255459015
0.500000000000000	0.907514765424696
0.512500000000000	0.899707193036104
0.525000000000000	0.892347246992000
0.537500000000000	0.885366829277603
0.550000000000000	0.878729891829907
0.562500000000000	0.872331446666815
0.575000000000000	0.866121466686314
0.587500000000000	0.859983259791942
0.600000000000000	0.853877849048161
0.612500000000000	0.847702521201809
0.625000000000000	0.841441933740229
0.637500000000000	0.835015201473974
0.650000000000000	0.828425352619155
0.662500000000000	0.821605216021634
0.675000000000000	0.814558140588125
0.687500000000000	0.807213443879975
0.700000000000000	0.799554026013753
0.712500000000000	0.791488992498765
0.725000000000000	0.782966880775403
0.737500000000000	0.773867752324257
0.750000000000000	0.764103816971025
0.762500000000000	0.753534087926412
0.775000000000000	0.742051943660917
0.787500000000000	0.729515567978590
0.800000000000000	0.715812996454217
0.812500000000000	0.700807932830581
0.825000000000000	0.684378454231448
0.837500000000000	0.666382428242002
0.850000000000000	0.646666209411632
0.862500000000000	0.625055550240541
0.875000000000000	0.601331397849059
0.887500000000000	0.575250652152377
0.900000000000000	0.546489917663894
0.912500000000000	0.514692142303091
0.925000000000000	0.479391374111638
0.937500000000000	0.440062860359929
0.950000000000000	0.396100191988714
0.962500000000000	0.346879378654159
0.975000000000000	0.294578022454340
0.987500000000000	0.258931468415810
1	0.292194065887230


==> figures/addedmassfigures/surfacerigid_t3.dat <==
0	3.43081710414340
0.0125000000000000	2.63431293590974
0.0250000000000000	2.14220300813955
0.0375000000000000	1.92993313487573
0.0500000000000000	1.80671213442456
0.0625000000000000	1.71381185509088
0.0750000000000000	1.63818958713729
0.0875000000000000	1.57421532250169
0.100000000000000	1.51877112565063
0.112500000000000	1.46982215302032
0.125000000000000	1.42601166548964
0.137500000000000	1.38636686707388
0.150000000000000	1.35012175342602
0.162500000000000	1.31672626229503
0.175000000000000	1.28564579555915
0.187500000000000	1.25653029056884
0.200000000000000	1.22895748879646
0.212500000000000	1.20270123458695
0.225000000000000	1.17743589878274
0.237500000000000	1.15303929778895
0.250000000000000	1.12928276330583
0.262500000000000	1.10612688617017
0.275000000000000	1.08342452462309
0.287500000000000	1.06119102979505
0.300000000000000	1.03933030726006
0.312500000000000	1.01788100242293
0.325000000000000	0.996763811262473
0.337500000000000	0.976013125851323
0.350000000000000	0.955543979264768
0.362500000000000	0.935370970311442
0.375000000000000	0.915401112908012
0.387500000000000	0.895633450079993
0.400000000000000	0.875991227212109
0.412500000000000	0.856485340158329
0.425000000000000	0.837082531856728
0.437500000000000	0.817820637835820
0.450000000000000	0.798713526109842
0.462500000000000	0.779818681886477
0.475000000000000	0.761180718021752
0.487500000000000	0.742853888281809
0.500000000000000	0.724887647214258
0.512500000000000	0.707309782140781
0.525000000000000	0.690152278043656
0.537500000000000	0.673407355004684
0.550000000000000	0.657080647312441
0.562500000000000	0.641137805054220
0.575000000000000	0.625568344069821
0.587500000000000	0.610337481773046
0.600000000000000	0.595440140058681
0.612500000000000	0.580859994120705
0.625000000000000	0.566602940635486
0.637500000000000	0.552671784971058
0.650000000000000	0.539071164603558
0.662500000000000	0.525812883882053
0.675000000000000	0.512880204137297
0.687500000000000	0.500281326921876
0.700000000000000	0.487964192561435
0.712500000000000	0.475923332580440
0.725000000000000	0.464072781000666
0.737500000000000	0.452386888935788
0.750000000000000	0.440761682556945
0.762500000000000	0.429151550468847
0.775000000000000	0.417457158125645
0.787500000000000	0.405616259739498
0.800000000000000	0.393543012079135
0.812500000000000	0.381156337822942
0.825000000000000	0.368381452129653
0.837500000000000	0.355116158731876
0.850000000000000	0.341306384709519
0.862500000000000	0.326839720810027
0.875000000000000	0.311739183433210
0.887500000000000	0.295938121288109
0.900000000000000	0.279700526113560
0.912500000000000	0.263196389937211
0.925000000000000	0.247392577729969
0.937500000000000	0.233289195104155
0.950000000000000	0.224048342356710
0.962500000000000	0.223426170726000
0.975000000000000	0.251629907097063
0.987500000000000	0.371674703343018
1	0.639673229323915


==> figures/appendixfigures/1stff.txt <==
1257.21509433962	0.100715171000000
628.547169811321	0.142432760000000
418.883018867925	0.174443792000000
312.618867924528	0.201430341000000
250.071698113208	0.225205968000000
208.358490566038	0.246700777000000
178.566037735849	0.266467294000000
156.250000000000	0.284865520000000
138.888679245283	0.302145512000000
125	0.318489334000000
113.622641509434	0.334034431000000
104.150943396226	0.348887585000000
96.1509433962264	0.363133712000000
89.2830188679245	0.376841662000000
83.3207547169811	0.390068178000000
78.1132075471698	0.402860682000000
73.5094339622642	0.415259286000000
69.4339622641510	0.427298280000000
65.6603773584906	0.439007250000000
62.4905660377358	0.450411935000000
59.5094339622642	0.461534893000000
56.7924528301887	0.472396023000000
54.3396226415094	0.483012990000000
52.0754716981132	0.493401554000000
50	0.503575853000000
48.0754716981132	0.513548620000000
46.2943396226415	0.523331377000000
44.6415094339623	0.532934589000000
43.0943396226415	0.542367792000000
41.6603773584906	0.551639708000000
40.3018867924528	0.560758337000000
39.0603773584906	0.569731040000000
33.7735849056604	0.612626466000000
32.8943396226415	0.620850008000000
32.0377358490566	0.628966038000000
31.2490566037736	0.636978668000000
30.4867924528302	0.644891749000000
29.7618867924528	0.652708905000000
29.0679245283019	0.660433539000000
28.4075471698113	0.668068863000000
27.7773584905660	0.675617903000000
27.1735849056604	0.683083521000000
26.5924528301887	0.690468422000000
26.0415094339623	0.697775170000000
25.5094339622642	0.705006194000000
25	0.712163800000000
16.6666666792453	0.872218962000000
12.5000000000000	1.00715170500000
10	1.12602983800000
8.33333332075472	1.23350388600000
7.14285713207547	1.33233647200000
6.25000000000000	1.42432760100000




==> figures/appendixfigures/2ndff.txt <==
1257.21509433962	0.201430342000000
628.547169811321	0.284865520000000
418.883018867925	0.348887584000000
312.618867924528	0.402860682000000
250.071698113208	0.450411936000000
208.358490566038	0.493401554000000
178.566037735849	0.532934588000000
156.250000000000	0.569731040000000
138.888679245283	0.604291024000000
125	0.636978668000000
113.622641509434	0.668068862000000
104.150943396226	0.697775170000000
96.1509433962264	0.726267424000000
89.2830188679245	0.753683324000000
83.3207547169811	0.780136356000000
78.1132075471698	0.805721364000000
73.5094339622642	0.830518572000000
69.4339622641510	0.854596560000000
65.6603773584906	0.878014500000000
62.4905660377358	0.900823870000000
59.5094339622642	0.923069786000000
56.7924528301887	0.944792046000000
54.3396226415094	0.966025980000000
52.0754716981132	0.986803108000000
50	1.00715170600000
48.0754716981132	1.02709724000000
46.2943396226415	1.04666275400000
44.6415094339623	1.06586917800000
43.0943396226415	1.08473558400000
41.6603773584906	1.10327941600000
40.3018867924528	1.12151667400000
39.0603773584906	1.13946208000000
33.7735849056604	1.22525293200000
32.8943396226415	1.24170001600000
32.0377358490566	1.25793207600000
31.2490566037736	1.27395733600000
30.4867924528302	1.28978349800000
29.7618867924528	1.30541781000000
29.0679245283019	1.32086707800000
28.4075471698113	1.33613772600000
27.7773584905660	1.35123580600000
27.1735849056604	1.36616704200000
26.5924528301887	1.38093684400000
26.0415094339623	1.39555034000000
25.5094339622642	1.41001238800000
25	1.42432760000000




==> figures/appendixfigures/3rdff.txt <==
1257.21509433962	0.302145513000000
628.547169811321	0.427298280000000
418.883018867925	0.523331376000000
312.618867924528	0.604291023000000
250.071698113208	0.675617904000000
208.358490566038	0.740102331000000
178.566037735849	0.799401882000000
156.250000000000	0.854596560000000
138.888679245283	0.906436536000000
125	0.955468002000000
113.622641509434	1.00210329300000
104.150943396226	1.04666275500000
96.1509433962264	1.08940113600000
89.2830188679245	1.13052498600000
83.3207547169811	1.17020453400000
78.1132075471698	1.20858204600000
73.5094339622642	1.24577785800000
69.4339622641510	1.28189484000000
65.6603773584906	1.31702175000000
62.4905660377358	1.35123580500000
59.5094339622642	1.38460467900000
56.7924528301887	1.41718806900000
54.3396226415094	1.44903897000000
52.0754716981132	1.48020466200000
50	1.51072755900000



==> figures/mode1figures/midptcycle_blue.txt <==
0	-0.0298116207927258
0.000255362614913177	-0.0297859542014069
0.000510725229826354	-0.0297601575839852
0.000766087844739531	-0.0297342310143769
0.00102145045965271	-0.0297081745584161
0.00127681307456588	-0.0296819882786460
0.00153217568947906	-0.0296556722473358
0.00178753830439224	-0.0296292265250391
0.00204290091930542	-0.0296026511770126
0.00229826353421859	-0.0295759462772870
0.00255362614913177	-0.0295491118907565
0.00280898876404495	-0.0295221480865936
0.00306435137895812	-0.0294950549177546
0.00331971399387130	-0.0294678324418479
0.00357507660878448	-0.0294404807463452
0.00383043922369764	-0.0294129998985765
0.00408580183861082	-0.0293853899577216
0.00434116445352399	-0.0293576510088820
0.00459652706843717	-0.0293297831158096
0.00485188968335035	-0.0293017863381551
0.00510725229826353	-0.0292736607450136
0.00536261491317670	-0.0292454064110887
0.00561797752808988	-0.0292170234229081
0.00587334014300306	-0.0291885118402152
0.00612870275791623	-0.0291598717310060
0.00638406537282941	-0.0291311031838761
0.00663942798774259	-0.0291022062394225
0.00689479060265576	-0.0290731809623430
0.00715015321756894	-0.0290440274727267
0.00740551583248212	-0.0290147458183181
0.00766087844739529	-0.0289853360551614
0.00791624106230847	-0.0289557982922520
0.00817160367722165	-0.0289261325915335
0.00842696629213482	-0.0288963390128161
0.00868232890704800	-0.0288664176330564
0.00893769152196118	-0.0288363685338386
0.00919305413687436	-0.0288061917964364
0.00944841675178753	-0.0287758874832577
0.00970377936670071	-0.0287454556782477
0.00995914198161389	-0.0287148964711930
0.0102145045965271	-0.0286842099141123
0.0104698672114402	-0.0286533960856013
0.0107252298263534	-0.0286224550794923
0.0109805924412666	-0.0285913869714710
0.0112359550561798	-0.0285601918388877
0.0114913176710929	-0.0285288697532244
0.0117466802860061	-0.0284974208022394
0.0120020429009193	-0.0284658450661989
0.0122574055158325	-0.0284341426106494
0.0125127681307457	-0.0284023135213254
0.0127681307456588	-0.0283703579109409
0.0130234933605720	-0.0283382758483100
0.0132788559754852	-0.0283060673746593
0.0135342185903984	-0.0282737325797765
0.0137895812053115	-0.0282412715579741
0.0140449438202247	-0.0282086843962990
0.0143003064351379	-0.0281759711736895
0.0145556690500511	-0.0281431319851077
0.0148110316649643	-0.0281101669163749
0.0150663942798774	-0.0280770760294191
0.0153217568947906	-0.0280438594098514
0.0155771195097038	-0.0280105171502241
0.0158324821246170	-0.0279770493468658
0.0160878447395301	-0.0279434560830583
0.0163432073544433	-0.0279097374318556
0.0165985699693565	-0.0278758934722638
0.0168539325842697	-0.0278419242932511
0.0171092951991828	-0.0278078299930256
0.0173646578140960	-0.0277736106626648
0.0176200204290092	-0.0277392663881839
0.0178753830439224	-0.0277047972532821
0.0181307456588356	-0.0276702033400681
0.0183861082737487	-0.0276354847376654
0.0186414708886619	-0.0276006415378586
0.0188968335035751	-0.0275656738239229
0.0191521961184883	-0.0275305816715864
0.0194075587334014	-0.0274953651818435
0.0196629213483146	-0.0274600244704617
0.0199182839632278	-0.0274245596167766
0.0201736465781410	-0.0273889707028207
0.0204290091930541	-0.0273532578146782
0.0206843718079673	-0.0273174210374050
0.0209397344228805	-0.0272814604909917
0.0211950970377937	-0.0272453762538187
0.0214504596527068	-0.0272091683975601
0.0217058222676200	-0.0271728370396207
0.0219611848825332	-0.0271363822712219
0.0222165474974464	-0.0270998041734600
0.0224719101123595	-0.0270631028410631
0.0227272727272727	-0.0270262783797936
0.0229826353421859	-0.0269893308901241
0.0232379979570991	-0.0269522604652880
0.0234933605720123	-0.0269150671966693
0.0237487231869254	-0.0268777511606410
0.0240040858018386	-0.0268403124635182
0.0242594484167518	-0.0268027512124323
0.0245148110316650	-0.0267650674904873
0.0247701736465781	-0.0267272614066999
0.0250255362614913	-0.0266893330607666
0.0252808988764045	-0.0266512825401177
0.0255362614913177	-0.0266131099373434
0.0257916241062308	-0.0265748153439901
0.0260469867211440	-0.0265363988895102
0.0263023493360572	-0.0264978606785582
0.0265577119509704	-0.0264592007617634
0.0268130745658836	-0.0264204192417123
0.0270684371807967	-0.0263815162368007
0.0273237997957099	-0.0263424918468775
0.0275791624106231	-0.0263033461841695
0.0278345250255363	-0.0262640793397041
0.0280898876404494	-0.0262246914058118
0.0283452502553626	-0.0261851824873567
0.0286006128702758	-0.0261455526708567
0.0288559754851890	-0.0261058020762989
0.0291113381001021	-0.0260659308446864
0.0293667007150153	-0.0260259390511962
0.0296220633299285	-0.0259858267648182
0.0298774259448417	-0.0259455941163889
0.0301327885597549	-0.0259052412261483
0.0303881511746680	-0.0258647681777925
0.0306435137895812	-0.0258241750514202
0.0308988764044944	-0.0257834619488110
0.0311542390194076	-0.0257426290179861
0.0314096016343207	-0.0257016763968406
0.0316649642492339	-0.0256606041545191
0.0319203268641471	-0.0256194123637374
0.0321756894790603	-0.0255781011577607
0.0324310520939734	-0.0255366706691707
0.0326864147088866	-0.0254951209798389
0.0329417773237998	-0.0254534521701665
0.0331971399387130	-0.0254116643642614
0.0334525025536262	-0.0253697576823520
0.0337078651685393	-0.0253277322174104
0.0339632277834525	-0.0252855880755337
0.0342185903983657	-0.0252433253795706
0.0344739530132789	-0.0252009442305821
0.0347293156281920	-0.0251584447351082
0.0349846782431052	-0.0251158270017292
0.0352400408580184	-0.0250730911515456
0.0354954034729316	-0.0250302372985802
0.0357507660878447	-0.0249872655364702
0.0360061287027579	-0.0249441759795032
0.0362614913176711	-0.0249009687452656
0.0365168539325843	-0.0248576439536944
0.0367722165474974	-0.0248142017064776
0.0370275791624106	-0.0247706421155762
0.0372829417773238	-0.0247269653015743
0.0375383043922370	-0.0246831713730377
0.0377936670071501	-0.0246392604375571
0.0380490296220633	-0.0245952326062616
0.0383043922369765	-0.0245510880015997
0.0385597548518897	-0.0245068267437084
0.0388151174668029	-0.0244624489490621
0.0390704800817160	-0.0244179547269864
0.0393258426966292	-0.0243733441874568
0.0395812053115424	-0.0243286174384695
0.0398365679264556	-0.0242837745954252
0.0400919305413687	-0.0242388157954539
0.0403472931562819	-0.0241937411494644
0.0406026557711951	-0.0241485507582408
0.0408580183861083	-0.0241032447578580
0.0411133810010214	-0.0240578232702946
0.0413687436159346	-0.0240122863909849
0.0416241062308478	-0.0239666342308714
0.0418794688457610	-0.0239208669144294
0.0421348314606742	-0.0238749845827289
0.0423901940755873	-0.0238289873638475
0.0426455566905005	-0.0237828753350689
0.0429009193054137	-0.0237366486246053
0.0431562819203269	-0.0236903073893850
0.0434116445352400	-0.0236438517168909
0.0436670071501532	-0.0235972817156424
0.0439223697650664	-0.0235505975360092
0.0441777323799796	-0.0235037992788191
0.0444330949948927	-0.0234568870678444
0.0446884576098059	-0.0234098610637080
0.0449438202247191	-0.0233627213682400
0.0451991828396323	-0.0233154680889547
0.0454545454545455	-0.0232681013585542
0.0457099080694586	-0.0232206212920157
0.0459652706843718	-0.0231730279936902
0.0462206332992850	-0.0231253216024043
0.0464759959141982	-0.0230775022672011
0.0467313585291113	-0.0230295701007042
0.0469867211440245	-0.0229815252291776
0.0472420837589377	-0.0229333677679319
0.0474974463738509	-0.0228850978297654
0.0477528089887640	-0.0228367155504431
0.0480081716036772	-0.0227882210647612
0.0482635342185904	-0.0227396144940126
0.0485188968335036	-0.0226908959394414
0.0487742594484168	-0.0226420655568379
0.0490296220633299	-0.0225931235074766
0.0492849846782431	-0.0225440698794446
0.0495403472931563	-0.0224949047631789
0.0497957099080695	-0.0224456283243233
0.0500510725229826	-0.0223962407249589
0.0503064351378958	-0.0223467420596591
0.0505617977528090	-0.0222971324481561
0.0508171603677222	-0.0222474120209238
0.0510725229826353	-0.0221975809030248
0.0513278855975485	-0.0221476392450165
0.0515832482124617	-0.0220975871771784
0.0518386108273749	-0.0220474248083045
0.0520939734422881	-0.0219971522931626
0.0523493360572012	-0.0219467697622212
0.0526046986721144	-0.0218962773148330
0.0528600612870276	-0.0218456751077167
0.0531154239019407	-0.0217949632754333
0.0533707865168539	-0.0217441419418586
0.0536261491317671	-0.0216932112316509
0.0538815117466803	-0.0216421712709021
0.0541368743615935	-0.0215910222136288
0.0543922369765066	-0.0215397641929562
0.0546475995914198	-0.0214883973374323
0.0549029622063330	-0.0214369217896570
0.0551583248212462	-0.0213853376764758
0.0554136874361593	-0.0213336451167073
0.0556690500510725	-0.0212818442530890
0.0559244126659857	-0.0212299352280729
0.0561797752808989	-0.0211779181806241
0.0564351378958120	-0.0211257932496189
0.0566905005107252	-0.0210735605665756
0.0569458631256384	-0.0210212202749372
0.0572012257405516	-0.0209687725107727
0.0574565883554648	-0.0209162173878308
0.0577119509703779	-0.0208635550413957
0.0579673135852911	-0.0208107856347713
0.0582226762002043	-0.0207579093057369
0.0584780388151175	-0.0207049261845185
0.0587334014300306	-0.0206518364157725
0.0589887640449438	-0.0205986401351745
0.0592441266598570	-0.0205453374719337
0.0594994892747702	-0.0204919285652684
0.0597548518896833	-0.0204384135485338
0.0600102145045965	-0.0203847925706850
0.0602655771195097	-0.0203310657821873
0.0605209397344229	-0.0202772333234002
0.0607763023493361	-0.0202232953303451
0.0610316649642492	-0.0201692519243329
0.0612870275791624	-0.0201151032585294
0.0615423901940756	-0.0200608494926997
0.0617977528089888	-0.0200064907585818
0.0620531154239019	-0.0199520271724967
0.0623084780388151	-0.0198974588897954
0.0625638406537283	-0.0198427860757966
0.0628192032686415	-0.0197880088622464
0.0630745658835547	-0.0197331273792185
0.0633299284984678	-0.0196781417768807
0.0635852911133810	-0.0196230522051667
0.0638406537282942	-0.0195678588000582
0.0640960163432074	-0.0195125617085159
0.0643513789581205	-0.0194571610827865
0.0646067415730337	-0.0194016570612409
0.0648621041879469	-0.0193460497718742
0.0651174668028601	-0.0192903393751344
0.0653728294177732	-0.0192345260261583
0.0656281920326864	-0.0191786098593714
0.0658835546475996	-0.0191225910370248
0.0661389172625128	-0.0190664697076914
0.0663942798774260	-0.0190102459885615
0.0666496424923391	-0.0189539200195121
0.0669050051072523	-0.0188974919744009
0.0671603677221655	-0.0188409620064279
0.0674157303370787	-0.0187843302523759
0.0676710929519918	-0.0187275968664937
0.0679264555669050	-0.0186707619888778
0.0681818181818182	-0.0186138257670528
0.0684371807967314	-0.0185567883617585
0.0686925434116446	-0.0184996499215532
0.0689479060265577	-0.0184424105919587
0.0692032686414709	-0.0183850705131843
0.0694586312563841	-0.0183276298380829
0.0697139938712972	-0.0182700887267800
0.0699693564862104	-0.0182124473255031
0.0702247191011236	-0.0181547057780311
0.0704800817160368	-0.0180968642260752
0.0707354443309500	-0.0180389228234710
0.0709908069458631	-0.0179808817368552
0.0712461695607763	-0.0179227411210688
0.0715015321756895	-0.0178645011257303
0.0717568947906027	-0.0178061618975195
0.0720122574055158	-0.0177477235704822
0.0722676200204290	-0.0176891863031781
0.0725229826353422	-0.0176305502663834
0.0727783452502554	-0.0175718156095225
0.0730337078651686	-0.0175129824958546
0.0732890704800817	-0.0174540510738084
0.0735444330949949	-0.0173950214853928
0.0737997957099081	-0.0173358938903731
0.0740551583248213	-0.0172766684422764
0.0743105209397344	-0.0172173452968598
0.0745658835546476	-0.0171579246159056
0.0748212461695608	-0.0170984065585629
0.0750766087844740	-0.0170387912700170
0.0753319713993872	-0.0169790789073496
0.0755873340143003	-0.0169192696312967
0.0758426966292135	-0.0168593635645441
0.0760980592441267	-0.0167993608680166
0.0763534218590398	-0.0167392617385274
0.0766087844739530	-0.0166790663230494
0.0768641470888662	-0.0166187747625023
0.0771195097037794	-0.0165583872232430
0.0773748723186925	-0.0164979038722202
0.0776302349336057	-0.0164373248660689
0.0778855975485189	-0.0163766503561743
0.0781409601634321	-0.0163158805044664
0.0783963227783452	-0.0162550154608622
0.0786516853932584	-0.0161940553693080
0.0789070480081716	-0.0161330004076211
0.0791624106230848	-0.0160718507347810
0.0794177732379979	-0.0160106065031039
0.0796731358529111	-0.0159492678955235
0.0799284984678243	-0.0158878350596518
0.0801838610827375	-0.0158263081313178
0.0804392236976507	-0.0157646872802873
0.0806945863125638	-0.0157029726868875
0.0809499489274770	-0.0156411645324393
0.0812053115423902	-0.0155792629490031
0.0814606741573034	-0.0155172680728749
0.0817160367722165	-0.0154551800962167
0.0819713993871297	-0.0153929991847512
0.0822267620020429	-0.0153307255069872
0.0824821246169561	-0.0152683592237404
0.0827374872318692	-0.0152059004709330
0.0829928498467824	-0.0151433494051239
0.0832482124616956	-0.0150807062044836
0.0835035750766088	-0.0150179710680461
0.0837589376915220	-0.0149551441558019
0.0840143003064351	-0.0148922256060807
0.0842696629213483	-0.0148292155861678
0.0845250255362615	-0.0147661142634352
0.0847803881511747	-0.0147029217990773
0.0850357507660878	-0.0146396383618200
0.0852911133810010	-0.0145762641207140
0.0855464759959142	-0.0145127992291370
0.0858018386108274	-0.0144492438505526
0.0860572012257406	-0.0143855981684555
0.0863125638406537	-0.0143218623484942
0.0865679264555669	-0.0142580365448210
0.0868232890704801	-0.0141941209229519
0.0870786516853933	-0.0141301156513992
0.0873340143003064	-0.0140660209008490
0.0875893769152196	-0.0140018368329075
0.0878447395301328	-0.0139375636199623
0.0881001021450460	-0.0138732014386217
0.0883554647599591	-0.0138087504530925
0.0886108273748723	-0.0137442108323046
0.0888661899897855	-0.0136795827465022
0.0891215526046987	-0.0136148663406584
0.0893769152196118	-0.0135500617502463
0.0896322778345250	-0.0134851691990693
0.0898876404494382	-0.0134201889005670
0.0901430030643514	-0.0133551209724874
0.0903983656792646	-0.0132899655800542
0.0906537282941777	-0.0132247229154182
0.0909090909090909	-0.0131593931331144
0.0911644535240041	-0.0130939764060992
0.0914198161389173	-0.0130284729142472
0.0916751787538304	-0.0129628828216323
0.0919305413687436	-0.0128972062946894
0.0921859039836568	-0.0128314435037695
0.0924412665985700	-0.0127655946317964
0.0926966292134832	-0.0126996598604317
0.0929519918283963	-0.0126336393405195
0.0932073544433095	-0.0125675332453224
0.0934627170582227	-0.0125013417696684
0.0937180796731359	-0.0124350650766702
0.0939734422880490	-0.0123687033257705
0.0942288049029622	-0.0123022566827058
0.0944841675178754	-0.0122357253319550
0.0947395301327886	-0.0121691094653430
0.0949948927477017	-0.0121024092434339
0.0952502553626149	-0.0120356248371530
0.0955056179775281	-0.0119687564246324
0.0957609805924413	-0.0119018041774133
0.0960163432073544	-0.0118347682778392
0.0962717058222676	-0.0117676489008317
0.0965270684371808	-0.0117004462306074
0.0967824310520940	-0.0116331604359228
0.0970377936670072	-0.0115657916761261
0.0972931562819203	-0.0114983401362675
0.0975485188968335	-0.0114308059850397
0.0978038815117467	-0.0113631893949004
0.0980592441266599	-0.0112954905644289
0.0983146067415730	-0.0112277096849800
0.0985699693564862	-0.0111598469182096
0.0988253319713994	-0.0110919024197714
0.0990806945863126	-0.0110238763785201
0.0993360572012258	-0.0109557689917092
0.0995914198161389	-0.0108875804301355
0.0998467824310521	-0.0108193108538010
0.100102145045965	-0.0107509604458968
0.100357507660878	-0.0106825293728929
0.100612870275792	-0.0106140178147676
0.100868232890705	-0.0105454259828056
0.101123595505618	-0.0104767540578221
0.101378958120531	-0.0104080022124635
0.101634320735444	-0.0103391706188086
0.101889683350358	-0.0102702594472707
0.102145045965271	-0.0102012688727159
0.102400408580184	-0.0101321990922734
0.102655771195097	-0.0100630502912419
0.102911133810010	-0.00999382263466799
0.103166496424923	-0.00992451631173496
0.103421859039837	-0.00985513150096029
0.103677221654750	-0.00978566837847967
0.103932584269663	-0.00971612713368640
0.104187946884576	-0.00964650795033892
0.104443309499489	-0.00957681100682230
0.104698672114402	-0.00950703647391293
0.104954034729316	-0.00943718454298907
0.105209397344229	-0.00936725540360020
0.105464759959142	-0.00929724922097257
0.105720122574055	-0.00922716619181365
0.105975485188968	-0.00915700651403590
0.106230847803882	-0.00908677033833323
0.106486210418795	-0.00901645786279947
0.106741573033708	-0.00894606930165416
0.106996935648621	-0.00887560481494107
0.107252298263534	-0.00880506457881532
0.107507660878447	-0.00873444878991783
0.107763023493361	-0.00866375763171111
0.108018386108274	-0.00859299127597961
0.108273748723187	-0.00852214990607332
0.108529111338100	-0.00845123371425061
0.108784473953013	-0.00838024290021322
0.109039836567926	-0.00830917764746990
0.109295199182840	-0.00823803812616764
0.109550561797753	-0.00816682453021210
0.109805924412666	-0.00809553704949715
0.110061287027579	-0.00802417586783872
0.110316649642492	-0.00795274116792871
0.110572012257406	-0.00788123312904005
0.110827374872319	-0.00780965194551882
0.111082737487232	-0.00773799779320455
0.111338100102145	-0.00766627086661819
0.111593462717058	-0.00759447137893449
0.111848825331971	-0.00752259950385541
0.112104187946885	-0.00745065541988127
0.112359550561798	-0.00737863931558039
0.112614913176711	-0.00730655138695030
0.112870275791624	-0.00723439181903673
0.113125638406537	-0.00716216078287505
0.113381001021450	-0.00708985848883967
0.113636363636364	-0.00701748512423967
0.113891726251277	-0.00694504085720417
0.114147088866190	-0.00687252589480013
0.114402451481103	-0.00679994042165454
0.114657814096016	-0.00672728462672678
0.114913176710930	-0.00665455871420793
0.115168539325843	-0.00658176285690701
0.115423901940756	-0.00650889725141207
0.115679264555669	-0.00643596209855938
0.115934627170582	-0.00636295755068051
0.116189989785495	-0.00628988381123769
0.116445352400409	-0.00621674111223901
0.116700715015322	-0.00614352962763992
0.116956077630235	-0.00607024954192585
0.117211440245148	-0.00599690105793249
0.117466802860061	-0.00592348435039651
0.117722165474974	-0.00584999960003620
0.117977528089888	-0.00577644702447120
0.118232890704801	-0.00570282682248349
0.118488253319714	-0.00562913915851332
0.118743615934627	-0.00555538421815902
0.118998978549540	-0.00548156222340981
0.119254341164454	-0.00540767334633652
0.119509703779367	-0.00533371776730573
0.119765066394280	-0.00525969572627436
0.120020429009193	-0.00518560739986900
0.120275791624106	-0.00511145296420997
0.120531154239019	-0.00503723262401919
0.120786516853933	-0.00496294657054377
0.121041879468846	-0.00488859499864663
0.121297242083759	-0.00481417811703097
0.121552604698672	-0.00473969612503206
0.121807967313585	-0.00466514919824298
0.122063329928498	-0.00459053753850149
0.122318692543412	-0.00451586133028091
0.122574055158325	-0.00444112075839246
0.122829417773238	-0.00436631603312601
0.123084780388151	-0.00429144736271336
0.123340143003064	-0.00421651495160438
0.123595505617978	-0.00414151895268213
0.123850868232891	-0.00406645955551514
0.124106230847804	-0.00399133699170674
0.124361593462717	-0.00391615143747357
0.124616956077630	-0.00384090309226460
0.124872318692543	-0.00376559218022753
0.125127681307457	-0.00369021888779191
0.125383043922370	-0.00361478340267167
0.125638406537283	-0.00353928591901730
0.125893769152196	-0.00346372663658618
0.126149131767109	-0.00338810575466720
0.126404494382022	-0.00331242346503757
0.126659856996936	-0.00323667997910157
0.126915219611849	-0.00316087549054359
0.127170582226762	-0.00308501018364716
0.127425944841675	-0.00300908427078628
0.127681307456588	-0.00293309794919999
0.127936670071502	-0.00285705141159471
0.128192032686415	-0.00278094486613181
0.128447395301328	-0.00270477849412341
0.128702757916241	-0.00262855249954498
0.128958120531154	-0.00255226709687470
0.129213483146067	-0.00247592246847831
0.129468845760981	-0.00239951882675634
0.129724208375894	-0.00232305637646316
0.129979570990807	-0.00224653528432369
0.130234933605720	-0.00216995577106828
0.130490296220633	-0.00209331804829364
0.130745658835546	-0.00201662229839957
0.131001021450460	-0.00193986876725490
0.131256384065373	-0.00186305763996486
0.131511746680286	-0.00178618908623894
0.131767109295199	-0.00170926333107833
0.132022471910112	-0.00163228057101611
0.132277834525026	-0.00155524100180039
0.132533197139939	-0.00147814482919592
0.132788559754852	-0.00140099225747604
0.133043922369765	-0.00132378347837567
0.133299284984678	-0.00124651868439880
0.133554647599591	-0.00116919808627799
0.133810010214505	-0.00109182189281835
0.134065372829418	-0.00101439030807215
0.134320735444331	-0.000936903537092447
0.134576098059244	-0.000859361786143868
0.134831460674157	-0.000781765255329302
0.135086823289070	-0.000704114140353172
0.135342185903984	-0.000626408652700101
0.135597548518897	-0.000548648999452040
0.135852911133810	-0.000470835379729932
0.136108273748723	-0.000392967995975274
0.136363636363636	-0.000315047041268901
0.136618998978550	-0.000237072718547196
0.136874361593463	-0.000159045245467954
0.137129724208376	-8.09648295861197e-05
0.137385086823289	-2.83164360454498e-06
0.137640449438202	7.53540965356900e-05
0.137895812053115	0.000153592153769254
0.138151174668029	0.000231882341280189
0.138406537282942	0.000310224439065567
0.138661899897855	0.000388618249134572
0.138917262512768	0.000467063586751172
0.139172625127681	0.000545560254638055
0.139427987742595	0.000624108051181200
0.139683350357508	0.000702706737074574
0.139938712972421	0.000781356100977089
0.140194075587334	0.000860055935479756
0.140449438202247	0.000938806053590469
0.140704800817160	0.00101760624720622
0.140960163432074	0.00109645629144898
0.141215526046987	0.00117535600117234
0.141470888661900	0.00125430517536337
0.141726251276813	0.00133330360697042
0.141981613891726	0.00141235106936338
0.142236976506639	0.00149144734395586
0.142492339121553	0.00157059223074904
0.142747701736466	0.00164978553343020
0.143003064351379	0.00172902705849335
0.143258426966292	0.00180831657666460
0.143513789581205	0.00188765387125871
0.143769152196118	0.00196703875441939
0.144024514811032	0.00204647100692871
0.144279877425945	0.00212595042497633
0.144535240040858	0.00220547682078638
0.144790602655771	0.00228504995906597
0.145045965270684	0.00236466961393793
0.145301327885598	0.00244433560513994
0.145556690500511	0.00252404773492322
0.145812053115424	0.00260380576213777
0.146067415730337	0.00268360947215480
0.146322778345250	0.00276345869510399
0.146578140960163	0.00284335322680106
0.146833503575077	0.00292329283394629
0.147088866189990	0.00300327730539061
0.147344228804903	0.00308330643758892
0.147599591419816	0.00316338001657839
0.147854954034729	0.00324349783286637
0.148110316649643	0.00332365967379112
0.148365679264556	0.00340386532504813
0.148621041879469	0.00348411458093767
0.148876404494382	0.00356440721538266
0.149131767109295	0.00364474301819544
0.149387129724208	0.00372512180544242
0.149642492339122	0.00380554335299057
0.149897854954035	0.00388600744123296
0.150153217568948	0.00396651387624807
0.150408580183861	0.00404706243558367
0.150663942798774	0.00412765289343225
0.150919305413687	0.00420828505324239
0.151174668028601	0.00428895871133420
0.151430030643514	0.00436967365116062
0.151685393258427	0.00445042966086795
0.151940755873340	0.00453122652968636
0.152196118488253	0.00461206404526738
0.152451481103167	0.00469294197256568
0.152706843718080	0.00477386009569525
0.152962206332993	0.00485481823267060
0.153217568947906	0.00493581617938588
0.153472931562819	0.00501685370369041
0.153728294177732	0.00509793058298458
0.153983656792646	0.00517904661121389
0.154239019407559	0.00526020157035283
0.154494382022472	0.00534139525052057
0.154749744637385	0.00542262746080238
0.155005107252298	0.00550389797803634
0.155260469867211	0.00558520657223005
0.155515832482125	0.00566655305197505
0.155771195097038	0.00574793720232040
0.156026557711951	0.00582935878826119
0.156281920326864	0.00591081760534067
0.156537282941777	0.00599231342563794
0.156792645556691	0.00607384603235711
0.157048008171604	0.00615541525823865
0.157303370786517	0.00623702087771744
0.157558733401430	0.00631866265140788
0.157814096016343	0.00640034037970910
0.158069458631256	0.00648205384112177
0.158324821246170	0.00656380281672015
0.158580183861083	0.00664558709008796
0.158835546475996	0.00672740645158200
0.159090909090909	0.00680926069217942
0.159346271705822	0.00689114958048495
0.159601634320735	0.00697307290851362
0.159856996935649	0.00705503048910417
0.160112359550562	0.00713702208047291
0.160367722165475	0.00721904743405627
0.160623084780388	0.00730110636997364
0.160878447395301	0.00738319868711358
0.161133810010215	0.00746532414361806
0.161389172625128	0.00754748251794894
0.161644535240041	0.00762967360890721
0.161899897854954	0.00771189720904177
0.162155260469867	0.00779415309850235
0.162410623084780	0.00787644105660627
0.162665985699694	0.00795876086650722
0.162921348314607	0.00804111231789715
0.163176710929520	0.00812349519373183
0.163432073544433	0.00820590927061009
0.163687436159346	0.00828835432385010
0.163942798774259	0.00837083014474763
0.164198161389173	0.00845333651854697
0.164453524004086	0.00853587321309707
0.164708886618999	0.00861844002981374
0.164964249233912	0.00870103676084269
0.165219611848825	0.00878366317952324
0.165474974463739	0.00886631907647033
0.165730337078652	0.00894900422019673
0.165985699693565	0.00903171838717775
0.166241062308478	0.00911446137478113
0.166496424923391	0.00919723295955034
0.166751787538304	0.00928003292078915
0.167007150153218	0.00936286105039878
0.167262512768131	0.00944571717019399
0.167517875383044	0.00952860104178945
0.167773237997957	0.00961151239682076
0.168028600612870	0.00969445103826284
0.168283963227783	0.00977741674496142
0.168539325842697	0.00986040930350859
0.168794688457610	0.00994342851276680
0.169050051072523	0.0100264741487361
0.169305413687436	0.0101095459852668
0.169560776302349	0.0101926437879511
0.169816138917263	0.0102757673542413
0.170071501532176	0.0103589164789466
0.170326864147089	0.0104420909350567
0.170582226762002	0.0105252905093322
0.170837589376915	0.0106085149657543
0.171092951991828	0.0106917640671821
0.171348314606742	0.0107750376127851
0.171603677221655	0.0108583354254079
0.171859039836568	0.0109416572786860
0.172114402451481	0.0110250029025461
0.172369765066394	0.0111083720746015
0.172625127681307	0.0111917646016179
0.172880490296221	0.0112751802800217
0.173135852911134	0.0113586188739813
0.173391215526047	0.0114420801567314
0.173646578140960	0.0115255639208532
0.173901940755873	0.0116090699551520
0.174157303370787	0.0116925980452639
0.174412665985700	0.0117761479398032
0.174668028600613	0.0118597194113124
0.174923391215526	0.0119433122620912
0.175178753830439	0.0120269262647631
0.175434116445352	0.0121105612079726
0.175689479060266	0.0121942168869546
0.175944841675179	0.0122778930700636
0.176200204290092	0.0123615895487658
0.176455566905005	0.0124453061057759
0.176710929519918	0.0125290424783474
0.176966292134831	0.0126127984555489
0.177221654749745	0.0126965738390135
0.177477017364658	0.0127803684169143
0.177732379979571	0.0128641819723890
0.177987742594484	0.0129480142565856
0.178243105209397	0.0130318650510980
0.178498467824311	0.0131157341351697
0.178753830439224	0.0131996212997406
0.179009193054137	0.0132835263286663
0.179264555669050	0.0133674489879050
0.179519918283963	0.0134513890588860
0.179775280898876	0.0135353463245361
0.180030643513790	0.0136193205802437
0.180286006128703	0.0137033116033383
0.180541368743616	0.0137873191538455
0.180796731358529	0.0138713429910272
0.181052093973442	0.0139553829014818
0.181307456588355	0.0140394386821445
0.181562819203269	0.0141235101052159
0.181818181818182	0.0142075969428958
0.182073544433095	0.0142916989848890
0.182328907048008	0.0143758160174711
0.182584269662921	0.0144599478090847
0.182839632277835	0.0145440941250193
0.183094994892748	0.0146282547567744
0.183350357507661	0.0147124295006464
0.183605720122574	0.0147966181204893
0.183861082737487	0.0148808203990800
0.184116445352400	0.0149650361190601
0.184371807967314	0.0150492650370664
0.184627170582227	0.0151335069405773
0.184882533197140	0.0152177616199955
0.185137895812053	0.0153020288370549
0.185393258426966	0.0153863083659855
0.185648621041879	0.0154706000058552
0.185903983656793	0.0155549035347233
0.186159346271706	0.0156392187176302
0.186414708886619	0.0157235453357554
0.186670071501532	0.0158078831798283
0.186925434116445	0.0158922320234809
0.187180796731359	0.0159765916288241
0.187436159346272	0.0160609617897546
0.187691521961185	0.0161453422860447
0.187946884576098	0.0162297328877116
0.188202247191011	0.0163141333776731
0.188457609805924	0.0163985435185106
0.188712972420838	0.0164829630903869
0.188968335035751	0.0165673918920789
0.189223697650664	0.0166518297157524
0.189479060265577	0.0167362763286746
0.189734422880490	0.0168207314737536
0.189989785495403	0.0169051949221781
0.190245148110317	0.0169896664815125
0.190500510725230	0.0170741459429298
0.190755873340143	0.0171586330658763
0.191011235955056	0.0172431276256207
0.191266598569969	0.0173276293989212
0.191521961184883	0.0174121381514266
0.191777323799796	0.0174966536806141
0.192032686414709	0.0175811757591952
0.192288049029622	0.0176657041472049
0.192543411644535	0.0177502386524600
0.192798774259448	0.0178347790521035
0.193054136874362	0.0179193251036983
0.193309499489275	0.0180038766120037
0.193564862104188	0.0180884333467071
0.193820224719101	0.0181729950463118
0.194075587334014	0.0182575615030967
0.194330949948927	0.0183421325243152
0.194586312563841	0.0184267078820789
0.194841675178754	0.0185112873226987
0.195097037793667	0.0185958706517179
0.195352400408580	0.0186804576613335
0.195607763023493	0.0187650481078727
0.195863125638407	0.0188496417828541
0.196118488253320	0.0189342384473310
0.196373850868233	0.0190188378823345
0.196629213483146	0.0191034398751983
0.196884576098059	0.0191880441968114
0.197139938712972	0.0192726506345507
0.197395301327886	0.0193572589551823
0.197650663942799	0.0194418689192652
0.197906026557712	0.0195264803125035
0.198161389172625	0.0196110929362191
0.198416751787538	0.0196957065588188
0.198672114402452	0.0197803209499467
0.198927477017365	0.0198649358829836
0.199182839632278	0.0199495511205089
0.199438202247191	0.0200341664529827
0.199693564862104	0.0201187816770384
0.199948927477017	0.0202033965653046
0.200204290091931	0.0202880108900653
0.200459652706844	0.0203726244348314
0.200715015321757	0.0204572369824180
0.200970377936670	0.0205418482775376
0.201225740551583	0.0206264580946657
0.201481103166496	0.0207110662633303
0.201736465781410	0.0207956725438621
0.201991828396323	0.0208802766866774
0.202247191011236	0.0209648784875606
0.202502553626149	0.0210494777384450
0.202757916241062	0.0211340741940338
0.203013278855975	0.0212186676222839
0.203268641470889	0.0213032578104443
0.203524004085802	0.0213878445505602
0.203779366700715	0.0214724276280818
0.204034729315628	0.0215570068007150
0.204290091930541	0.0216415818562842
0.204545454545455	0.0217261525738892
0.204800817160368	0.0218107187333738
0.205056179775281	0.0218952801201621
0.205311542390194	0.0219798364752532
0.205566905005107	0.0220643875883820
0.205822267620020	0.0221489332789407
0.206077630234934	0.0222334732959456
0.206332992849847	0.0223180073985404
0.206588355464760	0.0224025353995339
0.206843718079673	0.0224870570774783
0.207099080694586	0.0225715721759672
0.207354443309500	0.0226560804817173
0.207609805924413	0.0227405817968514
0.207865168539326	0.0228250758939785
0.208120531154239	0.0229095625318418
0.208375893769152	0.0229940414822894
0.208631256384065	0.0230785125375528
0.208886618998979	0.0231629754877127
0.209141981613892	0.0232474301224283
0.209397344228805	0.0233318762085315
0.209652706843718	0.0234163134823277
0.209908069458631	0.0235007417078262
0.210163432073544	0.0235851607091218
0.210418794688458	0.0236695702911300
0.210674157303371	0.0237539702030996
0.210929519918284	0.0238383602326587
0.211184882533197	0.0239227401591142
0.211440245148110	0.0240071097278310
0.211695607763023	0.0240914687226495
0.211950970377937	0.0241758169420700
0.212206332992850	0.0242601541730635
0.212461695607763	0.0243444801706872
0.212717058222676	0.0244287947081816
0.212972420837589	0.0245130975851563
0.213227783452503	0.0245973885797189
0.213483146067416	0.0246816674786191
0.213738508682329	0.0247659340686760
0.213993871297242	0.0248501881051490
0.214249233912155	0.0249344293525639
0.214504596527068	0.0250186576019138
0.214759959141982	0.0251028726527420
0.215015321756895	0.0251870742879120
0.215270684371808	0.0252712622599575
0.215526046986721	0.0253554363387648
0.215781409601634	0.0254395963064333
0.216036772216548	0.0255237419549090
0.216292134831461	0.0256078730829741
0.216547497446374	0.0256919894500045
0.216802860061287	0.0257760908130960
0.217058222676200	0.0258601769729885
0.217313585291113	0.0259442477287876
0.217568947906027	0.0260283028380988
0.217824310520940	0.0261123420596770
0.218079673135853	0.0261963651789786
0.218335035750766	0.0262803719748106
0.218590398365679	0.0263643622438071
0.218845760980592	0.0264483357643021
0.219101123595506	0.0265322923029052
0.219356486210419	0.0266162316610194
0.219611848825332	0.0267001536241688
0.219867211440245	0.0267840579562974
0.220122574055158	0.0268679444048923
0.220377936670072	0.0269518127635128
0.220633299284985	0.0270356628309739
0.220888661899898	0.0271194943661965
0.221144024514811	0.0272033071656979
0.221399387129724	0.0272871010223960
0.221654749744637	0.0273708756911232
0.221910112359551	0.0274546309426428
0.222165474974464	0.0275383665787447
0.222420837589377	0.0276220823839172
0.222676200204290	0.0277057781339373
0.222931562819203	0.0277894535978154
0.223186925434116	0.0278731085517803
0.223442288049030	0.0279567427947129
0.223697650663943	0.0280403560996945
0.223953013278856	0.0281239482430800
0.224208375893769	0.0282075190048339
0.224463738508682	0.0282910681652273
0.224719101123595	0.0283745954940275
0.224974463738509	0.0284581007676971
0.225229826353422	0.0285415837858574
0.225485188968335	0.0286250443155981
0.225740551583248	0.0287084821430213
0.225995914198161	0.0287918970519712
0.226251276813075	0.0288752888069577
0.226506639427988	0.0289586572209598
0.226762002042901	0.0290420020680797
0.227017364657814	0.0291253230977846
0.227272727272727	0.0292086201010203
0.227528089887640	0.0292918928706758
0.227783452502554	0.0293751412058360
0.228038815117467	0.0294583648591490
0.228294177732380	0.0295415635938414
0.228549540347293	0.0296247372142926
0.228804902962206	0.0297078855035425
0.229060265577120	0.0297910082355507
0.229315628192033	0.0298741051812450
0.229570990806946	0.0299571761265889
0.229826353421859	0.0300402208467116
0.230081716036772	0.0301232391310066
0.230337078651685	0.0302062307591002
0.230592441266599	0.0302891955236213
0.230847803881512	0.0303721332451441
0.231103166496425	0.0304550436681809
0.231358529111338	0.0305379265436002
0.231613891726251	0.0306207816890981
0.231869254341164	0.0307036088804248
0.232124616956078	0.0307864078739277
0.232379979570991	0.0308691784779427
0.232635342185904	0.0309519204632834
0.232890704800817	0.0310346335995424
0.233146067415730	0.0311173176918393
0.233401430030644	0.0311999725016652
0.233656792645557	0.0312825978134097
0.233912155260470	0.0313651934357028
0.234167517875383	0.0314477591390981
0.234422880490296	0.0315302946943653
0.234678243105209	0.0316127998911764
0.234933605720123	0.0316952745117606
0.235188968335036	0.0317777183231458
0.235444330949949	0.0318601311256106
0.235699693564862	0.0319425127166552
0.235955056179775	0.0320248628588488
0.236210418794689	0.0321071813214814
0.236465781409602	0.0321894679025351
0.236721144024515	0.0322717223917770
0.236976506639428	0.0323539445561229
0.237231869254341	0.0324361341893084
0.237487231869254	0.0325182910738592
0.237742594484168	0.0326004149817740
0.237997957099081	0.0326825056940809
0.238253319713994	0.0327645630185533
0.238508682328907	0.0328465867578299
0.238764044943820	0.0329285766617322
0.239019407558733	0.0330105325111979
0.239274770173647	0.0330924540989549
0.239530132788560	0.0331743412035224
0.239785495403473	0.0332561936230514
0.240040858018386	0.0333380111358349
0.240296220633299	0.0334197934980544
0.240551583248212	0.0335015405013446
0.240806945863126	0.0335832519539729
0.241062308478039	0.0336649276316613
0.241317671092952	0.0337465673116207
0.241573033707865	0.0338281707824717
0.241828396322778	0.0339097378330672
0.242083758937692	0.0339912682456730
0.242339121552605	0.0340727617955772
0.242594484167518	0.0341542182600787
0.242849846782431	0.0342356374347398
0.243105209397344	0.0343170191253524
0.243360572012257	0.0343983631192946
0.243615934627171	0.0344796691950542
0.243871297242084	0.0345609371193192
0.244126659856997	0.0346421666739709
0.244382022471910	0.0347233576630111
0.244637385086823	0.0348045098799635
0.244892747701737	0.0348856230992624
0.245148110316650	0.0349666970920915
0.245403472931563	0.0350477316567159
0.245658835546476	0.0351287265915664
0.245914198161389	0.0352096816731867
0.246169560776302	0.0352905966823116
0.246424923391216	0.0353714714195563
0.246680286006129	0.0354523056672765
0.246935648621042	0.0355330991986274
0.247191011235955	0.0356138518128108
0.247446373850868	0.0356945632926368
0.247701736465781	0.0357752334089786
0.247957099080695	0.0358558619602098
0.248212461695608	0.0359364487399141
0.248467824310521	0.0360169935349066
0.248723186925434	0.0360974961203117
0.248978549540347	0.0361779562782316
0.249233912155260	0.0362583738135604
0.249489274770174	0.0363387484990222
0.249744637385087	0.0364190801183829
0.250000000000000	0.0364993684666022
0.250255362614913	0.0365796133401197
0.250510725229826	0.0366598145360230
0.250766087844740	0.0367399718264083
0.251021450459653	0.0368200849988676
0.251276813074566	0.0369001538450249
0.251532175689479	0.0369801781677929
0.251787538304392	0.0370601577586718
0.252042900919305	0.0371400923797732
0.252298263534219	0.0372199818212986
0.252553626149132	0.0372998258933932
0.252808988764045	0.0373796243829036
0.253064351378958	0.0374593770481186
0.253319713993871	0.0375390836895413
0.253575076608785	0.0376187441277090
0.253830439223698	0.0376983581395344
0.254085801838611	0.0377779254966396
0.254341164453524	0.0378574459900504
0.254596527068437	0.0379369194220886
0.254851889683350	0.0380163455845267
0.255107252298264	0.0380957242494315
0.255362614913177	0.0381750552053383
0.255617977528090	0.0382543382588415
0.255873340143003	0.0383335732063445
0.256128702757916	0.0384127598346728
0.256384065372829	0.0384918979220747
0.256639427987743	0.0385709872594286
0.256894790602656	0.0386500276405393
0.257150153217569	0.0387290188629710
0.257405515832482	0.0388079607227570
0.257660878447395	0.0388868529966694
0.257916241062309	0.0389656954830023
0.258171603677222	0.0390444879700476
0.258426966292135	0.0391232302343262
0.258682328907048	0.0392019220792944
0.258937691521961	0.0392805632901843
0.259193054136874	0.0393591536473107
0.259448416751788	0.0394376929669769
0.259703779366701	0.0395161810527008
0.259959141981614	0.0395946176755427
0.260214504596527	0.0396730026199674
0.260469867211440	0.0397513356946819
0.260725229826353	0.0398296166999148
0.260980592441267	0.0399078454198948
0.261235955056180	0.0399860216437325
0.261491317671093	0.0400641451602257
0.261746680286006	0.0401422157751247
0.262002042900919	0.0402202332919481
0.262257405515833	0.0402981974766452
0.262512768130746	0.0403761081152443
0.262768130745659	0.0404539650304249
0.263023493360572	0.0405317680160974
0.263278855975485	0.0406095168605835
0.263534218590398	0.0406872113660488
0.263789581205312	0.0407648513034215
0.264044943820225	0.0408424364780504
0.264300306435138	0.0409199666991142
0.264555669050051	0.0409974417332137
0.264811031664964	0.0410748613831584
0.265066394279877	0.0411522254568396
0.265321756894791	0.0412295337428812
0.265577119509704	0.0413067860378894
0.265832482124617	0.0413839821360827
0.266087844739530	0.0414611218153621
0.266343207354443	0.0415382048640292
0.266598569969357	0.0416152311045003
0.266853932584270	0.0416922003381928
0.267109295199183	0.0417691123362727
0.267364657814096	0.0418459668980698
0.267620020429009	0.0419227638276403
0.267875383043922	0.0419995029258757
0.268130745658836	0.0420761839933507
0.268386108273749	0.0421528068165235
0.268641470888662	0.0422293711916100
0.268896833503575	0.0423058769115415
0.269152196118488	0.0423823237778605
0.269407558733401	0.0424587115908873
0.269662921348315	0.0425350401473521
0.269918283963228	0.0426113092576612
0.270173646578141	0.0426875187116965
0.270429009193054	0.0427636682978250
0.270684371807967	0.0428397578174927
0.270939734422881	0.0429157870664401
0.271195097037794	0.0429917558510195
0.271450459652707	0.0430676639665074
0.271705822267620	0.0431435112055472
0.271961184882533	0.0432192973828304
0.272216547497446	0.0432950222929703
0.272471910112360	0.0433706857266429
0.272727272727273	0.0434462874849050
0.272982635342186	0.0435218273713874
0.273237997957099	0.0435973051890934
0.273493360572012	0.0436727207268482
0.273748723186925	0.0437480737864831
0.274004085801839	0.0438233641769924
0.274259448416752	0.0438985917007438
0.274514811031665	0.0439737561470309
0.274770173646578	0.0440488573043929
0.275025536261491	0.0441238949852997
0.275280898876405	0.0441988689962873
0.275536261491318	0.0442737791370067
0.275791624106231	0.0443486252134819
0.276046986721144	0.0444234070199181
0.276302349336057	0.0444981243515175
0.276557711950970	0.0445727770148295
0.276813074565884	0.0446473648067723
0.277068437180797	0.0447218875320482
0.277323799795710	0.0447963450002954
0.277579162410623	0.0448707369985574
0.277834525025536	0.0449450633251851
0.278089887640449	0.0450193238036364
0.278345250255363	0.0450935182408758
0.278600612870276	0.0451676464309356
0.278855975485189	0.0452417081770327
0.279111338100102	0.0453157032785143
0.279366700715015	0.0453896315400682
0.279622063329929	0.0454634927720658
0.279877425944842	0.0455372867720648
0.280132788559755	0.0456110133381845
0.280388151174668	0.0456846722793463
0.280643513789581	0.0457582634083211
0.280898876404494	0.0458317865258589
0.281154239019408	0.0459052414362080
0.281409601634321	0.0459786279572036
0.281664964249234	0.0460519458772677
0.281920326864147	0.0461251949931076
0.282175689479060	0.0461983751258925
0.282431052093973	0.0462714860837620
0.282686414708887	0.0463445276748241
0.282941777323800	0.0464174997013072
0.283197139938713	0.0464904019637121
0.283452502553626	0.0465632342683418
0.283707865168539	0.0466359964243860
0.283963227783453	0.0467086882394625
0.284218590398366	0.0467813095229993
0.284473953013279	0.0468538600898176
0.284729315628192	0.0469263397439486
0.284984678243105	0.0469987482793239
0.285240040858018	0.0470710855114249
0.285495403472932	0.0471433512606353
0.285750766087845	0.0472155453139366
0.286006128702758	0.0472876674780503
0.286261491317671	0.0473597175760989
0.286516853932584	0.0474316954081681
0.286772216547497	0.0475036007874345
0.287027579162411	0.0475754335265539
0.287282941777324	0.0476471934287233
0.287538304392237	0.0477188803085233
0.287793667007150	0.0477904939772807
0.288049029622063	0.0478620342412190
0.288304392236977	0.0479335009218687
0.288559754851890	0.0480048938332344
0.288815117466803	0.0480762127675654
0.289070480081716	0.0481474575303851
0.289325842696629	0.0482186279430837
0.289581205311542	0.0482897238159725
0.289836567926456	0.0483607449554196
0.290091930541369	0.0484316911787380
0.290347293156282	0.0485025623003832
0.290602655771195	0.0485733581502511
0.290858018386108	0.0486440785340886
0.291113381001021	0.0487147232301182
0.291368743615935	0.0487852920601920
0.291624106230848	0.0488557848476786
0.291879468845761	0.0489262014067129
0.292134831460674	0.0489965415633260
0.292390194075587	0.0490668051325788
0.292645556690501	0.0491369919123685
0.292900919305414	0.0492071017091071
0.293156281920327	0.0492771343560333
0.293411644535240	0.0493470896670910
0.293667007150153	0.0494169674378785
0.293922369765066	0.0494867674948409
0.294177732379980	0.0495564896598679
0.294433094994893	0.0496261337396948
0.294688457609806	0.0496956995579829
0.294943820224719	0.0497651869293194
0.295199182839632	0.0498345956712412
0.295454545454545	0.0499039256060900
0.295709908069459	0.0499731765389246
0.295965270684372	0.0500423482797977
0.296220633299285	0.0501114406491558
0.296475995914198	0.0501804534682770
0.296731358529111	0.0502493865619333
0.296986721144025	0.0503182397496036
0.297242083758938	0.0503870128392107
0.297497446373851	0.0504557056478364
0.297752808988764	0.0505243179959441
0.298008171603677	0.0505928496965528
0.298263534218590	0.0506613005747621
0.298518896833504	0.0507296704632223
0.298774259448417	0.0507979591759515
0.299029622063330	0.0508661665143082
0.299284984678243	0.0509342922937195
0.299540347293156	0.0510023363387407
0.299795709908070	0.0510702984722839
0.300051072522983	0.0511381785142113
0.300306435137896	0.0512059762834571
0.300561797752809	0.0512736916041086
0.300817160367722	0.0513413243076058
0.301072522982635	0.0514088742158039
0.301327885597549	0.0514763411386319
0.301583248212462	0.0515437248953600
0.301838610827375	0.0516110253095365
0.302093973442288	0.0516782422126990
0.302349336057201	0.0517453754321001
0.302604698672114	0.0518124247752619
0.302860061287028	0.0518793900588313
0.303115423901941	0.0519462711252168
0.303370786516854	0.0520130678050120
0.303626149131767	0.0520797799065045
0.303881511746680	0.0521464072479738
0.304136874361594	0.0522129496542338
0.304392236976507	0.0522794069569628
0.304647599591420	0.0523457789860453
0.304902962206333	0.0524120655602590
0.305158324821246	0.0524782665017045
0.305413687436159	0.0525443816408164
0.305669050051073	0.0526104108071064
0.305924412665986	0.0526763538265714
0.306179775280899	0.0527422105246696
0.306435137895812	0.0528079807284435
0.306690500510725	0.0528736642695487
0.306945863125638	0.0529392609725267
0.307201225740552	0.0530047706645669
0.307456588355465	0.0530701931689369
0.307711950970378	0.0531355283058753
0.307967313585291	0.0532007759062927
0.308222676200204	0.0532659357978697
0.308478038815118	0.0533310078148263
0.308733401430031	0.0533959917965789
0.308988764044944	0.0534608875606573
0.309244126659857	0.0535256949242354
0.309499489274770	0.0535904137302120
0.309754851889683	0.0536550438084329
0.310010214504597	0.0537195849824275
0.310265577119510	0.0537840370873487
0.310520939734423	0.0538483999498827
0.310776302349336	0.0539126733954796
0.311031664964249	0.0539768572580032
0.311287027579162	0.0540409513733216
0.311542390194076	0.0541049555698783
0.311797752808989	0.0541688696811227
0.312053115423902	0.0542326935405187
0.312308478038815	0.0542964269803625
0.312563840653728	0.0543600698378252
0.312819203268642	0.0544236219442030
0.313074565883555	0.0544870831314865
0.313329928498468	0.0545504532287479
0.313585291113381	0.0546137320683222
0.313840653728294	0.0546769194897457
0.314096016343207	0.0547400153246576
0.314351378958121	0.0548030194090017
0.314606741573034	0.0548659315787942
0.314862104187947	0.0549287516692978
0.315117466802860	0.0549914795204900
0.315372829417773	0.0550541149634139
0.315628192032686	0.0551166578316786
0.315883554647600	0.0551791079606550
0.316138917262513	0.0552414651830170
0.316394279877426	0.0553037293418975
0.316649642492339	0.0553659002820871
0.316905005107252	0.0554279778326697
0.317160367722166	0.0554899618285836
0.317415730337079	0.0555518521132354
0.317671092951992	0.0556136485249048
0.317926455566905	0.0556753508983127
0.318181818181818	0.0557369590694427
0.318437180796731	0.0557984728839295
0.318692543411645	0.0558598921827665
0.318947906026558	0.0559212168034986
0.319203268641471	0.0559824465850823
0.319458631256384	0.0560435813629301
0.319713993871297	0.0561046209858331
0.319969356486210	0.0561655653099486
0.320224719101124	0.0562264141600466
0.320480081716037	0.0562871673616545
0.320735444330950	0.0563478247574060
0.320990806945863	0.0564083861938988
0.321246169560776	0.0564688515252123
0.321501532175690	0.0565292205879524
0.321756894790603	0.0565894932225422
0.322012257405516	0.0566496692789560
0.322267620020429	0.0567097486075805
0.322522982635342	0.0567697310446410
0.322778345250255	0.0568296164186508
0.323033707865169	0.0568894045826909
0.323289070480082	0.0569490953826737
0.323544433094995	0.0570086886549963
0.323799795709908	0.0570681842439095
0.324055158324821	0.0571275819988314
0.324310520939734	0.0571868817684489
0.324565883554648	0.0572460833985422
0.324821246169561	0.0573051867399387
0.325076608784474	0.0573641916374377
0.325331971399387	0.0574230979333107
0.325587334014300	0.0574819054701866
0.325842696629214	0.0575406140989253
0.326098059244127	0.0575992236702353
0.326353421859040	0.0576577340241920
0.326608784473953	0.0577161450127481
0.326864147088866	0.0577744564881399
0.327119509703779	0.0578326683002913
0.327374872318693	0.0578907802987347
0.327630234933606	0.0579487923323522
0.327885597548519	0.0580067042473597
0.328140960163432	0.0580645158859192
0.328396322778345	0.0581222271008882
0.328651685393258	0.0581798377465799
0.328907048008172	0.0582373476759200
0.329162410623085	0.0582947567460119
0.329417773237998	0.0583520648084237
0.329673135852911	0.0584092717067737
0.329928498467824	0.0584663772938846
0.330183861082737	0.0585233814229931
0.330439223697651	0.0585802839502606
0.330694586312564	0.0586370847285770
0.330949948927477	0.0586937836023854
0.331205311542390	0.0587503804304535
0.331460674157303	0.0588068750697553
0.331716036772217	0.0588632673761426
0.331971399387130	0.0589195572014619
0.332226762002043	0.0589757443962183
0.332482124616956	0.0590318288180207
0.332737487231869	0.0590878103210150
0.332992849846782	0.0591436887599857
0.333248212461696	0.0591994639974326
0.333503575076609	0.0592551358909058
0.333758937691522	0.0593107042862103
0.334014300306435	0.0593661690362247
0.334269662921348	0.0594215300035242
0.334525025536262	0.0594767870503349
0.334780388151175	0.0595319400270298
0.335035750766088	0.0595869887905019
0.335291113381001	0.0596419332061901
0.335546475995914	0.0596967731323368
0.335801838610827	0.0597515084243630
0.336057201225741	0.0598061389359702
0.336312563840654	0.0598606645293630
0.336567926455567	0.0599150850602318
0.336823289070480	0.0599694003881256
0.337078651685393	0.0600236103817151
0.337334014300306	0.0600777148937178
0.337589376915220	0.0601317137831172
0.337844739530133	0.0601856069178623
0.338100102145046	0.0602393941628526
0.338355464759959	0.0602930753787318
0.338610827374872	0.0603466504207694
0.338866189989786	0.0604001191528665
0.339121552604699	0.0604534814413474
0.339376915219612	0.0605067371507899
0.339632277834525	0.0605598861461786
0.339887640449438	0.0606129282842072
0.340143003064351	0.0606658634302801
0.340398365679265	0.0607186914485300
0.340653728294178	0.0607714121978114
0.340909090909091	0.0608240255506669
0.341164453524004	0.0608765313748449
0.341419816138917	0.0609289295309794
0.341675178753830	0.0609812198851074
0.341930541368744	0.0610334023066782
0.342185903983657	0.0610854766622533
0.342441266598570	0.0611374428118567
0.342696629213483	0.0611893006190977
0.342951991828396	0.0612410499563076
0.343207354443310	0.0612926906951471
0.343462717058223	0.0613442227037901
0.343718079673136	0.0613956458469353
0.343973442288049	0.0614469599954236
0.344228804902962	0.0614981650237856
0.344484167517875	0.0615492607984510
0.344739530132789	0.0616002471881423
0.344994892747702	0.0616511240590657
0.345250255362615	0.0617018912825272
0.345505617977528	0.0617525487363417
0.345760980592441	0.0618030962816481
0.346016343207354	0.0618535337865736
0.346271705822268	0.0619038611304354
0.346527068437181	0.0619540781840009
0.346782431052094	0.0620041848128302
0.347037793667007	0.0620541808900975
0.347293156281920	0.0621040662920274
0.347548518896834	0.0621538408956753
0.347803881511747	0.0622035045733151
0.348059244126660	0.0622530571906277
0.348314606741573	0.0623024986243608
0.348569969356486	0.0623518287472940
0.348825331971399	0.0624010474466175
0.349080694586313	0.0624501545923497
0.349336057201226	0.0624991500369762
0.349591419816139	0.0625480336736810
0.349846782431052	0.0625968053857134
0.350102145045965	0.0626454650345769
0.350357507660879	0.0626940124991580
0.350612870275792	0.0627424476625686
0.350868232890705	0.0627907703975877
0.351123595505618	0.0628389805855140
0.351378958120531	0.0628870781060531
0.351634320735444	0.0629350628304495
0.351889683350358	0.0629829346435547
0.352145045965271	0.0630306934254386
0.352400408580184	0.0630783390428692
0.352655771195097	0.0631258713739076
0.352911133810010	0.0631732903064589
0.353166496424923	0.0632205957202516
0.353421859039837	0.0632677874904869
0.353677221654750	0.0633148655044175
0.353932584269663	0.0633618296419301
0.354187946884576	0.0634086797822757
0.354443309499489	0.0634554158121688
0.354698672114403	0.0635020376043204
0.354954034729316	0.0635485450386257
0.355209397344229	0.0635949380038236
0.355464759959142	0.0636412163831932
0.355720122574055	0.0636873800547861
0.355975485188968	0.0637334289110421
0.356230847803882	0.0637793628378649
0.356486210418795	0.0638251817041201
0.356741573033708	0.0638708853966328
0.356996935648621	0.0639164738027804
0.357252298263534	0.0639619468090373
0.357507660878447	0.0640073043034803
0.357763023493361	0.0640525461670331
0.358018386108274	0.0640976722869520
0.358273748723187	0.0641426825578376
0.358529111338100	0.0641875768624871
0.358784473953013	0.0642323550788731
0.359039836567926	0.0642770170980945
0.359295199182840	0.0643215628080124
0.359550561797753	0.0643659920941662
0.359805924412666	0.0644103048497722
0.360061287027579	0.0644545009592420
0.360316649642492	0.0644985803079573
0.360572012257406	0.0645425427881934
0.360827374872319	0.0645863882839420
0.361082737487232	0.0646301166861663
0.361338100102145	0.0646737278925625
0.361593462717058	0.0647172217856261
0.361848825331971	0.0647605982460083
0.362104187946885	0.0648038571722283
0.362359550561798	0.0648469984663576
0.362614913176711	0.0648900220217158
0.362870275791624	0.0649329277166251
0.363125638406537	0.0649757154377938
0.363381001021451	0.0650183850833327
0.363636363636364	0.0650609365444561
0.363891726251277	0.0651033697186333
0.364147088866190	0.0651456845024242
0.364402451481103	0.0651878807914226
0.364657814096016	0.0652299584802564
0.364913176710930	0.0652719174563538
0.365168539325843	0.0653137576120282
0.365423901940756	0.0653554788415592
0.365679264555669	0.0653970810401100
0.365934627170582	0.0654385641065182
0.366189989785495	0.0654799279344065
0.366445352400409	0.0655211724236036
0.366700715015322	0.0655622974733401
0.366956077630235	0.0656033029732189
0.367211440245148	0.0656441888159857
0.367466802860061	0.0656849548955970
0.367722165474974	0.0657256011177652
0.367977528089888	0.0657661273831590
0.368232890704801	0.0658065335927790
0.368488253319714	0.0658468196437104
0.368743615934627	0.0658869854201243
0.368998978549540	0.0659270308271825
0.369254341164454	0.0659669557640103
0.369509703779367	0.0660067601289544
0.369765066394280	0.0660464438278859
0.370020429009193	0.0660860067580445
0.370275791624106	0.0661254488176426
0.370531154239019	0.0661647699080389
0.370786516853933	0.0662039699366704
0.371041879468846	0.0662430488087084
0.371297242083759	0.0662820064170553
0.371552604698672	0.0663208426599877
0.371807967313585	0.0663595574438463
0.372063329928499	0.0663981506675934
0.372318692543412	0.0664366222340630
0.372574055158325	0.0664749720493210
0.372829417773238	0.0665132000183012
0.373084780388151	0.0665513060461063
0.373340143003064	0.0665892900310342
0.373595505617978	0.0666271518769825
0.373850868232891	0.0666648914918627
0.374106230847804	0.0667025087741601
0.374361593462717	0.0667400036275603
0.374616956077630	0.0667773759624825
0.374872318692543	0.0668146256895131
0.375127681307457	0.0668517527121160
0.375383043922370	0.0668887569342304
0.375638406537283	0.0669256382658313
0.375893769152196	0.0669623966115924
0.376149131767109	0.0669990318813238
0.376404494382022	0.0670355439837990
0.376659856996936	0.0670719328236198
0.376915219611849	0.0671081983096937
0.377170582226762	0.0671443403536265
0.377425944841675	0.0671803588660392
0.377681307456588	0.0672162537524273
0.377936670071502	0.0672520249232326
0.378192032686415	0.0672876722914670
0.378447395301328	0.0673231957661506
0.378702757916241	0.0673585952543575
0.378958120531154	0.0673938706645527
0.379213483146067	0.0674290219124693
0.379468845760981	0.0674640489118000
0.379724208375894	0.0674989515727852
0.379979570990807	0.0675337298044289
0.380234933605720	0.0675683835220803
0.380490296220633	0.0676029126426683
0.380745658835547	0.0676373170692383
0.381001021450460	0.0676715967156256
0.381256384065373	0.0677057515032538
0.381511746680286	0.0677397813489979
0.381767109295199	0.0677736861663296
0.382022471910112	0.0678074658643591
0.382277834525026	0.0678411203714343
0.382533197139939	0.0678746496040584
0.382788559754852	0.0679080534602096
0.383043922369765	0.0679413318597816
0.383299284984678	0.0679744847253778
0.383554647599591	0.0680075119711654
0.383810010214505	0.0680404135160356
0.384065372829418	0.0680731892790916
0.384320735444331	0.0681058391848407
0.384576098059244	0.0681383631459748
0.384831460674157	0.0681707610672459
0.385086823289071	0.0682030328750064
0.385342185903984	0.0682351784892113
0.385597548518897	0.0682671978287244
0.385852911133810	0.0682990908140193
0.386108273748723	0.0683308573648038
0.386363636363636	0.0683624974047414
0.386618998978550	0.0683940108522455
0.386874361593463	0.0684253976284835
0.387129724208376	0.0684566576542713
0.387385086823289	0.0684877908525703
0.387640449438202	0.0685187971466291
0.387895812053115	0.0685496764543334
0.388151174668029	0.0685804286988161
0.388406537282942	0.0686110538067528
0.388661899897855	0.0686415516994097
0.388917262512768	0.0686719223083615
0.389172625127681	0.0687021655610040
0.389427987742594	0.0687322813736744
0.389683350357508	0.0687622696692053
0.389938712972421	0.0687921303743242
0.390194075587334	0.0688218634165090
0.390449438202247	0.0688514687200848
0.390704800817160	0.0688809462131255
0.390960163432074	0.0689102958240660
0.391215526046987	0.0689395174779710
0.391470888661900	0.0689686111015600
0.391726251276813	0.0689975766235713
0.391981613891726	0.0690264139739118
0.392236976506639	0.0690551230758624
0.392492339121553	0.0690837038563053
0.392747701736466	0.0691121562470598
0.393003064351379	0.0691404801814142
0.393258426966292	0.0691686755903331
0.393513789581205	0.0691967424041916
0.393769152196119	0.0692246805601143
0.394024514811032	0.0692524899857060
0.394279877425945	0.0692801706042315
0.394535240040858	0.0693077223505382
0.394790602655771	0.0693351451625517
0.395045965270684	0.0693624389756352
0.395301327885598	0.0693896037166161
0.395556690500511	0.0694166393139662
0.395812053115424	0.0694435457080981
0.396067415730337	0.0694703228292397
0.396322778345250	0.0694969706102970
0.396578140960163	0.0695234889835955
0.396833503575077	0.0695498778843930
0.397088866189990	0.0695761372608381
0.397344228804903	0.0696022670438926
0.397599591419816	0.0696282671576907
0.397854954034729	0.0696541375393353
0.398110316649642	0.0696798781381813
0.398365679264556	0.0697054888907801
0.398621041879469	0.0697309697245362
0.398876404494382	0.0697563205802882
0.399131767109295	0.0697815413973275
0.399387129724208	0.0698066321138602
0.399642492339122	0.0698315926812390
0.399897854954035	0.0698564230278814
0.400153217568948	0.0698811230836470
0.400408580183861	0.0699056928009318
0.400663942798774	0.0699301321048148
0.400919305413688	0.0699544409420779
0.401174668028601	0.0699786192705873
0.401430030643514	0.0700026670218741
0.401685393258427	0.0700265841322711
0.401940755873340	0.0700503705440568
0.402196118488253	0.0700740262012290
0.402451481103167	0.0700975510402440
0.402706843718080	0.0701209450101863
0.402962206332993	0.0701442080637373
0.403217568947906	0.0701673401321236
0.403472931562819	0.0701903411610340
0.403728294177732	0.0702132111058628
0.403983656792646	0.0702359499050306
0.404239019407559	0.0702585575018735
0.404494382022472	0.0702810338453037
0.404749744637385	0.0703033788772574
0.405005107252298	0.0703255925474998
0.405260469867211	0.0703476747954531
0.405515832482125	0.0703696255619886
0.405771195097038	0.0703914448069754
0.406026557711951	0.0704131324814152
0.406281920326864	0.0704346885320634
0.406537282941777	0.0704561128956332
0.406792645556691	0.0704774055186686
0.407048008171604	0.0704985663740205
0.407303370786517	0.0705195954089307
0.407558733401430	0.0705404925570409
0.407814096016343	0.0705612577747862
0.408069458631256	0.0705818910189603
0.408324821246170	0.0706023922329543
0.408580183861083	0.0706227613646294
0.408835546475996	0.0706429983767836
0.409090909090909	0.0706631032099243
0.409346271705822	0.0706830758082250
0.409601634320736	0.0707029161517076
0.409856996935649	0.0707226241852256
0.410112359550562	0.0707421998353493
0.410367722165475	0.0707616430719226
0.410623084780388	0.0707809538563673
0.410878447395301	0.0708001321348429
0.411133810010215	0.0708191778659283
0.411389172625128	0.0708380910067230
0.411644535240041	0.0708568715084411
0.411899897854954	0.0708755193269223
0.412155260469867	0.0708940344308624
0.412410623084780	0.0709124167614045
0.412665985699694	0.0709306662687398
0.412921348314607	0.0709487829238191
0.413176710929520	0.0709667666710124
0.413432073544433	0.0709846174749004
0.413687436159346	0.0710023353020048
0.413942798774259	0.0710199201027943
0.414198161389173	0.0710373718331734
0.414453524004086	0.0710546904502517
0.414708886618999	0.0710718759202778
0.414964249233912	0.0710889282031339
0.415219611848825	0.0711058472570386
0.415474974463739	0.0711226330433244
0.415730337078652	0.0711392855166404
0.415985699693565	0.0711558046431967
0.416241062308478	0.0711721903863326
0.416496424923391	0.0711884427012246
0.416751787538304	0.0712045615580529
0.417007150153218	0.0712205469199148
0.417262512768131	0.0712363987493117
0.417517875383044	0.0712521170141576
0.417773237997957	0.0712677016589504
0.418028600612870	0.0712831526517348
0.418283963227784	0.0712984699798795
0.418539325842697	0.0713136535996171
0.418794688457610	0.0713287034743026
0.419050051072523	0.0713436195664248
0.419305413687436	0.0713584018373204
0.419560776302349	0.0713730502642376
0.419816138917263	0.0713875648069467
0.420071501532176	0.0714019454270429
0.420326864147089	0.0714161921008401
0.420582226762002	0.0714303047915243
0.420837589376915	0.0714442834644087
0.421092951991828	0.0714581280963268
0.421348314606742	0.0714718386508810
0.421603677221655	0.0714854150959033
0.421859039836568	0.0714988574049255
0.422114402451481	0.0715121655481522
0.422369765066394	0.0715253394989841
0.422625127681307	0.0715383792195733
0.422880490296221	0.0715512846807130
0.423135852911134	0.0715640558574288
0.423391215526047	0.0715766927232986
0.423646578140960	0.0715891952499932
0.423901940755873	0.0716015634034750
0.424157303370787	0.0716137971636477
0.424412665985700	0.0716258964972370
0.424668028600613	0.0716378613649618
0.424923391215526	0.0716496917518920
0.425178753830439	0.0716613876416544
0.425434116445352	0.0716729490060319
0.425689479060266	0.0716843758121445
0.425944841675179	0.0716956680379049
0.426200204290092	0.0717068256626331
0.426455566905005	0.0717178486544576
0.426710929519918	0.0717287369917746
0.426966292134831	0.0717394906535998
0.427221654749745	0.0717501096149281
0.427477017364658	0.0717605938546757
0.427732379979571	0.0717709433496735
0.427987742594484	0.0717811580777472
0.428243105209397	0.0717912380245716
0.428498467824311	0.0718011831861596
0.428753830439224	0.0718109935242313
0.429009193054137	0.0718206689872239
0.429264555669050	0.0718302095738012
0.429519918283963	0.0718396152725207
0.429775280898876	0.0718488860725991
0.430030643513790	0.0718580219652848
0.430286006128703	0.0718670229006012
0.430541368743616	0.0718758888568108
0.430796731358529	0.0718846198364641
0.431052093973442	0.0718932158197232
0.431307456588356	0.0719016767748466
0.431562819203269	0.0719100026823593
0.431818181818182	0.0719181935410776
0.432073544433095	0.0719262493403389
0.432328907048008	0.0719341700556419
0.432584269662921	0.0719419556609737
0.432839632277835	0.0719496061507594
0.433094994892748	0.0719571215192590
0.433350357507661	0.0719645017486626
0.433605720122574	0.0719717468250661
0.433861082737487	0.0719788567359611
0.434116445352400	0.0719858314647858
0.434371807967314	0.0719926709984416
0.434627170582227	0.0719993753274686
0.434882533197140	0.0720059444321332
0.435137895812053	0.0720123783058608
0.435393258426966	0.0720186769400152
0.435648621041879	0.0720248403158299
0.435903983656793	0.0720308684376162
0.436159346271706	0.0720367612967995
0.436414708886619	0.0720425188760941
0.436670071501532	0.0720481411700673
0.436925434116445	0.0720536281660463
0.437180796731359	0.0720589798624613
0.437436159346272	0.0720641962457736
0.437691521961185	0.0720692773013175
0.437946884576098	0.0720742230248286
0.438202247191011	0.0720790334096225
0.438457609805924	0.0720837084504416
0.438712972420838	0.0720882481416315
0.438968335035751	0.0720926524777729
0.439223697650664	0.0720969214560558
0.439479060265577	0.0721010550685171
0.439734422880490	0.0721050533035994
0.439989785495404	0.0721089161639345
0.440245148110317	0.0721126436476948
0.440500510725230	0.0721162357418828
0.440755873340143	0.0721196924433602
0.441011235955056	0.0721230137537498
0.441266598569969	0.0721261996679006
0.441521961184883	0.0721292501843363
0.441777323799796	0.0721321653045160
0.442032686414709	0.0721349450260770
0.442288049029622	0.0721375893485617
0.442543411644535	0.0721400982732993
0.442798774259448	0.0721424717945799
0.443054136874362	0.0721447099085706
0.443309499489275	0.0721468126214669
0.443564862104188	0.0721487799342653
0.443820224719101	0.0721506118449279
0.444075587334014	0.0721523083540952
0.444330949948928	0.0721538694604953
0.444586312563841	0.0721552951671247
0.444841675178754	0.0721565854841716
0.445097037793667	0.0721577404140602
0.445352400408580	0.0721587599496092
0.445607763023493	0.0721596441021354
0.445863125638407	0.0721603928731849
0.446118488253320	0.0721610062569958
0.446373850868233	0.0721614842685635
0.446629213483146	0.0721618269236162
0.446884576098059	0.0721620342240899
0.447139938712972	0.0721621061661736
0.447395301327886	0.0721620427597826
0.447650663942799	0.0721618440144491
0.447906026557712	0.0721615099328226
0.448161389172625	0.0721610405188079
0.448416751787538	0.0721604357850920
0.448672114402452	0.0721596957413889
0.448927477017365	0.0721588203868994
0.449182839632278	0.0721578097236200
0.449438202247191	0.0721566637672136
0.449693564862104	0.0721553825384474
0.449948927477017	0.0721539660380944
0.450204290091931	0.0721524142704468
0.450459652706844	0.0721507272487431
0.450715015321757	0.0721489049825547
0.450970377936670	0.0721469474871189
0.451225740551583	0.0721448547701285
0.451481103166497	0.0721426268420101
0.451736465781410	0.0721402637153953
0.451991828396323	0.0721377654016525
0.452247191011236	0.0721351319187829
0.452502553626149	0.0721323632777311
0.452757916241062	0.0721294594806093
0.453013278855976	0.0721264205371908
0.453268641470889	0.0721232464770568
0.453524004085802	0.0721199373169940
0.453779366700715	0.0721164930611558
0.454034729315628	0.0721129137219669
0.454290091930541	0.0721091993127298
0.454545454545455	0.0721053498555864
0.454800817160368	0.0721013653695300
0.455056179775281	0.0720972458663227
0.455311542390194	0.0720929913604831
0.455566905005107	0.0720886018716934
0.455822267620021	0.0720840774150507
0.456077630234934	0.0720794180072463
0.456332992849847	0.0720746236673517
0.456588355464760	0.0720696944054538
0.456843718079673	0.0720646302518438
0.457099080694586	0.0720594312326217
0.457354443309500	0.0720540973550552
0.457609805924413	0.0720486286386143
0.457865168539326	0.0720430251007318
0.458120531154239	0.0720372867625680
0.458375893769152	0.0720314136522035
0.458631256384065	0.0720254057840728
0.458886618998979	0.0720192631728931
0.459141981613892	0.0720129858436027
0.459397344228805	0.0720065738117380
0.459652706843718	0.0720000271016313
0.459908069458631	0.0719933457526156
0.460163432073544	0.0719865297823695
0.460418794688458	0.0719795791965185
0.460674157303371	0.0719724940222941
0.460929519918284	0.0719652742913597
0.461184882533197	0.0719579200234062
0.461440245148110	0.0719504312522762
0.461695607763024	0.0719428080008994
0.461950970377937	0.0719350502865718
0.462206332992850	0.0719271581440263
0.462461695607763	0.0719191315931061
0.462717058222676	0.0719109706463472
0.462972420837589	0.0719026753367668
0.463227783452503	0.0718942457013859
0.463483146067416	0.0718856817620001
0.463738508682329	0.0718769835494882
0.463993871297242	0.0718681510952468
0.464249233912155	0.0718591844226653
0.464504596527068	0.0718500835599513
0.464759959141982	0.0718408485310828
0.465015321756895	0.0718314793589075
0.465270684371808	0.0718219760778075
0.465526046986721	0.0718123387266257
0.465781409601634	0.0718025673241621
0.466036772216548	0.0717926618994825
0.466292134831461	0.0717826224912623
0.466547497446374	0.0717724491374486
0.466802860061287	0.0717621418566066
0.467058222676200	0.0717517006666692
0.467313585291113	0.0717411256286075
0.467568947906027	0.0717304167675784
0.467824310520940	0.0717195740913634
0.468079673135853	0.0717085976435102
0.468335035750766	0.0716974874688313
0.468590398365679	0.0716862435977370
0.468845760980592	0.0716748660625773
0.469101123595506	0.0716633548855422
0.469356486210419	0.0716517100946371
0.469611848825332	0.0716399317498172
0.469867211440245	0.0716280198942471
0.470122574055158	0.0716159745480997
0.470377936670072	0.0716037957403431
0.470633299284985	0.0715914835093568
0.470888661899898	0.0715790378869751
0.471144024514811	0.0715664589127686
0.471399387129724	0.0715537466368376
0.471654749744637	0.0715409010904102
0.471910112359551	0.0715279223110481
0.472165474974464	0.0715148103428903
0.472420837589377	0.0715015652147306
0.472676200204290	0.0714881869660827
0.472931562819203	0.0714746756384712
0.473186925434117	0.0714610312650125
0.473442288049030	0.0714472538851709
0.473697650663943	0.0714333435428994
0.473953013278856	0.0714193002800609
0.474208375893769	0.0714051241371635
0.474463738508682	0.0713908151547462
0.474719101123596	0.0713763733720130
0.474974463738509	0.0713617988265653
0.475229826353422	0.0713470915598296
0.475485188968335	0.0713322516193142
0.475740551583248	0.0713172790495365
0.475995914198161	0.0713021738919554
0.476251276813075	0.0712869361904697
0.476506639427988	0.0712715659868041
0.476762002042901	0.0712560633226346
0.477017364657814	0.0712404282459711
0.477272727272727	0.0712246608041386
0.477528089887641	0.0712087610418374
0.477783452502554	0.0711927290011368
0.478038815117467	0.0711765647217390
0.478294177732380	0.0711602682548315
0.478549540347293	0.0711438396479818
0.478804902962206	0.0711272789383940
0.479060265577120	0.0711105861740554
0.479315628192033	0.0710937614048801
0.479570990806946	0.0710768046805341
0.479826353421859	0.0710597160489234
0.480081716036772	0.0710424955565790
0.480337078651685	0.0710251432545261
0.480592441266599	0.0710076591901277
0.480847803881512	0.0709900434075976
0.481103166496425	0.0709722959562542
0.481358529111338	0.0709544168925835
0.481613891726251	0.0709364062600579
0.481869254341164	0.0709182641049103
0.482124616956078	0.0708999904923529
0.482379979570991	0.0708815854709371
0.482635342185904	0.0708630490809386
0.482890704800817	0.0708443813792937
0.483146067415730	0.0708255824217233
0.483401430030644	0.0708066522557234
0.483656792645557	0.0707875909360652
0.483912155260470	0.0707683985163821
0.484167517875383	0.0707490750484346
0.484422880490296	0.0707296205849202
0.484678243105209	0.0707100351783059
0.484933605720123	0.0706903188860675
0.485188968335036	0.0706704717605021
0.485444330949949	0.0706504938579788
0.485699693564862	0.0706303852357235
0.485955056179775	0.0706101459408438
0.486210418794688	0.0705897760303735
0.486465781409602	0.0705692755686230
0.486721144024515	0.0705486446096801
0.486976506639428	0.0705278832095544
0.487231869254341	0.0705069914249243
0.487487231869254	0.0704859693035087
0.487742594484168	0.0704648168990589
0.487997957099081	0.0704435342791408
0.488253319713994	0.0704221215067601
0.488508682328907	0.0704005786377348
0.488764044943820	0.0703789057281361
0.489019407558733	0.0703571028356584
0.489274770173647	0.0703351700168804
0.489530132788560	0.0703131073359523
0.489785495403473	0.0702909148574192
0.490040858018386	0.0702685926373132
0.490296220633299	0.0702461407395408
0.490551583248212	0.0702235592223998
0.490806945863126	0.0702008481437430
0.491062308478039	0.0701780075659558
0.491317671092952	0.0701550375515220
0.491573033707865	0.0701319381650640
0.491828396322778	0.0701087094630886
0.492083758937692	0.0700853515073746
0.492339121552605	0.0700618643683602
0.492594484167518	0.0700382481093181
0.492849846782431	0.0700145027853841
0.493105209397344	0.0699906284584468
0.493360572012257	0.0699666251942264
0.493615934627171	0.0699424930561740
0.493871297242084	0.0699182321118232
0.494126659856997	0.0698938424237579
0.494382022471910	0.0698693240578613
0.494637385086823	0.0698446770862063
0.494892747701737	0.0698199015738711
0.495148110316650	0.0697949975790594
0.495403472931563	0.0697699651663962
0.495658835546476	0.0697448044076817
0.495914198161389	0.0697195153722331
0.496169560776302	0.0696940981259869
0.496424923391216	0.0696685527352867
0.496680286006129	0.0696428792652374
0.496935648621042	0.0696170777902731
0.497191011235955	0.0695911483847475
0.497446373850868	0.0695650911063396
0.497701736465781	0.0695389060266447
0.497957099080695	0.0695125932175785
0.498212461695608	0.0694861527385071
0.498467824310521	0.0694595846601238
0.498723186925434	0.0694328890514730
0.498978549540347	0.0694060659846709
0.499233912155261	0.0693791155440836
0.499489274770174	0.0693520377984349
0.499744637385087	0.0693248328091732
0.500000000000000	0.0692975006514774
0.500255362614913	0.0692700414024837
0.500510725229826	0.0692424551352627
0.500766087844740	0.0692147419142929
0.501021450459653	0.0691869018117904
0.501276813074566	0.0691589349118698
0.501532175689479	0.0691308412809391
0.501787538304392	0.0691026209908616
0.502042900919306	0.0690742741215422
0.502298263534219	0.0690458007410106
0.502553626149132	0.0690172009263050
0.502808988764045	0.0689884747518875
0.503064351378958	0.0689596222923420
0.503319713993871	0.0689306436276969
0.503575076608784	0.0689015388301750
0.503830439223698	0.0688723079748641
0.504085801838611	0.0688429511330965
0.504341164453524	0.0688134683828842
0.504596527068437	0.0687838598053340
0.504851889683350	0.0687541254732604
0.505107252298264	0.0687242654680563
0.505362614913177	0.0686942798701362
0.505617977528090	0.0686641687597382
0.505873340143003	0.0686339322137796
0.506128702757916	0.0686035703063961
0.506384065372829	0.0685730831214466
0.506639427987743	0.0685424707379744
0.506894790602656	0.0685117332300403
0.507150153217569	0.0684808706768333
0.507405515832482	0.0684498831638287
0.507660878447395	0.0684187707738559
0.507916241062309	0.0683875335842092
0.508171603677222	0.0683561716735846
0.508426966292135	0.0683246851242696
0.508682328907048	0.0682930740223386
0.508937691521961	0.0682613384458676
0.509193054136874	0.0682294784764704
0.509448416751788	0.0681974942038445
0.509703779366701	0.0681653857103234
0.509959141981614	0.0681331530785039
0.510214504596527	0.0681007963881810
0.510469867211440	0.0680683157261564
0.510725229826353	0.0680357111847736
0.510980592441267	0.0680029828386552
0.511235955056180	0.0679701307640807
0.511491317671093	0.0679371550518109
0.511746680286006	0.0679040557922519
0.512002042900919	0.0678708330698827
0.512257405515833	0.0678374869705237
0.512512768130746	0.0678040175788410
0.512768130745659	0.0677704249794662
0.513023493360572	0.0677367092628793
0.513278855975485	0.0677028705173286
0.513534218590398	0.0676689088312224
0.513789581205312	0.0676348242924278
0.514044943820225	0.0676006169924728
0.514300306435138	0.0675662870161427
0.514555669050051	0.0675318344486996
0.514811031664964	0.0674972593890581
0.515066394279877	0.0674625619242605
0.515321756894791	0.0674277421382823
0.515577119509704	0.0673928001225730
0.515832482124617	0.0673577359692451
0.516087844739530	0.0673225497733528
0.516343207354443	0.0672872416278674
0.516598569969357	0.0672518116157003
0.516853932584270	0.0672162598251207
0.517109295199183	0.0671805863514907
0.517364657814096	0.0671447912888136
0.517620020429009	0.0671088747331326
0.517875383043922	0.0670728367724113
0.518130745658836	0.0670366774985707
0.518386108273749	0.0670003970085044
0.518641470888662	0.0669639953952444
0.518896833503575	0.0669274727521644
0.519152196118488	0.0668908291721399
0.519407558733401	0.0668540647530209
0.519662921348315	0.0668171795876067
0.519918283963228	0.0667801737673810
0.520173646578141	0.0667430473950281
0.520429009193054	0.0667058005687010
0.520684371807967	0.0666684333819189
0.520939734422881	0.0666309459298328
0.521195097037794	0.0665933382980639
0.521450459652707	0.0665556105887406
0.521705822267620	0.0665177629136299
0.521961184882533	0.0664797953657861
0.522216547497446	0.0664417080371973
0.522471910112360	0.0664035010225449
0.522727272727273	0.0663651744276029
0.522982635342186	0.0663267283591070
0.523237997957099	0.0662881629097133
0.523493360572012	0.0662494781730742
0.523748723186925	0.0662106742511553
0.524004085801839	0.0661717512475795
0.524259448416752	0.0661327092586015
0.524514811031665	0.0660935483871462
0.524770173646578	0.0660542687380940
0.525025536261491	0.0660148704072827
0.525280898876405	0.0659753534981179
0.525536261491318	0.0659357181160381
0.525791624106231	0.0658959643611020
0.526046986721144	0.0658560923361641
0.526302349336057	0.0658161021421154
0.526557711950970	0.0657759938774129
0.526813074565884	0.0657357676456141
0.527068437180797	0.0656954235613362
0.527323799795710	0.0656549617365331
0.527579162410623	0.0656143822663245
0.527834525025536	0.0655736852534152
0.528089887640450	0.0655328708037778
0.528345250255363	0.0654919390162237
0.528600612870276	0.0654508900040608
0.528855975485189	0.0654097238814306
0.529111338100102	0.0653684407422734
0.529366700715015	0.0653270406865260
0.529622063329928	0.0652855238311587
0.529877425944842	0.0652438902903569
0.530132788559755	0.0652021401619784
0.530388151174668	0.0651602735454745
0.530643513789581	0.0651182905562001
0.530898876404494	0.0650761913023360
0.531154239019408	0.0650339758907036
0.531409601634321	0.0649916444344487
0.531664964249234	0.0649491970442923
0.531920326864147	0.0649066338283511
0.532175689479060	0.0648639548932276
0.532431052093974	0.0648211603563069
0.532686414708887	0.0647782503250358
0.532941777323800	0.0647352249033714
0.533197139938713	0.0646920842101419
0.533452502553626	0.0646488283537170
0.533707865168539	0.0646054574421451
0.533963227783453	0.0645619715922494
0.534218590398366	0.0645183709162650
0.534473953013279	0.0644746555188483
0.534729315628192	0.0644308255165526
0.534984678243105	0.0643868810283230
0.535240040858019	0.0643428221624492
0.535495403472932	0.0642986490286098
0.535750766087845	0.0642543617414865
0.536006128702758	0.0642099604221121
0.536261491317671	0.0641654451811747
0.536516853932584	0.0641208161277781
0.536772216547497	0.0640760733744850
0.537027579162411	0.0640312170422765
0.537282941777324	0.0639862472552674
0.537538304392237	0.0639411641223525
0.537793667007150	0.0638959677592474
0.538049029622063	0.0638506582810517
0.538304392236977	0.0638052357982456
0.538559754851890	0.0637597004313170
0.538815117466803	0.0637140523011357
0.539070480081716	0.0636682915275244
0.539325842696629	0.0636224182296777
0.539581205311542	0.0635764325213990
0.539836567926456	0.0635303345218241
0.540091930541369	0.0634841243496658
0.540347293156282	0.0634378021193877
0.540602655771195	0.0633913679524744
0.540858018386108	0.0633448219643292
0.541113381001022	0.0632981642747268
0.541368743615935	0.0632513950157011
0.541624106230848	0.0632045143010501
0.541879468845761	0.0631575222337207
0.542134831460674	0.0631104189467700
0.542390194075587	0.0630632045749738
0.542645556690501	0.0630158792275160
0.542900919305414	0.0629684430272042
0.543156281920327	0.0629208960968202
0.543411644535240	0.0628732385518526
0.543667007150153	0.0628254705175825
0.543922369765066	0.0627775921177894
0.544177732379980	0.0627296034727139
0.544433094994893	0.0626815047072742
0.544688457609806	0.0626332959472415
0.544943820224719	0.0625849773152902
0.545199182839632	0.0625365489347567
0.545454545454546	0.0624880109306060
0.545709908069459	0.0624393634267134
0.545965270684372	0.0623906065463687
0.546220633299285	0.0623417404115744
0.546475995914198	0.0622927651492553
0.546731358529111	0.0622436808971181
0.546986721144025	0.0621944877780158
0.547242083758938	0.0621451859114121
0.547497446373851	0.0620957754318218
0.547752808988764	0.0620462564637051
0.548008171603677	0.0619966291264470
0.548263534218590	0.0619468935505325
0.548518896833504	0.0618970498701037
0.548774259448417	0.0618470982112645
0.549029622063330	0.0617970386900796
0.549284984678243	0.0617468714383364
0.549540347293156	0.0616965965911969
0.549795709908070	0.0616462142731380
0.550051072522983	0.0615957246114453
0.550306435137896	0.0615451277419479
0.550561797752809	0.0614944237938854
0.550817160367722	0.0614436128966514
0.551072522982635	0.0613926951900840
0.551327885597549	0.0613416708046841
0.551583248212462	0.0612905398680832
0.551838610827375	0.0612393025108760
0.552093973442288	0.0611879588668722
0.552349336057201	0.0611365090699522
0.552604698672115	0.0610849532481467
0.552860061287028	0.0610332915223733
0.553115423901941	0.0609815240379285
0.553370786516854	0.0609296509436875
0.553626149131767	0.0608776723577941
0.553881511746680	0.0608255884137756
0.554136874361593	0.0607733992529969
0.554392236976507	0.0607211050032533
0.554647599591420	0.0606687057966228
0.554902962206333	0.0606162017679069
0.555158324821246	0.0605635930535810
0.555413687436159	0.0605108797930062
0.555669050051073	0.0604580621235762
0.555924412665986	0.0604051401774451
0.556179775280899	0.0603521140912693
0.556435137895812	0.0602989840053507
0.556690500510725	0.0602457500521771
0.556945863125638	0.0601924123660380
0.557201225740552	0.0601389710864318
0.557456588355465	0.0600854263515975
0.557711950970378	0.0600317783015081
0.557967313585291	0.0599780270769743
0.558222676200204	0.0599241728172904
0.558478038815118	0.0598702156627018
0.558733401430031	0.0598161557495339
0.558988764044944	0.0597619932121723
0.559244126659857	0.0597077281973016
0.559499489274770	0.0596533608442432
0.559754851889683	0.0595988912864738
0.560010214504597	0.0595443196744454
0.560265577119510	0.0594896461508215
0.560520939734423	0.0594348708501653
0.560776302349336	0.0593799939111296
0.561031664964249	0.0593250154833863
0.561287027579162	0.0592699357100584
0.561542390194076	0.0592147547214509
0.561797752808989	0.0591594726647332
0.562053115423902	0.0591040896905924
0.562308478038815	0.0590486059401614
0.562563840653728	0.0589930215539031
0.562819203268642	0.0589373366769552
0.563074565883555	0.0588815514538755
0.563329928498468	0.0588256660266219
0.563585291113381	0.0587696805389733
0.563840653728294	0.0587135951420392
0.564096016343207	0.0586574099837302
0.564351378958121	0.0586011252099784
0.564606741573034	0.0585447409665489
0.564862104187947	0.0584882573990216
0.565117466802860	0.0584316746566642
0.565372829417773	0.0583749928830275
0.565628192032686	0.0583182122291054
0.565883554647600	0.0582613328413091
0.566138917262513	0.0582043548628654
0.566394279877426	0.0581472784500489
0.566649642492339	0.0580901037471017
0.566905005107252	0.0580328308998683
0.567160367722166	0.0579754600643423
0.567415730337079	0.0579179913839021
0.567671092951992	0.0578604250077703
0.567926455566905	0.0578027610926694
0.568181818181818	0.0577449997864149
0.568437180796731	0.0576871412355339
0.568692543411645	0.0576291855905327
0.568947906026558	0.0575711330044533
0.569203268641471	0.0575129836249058
0.569458631256384	0.0574547376057019
0.569713993871297	0.0573963951025805
0.569969356486211	0.0573379562639742
0.570224719101124	0.0572794212483911
0.570480081716037	0.0572207902097497
0.570735444330950	0.0571620632945663
0.570990806945863	0.0571032406598475
0.571246169560776	0.0570443224631647
0.571501532175689	0.0569853088547526
0.571756894790603	0.0569261999886305
0.572012257405516	0.0568669960180803
0.572267620020429	0.0568076970968586
0.572522982635342	0.0567483033822576
0.572778345250255	0.0566888150207701
0.573033707865169	0.0566292321723637
0.573289070480082	0.0565695550008834
0.573544433094995	0.0565097836498720
0.573799795709908	0.0564499182762903
0.574055158324821	0.0563899590408490
0.574310520939734	0.0563299060987949
0.574565883554648	0.0562697596080208
0.574821246169561	0.0562095197256068
0.575076608784474	0.0561491866074971
0.575331971399387	0.0560887604137310
0.575587334014300	0.0560282413063760
0.575842696629214	0.0559676294358338
0.576098059244127	0.0559069249621089
0.576353421859040	0.0558461280474908
0.576608784473953	0.0557852388477509
0.576864147088866	0.0557242575250543
0.577119509703780	0.0556631842418135
0.577374872318693	0.0556020191576754
0.577630234933606	0.0555407624264141
0.577885597548519	0.0554794142102937
0.578140960163432	0.0554179746777666
0.578396322778345	0.0553564439840194
0.578651685393258	0.0552948222864763
0.578907048008172	0.0552331097500474
0.579162410623085	0.0551713065309236
0.579417773237998	0.0551094127878955
0.579673135852911	0.0550474287013491
0.579928498467824	0.0549853544372443
0.580183861082738	0.0549231901381899
0.580439223697651	0.0548609359665431
0.580694586312564	0.0547985920897005
0.580949948927477	0.0547361586706678
0.581205311542390	0.0546736358700884
0.581460674157303	0.0546110238489592
0.581716036772217	0.0545483227777198
0.581971399387130	0.0544855328204037
0.582226762002043	0.0544226541391075
0.582482124616956	0.0543596868954283
0.582737487231869	0.0542966312574689
0.582992849846783	0.0542334873964680
0.583248212461696	0.0541702554733914
0.583503575076609	0.0541069356473517
0.583758937691522	0.0540435280832799
0.584014300306435	0.0539800329518111
0.584269662921348	0.0539164504208331
0.584525025536262	0.0538527806550360
0.584780388151175	0.0537890238185549
0.585035750766088	0.0537251800792919
0.585291113381001	0.0536612496057140
0.585546475995914	0.0535972325627679
0.585801838610827	0.0535331291220803
0.586057201225741	0.0534689394502523
0.586312563840654	0.0534046636996333
0.586567926455567	0.0533403020419438
0.586823289070480	0.0532758546572822
0.587078651685393	0.0532113217076556
0.587334014300306	0.0531467033584728
0.587589376915220	0.0530819997833617
0.587844739530133	0.0530172111500763
0.588100102145046	0.0529523376254957
0.588355464759959	0.0528873793803742
0.588610827374872	0.0528223365866785
0.588866189989786	0.0527572094162881
0.589121552604699	0.0526919980413774
0.589376915219612	0.0526267026309220
0.589632277834525	0.0525613233487596
0.589887640449438	0.0524958603672173
0.590143003064351	0.0524303138576597
0.590398365679265	0.0523646839910898
0.590653728294178	0.0522989709395539
0.590909090909091	0.0522331748793180
0.591164453524004	0.0521672959881113
0.591419816138917	0.0521013344320010
0.591675178753831	0.0520352903829061
0.591930541368744	0.0519691640153383
0.592185903983657	0.0519029554962260
0.592441266598570	0.0518366649949815
0.592696629213483	0.0517702926933316
0.592951991828396	0.0517038387691151
0.593207354443310	0.0516373033895331
0.593462717058223	0.0515706867269311
0.593718079673136	0.0515039889558558
0.593973442288049	0.0514372102483817
0.594228804902962	0.0513703507809674
0.594484167517875	0.0513034107297885
0.594739530132789	0.0512363902684739
0.594994892747702	0.0511692895690926
0.595250255362615	0.0511021088096459
0.595505617977528	0.0510348481720885
0.595760980592441	0.0509675078235028
0.596016343207355	0.0509000879370320
0.596271705822268	0.0508325886936370
0.596527068437181	0.0507650102698208
0.596782431052094	0.0506973528428892
0.597037793667007	0.0506296165881491
0.597293156281920	0.0505618016830165
0.597548518896834	0.0504939083048821
0.597803881511747	0.0504259366318205
0.598059244126660	0.0503578868380973
0.598314606741573	0.0502897590983418
0.598569969356486	0.0502215535941276
0.598825331971399	0.0501532705010879
0.599080694586313	0.0500849099936289
0.599336057201226	0.0500164722522959
0.599591419816139	0.0499479574573136
0.599846782431052	0.0498793657877719
0.600102145045965	0.0498106974206352
0.600357507660879	0.0497419525386408
0.600612870275792	0.0496731313205783
0.600868232890705	0.0496042339404013
0.601123595505618	0.0495352605802055
0.601378958120531	0.0494662114184964
0.601634320735444	0.0493970866389327
0.601889683350358	0.0493278864252526
0.602145045965271	0.0492586109553262
0.602400408580184	0.0491892604101074
0.602655771195097	0.0491198349704325
0.602911133810010	0.0490503348175146
0.603166496424924	0.0489807601315613
0.603421859039837	0.0489111110956228
0.603677221654750	0.0488413878935061
0.603932584269663	0.0487715907067591
0.604187946884576	0.0487017197165796
0.604443309499489	0.0486317751002053
0.604698672114402	0.0485617570413356
0.604954034729316	0.0484916657299248
0.605209397344229	0.0484215013482420
0.605464759959142	0.0483512640798297
0.605720122574055	0.0482809541078962
0.605975485188968	0.0482105716090639
0.606230847803882	0.0481401167693989
0.606486210418795	0.0480695897757285
0.606741573033708	0.0479989908120535
0.606996935648621	0.0479283200649139
0.607252298263534	0.0478575777181404
0.607507660878447	0.0477867639603125
0.607763023493361	0.0477158789748794
0.608018386108274	0.0476449229398278
0.608273748723187	0.0475738960405733
0.608529111338100	0.0475027984662701
0.608784473953013	0.0474316304028191
0.609039836567927	0.0473603920320721
0.609295199182840	0.0472890835415633
0.609550561797753	0.0472177051213391
0.609805924412666	0.0471462569497201
0.610061287027579	0.0470747392106039
0.610316649642492	0.0470031520972532
0.610572012257406	0.0469314957937202
0.610827374872319	0.0468597704858522
0.611082737487232	0.0467879763589699
0.611338100102145	0.0467161136000831
0.611593462717058	0.0466441824024801
0.611848825331971	0.0465721829527541
0.612104187946885	0.0465001154378236
0.612359550561798	0.0464279800463114
0.612614913176711	0.0463557769617835
0.612870275791624	0.0462835063708303
0.613125638406537	0.0462111684670844
0.613381001021451	0.0461387634423363
0.613636363636364	0.0460662914819283
0.613891726251277	0.0459937527712533
0.614147088866190	0.0459211475033865
0.614402451481103	0.0458484758712707
0.614657814096016	0.0457757380628195
0.614913176710930	0.0457029342612819
0.615168539325843	0.0456300646568578
0.615423901940756	0.0455571294473477
0.615679264555669	0.0454841288223563
0.615934627170582	0.0454110629726734
0.616189989785495	0.0453379320887267
0.616445352400409	0.0452647363578498
0.616700715015322	0.0451914759719688
0.616956077630235	0.0451181511218909
0.617211440245148	0.0450447619982365
0.617466802860061	0.0449713087945107
0.617722165474975	0.0448977917015935
0.617977528089888	0.0448242109090439
0.618232890704801	0.0447505666106496
0.618488253319714	0.0446768589990527
0.618743615934627	0.0446030882636495
0.618998978549540	0.0445292545943818
0.619254341164453	0.0444553581856104
0.619509703779367	0.0443813992310141
0.619765066394280	0.0443073779209307
0.620020429009193	0.0442332944494734
0.620275791624106	0.0441591490064915
0.620531154239020	0.0440849417828650
0.620786516853933	0.0440106729767459
0.621041879468846	0.0439363427783595
0.621297242083759	0.0438619513780484
0.621552604698672	0.0437874989758404
0.621807967313585	0.0437129857611628
0.622063329928498	0.0436384119210490
0.622318692543412	0.0435637776563068
0.622574055158325	0.0434890831614187
0.622829417773238	0.0434143286233847
0.623084780388151	0.0433395142374110
0.623340143003064	0.0432646401999700
0.623595505617978	0.0431897067001570
0.623850868232891	0.0431147139332106
0.624106230847804	0.0430396620979392
0.624361593462717	0.0429645513865129
0.624616956077630	0.0428893819920471
0.624872318692543	0.0428141541120109
0.625127681307457	0.0427388679398813
0.625383043922370	0.0426635236685298
0.625638406537283	0.0425881214947742
0.625893769152196	0.0425126616111287
0.626149131767109	0.0424371442158702
0.626404494382022	0.0423615695041915
0.626659856996936	0.0422859376680670
0.626915219611849	0.0422102489103487
0.627170582226762	0.0421345034289740
0.627425944841675	0.0420587014137378
0.627681307456589	0.0419828430577150
0.627936670071502	0.0419069285605986
0.628192032686415	0.0418309581209407
0.628447395301328	0.0417549319355451
0.628702757916241	0.0416788502018138
0.628958120531154	0.0416027131151302
0.629213483146067	0.0415265208733546
0.629468845760981	0.0414502736675497
0.629724208375894	0.0413739716942233
0.629979570990807	0.0412976151595267
0.630234933605720	0.0412212042559792
0.630490296220633	0.0411447391801513
0.630745658835547	0.0410682201338471
0.631001021450460	0.0409916473126324
0.631256384065373	0.0409150209123590
0.631511746680286	0.0408383411300788
0.631767109295199	0.0407616081662993
0.632022471910112	0.0406848222149630
0.632277834525026	0.0406079834734923
0.632533197139939	0.0405310921468285
0.632788559754852	0.0404541484312927
0.633043922369765	0.0403771525224877
0.633299284984678	0.0403001046180495
0.633554647599591	0.0402230049145203
0.633810010214505	0.0401458536130006
0.634065372829418	0.0400686509141681
0.634320735444331	0.0399913970123939
0.634576098059244	0.0399140921094603
0.634831460674157	0.0398367364090862
0.635086823289071	0.0397593301012843
0.635342185903984	0.0396818733842225
0.635597548518897	0.0396043664623562
0.635852911133810	0.0395268095280964
0.636108273748723	0.0394492027828584
0.636363636363636	0.0393715464328870
0.636618998978550	0.0392938406760914
0.636874361593463	0.0392160857096303
0.637129724208376	0.0391382817329459
0.637385086823289	0.0390604289490004
0.637640449438202	0.0389825275603110
0.637895812053116	0.0389045777617151
0.638151174668029	0.0388265797499408
0.638406537282942	0.0387485337310574
0.638661899897855	0.0386704399102188
0.638917262512768	0.0385922984883267
0.639172625127681	0.0385141096605974
0.639427987742595	0.0384358736322177
0.639683350357508	0.0383575906095576
0.639938712972421	0.0382792607840442
0.640194075587334	0.0382008843578493
0.640449438202247	0.0381224615396684
0.640704800817160	0.0380439925299810
0.640960163432074	0.0379654775231242
0.641215526046987	0.0378869167217810
0.641470888661900	0.0378083103352524
0.641726251276813	0.0377296585592534
0.641981613891726	0.0376509615959821
0.642236976506640	0.0375722196548449
0.642492339121553	0.0374934329338484
0.642747701736466	0.0374146016358190
0.643003064351379	0.0373357259652107
0.643258426966292	0.0372568061208829
0.643513789581205	0.0371778423074899
0.643769152196119	0.0370988347273391
0.644024514811032	0.0370197835815900
0.644279877425945	0.0369406890717017
0.644535240040858	0.0368615514029860
0.644790602655771	0.0367823707794615
0.645045965270685	0.0367031473963794
0.645301327885598	0.0366238814618218
0.645556690500511	0.0365445731847973
0.645812053115424	0.0364652227655769
0.646067415730337	0.0363858304077656
0.646322778345250	0.0363063963158566
0.646578140960163	0.0362269206918267
0.646833503575077	0.0361474037367608
0.647088866189990	0.0360678456581053
0.647344228804903	0.0359882466621728
0.647599591419816	0.0359086069503741
0.647854954034729	0.0358289267278791
0.648110316649643	0.0357492062004914
0.648365679264556	0.0356694455601282
0.648621041879469	0.0355896450176024
0.648876404494382	0.0355098047953730
0.649131767109295	0.0354299250910543
0.649387129724208	0.0353500061083470
0.649642492339122	0.0352700480506928
0.649897854954035	0.0351900511210079
0.650153217568948	0.0351100155277318
0.650408580183861	0.0350299414624407
0.650663942798774	0.0349498291323297
0.650919305413688	0.0348696787643841
0.651174668028601	0.0347894905622158
0.651430030643514	0.0347092647200145
0.651685393258427	0.0346290014469023
0.651940755873340	0.0345487009563912
0.652196118488253	0.0344683634511369
0.652451481103167	0.0343879891301798
0.652706843718080	0.0343075782008683
0.652962206332993	0.0342271308741441
0.653217568947906	0.0341466473569741
0.653472931562819	0.0340661278506760
0.653728294177732	0.0339855725623958
0.653983656792646	0.0339049817077469
0.654239019407559	0.0338243554887078
0.654494382022472	0.0337436941042751
0.654749744637385	0.0336629977673538
0.655005107252298	0.0335822666842960
0.655260469867211	0.0335015010613253
0.655515832482125	0.0334207011122474
0.655771195097038	0.0333398670450518
0.656026557711951	0.0332589990639191
0.656281920326864	0.0331780973728120
0.656537282941777	0.0330971621830117
0.656792645556691	0.0330161937138713
0.657048008171604	0.0329351921687203
0.657303370786517	0.0328541577387304
0.657558733401430	0.0327730906284082
0.657814096016343	0.0326919910543048
0.658069458631256	0.0326108592388456
0.658324821246170	0.0325296953903080
0.658580183861083	0.0324484997045291
0.658835546475996	0.0323672723931320
0.659090909090909	0.0322860136698463
0.659346271705822	0.0322047237377014
0.659601634320736	0.0321234028056040
0.659856996935649	0.0320420510877892
0.660112359550562	0.0319606687938165
0.660367722165475	0.0318792561331874
0.660623084780388	0.0317978133151695
0.660878447395301	0.0317163405380177
0.661133810010215	0.0316348380107558
0.661389172625128	0.0315533059471648
0.661644535240041	0.0314717445517677
0.661899897854954	0.0313901540356968
0.662155260469867	0.0313085346076710
0.662410623084780	0.0312268864772934
0.662665985699694	0.0311452098547855
0.662921348314607	0.0310635049504643
0.663176710929520	0.0309817719772655
0.663432073544433	0.0309000111443219
0.663687436159346	0.0308182226618077
0.663942798774259	0.0307364067361561
0.664198161389173	0.0306545635731667
0.664453524004086	0.0305726933903932
0.664708886618999	0.0304907963925945
0.664964249233912	0.0304088727857002
0.665219611848825	0.0303269227905541
0.665474974463739	0.0302449466101571
0.665730337078652	0.0301629444501929
0.665985699693565	0.0300809165341851
0.666241062308478	0.0299988630701362
0.666496424923391	0.0299167842590373
0.666751787538304	0.0298346803115312
0.667007150153218	0.0297525514392999
0.667262512768131	0.0296703978554321
0.667517875383044	0.0295882197696778
0.667773237997957	0.0295060173919468
0.668028600612870	0.0294237909325248
0.668283963227784	0.0293415405991635
0.668539325842697	0.0292592666088552
0.668794688457610	0.0291769691663680
0.669050051072523	0.0290946484802085
0.669305413687436	0.0290123047833351
0.669560776302349	0.0289299382787197
0.669816138917263	0.0288475491552713
0.670071501532176	0.0287651376289455
0.670326864147089	0.0286827039175254
0.670582226762002	0.0286002482356376
0.670837589376915	0.0285177707991574
0.671092951991828	0.0284352718186330
0.671348314606742	0.0283527515028063
0.671603677221655	0.0282702100609829
0.671859039836568	0.0281876477071783
0.672114402451481	0.0281050646472169
0.672369765066394	0.0280224610911956
0.672625127681307	0.0279398372563209
0.672880490296221	0.0278571933460367
0.673135852911134	0.0277745295711436
0.673391215526047	0.0276918461500166
0.673646578140960	0.0276091432837139
0.673901940755873	0.0275264211870014
0.674157303370787	0.0274436800947462
0.674412665985700	0.0273609202099789
0.674668028600613	0.0272781417282161
0.674923391215526	0.0271953448472954
0.675178753830439	0.0271125297961925
0.675434116445353	0.0270296968155600
0.675689479060266	0.0269468460883875
0.675944841675179	0.0268639778221104
0.676200204290092	0.0267810922401631
0.676455566905005	0.0266981895504611
0.676710929519918	0.0266152699690368
0.676966292134832	0.0265323337057873
0.677221654749745	0.0264493809692985
0.677477017364658	0.0263664119721664
0.677732379979571	0.0262834269306050
0.677987742594484	0.0262004260595488
0.678243105209397	0.0261174095638093
0.678498467824311	0.0260343776570429
0.678753830439224	0.0259513305610337
0.679009193054137	0.0258682684842555
0.679264555669050	0.0257851916385171
0.679519918283963	0.0257021002317722
0.679775280898876	0.0256189944729922
0.680030643513790	0.0255358745785635
0.680286006128703	0.0254527407627382
0.680541368743616	0.0253695932360670
0.680796731358529	0.0252864322057815
0.681052093973442	0.0252032578890117
0.681307456588356	0.0251200705079732
0.681562819203269	0.0250368702789841
0.681818181818182	0.0249536574110383
0.682073544433095	0.0248704321086469
0.682328907048008	0.0247871945832967
0.682584269662921	0.0247039450554955
0.682839632277835	0.0246206837292304
0.683094994892748	0.0245374108179544
0.683350357507661	0.0244541265520146
0.683605720122574	0.0243708311416270
0.683861082737487	0.0242875247989169
0.684116445352400	0.0242042077323611
0.684371807967314	0.0241208801545857
0.684627170582227	0.0240375422691693
0.684882533197140	0.0239541942867494
0.685137895812053	0.0238708364467169
0.685393258426966	0.0237874689635514
0.685648621041880	0.0237040920433193
0.685903983656793	0.0236207058876215
0.686159346271706	0.0235373106988235
0.686414708886619	0.0234539066987127
0.686670071501532	0.0233704941046534
0.686925434116445	0.0232870731350565
0.687180796731359	0.0232036439998889
0.687436159346272	0.0231202069095382
0.687691521961185	0.0230367620838962
0.687946884576098	0.0229533097374948
0.688202247191011	0.0228698500842845
0.688457609805925	0.0227863833184336
0.688712972420838	0.0227029096550385
0.688968335035751	0.0226194293349707
0.689223697650664	0.0225359425648887
0.689479060265577	0.0224524495480068
0.689734422880490	0.0223689504915929
0.689989785495404	0.0222854456187043
0.690245148110317	0.0222019351416400
0.690500510725230	0.0221184192706905
0.690755873340143	0.0220348982478488
0.691011235955056	0.0219513722758141
0.691266598569969	0.0218678415407853
0.691521961184883	0.0217843062697550
0.691777323799796	0.0217007666999911
0.692032686414709	0.0216172230331446
0.692288049029622	0.0215336754813528
0.692543411644535	0.0214501242640632
0.692798774259449	0.0213665695863434
0.693054136874362	0.0212830116632594
0.693309499489275	0.0211994507136734
0.693564862104188	0.0211158869528130
0.693820224719101	0.0210323205923520
0.694075587334014	0.0209487518433199
0.694330949948927	0.0208651809258519
0.694586312563841	0.0207816080548693
0.694841675178754	0.0206980334319815
0.695097037793667	0.0206144572881998
0.695352400408580	0.0205308798347762
0.695607763023494	0.0204473012361147
0.695863125638407	0.0203637217345759
0.696118488253320	0.0202801415963515
0.696373850868233	0.0201965610151977
0.696629213483146	0.0201129801897275
0.696884576098059	0.0200293993354324
0.697139938712972	0.0199458186509332
0.697395301327886	0.0198622383511600
0.697650663942799	0.0197786586837218
0.697906026557712	0.0196950798607516
0.698161389172625	0.0196115020666780
0.698416751787538	0.0195279255228323
0.698672114402452	0.0194443504630261
0.698927477017365	0.0193607770981598
0.699182839632278	0.0192772056248313
0.699438202247191	0.0191936362521690
0.699693564862104	0.0191100692192781
0.699948927477017	0.0190265047457460
0.700204290091931	0.0189429430312529
0.700459652706844	0.0188593842908761
0.700715015321757	0.0187758287390284
0.700970377936670	0.0186922765871010
0.701225740551583	0.0186087280505739
0.701481103166496	0.0185251833467466
0.701736465781410	0.0184416426883503
0.701991828396323	0.0183581062866345
0.702247191011236	0.0182745743642562
0.702502553626149	0.0181910471007045
0.702757916241062	0.0181075247078721
0.703013278855976	0.0180240074645998
0.703268641470889	0.0179404955662575
0.703524004085802	0.0178569892021640
0.703779366700715	0.0177734886144274
0.704034729315628	0.0176899940058375
0.704290091930541	0.0176065055612859
0.704545454545455	0.0175230235036080
0.704800817160368	0.0174395480580996
0.705056179775281	0.0173560794393792
0.705311542390194	0.0172726178667409
0.705566905005107	0.0171891635461681
0.705822267620021	0.0171057166778048
0.706077630234934	0.0170222774784182
0.706332992849847	0.0169388461824872
0.706588355464760	0.0168554230068787
0.706843718079673	0.0167720081500761
0.707099080694586	0.0166886018402329
0.707354443309500	0.0166052043138719
0.707609805924413	0.0165218157485717
0.707865168539326	0.0164384363336635
0.708120531154239	0.0163550662936917
0.708375893769152	0.0162717058542914
0.708631256384065	0.0161883552535087
0.708886618998979	0.0161050146922473
0.709141981613892	0.0160216843727700
0.709397344228805	0.0159383645112723
0.709652706843718	0.0158550553138029
0.709908069458631	0.0157717569916938
0.710163432073545	0.0156884697637772
0.710418794688458	0.0156051938586876
0.710674157303371	0.0155219294844727
0.710929519918284	0.0154386768408126
0.711184882533197	0.0153554361454820
0.711440245148110	0.0152722076128418
0.711695607763024	0.0151889914547338
0.711950970377937	0.0151057878846028
0.712206332992850	0.0150225971111834
0.712461695607763	0.0149394193517698
0.712717058222676	0.0148562548185738
0.712972420837590	0.0147731037166672
0.713227783452503	0.0146899662595944
0.713483146067416	0.0146068426615994
0.713738508682329	0.0145237331289984
0.713993871297242	0.0144406378700237
0.714249233912155	0.0143575571065304
0.714504596527068	0.0142744910603296
0.714759959141982	0.0141914399437348
0.715015321756895	0.0141084039656588
0.715270684371808	0.0140253833283659
0.715526046986721	0.0139423782063395
0.715781409601634	0.0138593888312648
0.716036772216548	0.0137764154647965
0.716292134831461	0.0136934582924705
0.716547497446374	0.0136105175190979
0.716802860061287	0.0135275933695878
0.717058222676200	0.0134446860473131
0.717313585291113	0.0133617957575254
0.717568947906027	0.0132789227059989
0.717824310520940	0.0131960671093565
0.718079673135853	0.0131132291746309
0.718335035750766	0.0130304091145591
0.718590398365679	0.0129476071623379
0.718845760980593	0.0128648235217481
0.719101123595506	0.0127820583772352
0.719356486210419	0.0126993119563507
0.719611848825332	0.0126165844961760
0.719867211440245	0.0125338761889274
0.720122574055158	0.0124511872277565
0.720377936670072	0.0123685178322817
0.720633299284985	0.0122858682195162
0.720888661899898	0.0122032385914758
0.721144024514811	0.0121206291557129
0.721399387129724	0.0120380401275686
0.721654749744637	0.0119554717298667
0.721910112359551	0.0118729241752873
0.722165474974464	0.0117903976575241
0.722420837589377	0.0117078923848277
0.722676200204290	0.0116254085658190
0.722931562819203	0.0115429464211020
0.723186925434116	0.0114605061556995
0.723442288049030	0.0113780879671289
0.723697650663943	0.0112956920867152
0.723953013278856	0.0112133187188731
0.724208375893769	0.0111309680671526
0.724463738508682	0.0110486403439778
0.724719101123596	0.0109663357551818
0.724974463738509	0.0108840545146367
0.725229826353422	0.0108017968261737
0.725485188968335	0.0107195628948806
0.725740551583248	0.0106373529434126
0.725995914198161	0.0105551671944342
0.726251276813075	0.0104730058448656
0.726506639427988	0.0103908690820825
0.726762002042901	0.0103087571178112
0.727017364657814	0.0102266701696008
0.727272727272727	0.0101446084434271
0.727528089887641	0.0100625721428075
0.727783452502554	0.00998056147910309
0.728038815117467	0.00989857666363585
0.728294177732380	0.00981661789997036
0.728549540347293	0.00973468540082565
0.728804902962206	0.00965277937373852
0.729060265577120	0.00957090002487960
0.729315628192033	0.00948904754356619
0.729570990806946	0.00940722214222272
0.729826353421859	0.00932542407782953
0.730081716036772	0.00924365354369637
0.730337078651685	0.00916191071544977
0.730592441266599	0.00908019581109889
0.730847803881512	0.00899850904134472
0.731103166496425	0.00891685061380874
0.731358529111338	0.00883522074367120
0.731613891726251	0.00875361963490307
0.731869254341165	0.00867204747505337
0.732124616956078	0.00859050449617041
0.732379979570991	0.00850899091851989
0.732635342185904	0.00842750690494307
0.732890704800817	0.00834605267039972
0.733146067415730	0.00826462844078408
0.733401430030644	0.00818323440746623
0.733656792645557	0.00810187078198680
0.733912155260470	0.00802053778057975
0.734167517875383	0.00793923560071981
0.734422880490296	0.00785796444302764
0.734678243105210	0.00777672452251166
0.734933605720123	0.00769551604679828
0.735188968335036	0.00761433923095278
0.735444330949949	0.00753319427793966
0.735699693564862	0.00745208136295469
0.735955056179775	0.00737100070709995
0.736210418794689	0.00728995254337720
0.736465781409602	0.00720893705819206
0.736721144024515	0.00712795444339704
0.736976506639428	0.00704700491227964
0.737231869254341	0.00696608867450538
0.737487231869254	0.00688520592445653
0.737742594484168	0.00680435687700991
0.737997957099081	0.00672354173939112
0.738253319713994	0.00664276070027941
0.738508682328907	0.00656201397589047
0.738764044943820	0.00648130176495099
0.739019407558733	0.00640062427372379
0.739274770173647	0.00631998172140123
0.739530132788560	0.00623937430129718
0.739785495403473	0.00615880221216520
0.740040858018386	0.00607826566052453
0.740296220633299	0.00599776484920197
0.740551583248213	0.00591729998117598
0.740806945863126	0.00583687125714480
0.741062308478039	0.00575647887656823
0.741317671092952	0.00567612304490126
0.741573033707865	0.00559580396922633
0.741828396322778	0.00551552185440882
0.742083758937692	0.00543527690314084
0.742339121552605	0.00535506933035346
0.742594484167518	0.00527489933320779
0.742849846782431	0.00519476708645955
0.743105209397344	0.00511467280492474
0.743360572012258	0.00503461670298562
0.743615934627171	0.00495459899049004
0.743871297242084	0.00487461986625769
0.744126659856997	0.00479467951875997
0.744382022471910	0.00471477816476411
0.744637385086823	0.00463491600224036
0.744892747701737	0.00455509321823363
0.745148110316650	0.00447531001451934
0.745403472931563	0.00439556660637743
0.745658835546476	0.00431586319712484
0.745914198161389	0.00423619998672408
0.746169560776302	0.00415657717981561
0.746424923391216	0.00407699496457673
0.746680286006129	0.00399745354471415
0.746935648621042	0.00391795312473996
0.747191011235955	0.00383849390116696
0.747446373850868	0.00375907608077764
0.747701736465781	0.00367969985781263
0.747957099080695	0.00360036542945478
0.748212461695608	0.00352107300716729
0.748467824310521	0.00344182278694041
0.748723186925434	0.00336261496343470
0.748978549540347	0.00328344973429965
0.749233912155261	0.00320432729556105
0.749489274770174	0.00312524784970386
0.749744637385087	0.00304621160081117
0.750000000000000	0.00296721875337381
0.750255362614913	0.00288826950316162
0.750510725229826	0.00280936404216459
0.750766087844740	0.00273050257178810
0.751021450459653	0.00265168529359099
0.751276813074566	0.00257291239735316
0.751532175689479	0.00249418408811969
0.751787538304392	0.00241550056492819
0.752042900919305	0.00233686201040539
0.752298263534219	0.00225826863526266
0.752553626149132	0.00217972064436852
0.752808988764045	0.00210121822043636
0.753064351378958	0.00202276156368463
0.753319713993871	0.00194435087201470
0.753575076608785	0.00186598634090678
0.753830439223698	0.00178766817300075
0.754085801838611	0.00170939656129260
0.754341164453524	0.00163117170713706
0.754596527068437	0.00155299381182383
0.754851889683350	0.00147486306913845
0.755107252298264	0.00139677966698432
0.755362614913177	0.00131874379623690
0.755617977528090	0.00124075565684732
0.755873340143003	0.00116281543798521
0.756128702757916	0.00108492333802977
0.756384065372829	0.00100707955593259
0.756639427987743	0.000929284285318586
0.756894790602656	0.000851537724961713
0.757150153217569	0.000773840066138517
0.757405515832482	0.000696191507897638
0.757660878447395	0.000618592246629648
0.757916241062309	0.000541042477321490
0.758171603677222	0.000463542400473576
0.758426966292135	0.000386092204613250
0.758682328907048	0.000308692089492238
0.758937691521961	0.000231342243856737
0.759193054136874	0.000154042841207457
0.759448416751788	7.67940849818511e-05
0.759703779366701	-4.03823819596106e-07
0.759959141981614	-7.75506878594083e-05
0.760214504596527	-0.000154646310947674
0.760469867211440	-0.000231690516623663
0.760725229826354	-0.000308683110767887
0.760980592441267	-0.000385623892800844
0.761235955056180	-0.000462512669737272
0.761491317671093	-0.000539349244380843
0.761746680286006	-0.000616133430299597
0.762002042900919	-0.000692865030972866
0.762257405515832	-0.000769543851229160
0.762512768130746	-0.000846169705696189
0.762768130745659	-0.000922742403642649
0.763023493360572	-0.000999261759246768
0.763278855975485	-0.00107572757073588
0.763534218590398	-0.00115213964033830
0.763789581205312	-0.00122849778611664
0.764044943820225	-0.00130480181507840
0.764300306435138	-0.00138105153927896
0.764555669050051	-0.00145724676925175
0.764811031664964	-0.00153338731285585
0.765066394279877	-0.00160947298063670
0.765321756894791	-0.00168550358175109
0.765577119509704	-0.00176147893095082
0.765832482124617	-0.00183739883477594
0.766087844739530	-0.00191326309724441
0.766343207354443	-0.00198907153249508
0.766598569969357	-0.00206482395892711
0.766853932584270	-0.00214052018306073
0.767109295199183	-0.00221616001038750
0.767364657814096	-0.00229174325580614
0.767620020429009	-0.00236726972970984
0.767875383043922	-0.00244273923845031
0.768130745658836	-0.00251815159499659
0.768386108273749	-0.00259350661483118
0.768641470888662	-0.00266880409995012
0.768896833503575	-0.00274404386058020
0.769152196118488	-0.00281922570806926
0.769407558733401	-0.00289434945885801
0.769662921348315	-0.00296941493900254
0.769918283963228	-0.00304442195232990
0.770173646578141	-0.00311937030244279
0.770429009193054	-0.00319425980512598
0.770684371807967	-0.00326909027605032
0.770939734422881	-0.00334386152843035
0.771195097037794	-0.00341857337318228
0.771450459652707	-0.00349322562221011
0.771705822267620	-0.00356781809127665
0.771961184882533	-0.00364235059404077
0.772216547497446	-0.00371682293739718
0.772471910112360	-0.00379123493199037
0.772727272727273	-0.00386558639718106
0.772982635342186	-0.00393987714214709
0.773237997957099	-0.00401410698311833
0.773493360572012	-0.00408827574206724
0.773748723186926	-0.00416238322857798
0.774004085801839	-0.00423642925295660
0.774259448416752	-0.00431041363040911
0.774514811031665	-0.00438433617903423
0.774770173646578	-0.00445819671171999
0.775025536261491	-0.00453199505862757
0.775280898876405	-0.00460573103329990
0.775536261491318	-0.00467940442574684
0.775791624106231	-0.00475301505626595
0.776046986721144	-0.00482656274449037
0.776302349336057	-0.00490004730248548
0.776557711950970	-0.00497346855340233
0.776813074565884	-0.00504682631292092
0.777068437180797	-0.00512012038711319
0.777323799795710	-0.00519335059547944
0.777579162410623	-0.00526651676325546
0.777834525025536	-0.00533961869888525
0.778089887640450	-0.00541265621592316
0.778345250255363	-0.00548562913987121
0.778600612870276	-0.00555853729362020
0.778855975485189	-0.00563138049146165
0.779111338100102	-0.00570415854330500
0.779366700715015	-0.00577687127213706
0.779622063329928	-0.00584951851751347
0.779877425944842	-0.00592210007685353
0.780132788559755	-0.00599461572781663
0.780388151174668	-0.00606706531499975
0.780643513789581	-0.00613944866806045
0.780898876404494	-0.00621176559707031
0.781154239019408	-0.00628401592953036
0.781409601634321	-0.00635619947382921
0.781664964249234	-0.00642831605104950
0.781920326864147	-0.00650036548475833
0.782175689479060	-0.00657234759326119
0.782431052093974	-0.00664426219445714
0.782686414708887	-0.00671610910516633
0.782941777323800	-0.00678788814391062
0.783197139938713	-0.00685959913616501
0.783452502553626	-0.00693124190537830
0.783707865168539	-0.00700281627177178
0.783963227783453	-0.00707432205052865
0.784218590398366	-0.00714575904514450
0.784473953013279	-0.00721712708062224
0.784729315628192	-0.00728842598474569
0.784984678243105	-0.00735965557793476
0.785240040858019	-0.00743081568532742
0.785495403472932	-0.00750190612637344
0.785750766087845	-0.00757292671509905
0.786006128702758	-0.00764387727582909
0.786261491317671	-0.00771475763368851
0.786516853932584	-0.00778556759888919
0.786772216547497	-0.00785630699691652
0.787027579162411	-0.00792697566544605
0.787282941777324	-0.00799757341677161
0.787538304392237	-0.00806810005805105
0.787793667007150	-0.00813855541578491
0.788049029622063	-0.00820893931607190
0.788304392236977	-0.00827925157937765
0.788559754851890	-0.00834949203504050
0.788815117466803	-0.00841966051081332
0.789070480081716	-0.00848975682060190
0.789325842696629	-0.00855978078644541
0.789581205311542	-0.00862973223237500
0.789836567926456	-0.00869961097084924
0.790091930541369	-0.00876941683663168
0.790347293156282	-0.00883914966438428
0.790602655771195	-0.00890880927057883
0.790858018386108	-0.00897839548131592
0.791113381001022	-0.00904790811828871
0.791368743615935	-0.00911734701022680
0.791624106230848	-0.00918671198528745
0.791879468845761	-0.00925600285868515
0.792134831460674	-0.00932521945177425
0.792390194075587	-0.00939436160258328
0.792645556690501	-0.00946342914333361
0.792900919305414	-0.00953242189290953
0.793156281920327	-0.00960133966695983
0.793411644535240	-0.00967018228915671
0.793667007150153	-0.00973894958639863
0.793922369765066	-0.00980764137942182
0.794177732379980	-0.00987625749764921
0.794433094994893	-0.00994479776640556
0.794688457609806	-0.0100132620196275
0.794943820224719	-0.0100816500850192
0.795199182839632	-0.0101499618002572
0.795454545454546	-0.0102181969898157
0.795709908069459	-0.0102863554565186
0.795965270684372	-0.0103544370376545
0.796220633299285	-0.0104224415664468
0.796475995914198	-0.0104903688730686
0.796731358529111	-0.0105582187908796
0.796986721144025	-0.0106259911430317
0.797242083758938	-0.0106936857562201
0.797497446373851	-0.0107613024505122
0.797752808988764	-0.0108288410548580
0.798008171603677	-0.0108963014096792
0.798263534218590	-0.0109636833411908
0.798518896833504	-0.0110309866755438
0.798774259448417	-0.0110982112453438
0.799029622063330	-0.0111653568820847
0.799284984678243	-0.0112324234113707
0.799540347293156	-0.0112994106660425
0.799795709908070	-0.0113663184744507
0.800051072522983	-0.0114331466581973
0.800306435137896	-0.0114998950448367
0.800561797752809	-0.0115665634636618
0.800817160367722	-0.0116331517611297
0.801072522982635	-0.0116996597718721
0.801327885597549	-0.0117660873148853
0.801583248212462	-0.0118324342183214
0.801838610827375	-0.0118987003193554
0.802093973442288	-0.0119648854350875
0.802349336057201	-0.0120309893992346
0.802604698672115	-0.0120970120839563
0.802860061287028	-0.0121629532973082
0.803115423901941	-0.0122288128518252
0.803370786516854	-0.0122945906085525
0.803626149131767	-0.0123602863898249
0.803881511746680	-0.0124259000253814
0.804136874361594	-0.0124914313527832
0.804392236976507	-0.0125568801972683
0.804647599591420	-0.0126222464006905
0.804902962206333	-0.0126875297926966
0.805158324821246	-0.0127527302076669
0.805413687436159	-0.0128178474902725
0.805669050051073	-0.0128828814588817
0.805924412665986	-0.0129478319403105
0.806179775280899	-0.0130126987826143
0.806435137895812	-0.0130774818198523
0.806690500510725	-0.0131421808856650
0.806945863125638	-0.0132067958145399
0.807201225740552	-0.0132713264516317
0.807456588355465	-0.0133357726378245
0.807711950970378	-0.0134001341711393
0.807967313585291	-0.0134644108907478
0.808222676200204	-0.0135286026631688
0.808478038815118	-0.0135927093127459
0.808733401430031	-0.0136567306735996
0.808988764044944	-0.0137206665861062
0.809244126659857	-0.0137845168869793
0.809499489274770	-0.0138482814157959
0.809754851889683	-0.0139119599951941
0.810010214504597	-0.0139755524643353
0.810265577119510	-0.0140390586729634
0.810520939734423	-0.0141024784570154
0.810776302349336	-0.0141658116572416
0.811031664964249	-0.0142290580944942
0.811287027579163	-0.0142922175975130
0.811542390194076	-0.0143552900283156
0.811797752808989	-0.0144182752232057
0.812053115423902	-0.0144811730085907
0.812308478038815	-0.0145439832174001
0.812563840653728	-0.0146067056856565
0.812819203268641	-0.0146693402708012
0.813074565883555	-0.0147318868102958
0.813329928498468	-0.0147943451375315
0.813585291113381	-0.0148567150997421
0.813840653728294	-0.0149189965318980
0.814096016343207	-0.0149811892792268
0.814351378958121	-0.0150432931729315
0.814606741573034	-0.0151053080440265
0.814862104187947	-0.0151672337310830
0.815117466802860	-0.0152290700979305
0.815372829417773	-0.0152908170023147
0.815628192032686	-0.0153524742425570
0.815883554647600	-0.0154140416601139
0.816138917262513	-0.0154755191113288
0.816394279877426	-0.0155369064327498
0.816649642492339	-0.0155982034654820
0.816905005107252	-0.0156594100547868
0.817160367722166	-0.0157205260663684
0.817415730337079	-0.0157815513270567
0.817671092951992	-0.0158424856448966
0.817926455566905	-0.0159033288870631
0.818181818181818	-0.0159640809082680
0.818437180796731	-0.0160247415311376
0.818692543411645	-0.0160853106072718
0.818947906026558	-0.0161457879948945
0.819203268641471	-0.0162061735284491
0.819458631256384	-0.0162664670313696
0.819713993871297	-0.0163266683481140
0.819969356486210	-0.0163867773424179
0.820224719101124	-0.0164467938714244
0.820480081716037	-0.0165067177509725
0.820735444330950	-0.0165665488208299
0.820990806945863	-0.0166262869569745
0.821246169560776	-0.0166859320039210
0.821501532175690	-0.0167454837945102
0.821756894790603	-0.0168049421751994
0.822012257405516	-0.0168643070169445
0.822267620020429	-0.0169235781462010
0.822522982635342	-0.0169827553640014
0.822778345250255	-0.0170418385356812
0.823033707865169	-0.0171008275296651
0.823289070480082	-0.0171597221880524
0.823544433094995	-0.0172185223475484
0.823799795709908	-0.0172772278559416
0.824055158324821	-0.0173358385780542
0.824310520939734	-0.0173943543537003
0.824565883554648	-0.0174527750223577
0.824821246169561	-0.0175111004431506
0.825076608784474	-0.0175693304583620
0.825331971399387	-0.0176274649094406
0.825587334014300	-0.0176855036518347
0.825842696629214	-0.0177434465252302
0.826098059244127	-0.0178012933753141
0.826353421859040	-0.0178590440715942
0.826608784473953	-0.0179166984575658
0.826864147088866	-0.0179742563931199
0.827119509703779	-0.0180317177271796
0.827374872318693	-0.0180890822785934
0.827630234933606	-0.0181463499147367
0.827885597548519	-0.0182035204936310
0.828140960163432	-0.0182605938521464
0.828396322778345	-0.0183175698407557
0.828651685393259	-0.0183744483160490
0.828907048008172	-0.0184312291368205
0.829162410623085	-0.0184879121524802
0.829417773237998	-0.0185444972096165
0.829673135852911	-0.0186009841642077
0.829928498467824	-0.0186573728704051
0.830183861082738	-0.0187136631795649
0.830439223697651	-0.0187698549457433
0.830694586312564	-0.0188259480193678
0.830949948927477	-0.0188819422462065
0.831205311542390	-0.0189378374877752
0.831460674157303	-0.0189936335871767
0.831716036772217	-0.0190493303844974
0.831971399387130	-0.0191049277609986
0.832226762002043	-0.0191604255737078
0.832482124616956	-0.0192158236687986
0.832737487231869	-0.0192711219075184
0.832992849846783	-0.0193263201403869
0.833248212461696	-0.0193814182202421
0.833503575076609	-0.0194364160169819
0.833758937691522	-0.0194913133689348
0.834014300306435	-0.0195461101146387
0.834269662921348	-0.0196008061347163
0.834525025536262	-0.0196554012877252
0.834780388151175	-0.0197098954292829
0.835035750766088	-0.0197642884168032
0.835291113381001	-0.0198185800949967
0.835546475995914	-0.0198727703283404
0.835801838610828	-0.0199268589754932
0.836057201225741	-0.0199808458818991
0.836312563840654	-0.0200347309251979
0.836567926455567	-0.0200885139718700
0.836823289070480	-0.0201421948580024
0.837078651685393	-0.0201957734422843
0.837334014300306	-0.0202492495853891
0.837589376915220	-0.0203026231429910
0.837844739530133	-0.0203558939850217
0.838100102145046	-0.0204090619608680
0.838355464759959	-0.0204621269277087
0.838610827374872	-0.0205150887579268
0.838866189989786	-0.0205679473031059
0.839121552604699	-0.0206207024318332
0.839376915219612	-0.0206733540053878
0.839632277834525	-0.0207259018939205
0.839887640449438	-0.0207783459595608
0.840143003064351	-0.0208306860285774
0.840398365679265	-0.0208829219754686
0.840653728294178	-0.0209350537008792
0.840909090909091	-0.0209870810442059
0.841164453524004	-0.0210390038372407
0.841419816138917	-0.0210908219688793
0.841675178753831	-0.0211425353067781
0.841930541368744	-0.0211941437027214
0.842185903983657	-0.0212456470261093
0.842441266598570	-0.0212970451432306
0.842696629213483	-0.0213483379229238
0.842951991828396	-0.0213995252281830
0.843207354443310	-0.0214506069093212
0.843462717058223	-0.0215015828322712
0.843718079673136	-0.0215524528816800
0.843973442288049	-0.0216032169319185
0.844228804902962	-0.0216538748372351
0.844484167517875	-0.0217044264422611
0.844739530132789	-0.0217548716197380
0.844994892747702	-0.0218052102558160
0.845250255362615	-0.0218554422159685
0.845505617977528	-0.0219055673600968
0.845760980592441	-0.0219555855522443
0.846016343207355	-0.0220054966697679
0.846271705822268	-0.0220553005685507
0.846527068437181	-0.0221049971057377
0.846782431052094	-0.0221545861755083
0.847037793667007	-0.0222040676391107
0.847293156281920	-0.0222534413646589
0.847548518896834	-0.0223027072302214
0.847803881511747	-0.0223518651201712
0.848059244126660	-0.0224009149055857
0.848314606741573	-0.0224498564097981
0.848569969356486	-0.0224986895129565
0.848825331971399	-0.0225474141004640
0.849080694586313	-0.0225960300313135
0.849336057201226	-0.0226445371803295
0.849591419816139	-0.0226929354197501
0.849846782431052	-0.0227412246270721
0.850102145045965	-0.0227894046754728
0.850357507660879	-0.0228374754327345
0.850612870275792	-0.0228854367614753
0.850868232890705	-0.0229332885370711
0.851123595505618	-0.0229810306501365
0.851378958120531	-0.0230286629623339
0.851634320735444	-0.0230761853375235
0.851889683350358	-0.0231235976740288
0.852145045965271	-0.0231708998376690
0.852400408580184	-0.0232180916845948
0.852655771195097	-0.0232651731083204
0.852911133810010	-0.0233121439793212
0.853166496424924	-0.0233590041603475
0.853421859039837	-0.0234057535244515
0.853677221654750	-0.0234523919554106
0.853932584269663	-0.0234989193402906
0.854187946884576	-0.0235453355383499
0.854443309499489	-0.0235916404382778
0.854698672114402	-0.0236378339350357
0.854954034729316	-0.0236839158945837
0.855209397344229	-0.0237298861818291
0.855464759959142	-0.0237757446716638
0.855720122574055	-0.0238214912513172
0.855975485188968	-0.0238671257939981
0.856230847803882	-0.0239126481686037
0.856486210418795	-0.0239580582579619
0.856741573033708	-0.0240033559462009
0.856996935648621	-0.0240485411113443
0.857252298263534	-0.0240936136317381
0.857507660878447	-0.0241385733934702
0.857763023493361	-0.0241834202881275
0.858018386108274	-0.0242281541828177
0.858273748723187	-0.0242727749346999
0.858529111338100	-0.0243172824378588
0.858784473953013	-0.0243616765801282
0.859039836567927	-0.0244059572376473
0.859295199182840	-0.0244501242986590
0.859550561797753	-0.0244941776467835
0.859805924412666	-0.0245381171656975
0.860061287027579	-0.0245819427362320
0.860316649642492	-0.0246256542397995
0.860572012257406	-0.0246692515536701
0.860827374872319	-0.0247127345625944
0.861082737487232	-0.0247561031548678
0.861338100102145	-0.0247993572084752
0.861593462717058	-0.0248424966162577
0.861848825331971	-0.0248855212622468
0.862104187946885	-0.0249284310307614
0.862359550561798	-0.0249712258112727
0.862614913176711	-0.0250139054776071
0.862870275791624	-0.0250564699178597
0.863125638406537	-0.0250989190175454
0.863381001021451	-0.0251412526614448
0.863636363636364	-0.0251834707484000
0.863891726251277	-0.0252255731569790
0.864147088866190	-0.0252675597557934
0.864402451481103	-0.0253094304427612
0.864657814096016	-0.0253511851085328
0.864913176710930	-0.0253928236384859
0.865168539325843	-0.0254343459378820
0.865423901940756	-0.0254757518939126
0.865679264555669	-0.0255170413878932
0.865934627170582	-0.0255582143040966
0.866189989785495	-0.0255992705241563
0.866445352400409	-0.0256402099351633
0.866700715015322	-0.0256810324349168
0.866956077630235	-0.0257217379232905
0.867211440245148	-0.0257623262847628
0.867466802860061	-0.0258027974075508
0.867722165474975	-0.0258431511875395
0.867977528089888	-0.0258833875139191
0.868232890704801	-0.0259235062773682
0.868488253319714	-0.0259635073760840
0.868743615934627	-0.0260033907008243
0.868998978549540	-0.0260431561420125
0.869254341164454	-0.0260828035965848
0.869509703779367	-0.0261223329513487
0.869765066394280	-0.0261617440912130
0.870020429009193	-0.0262010369018264
0.870275791624106	-0.0262402113187653
0.870531154239020	-0.0262792672497404
0.870786516853933	-0.0263182045316165
0.871041879468846	-0.0263570230682477
0.871297242083759	-0.0263957227774922
0.871552604698672	-0.0264343035465479
0.871807967313585	-0.0264727652737262
0.872063329928498	-0.0265111078583952
0.872318692543412	-0.0265493311964085
0.872574055158325	-0.0265874351824972
0.872829417773238	-0.0266254197100462
0.873084780388151	-0.0266632846809857
0.873340143003064	-0.0267010300012926
0.873595505617978	-0.0267386555597264
0.873850868232891	-0.0267761612536039
0.874106230847804	-0.0268135469786850
0.874361593462717	-0.0268508126327042
0.874616956077630	-0.0268879581288962
0.874872318692543	-0.0269249833740683
0.875127681307457	-0.0269618882534090
0.875383043922370	-0.0269986726542475
0.875638406537283	-0.0270353364910542
0.875893769152196	-0.0270718796551553
0.876149131767109	-0.0271083020479883
0.876404494382023	-0.0271446035859188
0.876659856996936	-0.0271807841492337
0.876915219611849	-0.0272168436435139
0.877170582226762	-0.0272527819987425
0.877425944841675	-0.0272885991063683
0.877681307456589	-0.0273242948626396
0.877936670071502	-0.0273598691877751
0.878192032686415	-0.0273953219778860
0.878447395301328	-0.0274306531286695
0.878702757916241	-0.0274658625473313
0.878958120531154	-0.0275009501320897
0.879213483146067	-0.0275359158007344
0.879468845760981	-0.0275707594623730
0.879724208375894	-0.0276054810036543
0.879979570990807	-0.0276400803471116
0.880234933605720	-0.0276745573985577
0.880490296220633	-0.0277089120481853
0.880745658835547	-0.0277431442117685
0.881001021450460	-0.0277772537923780
0.881256384065373	-0.0278112407023668
0.881511746680286	-0.0278451048630780
0.881767109295199	-0.0278788461721115
0.882022471910112	-0.0279124645179539
0.882277834525026	-0.0279459598240239
0.882533197139939	-0.0279793320200318
0.882788559754852	-0.0280125810153620
0.883043922369765	-0.0280457067095045
0.883299284984678	-0.0280787089956352
0.883554647599592	-0.0281115877987645
0.883810010214505	-0.0281443430403356
0.884065372829418	-0.0281769746125014
0.884320735444331	-0.0282094824258466
0.884576098059244	-0.0282418664065009
0.884831460674157	-0.0282741264588861
0.885086823289071	-0.0283062624955964
0.885342185903984	-0.0283382744406436
0.885597548518897	-0.0283701622006050
0.885852911133810	-0.0284019256894065
0.886108273748723	-0.0284335648169677
0.886363636363636	-0.0284650794957897
0.886618998978550	-0.0284964696492620
0.886874361593463	-0.0285277351970207
0.887129724208376	-0.0285588760568056
0.887385086823289	-0.0285898921362725
0.887640449438202	-0.0286207833450261
0.887895812053115	-0.0286515495942711
0.888151174668029	-0.0286821908014876
0.888406537282942	-0.0287127068927512
0.888661899897855	-0.0287430977894446
0.888917262512768	-0.0287733634063137
0.889172625127681	-0.0288035036558089
0.889427987742595	-0.0288335184542625
0.889683350357508	-0.0288634077221845
0.889938712972421	-0.0288931713819939
0.890194075587334	-0.0289228093526363
0.890449438202247	-0.0289523215518602
0.890704800817160	-0.0289817078960630
0.890960163432074	-0.0290109683047392
0.891215526046987	-0.0290401027015398
0.891470888661900	-0.0290691110083392
0.891726251276813	-0.0290979931487874
0.891981613891726	-0.0291267490489249
0.892236976506640	-0.0291553786293196
0.892492339121553	-0.0291838818028879
0.892747701736466	-0.0292122584916357
0.893003064351379	-0.0292405086261466
0.893258426966292	-0.0292686321353903
0.893513789581205	-0.0292966289340519
0.893769152196119	-0.0293244989472666
0.894024514811032	-0.0293522421034269
0.894279877425945	-0.0293798583019668
0.894535240040858	-0.0294073474689619
0.894790602655771	-0.0294347095451433
0.895045965270684	-0.0294619444655065
0.895301327885598	-0.0294890521498058
0.895556690500511	-0.0295160325071115
0.895812053115424	-0.0295428854719157
0.896067415730337	-0.0295696109746354
0.896322778345250	-0.0295962089414166
0.896578140960164	-0.0296226793034316
0.896833503575077	-0.0296490219865773
0.897088866189990	-0.0296752369138777
0.897344228804903	-0.0297013240210175
0.897599591419816	-0.0297272832382300
0.897854954034729	-0.0297531144814029
0.898110316649643	-0.0297788176830051
0.898365679264556	-0.0298043927712323
0.898621041879469	-0.0298298396745096
0.898876404494382	-0.0298551583339819
0.899131767109295	-0.0298803486786262
0.899387129724208	-0.0299054106255740
0.899642492339122	-0.0299303441059562
0.899897854954035	-0.0299551490642428
0.900153217568948	-0.0299798254319159
0.900408580183861	-0.0300043731397202
0.900663942798774	-0.0300287921199781
0.900919305413688	-0.0300530823085226
0.901174668028601	-0.0300772436326873
0.901430030643514	-0.0301012760159461
0.901685393258427	-0.0301251793960280
0.901940755873340	-0.0301489537104057
0.902196118488253	-0.0301725988994224
0.902451481103167	-0.0301961148888087
0.902706843718080	-0.0302195016029431
0.902962206332993	-0.0302427589897097
0.903217568947906	-0.0302658869901260
0.903472931562819	-0.0302888855292850
0.903728294177733	-0.0303117545409117
0.903983656792646	-0.0303344939687008
0.904239019407559	-0.0303571037529192
0.904494382022472	-0.0303795838276393
0.904749744637385	-0.0304019341201587
0.905005107252298	-0.0304241545666488
0.905260469867211	-0.0304462451194901
0.905515832482125	-0.0304682057295691
0.905771195097038	-0.0304900363259716
0.906026557711951	-0.0305117368323843
0.906281920326864	-0.0305333071921026
0.906537282941777	-0.0305547473484968
0.906792645556691	-0.0305760572432893
0.907048008171604	-0.0305972368153526
0.907303370786517	-0.0306182859989127
0.907558733401430	-0.0306392047394664
0.907814096016343	-0.0306599929806283
0.908069458631256	-0.0306806506622854
0.908324821246170	-0.0307011777254282
0.908580183861083	-0.0307215741116943
0.908835546475996	-0.0307418397648644
0.909090909090909	-0.0307619746281104
0.909346271705822	-0.0307819786525274
0.909601634320736	-0.0308018517778191
0.909856996935649	-0.0308215939373501
0.910112359550562	-0.0308412050842313
0.910367722165475	-0.0308606851669745
0.910623084780388	-0.0308800341241577
0.910878447395301	-0.0308992519010193
0.911133810010215	-0.0309183384459536
0.911389172625128	-0.0309372937060068
0.911644535240041	-0.0309561176248227
0.911899897854954	-0.0309748101445667
0.912155260469867	-0.0309933712140438
0.912410623084780	-0.0310118007855939
0.912665985699694	-0.0310300988049372
0.912921348314607	-0.0310482652168834
0.913176710929520	-0.0310662999699713
0.913432073544433	-0.0310842030138333
0.913687436159346	-0.0311019742979150
0.913942798774260	-0.0311196137736364
0.914198161389173	-0.0311371213961133
0.914453524004086	-0.0311544971021903
0.914708886618999	-0.0311717408394652
0.914964249233912	-0.0311888525734538
0.915219611848825	-0.0312058322474556
0.915474974463739	-0.0312226798086319
0.915730337078652	-0.0312393952074686
0.915985699693565	-0.0312559783969561
0.916241062308478	-0.0312724293416132
0.916496424923391	-0.0312887479815719
0.916751787538304	-0.0313049342628742
0.917007150153218	-0.0313209881611396
0.917262512768131	-0.0313369096188705
0.917517875383044	-0.0313526985817617
0.917773237997957	-0.0313683550242709
0.918028600612870	-0.0313838788912421
0.918283963227784	-0.0313992701315815
0.918539325842697	-0.0314145287092771
0.918794688457610	-0.0314296545728974
0.919050051072523	-0.0314446476766835
0.919305413687436	-0.0314595079864284
0.919560776302349	-0.0314742354422001
0.919816138917263	-0.0314888300015223
0.920071501532176	-0.0315032916476536
0.920326864147089	-0.0315176203284503
0.920582226762002	-0.0315318160086530
0.920837589376915	-0.0315458786577489
0.921092951991829	-0.0315598081986390
0.921348314606742	-0.0315736045783889
0.921603677221655	-0.0315872677780152
0.921859039836568	-0.0316007977716123
0.922114402451481	-0.0316141945133735
0.922369765066394	-0.0316274579438741
0.922625127681307	-0.0316405880303490
0.922880490296221	-0.0316535847434741
0.923135852911134	-0.0316664480408455
0.923391215526047	-0.0316791778845341
0.923646578140960	-0.0316917742378196
0.923901940755873	-0.0317042370609605
0.924157303370787	-0.0317165663197383
0.924412665985700	-0.0317287619826911
0.924668028600613	-0.0317408240084609
0.924923391215526	-0.0317527523587961
0.925178753830439	-0.0317645470001692
0.925434116445353	-0.0317762078954075
0.925689479060266	-0.0317877350083458
0.925944841675179	-0.0317991282927302
0.926200204290092	-0.0318103876999585
0.926455566905005	-0.0318215132260610
0.926710929519918	-0.0318325048505976
0.926966292134832	-0.0318433625072881
0.927221654749745	-0.0318540861664428
0.927477017364658	-0.0318646758177398
0.927732379979571	-0.0318751314191340
0.927987742594484	-0.0318854529363568
0.928243105209398	-0.0318956403535497
0.928498467824311	-0.0319056936323636
0.928753830439224	-0.0319156127270207
0.929009193054137	-0.0319253976060183
0.929264555669050	-0.0319350482529617
0.929519918283963	-0.0319445646364813
0.929775280898876	-0.0319539467083000
0.930030643513790	-0.0319631944461092
0.930286006128703	-0.0319723078392798
0.930541368743616	-0.0319812868496584
0.930796731358529	-0.0319901314348103
0.931052093973442	-0.0319988415615556
0.931307456588356	-0.0320074172197649
0.931562819203269	-0.0320158583870780
0.931818181818182	-0.0320241650267927
0.932073544433095	-0.0320323371304293
0.932328907048008	-0.0320403746657610
0.932584269662921	-0.0320482775891914
0.932839632277835	-0.0320560458720642
0.933094994892748	-0.0320636795048468
0.933350357507661	-0.0320711784644648
0.933605720122574	-0.0320785427190064
0.933861082737487	-0.0320857722572111
0.934116445352401	-0.0320928670400463
0.934371807967314	-0.0320998270387903
0.934627170582227	-0.0321066522412569
0.934882533197140	-0.0321133426235682
0.935137895812053	-0.0321198981643034
0.935393258426966	-0.0321263188278700
0.935648621041880	-0.0321326045946377
0.935903983656793	-0.0321387554647860
0.936159346271706	-0.0321447714169608
0.936414708886619	-0.0321506524073420
0.936670071501532	-0.0321563984109546
0.936925434116445	-0.0321620094283090
0.937180796731359	-0.0321674854368219
0.937436159346272	-0.0321728264005453
0.937691521961185	-0.0321780323065636
0.937946884576098	-0.0321831031535378
0.938202247191011	-0.0321880389252382
0.938457609805925	-0.0321928395845537
0.938712972420838	-0.0321975051182338
0.938968335035751	-0.0322020355257874
0.939223697650664	-0.0322064307715156
0.939479060265577	-0.0322106908230319
0.939734422880490	-0.0322148156809727
0.939989785495404	-0.0322188053426133
0.940245148110317	-0.0322226597845169
0.940500510725230	-0.0322263789821345
0.940755873340143	-0.0322299629164051
0.941011235955056	-0.0322334115727437
0.941266598569969	-0.0322367249481511
0.941521961184883	-0.0322399030294789
0.941777323799796	-0.0322429457950679
0.942032686414709	-0.0322458532400409
0.942288049029622	-0.0322486253491682
0.942543411644535	-0.0322512621013889
0.942798774259449	-0.0322537634882392
0.943054136874362	-0.0322561294967785
0.943309499489275	-0.0322583601129237
0.943564862104188	-0.0322604553275275
0.943820224719101	-0.0322624151302162
0.944075587334014	-0.0322642395100684
0.944330949948928	-0.0322659284526256
0.944586312563841	-0.0322674819540973
0.944841675178754	-0.0322689000065621
0.945097037793667	-0.0322701825942078
0.945352400408580	-0.0322713297146930
0.945607763023493	-0.0322723413572904
0.945863125638407	-0.0322732175045190
0.946118488253320	-0.0322739581465153
0.946373850868233	-0.0322745632843522
0.946629213483146	-0.0322750329175283
0.946884576098059	-0.0322753670284491
0.947139938712972	-0.0322755656085542
0.947395301327886	-0.0322756286612126
0.947650663942799	-0.0322755561768545
0.947906026557712	-0.0322753481482246
0.948161389172625	-0.0322750045689763
0.948416751787538	-0.0322745254338593
0.948672114402452	-0.0322739107422183
0.948927477017365	-0.0322731604923557
0.949182839632278	-0.0322722746846114
0.949438202247191	-0.0322712533063821
0.949693564862104	-0.0322700963490164
0.949948927477017	-0.0322688038144059
0.950204290091931	-0.0322673756972265
0.950459652706844	-0.0322658119962975
0.950715015321757	-0.0322641127149842
0.950970377936670	-0.0322622778501861
0.951225740551583	-0.0322603074008620
0.951481103166497	-0.0322582013687097
0.951736465781410	-0.0322559597502547
0.951991828396323	-0.0322535825404679
0.952247191011236	-0.0322510697426615
0.952502553626149	-0.0322484213622010
0.952757916241062	-0.0322456373823155
0.953013278855976	-0.0322427178111958
0.953268641470889	-0.0322396626833092
0.953524004085802	-0.0322364719838436
0.953779366700715	-0.0322331457058133
0.954034729315628	-0.0322296838640212
0.954290091930541	-0.0322260864267723
0.954545454545455	-0.0322223533822250
0.954800817160368	-0.0322184847992423
0.955056179775281	-0.0322144806990938
0.955311542390194	-0.0322103410430253
0.955566905005107	-0.0322060658360346
0.955822267620021	-0.0322016550882285
0.956077630234934	-0.0321971088030638
0.956332992849847	-0.0321924269846627
0.956588355464760	-0.0321876096347464
0.956843718079673	-0.0321826567650133
0.957099080694586	-0.0321775683876532
0.957354443309499	-0.0321723445050443
0.957609805924413	-0.0321669851226592
0.957865168539326	-0.0321614902670789
0.958120531154239	-0.0321558599371024
0.958375893769152	-0.0321500941200139
0.958631256384066	-0.0321441928429154
0.958886618998979	-0.0321381561230420
0.959141981613892	-0.0321319839704961
0.959397344228805	-0.0321256763933340
0.959652706843718	-0.0321192333687236
0.959908069458631	-0.0321126549134230
0.960163432073544	-0.0321059410804893
0.960418794688458	-0.0320990918680615
0.960674157303371	-0.0320921072805662
0.960929519918284	-0.0320849873496183
0.961184882533197	-0.0320777320630230
0.961440245148110	-0.0320703414220214
0.961695607763024	-0.0320628154770158
0.961950970377937	-0.0320551542454107
0.962206332992850	-0.0320473577104085
0.962461695607763	-0.0320394258821357
0.962717058222676	-0.0320313587858975
0.962972420837589	-0.0320231564609221
0.963227783452503	-0.0320148189191368
0.963483146067416	-0.0320063461488580
0.963738508682329	-0.0319977381932582
0.963993871297242	-0.0319889950696245
0.964249233912155	-0.0319801167628408
0.964504596527068	-0.0319711032871695
0.964759959141982	-0.0319619546693504
0.965015321756895	-0.0319526709627791
0.965270684371808	-0.0319432521826093
0.965526046986721	-0.0319336982994871
0.965781409601634	-0.0319240093451447
0.966036772216548	-0.0319141853828519
0.966292134831461	-0.0319042264104025
0.966547497446374	-0.0318941324224831
0.966802860061287	-0.0318839034630346
0.967058222676200	-0.0318735395512691
0.967313585291113	-0.0318630407129686
0.967568947906027	-0.0318524069854432
0.967824310520940	-0.0318416383699389
0.968079673135853	-0.0318307348809157
0.968335035750766	-0.0318196965494511
0.968590398365679	-0.0318085234186530
0.968845760980593	-0.0317972154943986
0.969101123595506	-0.0317857727730207
0.969356486210419	-0.0317741953050975
0.969611848825332	-0.0317624831240286
0.969867211440245	-0.0317506362624830
0.970122574055158	-0.0317386547421797
0.970377936670071	-0.0317265385746861
0.970633299284985	-0.0317142877864685
0.970888661899898	-0.0317019024266639
0.971144024514811	-0.0316893825367141
0.971399387129724	-0.0316767281133535
0.971654749744637	-0.0316639391720600
0.971910112359551	-0.0316510157495584
0.972165474974464	-0.0316379578992175
0.972420837589377	-0.0316247656293989
0.972676200204290	-0.0316114389324066
0.972931562819204	-0.0315979778847378
0.973186925434116	-0.0315843825293757
0.973442288049030	-0.0315706528612948
0.973697650663943	-0.0315567889192189
0.973953013278856	-0.0315427907490090
0.974208375893769	-0.0315286583714303
0.974463738508682	-0.0315143917947770
0.974719101123596	-0.0314999910651375
0.974974463738509	-0.0314854562342357
0.975229826353422	-0.0314707873370057
0.975485188968335	-0.0314559843988247
0.975740551583248	-0.0314410474413665
0.975995914198162	-0.0314259765199037
0.976251276813075	-0.0314107716660050
0.976506639427988	-0.0313954329018758
0.976762002042901	-0.0313799602737238
0.977017364657814	-0.0313643538281908
0.977272727272727	-0.0313486135847976
0.977528089887641	-0.0313327395706124
0.977783452502554	-0.0313167318378615
0.978038815117467	-0.0313005904086718
0.978294177732380	-0.0312843153137600
0.978549540347293	-0.0312679066050868
0.978804902962206	-0.0312513643381216
0.979060265577119	-0.0312346885459628
0.979315628192033	-0.0312178792342265
0.979570990806946	-0.0312009364536129
0.979826353421859	-0.0311838602804943
0.980081716036772	-0.0311666507316789
0.980337078651686	-0.0311493078209655
0.980592441266599	-0.0311318316167327
0.980847803881512	-0.0311142221612974
0.981103166496425	-0.0310964794733971
0.981358529111338	-0.0310786036062834
0.981613891726251	-0.0310605946102097
0.981869254341165	-0.0310424525070245
0.982124616956078	-0.0310241773450576
0.982379979570991	-0.0310057691888489
0.982635342185904	-0.0309872280787306
0.982890704800817	-0.0309685540531552
0.983146067415730	-0.0309497471528453
0.983401430030644	-0.0309308074131746
0.983656792645557	-0.0309117348883618
0.983912155260470	-0.0308925296326959
0.984167517875383	-0.0308731916958796
0.984422880490296	-0.0308537211224700
0.984678243105209	-0.0308341179388303
0.984933605720123	-0.0308143821993297
0.985188968335036	-0.0307945139549195
0.985444330949949	-0.0307745132413450
0.985699693564862	-0.0307543801176294
0.985955056179775	-0.0307341146381915
0.986210418794689	-0.0307137168539606
0.986465781409602	-0.0306931868060085
0.986721144024515	-0.0306725245314796
0.986976506639428	-0.0306517300703534
0.987231869254341	-0.0306308034716283
0.987487231869254	-0.0306097448180455
0.987742594484168	-0.0305885541532350
0.987997957099081	-0.0305672315153512
0.988253319713994	-0.0305457769656303
0.988508682328907	-0.0305241905610398
0.988764044943820	-0.0305024723488420
0.989019407558734	-0.0304806223591543
0.989274770173647	-0.0304586406620953
0.989530132788560	-0.0304365273179984
0.989785495403473	-0.0304142823656801
0.990040858018386	-0.0303919058714156
0.990296220633299	-0.0303693978868311
0.990551583248213	-0.0303467584614686
0.990806945863126	-0.0303239876449712
0.991062308478039	-0.0303010854872221
0.991317671092952	-0.0302780520661239
0.991573033707865	-0.0302548874314557
0.991828396322778	-0.0302315916304127
0.992083758937692	-0.0302081647389046
0.992339121552605	-0.0301846068110350
0.992594484167518	-0.0301609178916316
0.992849846782431	-0.0301370980266612
0.993105209397344	-0.0301131472868617
0.993360572012257	-0.0300890657278291
0.993615934627171	-0.0300648533961996
0.993871297242084	-0.0300405103762701
0.994126659856997	-0.0300160367286792
0.994382022471910	-0.0299914325088952
0.994637385086823	-0.0299666977786536
0.994892747701736	-0.0299418325931875
0.995148110316650	-0.0299168370064567
0.995403472931563	-0.0298917110840253
0.995658835546476	-0.0298664548946170
0.995914198161389	-0.0298410684954075
0.996169560776302	-0.0298155519523322
0.996424923391216	-0.0297899053288061
0.996680286006129	-0.0297641286797417
0.996935648621042	-0.0297382220676048
0.997191011235955	-0.0297121855596498
0.997446373850868	-0.0296860192340734
0.997701736465781	-0.0296597231527391
0.997957099080695	-0.0296332973609785
0.998212461695608	-0.0296067419267549
0.998467824310521	-0.0295800569240665
0.998723186925434	-0.0295532424244354
0.998978549540347	-0.0295262984894534
0.999233912155261	-0.0294992251850683
0.999489274770174	-0.0294720225792786
0.999744637385087	-0.0294446907380401
1.00000000000000	-0.0294172297314704


==> figures/mode1figures/midptcycle_orange.txt <==
0	-0.0784937988667938
0.000192864030858309	-0.0784285439561272
0.000385728061716619	-0.0783631406329347
0.000578592092574757	-0.0782975890090730
0.000771456123433066	-0.0782318891954501
0.000964320154291204	-0.0781660413015120
0.00115718418514951	-0.0781000454392898
0.00135004821600782	-0.0780339017188106
0.00154291224686596	-0.0779676102552693
0.00173577627772427	-0.0779011711687335
0.00192864030858258	-0.0778345845686633
0.00212150433944072	-0.0777678505632811
0.00231436837029903	-0.0777009692695050
0.00250723240115716	-0.0776339408050560
0.00270009643201547	-0.0775667652884484
0.00289296046287378	-0.0774994428358557
0.00308582449373192	-0.0774319735608174
0.00327868852459023	-0.0773643575805821
0.00347155255544854	-0.0772965950117737
0.00366441658630668	-0.0772286859723557
0.00385728061716499	-0.0771606305867121
0.00405014464802313	-0.0770924289716749
0.00424300867888144	-0.0770240812433282
0.00443587270973974	-0.0769555875249939
0.00462873674059788	-0.0768869479375849
0.00482160077145619	-0.0768181626037192
0.00501446480231450	-0.0767492316437090
0.00520732883317264	-0.0766801551764989
0.00540019286403095	-0.0766109333246302
0.00559305689488909	-0.0765415662137218
0.00578592092574740	-0.0764720539689655
0.00597878495660571	-0.0764023967133246
0.00617164898746384	-0.0763325945681964
0.00636451301832215	-0.0762626476550740
0.00655737704918046	-0.0761925560998245
0.00675024108003860	-0.0761223200277216
0.00694310511089691	-0.0760519395641502
0.00713596914175505	-0.0759814148326027
0.00732883317261336	-0.0759107459572096
0.00752169720347167	-0.0758399330655928
0.00771456123432980	-0.0757689762837424
0.00790742526518811	-0.0756978757387528
0.00810028929604625	-0.0756266315548240
0.00829315332690456	-0.0755552438594373
0.00848601735776287	-0.0754837127842507
0.00867888138862101	-0.0754120384559033
0.00887174541947932	-0.0753402209993776
0.00906460945033763	-0.0752682605388038
0.00925747348119576	-0.0751961572013064
0.00945033751205407	-0.0751239111145938
0.00964320154291221	-0.0750515224039016
0.00983606557377052	-0.0749789911950864
0.0100289296046288	-0.0749063176140279
0.0102217936354870	-0.0748335017882749
0.0104146576663453	-0.0747605438437619
0.0106075216972036	-0.0746874439052692
0.0108003857280617	-0.0746142020991509
0.0109932497589200	-0.0745408185505095
0.0111861137897782	-0.0744672933853476
0.0113789778206365	-0.0743936267298496
0.0115718418514948	-0.0743198187078677
0.0117647058823529	-0.0742458694424055
0.0119575699132112	-0.0741717790572933
0.0121504339440695	-0.0740975476735067
0.0123432979749277	-0.0740231754130398
0.0125361620057860	-0.0739486624047139
0.0127290260366441	-0.0738740087699390
0.0129218900675024	-0.0737992146280875
0.0131147540983608	-0.0737242801045164
0.0133076181292189	-0.0736492053213738
0.0135004821600772	-0.0735739903954174
0.0136933461909355	-0.0734986354453098
0.0138862102217936	-0.0734231405982030
0.0140790742526520	-0.0733475059788014
0.0142719382835101	-0.0732717317043821
0.0144648023143684	-0.0731958178926228
0.0146576663452267	-0.0731197646657822
0.0148505303760849	-0.0730435721443022
0.0150433944069432	-0.0729672404476435
0.0152362584378015	-0.0728907696995361
0.0154291224686596	-0.0728141600179652
0.0156219864995179	-0.0727374115179888
0.0158148505303761	-0.0726605243259225
0.0160077145612344	-0.0725834985712522
0.0162005785920927	-0.0725063343731655
0.0163934426229508	-0.0724290318488261
0.0165863066538091	-0.0723515911169724
0.0167791706846674	-0.0722740122955727
0.0169720347155256	-0.0721962955105380
0.0171648987463839	-0.0721184408878157
0.0173577627772420	-0.0720404485465242
0.0175506268081003	-0.0719623186108532
0.0177434908389586	-0.0718840512036863
0.0179363548698168	-0.0718056464461391
0.0181292189006751	-0.0717271044706800
0.0183220829315334	-0.0716484254058295
0.0185149469623915	-0.0715696093718422
0.0187078109932498	-0.0714906564930518
0.0189006750241080	-0.0714115668950490
0.0190935390549663	-0.0713323407048274
0.0192864030858246	-0.0712529780510587
0.0194792671166827	-0.0711734790594703
0.0196721311475410	-0.0710938438610166
0.0198649951783994	-0.0710140725917834
0.0200578592092575	-0.0709341653767906
0.0202507232401158	-0.0708541223413138
0.0204435872709739	-0.0707739436217095
0.0206364513018322	-0.0706936293589724
0.0208293153326906	-0.0706131796886172
0.0210221793635487	-0.0705325947390611
0.0212150433944070	-0.0704518746418610
0.0214079074252653	-0.0703710195328213
0.0216007714561235	-0.0702900295485512
0.0217936354869818	-0.0702089048230652
0.0219864995178399	-0.0701276454936145
0.0221793635486982	-0.0700462516985078
0.0223722275795565	-0.0699647235746726
0.0225650916104147	-0.0698830612643396
0.0227579556412730	-0.0698012649077101
0.0229508196721313	-0.0697193346398305
0.0231436837029894	-0.0696372706007630
0.0233365477338477	-0.0695550729293125
0.0235294117647059	-0.0694727417658162
0.0237222757955642	-0.0693902772545319
0.0239151398264225	-0.0693076795338756
0.0241080038572806	-0.0692249487489957
0.0243008678881389	-0.0691420850423473
0.0244937319189972	-0.0690590885492649
0.0246865959498554	-0.0689759594158132
0.0248794599807137	-0.0688926977942998
0.0250723240115718	-0.0688093038265916
0.0252651880424301	-0.0687257776457915
0.0254580520732884	-0.0686421193978078
0.0256509161041466	-0.0685583292302519
0.0258437801350049	-0.0684744072829478
0.0260366441658632	-0.0683903537023669
0.0262295081967213	-0.0683061686317224
0.0264223722275796	-0.0682218522100390
0.0266152362584378	-0.0681374045828414
0.0268081002892961	-0.0680528258956618
0.0270009643201544	-0.0679681162927612
0.0271938283510125	-0.0678832759188896
0.0273866923818708	-0.0677983049173885
0.0275795564127292	-0.0677132034314407
0.0277724204435873	-0.0676279716039650
0.0279652844744456	-0.0675426095771730
0.0281581485053037	-0.0674571175003982
0.0283510125361621	-0.0673714955205337
0.0285438765670204	-0.0672857437779916
0.0287367405978785	-0.0671998624185989
0.0289296046287368	-0.0671138515845633
0.0291224686595951	-0.0670277114182214
0.0293153326904533	-0.0669414420643908
0.0295081967213116	-0.0668550436684913
0.0297010607521697	-0.0667685163792223
0.0298939247830280	-0.0666818603407343
0.0300867888138863	-0.0665950756954522
0.0302796528447445	-0.0665081625894231
0.0304725168756028	-0.0664211211704616
0.0306653809064611	-0.0663339515831520
0.0308582449373192	-0.0662466539693877
0.0310511089681775	-0.0661592284790218
0.0312439729990357	-0.0660716752646949
0.0314368370298940	-0.0659839944692507
0.0316297010607523	-0.0658961862346835
0.0318225650916104	-0.0658082507114712
0.0320154291224687	-0.0657201880492565
0.0322082931533270	-0.0656319983939301
0.0324011571841852	-0.0655436818934128
0.0325940212150435	-0.0654552386937287
0.0327868852459016	-0.0653666689434116
0.0329797492767599	-0.0652779727975113
0.0331726133076182	-0.0651891504048276
0.0333654773384764	-0.0651002019095979
0.0335583413693347	-0.0650111274638963
0.0337512054001928	-0.0649219272165375
0.0339440694310511	-0.0648326013145106
0.0341369334619094	-0.0647431499129060
0.0343297974927676	-0.0646535731645344
0.0345226615236259	-0.0645638712208333
0.0347155255544842	-0.0644740442312904
0.0349083895853423	-0.0643840923441455
0.0351012536162007	-0.0642940157135900
0.0352941176470588	-0.0642038144915213
0.0354869816779171	-0.0641134888312020
0.0356798457087754	-0.0640230388893826
0.0358727097396335	-0.0639324648131176
0.0360655737704919	-0.0638417667520343
0.0362584378013502	-0.0637509448651582
0.0364513018322083	-0.0636599993026068
0.0366441658630666	-0.0635689302128688
0.0368370298939248	-0.0634777377523604
0.0370298939247831	-0.0633864220758552
0.0372227579556414	-0.0632949833393986
0.0374156219864995	-0.0632034216986387
0.0376084860173578	-0.0631117373031942
0.0378013500482161	-0.0630199303053991
0.0379942140790743	-0.0629280008661617
0.0381870781099326	-0.0628359491389863
0.0383799421407907	-0.0627437752713714
0.0385728061716490	-0.0626514794190518
0.0387656702025073	-0.0625590617348542
0.0389585342333655	-0.0624665223726009
0.0391513982642238	-0.0623738614934814
0.0393442622950821	-0.0622810792507998
0.0395371263259402	-0.0621881757930499
0.0397299903567985	-0.0620951512786790
0.0399228543876567	-0.0620020058678127
0.0401157184185150	-0.0619087397173188
0.0403085824493733	-0.0618153529785224
0.0405014464802314	-0.0617218458030154
0.0406943105110897	-0.0616282183497336
0.0408871745419481	-0.0615344707699825
0.0410800385728062	-0.0614406032161712
0.0412729026036645	-0.0613466158477930
0.0414657666345226	-0.0612525088199384
0.0416586306653809	-0.0611582822866110
0.0418514946962393	-0.0610639364033639
0.0420443587270974	-0.0609694713238210
0.0422372227579557	-0.0608748871993675
0.0424300867888140	-0.0607801841847945
0.0426229508196721	-0.0606853624350284
0.0428158148505305	-0.0605904221059946
0.0430086788813886	-0.0604953633587308
0.0432015429122469	-0.0604001863451729
0.0433944069431052	-0.0603048912154557
0.0435872709739633	-0.0602094781269206
0.0437801350048217	-0.0601139472356646
0.0439729990356800	-0.0600182986944891
0.0441658630665381	-0.0599225326576902
0.0443587270973964	-0.0598266492841460
0.0445515911282546	-0.0597306487302432
0.0447444551591129	-0.0596345311517652
0.0449373191899712	-0.0595382967048533
0.0451301832208293	-0.0594419455448799
0.0453230472516876	-0.0593454778286302
0.0455159112825459	-0.0592488937116476
0.0457087753134041	-0.0591521933495823
0.0459016393442624	-0.0590553769019517
0.0460945033751205	-0.0589584445275692
0.0462873674059788	-0.0588613963791131
0.0464802314368371	-0.0587642326125345
0.0466730954676953	-0.0586669533913337
0.0468659594985536	-0.0585695588723894
0.0470588235294119	-0.0584720492148911
0.0472516875602700	-0.0583744245792050
0.0474445515911283	-0.0582766851165057
0.0476374156219865	-0.0581788309868714
0.0478302796528448	-0.0580808623549218
0.0480231436837031	-0.0579827793792656
0.0482160077145612	-0.0578845822161668
0.0484088717454195	-0.0577862710264363
0.0486017357762779	-0.0576878459736509
0.0487945998071360	-0.0575893072194279
0.0489874638379943	-0.0574906549228589
0.0491803278688524	-0.0573918892415343
0.0493731918997107	-0.0572930103391114
0.0495660559305691	-0.0571940183768802
0.0497589199614272	-0.0570949135131412
0.0499517839922855	-0.0569956959106998
0.0501446480231438	-0.0568963657258690
0.0503375120540020	-0.0567969231195042
0.0505303760848603	-0.0566973682627191
0.0507232401157184	-0.0565977013163450
0.0509161041465767	-0.0564979224390255
0.0511089681774350	-0.0563980317950207
0.0513018322082932	-0.0562980295400210
0.0514946962391515	-0.0561979158301743
0.0516875602700098	-0.0560976908358518
0.0518804243008679	-0.0559973547184611
0.0520732883317262	-0.0558969076316648
0.0522661523625844	-0.0557963497418037
0.0524590163934427	-0.0556956812072976
0.0526518804243010	-0.0555949021848574
0.0528447444551591	-0.0554940128394866
0.0530376084860174	-0.0553930133303607
0.0532304725168757	-0.0552919038195568
0.0534233365477339	-0.0551906844653641
0.0536162005785922	-0.0550893554236764
0.0538090646094503	-0.0549879168545479
0.0540019286403086	-0.0548863689134974
0.0541947926711669	-0.0547847117634458
0.0543876567020251	-0.0546829455666741
0.0545805207328834	-0.0545810704767839
0.0547733847637417	-0.0544790866563448
0.0549662487945998	-0.0543769942623501
0.0551591128254581	-0.0542747934435429
0.0553519768563163	-0.0541724843634708
0.0555448408871746	-0.0540700671858027
0.0557377049180329	-0.0539675420613990
0.0559305689488910	-0.0538649091491964
0.0561234329797493	-0.0537621686111661
0.0563162970106077	-0.0536593206008524
0.0565091610414658	-0.0535563652777320
0.0567020250723241	-0.0534533027989569
0.0568948891031822	-0.0533501333175508
0.0570877531340406	-0.0532468569913526
0.0572806171648989	-0.0531434739774005
0.0574734811957570	-0.0530399844330867
0.0576663452266153	-0.0529363885201666
0.0578592092574734	-0.0528326863974495
0.0580520732883318	-0.0527288782206437
0.0582449373191901	-0.0526249641485511
0.0584378013500482	-0.0525209443331551
0.0586306653809065	-0.0524168189296922
0.0588235294117648	-0.0523125881080605
0.0590163934426230	-0.0522082520325163
0.0592092574734813	-0.0521038108583216
0.0594021215043394	-0.0519992647437644
0.0595949855351977	-0.0518946138481763
0.0597878495660560	-0.0517898583347653
0.0599807135969142	-0.0516849983657746
0.0601735776277725	-0.0515800340993599
0.0603664416586308	-0.0514749657014668
0.0605593056894889	-0.0513697933402268
0.0607521697203472	-0.0512645171780954
0.0609450337512054	-0.0511591373780437
0.0611378977820637	-0.0510536541051498
0.0613307618129220	-0.0509480675250264
0.0615236258437801	-0.0508423778064778
0.0617164898746384	-0.0507365851162761
0.0619093539054967	-0.0506306896222590
0.0621022179363549	-0.0505246914972306
0.0622950819672132	-0.0504185909063059
0.0624879459980713	-0.0503123880176059
0.0626808100289296	-0.0502060830093006
0.0628736740597879	-0.0500996760536879
0.0630665380906461	-0.0499931673212737
0.0632594021215044	-0.0498865569813735
0.0634522661523627	-0.0497798452014725
0.0636451301832208	-0.0496730321616343
0.0638379942140792	-0.0495661180397820
0.0640308582449373	-0.0494591030065848
0.0642237222757956	-0.0493519872409918
0.0644165863066539	-0.0492447709145355
0.0646094503375120	-0.0491374541973717
0.0648023143683704	-0.0490300372774332
0.0649951783992287	-0.0489225203390798
0.0651880424300868	-0.0488149035547918
0.0653809064609451	-0.0487071870986572
0.0655737704918032	-0.0485993711464100
0.0657666345226616	-0.0484914558804264
0.0659594985535199	-0.0483834414741610
0.0661523625843780	-0.0482753280975845
0.0663452266152363	-0.0481671159364950
0.0665380906460946	-0.0480588051736626
0.0667309546769528	-0.0479503959862696
0.0669238187078111	-0.0478418885476596
0.0671166827386692	-0.0477332830350366
0.0673095467695275	-0.0476245796340021
0.0675024108003858	-0.0475157785279322
0.0676952748312440	-0.0474068798917359
0.0678881388621023	-0.0472978839003758
0.0680810028929606	-0.0471887907389031
0.0682738669238187	-0.0470796005867559
0.0684667309546770	-0.0469703136206288
0.0686595949855352	-0.0468609300211343
0.0688524590163935	-0.0467514499590488
0.0690453230472518	-0.0466418736103887
0.0692381870781099	-0.0465322011634822
0.0694310511089682	-0.0464224327991470
0.0696239151398266	-0.0463125686937510
0.0698167791706847	-0.0462026090235371
0.0700096432015430	-0.0460925539614445
0.0702025072324011	-0.0459824036895578
0.0703953712632594	-0.0458721583892416
0.0705882352941177	-0.0457618182330923
0.0707810993249759	-0.0456513834008214
0.0709739633558342	-0.0455408540688801
0.0711668273866925	-0.0454302304109422
0.0713596914175506	-0.0453195126139010
0.0715525554484090	-0.0452087008570343
0.0717454194792671	-0.0450977953052699
0.0719382835101254	-0.0449867961362697
0.0721311475409837	-0.0448757035269067
0.0723240115718419	-0.0447645176520426
0.0725168756027002	-0.0446532386983482
0.0727097396335585	-0.0445418668413622
0.0729026036644166	-0.0444304022500802
0.0730954676952749	-0.0443188451027600
0.0732883317261331	-0.0442071955779417
0.0734811957569914	-0.0440954538467245
0.0736740597878497	-0.0439836200881725
0.0738669238187078	-0.0438716944837149
0.0740597878495661	-0.0437596772040287
0.0742526518804244	-0.0436475684242096
0.0744455159112826	-0.0435353683268289
0.0746383799421409	-0.0434230770922122
0.0748312439729990	-0.0433106948929450
0.0750241080038573	-0.0431982219006057
0.0752169720347156	-0.0430856582920157
0.0754098360655738	-0.0429730042454114
0.0756027000964321	-0.0428602599384850
0.0757955641272904	-0.0427474255481876
0.0759884281581485	-0.0426345012484524
0.0761812921890068	-0.0425214872149763
0.0763741562198650	-0.0424083836273593
0.0765670202507233	-0.0422951906613508
0.0767598842815816	-0.0421819084981360
0.0769527483124397	-0.0420685373184036
0.0771456123432980	-0.0419550772942935
0.0773384763741564	-0.0418415286067240
0.0775313404050145	-0.0417278914337852
0.0777242044358728	-0.0416141659461895
0.0779170684667309	-0.0415003523246230
0.0781099324975892	-0.0413864507547845
0.0783027965284475	-0.0412724614117019
0.0784956605593057	-0.0411583844665686
0.0786885245901640	-0.0410442201013525
0.0788813886210223	-0.0409299685010100
0.0790742526518805	-0.0408156298385076
0.0792671166827388	-0.0407012042907559
0.0794599807135969	-0.0405866920469528
0.0796528447444552	-0.0404720932864233
0.0798457087753135	-0.0403574081796810
0.0800385728061717	-0.0402426369060730
0.0802314368370300	-0.0401277796524598
0.0804243008678883	-0.0400128365957636
0.0806171648987464	-0.0398978079090777
0.0808100289296047	-0.0397826937734712
0.0810028929604629	-0.0396674943729940
0.0811957569913212	-0.0395522098829379
0.0813886210221795	-0.0394368404820856
0.0815814850530376	-0.0393213863593079
0.0817743490838959	-0.0392058476887211
0.0819672131147541	-0.0390902246447850
0.0821600771456124	-0.0389745174145239
0.0823529411764707	-0.0388587261765239
0.0825458052073288	-0.0387428511019621
0.0827386692381871	-0.0386268923716935
0.0829315332690454	-0.0385108501709304
0.0831243972999036	-0.0383947246790236
0.0833172613307619	-0.0382785160759228
0.0835101253616200	-0.0381622245411862
0.0837029893924783	-0.0380458502517739
0.0838958534233366	-0.0379293933857686
0.0840887174541948	-0.0378128541251120
0.0842815814850531	-0.0376962326501065
0.0844744455159114	-0.0375795291405238
0.0846673095467695	-0.0374627437779662
0.0848601735776279	-0.0373458767450771
0.0850530376084860	-0.0372289282191001
0.0852459016393443	-0.0371118983720518
0.0854387656702026	-0.0369947873909243
0.0856316297010607	-0.0368775954634306
0.0858244937319190	-0.0367603227675651
0.0860173577627774	-0.0366429694842130
0.0862102217936355	-0.0365255357918067
0.0864030858244938	-0.0364080218679124
0.0865959498553519	-0.0362904278911096
0.0867888138862103	-0.0361727540457575
0.0869816779170686	-0.0360550005253039
0.0871745419479267	-0.0359371675107130
0.0873674059787850	-0.0358192551810971
0.0875602700096433	-0.0357012637272399
0.0877531340405015	-0.0355831933329336
0.0879459980713598	-0.0354650441773389
0.0881388621022179	-0.0353468164405444
0.0883317261330762	-0.0352285103101098
0.0885245901639345	-0.0351101259748179
0.0887174541947927	-0.0349916636189216
0.0889103182256510	-0.0348731234284436
0.0891031822565093	-0.0347545055855801
0.0892960462873674	-0.0346358102776374
0.0894889103182257	-0.0345170376970941
0.0896817743490839	-0.0343981880307675
0.0898746383799422	-0.0342792614587561
0.0900675024108005	-0.0341602581678561
0.0902603664416586	-0.0340411783493581
0.0904532304725169	-0.0339220221905965
0.0906460945033752	-0.0338027898867720
0.0908389585342334	-0.0336834816293834
0.0910318225650917	-0.0335640976039695
0.0912246865959498	-0.0334446379964127
0.0914175506268081	-0.0333251029898550
0.0916104146576664	-0.0332054927854160
0.0918032786885246	-0.0330858075856580
0.0919961427193829	-0.0329660475746297
0.0921890067502412	-0.0328462129369092
0.0923818707810993	-0.0327263038588902
0.0925747348119577	-0.0326063205386081
0.0927675988428158	-0.0324862631750169
0.0929604628736741	-0.0323661319559595
0.0931533269045324	-0.0322459270704354
0.0933461909353905	-0.0321256487126709
0.0935390549662488	-0.0320052970766478
0.0937319189971072	-0.0318848723556780
0.0939247830279653	-0.0317643747469432
0.0941176470588236	-0.0316438044368513
0.0943105110896818	-0.0315231616096097
0.0945033751205401	-0.0314024464628415
0.0946962391513984	-0.0312816591961829
0.0948891031822565	-0.0311608000018851
0.0950819672131148	-0.0310398690695222
0.0952748312439731	-0.0309188665896738
0.0954676952748313	-0.0307977927540945
0.0956605593056896	-0.0306766477559878
0.0958534233365477	-0.0305554317873890
0.0960462873674060	-0.0304341450391042
0.0962391513982643	-0.0303127877037481
0.0964320154291225	-0.0301913599711623
0.0966248794599808	-0.0300698620342525
0.0968177434908391	-0.0299482940857799
0.0970106075216972	-0.0298266563156234
0.0972034715525555	-0.0297049489146068
0.0973963355834137	-0.0295831720642601
0.0975891996142720	-0.0294613259563664
0.0977820636451303	-0.0293394107925183
0.0979749276759884	-0.0292174267595378
0.0981677917068467	-0.0290953740460478
0.0983606557377050	-0.0289732528496615
0.0985535197685632	-0.0288510633582697
0.0987463837994215	-0.0287288057595908
0.0989392478302796	-0.0286064802495908
0.0991321118611379	-0.0284840870191157
0.0993249758919962	-0.0283616262530840
0.0995178399228544	-0.0282390981403253
0.0997107039537127	-0.0281165028728435
0.0999035679845710	-0.0279938406469988
0.100096432015429	-0.0278711116555018
0.100289296046287	-0.0277483160906789
0.100482160077146	-0.0276254541502348
0.100675024108004	-0.0275025260216664
0.100867888138862	-0.0273795318968680
0.101060752169720	-0.0272564719752131
0.101253616200579	-0.0271333464480208
0.101446480231437	-0.0270101555069491
0.101639344262295	-0.0268868993480649
0.101832208293153	-0.0267635781615632
0.102025072324012	-0.0266401921439444
0.102217936354870	-0.0265167414997904
0.102410800385728	-0.0263932264229996
0.102603664416586	-0.0262696471101470
0.102796528447445	-0.0261460037604247
0.102989392478303	-0.0260222965619471
0.103182256509161	-0.0258985257117686
0.103375120540019	-0.0257746914151981
0.103567984570878	-0.0256507938722547
0.103760848601736	-0.0255268332842759
0.103953712632594	-0.0254028098497778
0.104146576663452	-0.0252787237649464
0.104339440694311	-0.0251545752330463
0.104532304725169	-0.0250303644576452
0.104725168756027	-0.0249060916371846
0.104918032786885	-0.0247817569712129
0.105110896817743	-0.0246573606632481
0.105303760848602	-0.0245329029201271
0.105496624879460	-0.0244083839423888
0.105689488910318	-0.0242838039277201
0.105882352941177	-0.0241591630815477
0.106075216972035	-0.0240344616127512
0.106268081002893	-0.0239096997276768
0.106460945033751	-0.0237848776245304
0.106653809064609	-0.0236599954980091
0.106846673095468	-0.0235350535586099
0.107039537126326	-0.0234100520199014
0.107232401157184	-0.0232849910835865
0.107425265188042	-0.0231598709543499
0.107618129218901	-0.0230346918386981
0.107810993249759	-0.0229094539342024
0.108003857280617	-0.0227841574408259
0.108196721311475	-0.0226588025734454
0.108389585342334	-0.0225333895444779
0.108582449373192	-0.0224079185507653
0.108775313404050	-0.0222823897968297
0.108968177434908	-0.0221568034973959
0.109161041465767	-0.0220311598497984
0.109353905496625	-0.0219054590484088
0.109546769527483	-0.0217797013023568
0.109739633558341	-0.0216538868270914
0.109932497589200	-0.0215280158272894
0.110125361620058	-0.0214020884908844
0.110318225650916	-0.0212761050172639
0.110511089681774	-0.0211500656244928
0.110703953712633	-0.0210239705178111
0.110896817743491	-0.0208978198908265
0.111089681774349	-0.0207716139443112
0.111282545805207	-0.0206453528846569
0.111475409836066	-0.0205190369125382
0.111668273866924	-0.0203926662244400
0.111861137897782	-0.0202662410287046
0.112054001928640	-0.0201397615291980
0.112246865959499	-0.0200132279207713
0.112439729990357	-0.0198866404005361
0.112632594021215	-0.0197599991612939
0.112825458052073	-0.0196333044076696
0.113018322082932	-0.0195065563520798
0.113211186113790	-0.0193797551886365
0.113404050144648	-0.0192529011115383
0.113596914175506	-0.0191259943245653
0.113789778206364	-0.0189990350233794
0.113982642237223	-0.0188720233985337
0.114175506268081	-0.0187449596516261
0.114368370298939	-0.0186178439843808
0.114561234329798	-0.0184906765868513
0.114754098360656	-0.0183634576598927
0.114946962391514	-0.0182361874034648
0.115139826422372	-0.0181088660089127
0.115332690453230	-0.0179814936730942
0.115525554484089	-0.0178540705932967
0.115718418514947	-0.0177265969682097
0.115911282545805	-0.0175990730013445
0.116104146576664	-0.0174714988918007
0.116297010607522	-0.0173438748289839
0.116489874638380	-0.0172162010037308
0.116682738669238	-0.0170884776165256
0.116875602700096	-0.0169607048759357
0.117068466730955	-0.0168328829753053
0.117261330761813	-0.0167050121075654
0.117454194792671	-0.0165770924753940
0.117647058823529	-0.0164491242730039
0.117839922854388	-0.0163211077008312
0.118032786885246	-0.0161930429560400
0.118225650916104	-0.0160649302314440
0.118418514946962	-0.0159367697285306
0.118611378977821	-0.0158085616392228
0.118804243008679	-0.0156803061653604
0.118997107039537	-0.0155520035246483
0.119189971070395	-0.0154236539090254
0.119382835101254	-0.0152952575044588
0.119575699132112	-0.0151668145159418
0.119768563162970	-0.0150383251448979
0.119961427193828	-0.0149097895868946
0.120154291224687	-0.0147812080463890
0.120347155255545	-0.0146525807279058
0.120540019286403	-0.0145239078332142
0.120732883317261	-0.0143951895596754
0.120925747348120	-0.0142664261053581
0.121118611378978	-0.0141376176777037
0.121311475409836	-0.0140087644768158
0.121504339440694	-0.0138798667022994
0.121697203471553	-0.0137509245571243
0.121890067502411	-0.0136219382467057
0.122082931533269	-0.0134929079780880
0.122275795564127	-0.0133638339487411
0.122468659594986	-0.0132347163568886
0.122661523625844	-0.0131055554120164
0.122854387656702	-0.0129763513231879
0.123047251687560	-0.0128471042895294
0.123240115718419	-0.0127178145126262
0.123432979749277	-0.0125884821995832
0.123625843780135	-0.0124591075537338
0.123818707810993	-0.0123296907797872
0.124011571841852	-0.0122002320851906
0.124204435872710	-0.0120707316747120
0.124397299903568	-0.0119411897516020
0.124590163934426	-0.0118116065177032
0.124783027965285	-0.0116819821839689
0.124975891996143	-0.0115523169581037
0.125168756027001	-0.0114226110376203
0.125361620057859	-0.0112928646341643
0.125554484088718	-0.0111630779607224
0.125747348119576	-0.0110332512217032
0.125940212150434	-0.0109033846153267
0.126133076181292	-0.0107734783425916
0.126325940212150	-0.0106435326226706
0.126518804243009	-0.0105135476574825
0.126711668273867	-0.0103835236431304
0.126904532304725	-0.0102534608003689
0.127097396335584	-0.0101233593366584
0.127290260366442	-0.00999321945570173
0.127483124397300	-0.00986304136965727
0.127675988428158	-0.00973282528080215
0.127868852459016	-0.00960257139290822
0.128061716489875	-0.00947227991562774
0.128254580520733	-0.00934195106002463
0.128447444551591	-0.00921158503797894
0.128640308582450	-0.00908118205616198
0.128833172613308	-0.00895074232049558
0.129026036644166	-0.00882026604665693
0.129218900675024	-0.00868975344807410
0.129411764705882	-0.00855920472837692
0.129604628736741	-0.00842862009269149
0.129797492767599	-0.00829799975790456
0.129990356798457	-0.00816734393830114
0.130183220829315	-0.00803665283992010
0.130376084860174	-0.00790592667508109
0.130568948891032	-0.00777516565735309
0.130761812921890	-0.00764437000037770
0.130954676952748	-0.00751353991846386
0.131147540983607	-0.00738267562229816
0.131340405014465	-0.00725177732717747
0.131533269045323	-0.00712084524969299
0.131726133076181	-0.00698987960103136
0.131918997107040	-0.00685888059362836
0.132111861137898	-0.00672784843977547
0.132304725168756	-0.00659678335057029
0.132497589199614	-0.00646568554675529
0.132690453230473	-0.00633455525831190
0.132883317261331	-0.00620339269726544
0.133076181292189	-0.00607219806149372
0.133269045323047	-0.00594097156624788
0.133461909353906	-0.00580971343538558
0.133654773384764	-0.00567842389145365
0.133847637415622	-0.00554710315206960
0.134040501446480	-0.00541575142652623
0.134233365477339	-0.00528436892988314
0.134426229508197	-0.00515295588099399
0.134619093539055	-0.00502151249828392
0.134811957569913	-0.00489003899642413
0.135004821600771	-0.00475853558804481
0.135197685631630	-0.00462700249221768
0.135390549662488	-0.00449543992995401
0.135583413693346	-0.00436384811586199
0.135776277724205	-0.00423222725919236
0.135969141755063	-0.00410057757782540
0.136162005785921	-0.00396889929303118
0.136354869816779	-0.00383719262009535
0.136547733847637	-0.00370545777152507
0.136740597878496	-0.00357369495835780
0.136933461909354	-0.00344190439607884
0.137126325940212	-0.00331008629833177
0.137319189971071	-0.00317824087615679
0.137512054001929	-0.00304636834511224
0.137704918032787	-0.00291446891994802
0.137897782063645	-0.00278254281358798
0.138090646094503	-0.00265059023860291
0.138283510125362	-0.00251861140609266
0.138476374156220	-0.00238660652598478
0.138669238187078	-0.00225457581154460
0.138862102217936	-0.00212251947997300
0.139054966248795	-0.00199043774307910
0.139247830279653	-0.00185833080873609
0.139440694310511	-0.00172619888284003
0.139633558341369	-0.00159404217212916
0.139826422372228	-0.00146186089779721
0.140019286403086	-0.00132965528045257
0.140212150433944	-0.00119742552524099
0.140405014464802	-0.00106517183312879
0.140597878495661	-0.000932894412503755
0.140790742526519	-0.000800593475257882
0.140983606557377	-0.000668269237819031
0.141176470588235	-0.000535921908454610
0.141369334619094	-0.000403551682986993
0.141562198649952	-0.000271158776387569
0.141755062680810	-0.000138743404803687
0.141947926711668	-6.30577330071157e-06
0.142140790742527	0.000126153909871891
0.142333654773385	0.000258635436862507
0.142526518804243	0.000391138597185485
0.142719382835101	0.000523663185720069
0.142912246865960	0.000656208995775633
0.143105110896818	0.000788775806090545
0.143297974927676	0.000921363404819647
0.143490838958534	0.00105397159015235
0.143683702989392	0.00118660015252236
0.143876567020251	0.00131924888223174
0.144069431051109	0.00145191756865793
0.144262295081967	0.00158460599527701
0.144455159112826	0.00171731395363203
0.144648023143684	0.00185004123982239
0.144840887174542	0.00198278764142009
0.145033751205400	0.00211555294403494
0.145226615236258	0.00224833693728079
0.145419479267117	0.00238113941417931
0.145612343297975	0.00251396016195791
0.145805207328833	0.00264679896470318
0.145998071359692	0.00277965561120226
0.146190935390550	0.00291252989095793
0.146383799421408	0.00304542159095045
0.146576663452266	0.00317833050005167
0.146769527483124	0.00331125640599643
0.146962391513983	0.00344419909056984
0.147155255544841	0.00357715833830914
0.147348119575699	0.00371013393800735
0.147540983606557	0.00384312567950547
0.147733847637416	0.00397613334701289
0.147926711668274	0.00410915672546203
0.148119575699132	0.00424219560466884
0.148312439729990	0.00437524976617487
0.148505303760849	0.00450831898918966
0.148698167791707	0.00464140305887263
0.148891031822565	0.00477450175881105
0.149083895853423	0.00490761488238480
0.149276759884282	0.00504074222469292
0.149469623915140	0.00517388356184540
0.149662487945998	0.00530703867463827
0.149855351976856	0.00544020735313251
0.150048216007715	0.00557338938652538
0.150241080038573	0.00570658456251660
0.150433944069431	0.00583979266628975
0.150626808100289	0.00597301348199332
0.150819672131148	0.00610624679870665
0.151012536162006	0.00623949240644374
0.151205400192864	0.00637275008744174
0.151398264223722	0.00650601962836050
0.151591128254581	0.00663930081395311
0.151783992285439	0.00677259342911611
0.151976856316297	0.00690589726980288
0.152169720347155	0.00703921212870637
0.152362584378014	0.00717253779078074
0.152555448408872	0.00730587403690367
0.152748312439730	0.00743922065373801
0.152941176470588	0.00757257743558652
0.153134040501447	0.00770594417393069
0.153326904532305	0.00783932065944587
0.153519768563163	0.00797270668168350
0.153712632594021	0.00810610202879604
0.153905496624879	0.00823950648558720
0.154098360655738	0.00837291984805643
0.154291224686596	0.00850634192244040
0.154484088717454	0.00863977250221582
0.154676952748313	0.00877321137095317
0.154869816779171	0.00890665831548301
0.155062680810029	0.00904011312904837
0.155255544840887	0.00917357560232258
0.155448408871745	0.00930704553330118
0.155641272902604	0.00944052272172644
0.155834136933462	0.00957400695526458
0.156027000964320	0.00970749802321896
0.156219864995178	0.00984099572196017
0.156412729026037	0.00997449984517539
0.156605593056895	0.0101080101861861
0.156798457087753	0.0102415265433826
0.156991321118611	0.0103750487142022
0.157184185149470	0.0105085764894681
0.157377049180328	0.0106421096584164
0.157569913211186	0.0107756480211702
0.157762777242044	0.0109091913752378
0.157955641272903	0.0110427395055844
0.158148505303761	0.0111762922122053
0.158341369334619	0.0113098492948584
0.158534233365477	0.0114434105422320
0.158727097396336	0.0115769757530731
0.158919961427194	0.0117105447202268
0.159112825458052	0.0118441172366460
0.159305689488910	0.0119776930985814
0.159498553519769	0.0121112720933286
0.159691417550627	0.0122448540148335
0.159884281581485	0.0123784386657911
0.160077145612343	0.0125120258388015
0.160270009643202	0.0126456153229036
0.160462873674060	0.0127792069154104
0.160655737704918	0.0129128004071305
0.160848601735776	0.0130463955848266
0.161041465766635	0.0131799922442888
0.161234329797493	0.0133135901837115
0.161427193828351	0.0134471891925709
0.161620057859209	0.0135807890548853
0.161812921890068	0.0137143895673204
0.162005785920926	0.0138479905255849
0.162198649951784	0.0139815917117323
0.162391513982642	0.0141151929113308
0.162584378013500	0.0142487939209216
0.162777242044359	0.0143823945342802
0.162970106075217	0.0145159945350384
0.163162970106075	0.0146495937138296
0.163355834136934	0.0147831918607501
0.163548698167792	0.0149167887653440
0.163741562198650	0.0150503842227859
0.163934426229508	0.0151839780246974
0.164127290260366	0.0153175699584824
0.164320154291225	0.0154511598092295
0.164513018322083	0.0155847473667502
0.164705882352941	0.0157183324183475
0.164898746383799	0.0158519147515029
0.165091610414658	0.0159854941577100
0.165284474445516	0.0161190704252075
0.165477338476374	0.0162526433418022
0.165670202507232	0.0163862126991039
0.165863066538091	0.0165197782893842
0.166055930568949	0.0166533398996503
0.166248794599807	0.0167868973186757
0.166441658630665	0.0169204503394900
0.166634522661524	0.0170539987519438
0.166827386692382	0.0171875423435871
0.167020250723240	0.0173210809049267
0.167213114754098	0.0174546142287259
0.167405978784957	0.0175881421045329
0.167598842815815	0.0177216643229006
0.167791706846673	0.0178551806788406
0.167984570877531	0.0179886909606781
0.168177434908390	0.0181221949524684
0.168370298939248	0.0182556924477037
0.168563162970106	0.0183891832415848
0.168756027000964	0.0185226671288020
0.168948891031823	0.0186561439041990
0.169141755062681	0.0187896133492077
0.169334619093539	0.0189230752494659
0.169527483124397	0.0190565294039403
0.169720347155256	0.0191899756072035
0.169913211186114	0.0193234136490983
0.170106075216972	0.0194568433256931
0.170298939247830	0.0195902644298609
0.170491803278689	0.0197236767472473
0.170684667309547	0.0198570800746395
0.170877531340405	0.0199904742054479
0.171070395371263	0.0201238589254112
0.171263259402121	0.0202572340287800
0.171456123432980	0.0203905993123055
0.171648987463838	0.0205239545730434
0.171841851494696	0.0206572996056867
0.172034715525555	0.0207906341952236
0.172227579556413	0.0209239581287821
0.172420443587271	0.0210572712033818
0.172613307618129	0.0211905732171836
0.172806171648987	0.0213238639639959
0.172999035679846	0.0214571432370451
0.173191899710704	0.0215904108321738
0.173384763741562	0.0217236665394019
0.173577627772421	0.0218569101516425
0.173770491803279	0.0219901414682240
0.173963355834137	0.0221233602819065
0.174156219864995	0.0222565663829207
0.174349083895853	0.0223897595678038
0.174541947926712	0.0225229396346696
0.174734811957570	0.0226561063781554
0.174927675988428	0.0227892595934482
0.175120540019286	0.0229223990747407
0.175313404050145	0.0230555246183730
0.175506268081003	0.0231886360208092
0.175699132111861	0.0233217330766690
0.175891996142719	0.0234548155843635
0.176084860173578	0.0235878833400332
0.176277724204436	0.0237209361403522
0.176470588235294	0.0238539737837155
0.176663452266152	0.0239869960685154
0.176856316297011	0.0241200027938218
0.177049180327869	0.0242529937565781
0.177242044358727	0.0243859687561975
0.177434908389585	0.0245189275914055
0.177627772420444	0.0246518700615366
0.177820636451302	0.0247847959701587
0.178013500482160	0.0249177051202171
0.178206364513018	0.0250505973094905
0.178399228543877	0.0251834723360334
0.178592092574735	0.0253163300062973
0.178784956605593	0.0254491701244305
0.178977820636451	0.0255819924930389
0.179170684667310	0.0257147969175485
0.179363548698168	0.0258475832009210
0.179556412729026	0.0259803511466308
0.179749276759884	0.0261131005622136
0.179942140790743	0.0262458312592316
0.180135004821601	0.0263785430388877
0.180327868852459	0.0265112356991559
0.180520732883317	0.0266439090496286
0.180713596914176	0.0267765629011440
0.180906460945034	0.0269091970688071
0.181099324975892	0.0270418113669173
0.181292189006750	0.0271744055947692
0.181485053037608	0.0273069795538367
0.181677917068467	0.0274395330623059
0.181870781099325	0.0275720659358505
0.182063645130183	0.0277045779818735
0.182256509161042	0.0278370690104760
0.182449373191900	0.0279695388331221
0.182642237222758	0.0281019872633779
0.182835101253616	0.0282344141144502
0.183027965284474	0.0283668191961273
0.183220829315333	0.0284992023200982
0.183413693346191	0.0286315633000552
0.183606557377049	0.0287639019483502
0.183799421407907	0.0288962180795551
0.183992285438766	0.0290285115080587
0.184185149469624	0.0291607820453672
0.184378013500482	0.0292930295092124
0.184570877531340	0.0294252537124695
0.184763741562199	0.0295574544596262
0.184956605593057	0.0296896315672839
0.185149469623915	0.0298217848543913
0.185342333654773	0.0299539141320141
0.185535197685632	0.0300860192125912
0.185728061716490	0.0302180999114528
0.185920925747348	0.0303501560436593
0.186113789778206	0.0304821874226734
0.186306653809065	0.0306141938626987
0.186499517839923	0.0307461751782371
0.186692381870781	0.0308781311781042
0.186885245901639	0.0310100616708114
0.187078109932498	0.0311419664746605
0.187270973963356	0.0312738454045306
0.187463837994214	0.0314056982691993
0.187656702025072	0.0315375248806866
0.187849566055931	0.0316693250510072
0.188042430086789	0.0318010985931513
0.188235294117647	0.0319328453165380
0.188428158148505	0.0320645650313509
0.188621022179364	0.0321962575562389
0.188813886210222	0.0323279227017674
0.189006750241080	0.0324595602723863
0.189199614271938	0.0325911700775924
0.189392478302797	0.0327227519319816
0.189585342333655	0.0328543056504019
0.189778206364513	0.0329858310402165
0.189971070395371	0.0331173279125097
0.190163934426230	0.0332487960824221
0.190356798457088	0.0333802353567860
0.190549662487946	0.0335116455417567
0.190742526518804	0.0336430264513937
0.190935390549663	0.0337743778966946
0.191128254580521	0.0339056996888824
0.191321118611379	0.0340369916398362
0.191513982642237	0.0341682535541872
0.191706846673096	0.0342994852404722
0.191899710703954	0.0344306865139231
0.192092574734812	0.0345618571889753
0.192285438765670	0.0346929970734111
0.192478302796528	0.0348241059753061
0.192671166827387	0.0349551837066335
0.192864030858245	0.0350862300787917
0.193056894889103	0.0352172449063066
0.193249758919962	0.0353482280004888
0.193442622950820	0.0354791791686539
0.193635486981678	0.0356100982267785
0.193828351012536	0.0357409849886224
0.194021215043394	0.0358718392621906
0.194214079074253	0.0360026608613827
0.194406943105111	0.0361334496051553
0.194599807135969	0.0362642053068097
0.194792671166828	0.0363949277744597
0.194985535197686	0.0365256168243952
0.195178399228544	0.0366562722761645
0.195371263259402	0.0367868939454005
0.195564127290260	0.0369174816432379
0.195756991321119	0.0370480351851238
0.195949855351977	0.0371785543937009
0.196142719382835	0.0373090390871554
0.196335583413693	0.0374394890790074
0.196528447444552	0.0375699041881549
0.196721311475410	0.0377002842345717
0.196914175506268	0.0378306290334941
0.197107039537126	0.0379609384032757
0.197299903567985	0.0380912121667850
0.197492767598843	0.0382214501476694
0.197685631629701	0.0383516521652749
0.197878495660559	0.0384818180376048
0.198071359691418	0.0386119475861493
0.198264223722276	0.0387420406336523
0.198457087753134	0.0388720970025680
0.198649951783992	0.0390021165136859
0.198842815814851	0.0391320989887514
0.199035679845709	0.0392620442498149
0.199228543876567	0.0393919521183420
0.199421407907425	0.0395218224183268
0.199614271938284	0.0396516549727083
0.199807135969142	0.0397814496021766
0.200000000000000	0.0399112061266323
0.200192864030858	0.0400409243706828
0.200385728061717	0.0401706041625105
0.200578592092575	0.0403002453231293
0.200771456123433	0.0404298476720358
0.200964320154291	0.0405594110333207
0.201157184185149	0.0406889352303529
0.201350048216008	0.0408184200857689
0.201542912246866	0.0409478654237529
0.201735776277724	0.0410772710675888
0.201928640308583	0.0412066368393457
0.202121504339441	0.0413359625609914
0.202314368370299	0.0414652480594346
0.202507232401157	0.0415944931603619
0.202700096432015	0.0417236976807846
0.202892960462874	0.0418528614423781
0.203085824493732	0.0419819842722455
0.203278688524590	0.0421110659937006
0.203471552555449	0.0422401064269122
0.203664416586307	0.0423691053954746
0.203857280617165	0.0424980627254023
0.204050144648023	0.0426269782395114
0.204243008678881	0.0427558517597100
0.204435872709740	0.0428846831073970
0.204628736740598	0.0430134721039661
0.204821600771456	0.0431422185743882
0.205014464802314	0.0432709223466517
0.205207328833173	0.0433995832447525
0.205400192864031	0.0435282010859877
0.205593056894889	0.0436567756932021
0.205785920925747	0.0437853068973233
0.205978784956606	0.0439137945211374
0.206171648987464	0.0440422383852642
0.206364513018322	0.0441706383151075
0.206557377049180	0.0442989941352139
0.206750241080039	0.0444273056732313
0.206943105110897	0.0445555727562819
0.207135969141755	0.0446837952086414
0.207328833172613	0.0448119728543638
0.207521697203472	0.0449401055178478
0.207714561234330	0.0450681930277805
0.207907425265188	0.0451962352139961
0.208100289296046	0.0453242318993653
0.208293153326905	0.0454521829084275
0.208486017357763	0.0455800880705015
0.208678881388621	0.0457079472135274
0.208871745419479	0.0458357601677463
0.209064609450338	0.0459635267631487
0.209257473481196	0.0460912468270379
0.209450337512054	0.0462189201872873
0.209643201542912	0.0463465466746009
0.209836065573771	0.0464741261203643
0.210028929604629	0.0466016583554173
0.210221793635487	0.0467291432105954
0.210414657666345	0.0468565805161830
0.210607521697204	0.0469839701052148
0.210800385728062	0.0471113118100137
0.210993249758920	0.0472386054614130
0.211186113789778	0.0473658508959303
0.211378977820636	0.0474930479474671
0.211571841851495	0.0476201964451748
0.211764705882353	0.0477472962231669
0.211957569913211	0.0478743471160018
0.212150433944070	0.0480013489573075
0.212343297974928	0.0481283015840665
0.212536162005786	0.0482552048366171
0.212729026036644	0.0483820585481386
0.212921890067502	0.0485088625463616
0.213114754098361	0.0486356166704855
0.213307618129219	0.0487623207611024
0.213500482160077	0.0488889746521068
0.213693346190935	0.0490155781805052
0.213886210221794	0.0491421311841347
0.214079074252652	0.0492686334994539
0.214271938283510	0.0493950849649161
0.214464802314368	0.0495214854177728
0.214657666345227	0.0496478346955741
0.214850530376085	0.0497741326378305
0.215043394406943	0.0499003790820322
0.215236258437801	0.0500265738677942
0.215429122468660	0.0501527168372075
0.215621986499518	0.0502788078289253
0.215814850530376	0.0504048466792675
0.216007714561234	0.0505308332274721
0.216200578592093	0.0506567673147331
0.216393442622951	0.0507826487822334
0.216586306653809	0.0509084774709741
0.216779170684667	0.0510342532215522
0.216972034715526	0.0511599758756673
0.217164898746384	0.0512856452730884
0.217357762777242	0.0514112612558390
0.217550626808100	0.0515368236671553
0.217743490838959	0.0516623323466060
0.217936354869817	0.0517877871350273
0.218129218900675	0.0519131878778459
0.218322082931533	0.0520385344205556
0.218514946962392	0.0521638266025612
0.218707810993250	0.0522890642644104
0.218900675024108	0.0524142472544151
0.219093539054966	0.0525393754192191
0.219286403085825	0.0526644485976557
0.219479267116683	0.0527894666312626
0.219672131147541	0.0529144293697390
0.219864995178399	0.0530393366596116
0.220057859209257	0.0531641883416807
0.220250723240116	0.0532889842630603
0.220443587270974	0.0534137242722473
0.220636451301832	0.0535384082148623
0.220829315332691	0.0536630359372927
0.221022179363549	0.0537876072851544
0.221215043394407	0.0539121221054190
0.221407907425265	0.0540365802470508
0.221600771456123	0.0541609815590877
0.221793635486982	0.0542853258886582
0.221986499517840	0.0544096130858571
0.222179363548698	0.0545338429997165
0.222372227579557	0.0546580154762809
0.222565091610415	0.0547821303648064
0.222757955641273	0.0549061875151732
0.222950819672131	0.0550301867783707
0.223143683702989	0.0551541280042248
0.223336547733848	0.0552780110403191
0.223529411764706	0.0554018357344281
0.223722275795564	0.0555256019371017
0.223915139826422	0.0556493095022850
0.224108003857281	0.0557729582794564
0.224300867888139	0.0558965481169550
0.224493731918997	0.0560200788665388
0.224686595949855	0.0561435503778338
0.224879459980714	0.0562669625035190
0.225072324011572	0.0563903150980073
0.225265188042430	0.0565136080110225
0.225458052073288	0.0566368410941593
0.225650916104147	0.0567600142022117
0.225843780135005	0.0568831271876146
0.226036644165863	0.0570061799009237
0.226229508196721	0.0571291721969388
0.226422372227580	0.0572521039323869
0.226615236258438	0.0573749749579883
0.226808100289296	0.0574977851224754
0.227000964320154	0.0576205342789949
0.227193828351013	0.0577432222822152
0.227386692381871	0.0578658489877016
0.227579556412729	0.0579884142496949
0.227772420443587	0.0581109179180060
0.227965284474446	0.0582333598468426
0.228158148505304	0.0583557398939715
0.228351012536162	0.0584780579105033
0.228543876567020	0.0586003137462706
0.228736740597878	0.0587225072573146
0.228929604628737	0.0588446382968266
0.229122468659595	0.0589667067181569
0.229315332690453	0.0590887123779842
0.229508196721312	0.0592106551277734
0.229701060752170	0.0593325348201892
0.229893924783028	0.0594543513071006
0.230086788813886	0.0595761044407283
0.230279652844744	0.0596977940748498
0.230472516875603	0.0598194200632084
0.230665380906461	0.0599409822602488
0.230858244937319	0.0600624805173837
0.231051108968178	0.0601839146848156
0.231243972999036	0.0603052846142694
0.231436837029894	0.0604265901596238
0.231629701060752	0.0605478311698612
0.231822565091610	0.0606690074941178
0.232015429122469	0.0607901189868366
0.232208293153327	0.0609111655002591
0.232401157184185	0.0610321468827018
0.232594021215043	0.0611530629822821
0.232786885245902	0.0612739136475219
0.232979749276760	0.0613946987299293
0.233172613307618	0.0615154180798983
0.233365477338476	0.0616360715428038
0.233558341369335	0.0617566589676799
0.233751205400193	0.0618771802044409
0.233944069431051	0.0619976351015983
0.234136933461909	0.0621180235104428
0.234329797492768	0.0622383452764689
0.234522661523626	0.0623586002415034
0.234715525554484	0.0624787882564322
0.234908389585342	0.0625989091721816
0.235101253616201	0.0627189628330786
0.235294117647059	0.0628389490868042
0.235486981677917	0.0629588677829707
0.235679845708775	0.0630787187669750
0.235872709739634	0.0631985018843464
0.236065573770492	0.0633182169825948
0.236258437801350	0.0634378639108723
0.236451301832208	0.0635574425156607
0.236644165863067	0.0636769526435696
0.236837029893925	0.0637963941456468
0.237029893924783	0.0639157668695174
0.237222757955641	0.0640350706601976
0.237415621986499	0.0641543053651992
0.237608486017358	0.0642734708333132
0.237801350048216	0.0643925669171795
0.237994214079074	0.0645115934674856
0.238187078109933	0.0646305503303934
0.238379942140791	0.0647494373575690
0.238572806171649	0.0648682544018997
0.238765670202507	0.0649870013146990
0.238958534233365	0.0651056779467532
0.239151398264224	0.0652242841523686
0.239344262295082	0.0653428197855540
0.239537126325940	0.0654612846992597
0.239729990356798	0.0655796787522489
0.239922854387657	0.0656980018024703
0.240115718418515	0.0658162537043726
0.240308582449373	0.0659344343152181
0.240501446480231	0.0660525434947401
0.240694310511090	0.0661705811029914
0.240887174541948	0.0662885470010230
0.241080038572806	0.0664064410467580
0.241272902603664	0.0665242631057553
0.241465766634523	0.0666420130436615
0.241658630665381	0.0667596907220597
0.241851494696239	0.0668772960069038
0.242044358727097	0.0669948287612562
0.242237222757956	0.0671122888525578
0.242430086788814	0.0672296761505912
0.242622950819672	0.0673469905221602
0.242815814850530	0.0674642318353735
0.243008678881389	0.0675813999608870
0.243201542912247	0.0676984947713740
0.243394406943105	0.0678155161391196
0.243587270973963	0.0679324639344948
0.243780135004822	0.0680493380274127
0.243972999035680	0.0681661382897549
0.244165863066538	0.0682828645962033
0.244358727097396	0.0683995168216774
0.244551591128255	0.0685160948385385
0.244744455159113	0.0686325985219425
0.244937319189971	0.0687490277452209
0.245130183220829	0.0688653823847543
0.245323047251688	0.0689816623223856
0.245515911282546	0.0690978674296545
0.245708775313404	0.0692139975815209
0.245901639344262	0.0693300526548870
0.246094503375121	0.0694460325240212
0.246287367405979	0.0695619370667175
0.246480231436837	0.0696777661570578
0.246673095467695	0.0697935196727670
0.246865959498554	0.0699091974903437
0.247058823529412	0.0700247994819894
0.247251687560270	0.0701403255211019
0.247444551591128	0.0702557754813616
0.247637415621987	0.0703711492375208
0.247830279652845	0.0704864466581482
0.248023143683703	0.0706016676166821
0.248216007714561	0.0707168119931264
0.248408871745420	0.0708318796568152
0.248601735776278	0.0709468704767790
0.248794599807136	0.0710617843237100
0.248987463837994	0.0711766210676898
0.249180327868853	0.0712913805793709
0.249373191899711	0.0714060627293032
0.249566055930569	0.0715206673871149
0.249758919961427	0.0716351944179720
0.249951783992285	0.0717496436898970
0.250144648023144	0.0718640150705007
0.250337512054002	0.0719783084259309
0.250530376084860	0.0720925236212970
0.250723240115719	0.0722066605189517
0.250916104146577	0.0723207189844087
0.251108968177435	0.0724346988807034
0.251301832208293	0.0725486000689136
0.251494696239151	0.0726624224116939
0.251687560270010	0.0727761657723701
0.251880424300868	0.0728898300164613
0.252073288331726	0.0730034150071468
0.252266152362585	0.0731169206028245
0.252459016393443	0.0732303466587820
0.252651880424301	0.0733436930365263
0.252844744455159	0.0734569596008429
0.253037608486017	0.0735701462113617
0.253230472516876	0.0736832527253010
0.253423336547734	0.0737962790026343
0.253616200578592	0.0739092249042276
0.253809064609450	0.0740220902874033
0.254001928640309	0.0741348750082439
0.254194792671167	0.0742475789274958
0.254387656702025	0.0743602019143423
0.254580520732883	0.0744727438313356
0.254773384763742	0.0745852045367049
0.254966248794600	0.0746975838924202
0.255159112825458	0.0748098817592339
0.255351976856316	0.0749220979983424
0.255544840887175	0.0750342324722872
0.255737704918033	0.0751462850455990
0.255930568948891	0.0752582555855429
0.256123432979749	0.0753701439577994
0.256316297010608	0.0754819500199364
0.256509161041466	0.0755936736400307
0.256702025072324	0.0757053146967876
0.256894889103182	0.0758168730564274
0.257087753134041	0.0759283485808152
0.257280617164899	0.0760397411413340
0.257473481195757	0.0761510506111672
0.257666345226615	0.0762622768604610
0.257859209257474	0.0763734197609500
0.258052073288332	0.0764844791838980
0.258244937319190	0.0765954550043969
0.258437801350048	0.0767063470974658
0.258630665380906	0.0768171553336742
0.258823529411765	0.0769278795871454
0.259016393442623	0.0770385197401448
0.259209257473481	0.0771490756744563
0.259402121504340	0.0772595472617770
0.259594985535198	0.0773699343765252
0.259787849566056	0.0774802368988537
0.259980713596914	0.0775904547075223
0.260173577627772	0.0777005876820860
0.260366441658631	0.0778106357005646
0.260559305689489	0.0779205986438340
0.260752169720347	0.0780304763965246
0.260945033751206	0.0781402688379380
0.261137897782064	0.0782499758468185
0.261330761812922	0.0783595972986432
0.261523625843780	0.0784691330748705
0.261716489874638	0.0785785830657392
0.261909353905497	0.0786879471477204
0.262102217936355	0.0787972251964580
0.262295081967213	0.0789064170937339
0.262487945998071	0.0790155227196995
0.262680810028930	0.0791245419550735
0.262873674059788	0.0792334746784251
0.263066538090646	0.0793423207659253
0.263259402121504	0.0794510800958595
0.263452266152363	0.0795597525450961
0.263645130183221	0.0796683379894441
0.263837994214079	0.0797768363072170
0.264030858244937	0.0798852473678317
0.264223722275796	0.0799935710462591
0.264416586306654	0.0801018072207143
0.264609450337512	0.0802099557650500
0.264802314368370	0.0803180165567924
0.264995178399229	0.0804259894623761
0.265188042430087	0.0805338743514128
0.265380906460945	0.0806416711002724
0.265573770491803	0.0807493795789517
0.265766634522662	0.0808569996564437
0.265959498553520	0.0809645311997665
0.266152362584378	0.0810719740791397
0.266345226615236	0.0811793281632744
0.266538090646095	0.0812865933142673
0.266730954676953	0.0813937693990280
0.266923818707811	0.0815008562801699
0.267116682738669	0.0816078538211440
0.267309546769528	0.0817147618944825
0.267502410800386	0.0818215803628776
0.267695274831244	0.0819283090865694
0.267888138862102	0.0820349479266276
0.268081002892961	0.0821414967458023
0.268273866923819	0.0822479554114742
0.268466730954677	0.0823543237837956
0.268659594985535	0.0824606017268252
0.268852459016393	0.0825667891037932
0.269045323047252	0.0826728857702205
0.269238187078110	0.0827788915901702
0.269431051108968	0.0828848064292400
0.269623915139827	0.0829906301460865
0.269816779170685	0.0830963626018346
0.270009643201543	0.0832020036598402
0.270202507232401	0.0833075531825369
0.270395371263259	0.0834130110341305
0.270588235294118	0.0835183770791458
0.270781099324976	0.0836236511820088
0.270973963355834	0.0837288332056441
0.271166827386692	0.0838339230085773
0.271359691417551	0.0839389204593971
0.271552555448409	0.0840438254260528
0.271745419479267	0.0841486377585973
0.271938283510125	0.0842533573242200
0.272131147540984	0.0843579840030331
0.272324011571842	0.0844625176576310
0.272516875602700	0.0845669581479205
0.272709739633558	0.0846713053443299
0.272902603664417	0.0847755591162176
0.273095467695275	0.0848797193290088
0.273288331726133	0.0849837858523796
0.273481195756991	0.0850877585533584
0.273674059787850	0.0851916373009260
0.273866923818708	0.0852954219636482
0.274059787849566	0.0853991124059483
0.274252651880424	0.0855027085064130
0.274445515911283	0.0856062101400351
0.274638379942141	0.0857096171681196
0.274831243972999	0.0858129294587556
0.275024108003857	0.0859161468872888
0.275216972034716	0.0860192693295654
0.275409836065574	0.0861222966534733
0.275602700096432	0.0862252287281979
0.275795564127290	0.0863280654320044
0.275988428158149	0.0864308066373909
0.276181292189007	0.0865334522145450
0.276374156219865	0.0866360020362972
0.276567020250723	0.0867384559767382
0.276759884281582	0.0868408139104540
0.276952748312440	0.0869430757063078
0.277145612343298	0.0870452412363292
0.277338476374156	0.0871473103799273
0.277531340405014	0.0872492830118806
0.277724204435873	0.0873511590025862
0.277917068466731	0.0874529382226324
0.278109932497589	0.0875546205528947
0.278302796528448	0.0876562058732449
0.278495660559306	0.0877576940517005
0.278688524590164	0.0878590849621628
0.278881388621022	0.0879603784768503
0.279074252651880	0.0880615744704004
0.279267116682739	0.0881626728207291
0.279459980713597	0.0882636733995365
0.279652844744455	0.0883645760820718
0.279845708775313	0.0884653807500551
0.280038572806172	0.0885660872828682
0.280231436837030	0.0886666955521426
0.280424300867888	0.0887672054289922
0.280617164898746	0.0888676167859799
0.280810028929605	0.0889679295039701
0.281002892960463	0.0890681434657327
0.281195756991321	0.0891682585415706
0.281388621022179	0.0892682746024536
0.281581485053038	0.0893681915281521
0.281774349083896	0.0894680091961133
0.281967213114754	0.0895677274790133
0.282160077145612	0.0896673462531991
0.282352941176471	0.0897668653985768
0.282545805207329	0.0898662847941330
0.282738669238187	0.0899656043129965
0.282931533269045	0.0900648238244379
0.283124397299904	0.0901639432114569
0.283317261330762	0.0902629623514066
0.283510125361620	0.0903618811160404
0.283702989392478	0.0904606993896071
0.283895853423337	0.0905594170433149
0.284088717454195	0.0906580339498577
0.284281581485053	0.0907565499903540
0.284474445515911	0.0908549650382858
0.284667309546770	0.0909532789732573
0.284860173577628	0.0910514916699333
0.285053037608486	0.0911496030004173
0.285245901639344	0.0912476128523618
0.285438765670203	0.0913455211017333
0.285631629701061	0.0914433276257869
0.285824493731919	0.0915410323054159
0.286017357762777	0.0916386350084142
0.286210221793636	0.0917361356198829
0.286403085824494	0.0918335340245458
0.286595949855352	0.0919308300876526
0.286788813886210	0.0920280236790304
0.286981677917069	0.0921251146779188
0.287174541947927	0.0922221029676784
0.287367405978785	0.0923189884343635
0.287560270009643	0.0924157709555051
0.287753134040501	0.0925124504020762
0.287945998071360	0.0926090266465447
0.288138862102218	0.0927054995676222
0.288331726133076	0.0928018690464972
0.288524590163935	0.0928981349592241
0.288717454194793	0.0929942971832375
0.288910318225651	0.0930903555966689
0.289103182256509	0.0931863100773429
0.289296046287367	0.0932821605033274
0.289488910318226	0.0933779067528626
0.289681774349084	0.0934735486963291
0.289874638379942	0.0935690862027205
0.290067502410800	0.0936645191528643
0.290260366441659	0.0937598474295270
0.290453230472517	0.0938550709052115
0.290646094503375	0.0939501894536268
0.290838958534233	0.0940452029495582
0.291031822565092	0.0941401112538191
0.291224686595950	0.0942349142423041
0.291417550626808	0.0943296117981679
0.291610414657666	0.0944242037928228
0.291803278688525	0.0945186901000471
0.291996142719383	0.0946130705941351
0.292189006750241	0.0947073451513260
0.292381870781099	0.0948015136447199
0.292574734811958	0.0948955759402540
0.292767598842816	0.0949895319041950
0.292960462873674	0.0950833814104443
0.293153326904532	0.0951771243347328
0.293346190935391	0.0952707605482021
0.293539054966249	0.0953642899193335
0.293731918997107	0.0954577123182619
0.293924783027965	0.0955510276177158
0.294117647058824	0.0956442356889263
0.294310511089682	0.0957373364016250
0.294503375120540	0.0958303296249948
0.294696239151398	0.0959232152325967
0.294889103182257	0.0960159930915315
0.295081967213115	0.0961086630710853
0.295274831243973	0.0962012250428145
0.295467695274831	0.0962936788649440
0.295660559305690	0.0963860244089165
0.295853423336548	0.0964782615550891
0.296046287367406	0.0965703901794249
0.296239151398264	0.0966624101554262
0.296432015429122	0.0967543213403064
0.296624879459981	0.0968461235936589
0.296817743490839	0.0969378167907471
0.297010607521697	0.0970294008137776
0.297203471552556	0.0971208755399804
0.297396335583414	0.0972122408310759
0.297589199614272	0.0973034965629739
0.297782063645130	0.0973946426111898
0.297974927675988	0.0974856788376682
0.298167791706847	0.0975766051192744
0.298360655737705	0.0976674213302934
0.298553519768563	0.0977581273446855
0.298746383799422	0.0978487230436258
0.298939247830280	0.0979392083029857
0.299132111861138	0.0980295829942850
0.299324975891996	0.0981198469891271
0.299517839922854	0.0982100001666578
0.299710703953713	0.0983000424043433
0.299903567984571	0.0983899735726114
0.300096432015429	0.0984797935469580
0.300289296046287	0.0985695022142864
0.300482160077146	0.0986590994556413
0.300675024108004	0.0987485851417342
0.300867888138862	0.0988379591478540
0.301060752169720	0.0989272213508012
0.301253616200579	0.0990163716281982
0.301446480231437	0.0991054098560647
0.301639344262295	0.0991943359238974
0.301832208293153	0.0992831497253255
0.302025072324012	0.0993718511297989
0.302217936354870	0.0994604400062115
0.302410800385728	0.0995489162302575
0.302603664416586	0.0996372796829295
0.302796528447445	0.0997255302457420
0.302989392478303	0.0998136677962727
0.303182256509161	0.0999016922186275
0.303375120540019	0.0999896033946940
0.303567984570878	0.100077401201079
0.303760848601736	0.100165085511355
0.303953712632594	0.100252656201633
0.304146576663452	0.100340113152578
0.304339440694311	0.100427456240754
0.304532304725169	0.100514685339261
0.304725168756027	0.100601800323682
0.304918032786885	0.100688801065406
0.305110896817743	0.100775687441524
0.305303760848602	0.100862459331843
0.305496624879460	0.100949116609229
0.305689488910318	0.101035659152910
0.305882352941177	0.101122086835458
0.306075216972035	0.101208399524598
0.306268081002893	0.101294597093584
0.306460945033751	0.101380679414186
0.306653809064609	0.101466646355651
0.306846673095468	0.101552497783414
0.307039537126326	0.101638233571864
0.307232401157184	0.101723853600918
0.307425265188043	0.101809357729785
0.307618129218901	0.101894745820999
0.307810993249759	0.101980017750257
0.308003857280617	0.102065173388673
0.308196721311475	0.102150212605207
0.308389585342334	0.102235135262086
0.308582449373192	0.102319941234448
0.308775313404050	0.102404630400096
0.308968177434908	0.102489202619477
0.309161041465767	0.102573657754551
0.309353905496625	0.102657995674930
0.309546769527483	0.102742216248256
0.309739633558341	0.102826319339994
0.309932497589200	0.102910304822645
0.310125361620058	0.102994172566401
0.310318225650916	0.103077922439407
0.310511089681774	0.103161554311196
0.310703953712633	0.103245068047755
0.310896817743491	0.103328463514767
0.311089681774349	0.103411740585288
0.311282545805207	0.103494899134336
0.311475409836066	0.103577939027091
0.311668273866924	0.103660860132601
0.311861137897782	0.103743662327384
0.312054001928640	0.103826345493141
0.312246865959499	0.103908909506582
0.312439729990357	0.103991354233406
0.312632594021215	0.104073679545222
0.312825458052073	0.104155885315301
0.313018322082932	0.104237971415762
0.313211186113790	0.104319937726901
0.313404050144648	0.104401784132497
0.313596914175506	0.104483510504028
0.313789778206365	0.104565116709932
0.313982642237223	0.104646602638069
0.314175506268081	0.104727968176137
0.314368370298939	0.104809213201313
0.314561234329798	0.104890337595099
0.314754098360656	0.104971341235827
0.314946962391514	0.105052223999393
0.315139826422372	0.105132985769123
0.315332690453231	0.105213626430716
0.315525554484089	0.105294145866763
0.315718418514947	0.105374543956817
0.315911282545805	0.105454820585076
0.316104146576663	0.105534975639892
0.316297010607522	0.105615009002423
0.316489874638380	0.105694920555009
0.316682738669238	0.105774710190433
0.316875602700097	0.105854377800597
0.317068466730955	0.105933923267360
0.317261330761813	0.106013346475195
0.317454194792671	0.106092647312811
0.317647058823529	0.106171825663235
0.317839922854388	0.106250881413074
0.318032786885246	0.106329814452089
0.318225650916104	0.106408624668276
0.318418514946963	0.106487311951232
0.318611378977821	0.106565876187348
0.318804243008679	0.106644317262324
0.318997107039537	0.106722635064680
0.319189971070395	0.106800829478236
0.319382835101254	0.106878900389198
0.319575699132112	0.106956847685345
0.319768563162970	0.107034671257264
0.319961427193829	0.107112371002572
0.320154291224687	0.107189946804801
0.320347155255545	0.107267398541199
0.320540019286403	0.107344726093488
0.320732883317261	0.107421929348771
0.320925747348120	0.107499008199490
0.321118611378978	0.107575962532650
0.321311475409836	0.107652792229027
0.321504339440694	0.107729497167222
0.321697203471553	0.107806077235821
0.321890067502411	0.107882532326801
0.322082931533269	0.107958862323787
0.322275795564127	0.108035067104286
0.322468659594986	0.108111146547025
0.322661523625844	0.108187100539625
0.322854387656702	0.108262928967956
0.323047251687560	0.108338631710022
0.323240115718419	0.108414208648520
0.323432979749277	0.108489659666550
0.323625843780135	0.108564984642028
0.323818707810993	0.108640183455532
0.324011571841852	0.108715255987501
0.324204435872710	0.108790202117684
0.324397299903568	0.108865021727420
0.324590163934426	0.108939714694882
0.324783027965284	0.109014280898559
0.324975891996143	0.109088720220125
0.325168756027001	0.109163032537838
0.325361620057859	0.109237217728058
0.325554484088718	0.109311275670866
0.325747348119576	0.109385206246040
0.325940212150434	0.109459009327760
0.326133076181292	0.109532684794406
0.326325940212150	0.109606232527248
0.326518804243009	0.109679652404042
0.326711668273867	0.109752944303951
0.326904532304725	0.109826108105509
0.327097396335584	0.109899143684458
0.327290260366442	0.109972050916621
0.327483124397300	0.110044829679065
0.327675988428158	0.110117479851775
0.327868852459016	0.110190001316149
0.328061716489875	0.110262393949316
0.328254580520733	0.110334657626809
0.328447444551591	0.110406792227438
0.328640308582449	0.110478797629948
0.328833172613308	0.110550673707586
0.329026036644166	0.110622420338382
0.329218900675024	0.110694037405755
0.329411764705882	0.110765524787144
0.329604628736741	0.110836882359215
0.329797492767599	0.110908110000697
0.329990356798457	0.110979207591416
0.330183220829315	0.111050175010374
0.330376084860174	0.111121012131306
0.330568948891032	0.111191718832038
0.330761812921890	0.111262294994991
0.330954676952748	0.111332740498764
0.331147540983607	0.111403055218715
0.331340405014465	0.111473239032099
0.331533269045323	0.111543291819621
0.331726133076181	0.111613213457739
0.331918997107040	0.111683003825736
0.332111861137898	0.111752662805267
0.332304725168756	0.111822190272179
0.332497589199614	0.111891586104322
0.332690453230473	0.111960850182247
0.332883317261331	0.112029982384433
0.333076181292189	0.112098982588888
0.333269045323047	0.112167850675978
0.333461909353905	0.112236586521109
0.333654773384764	0.112305189998695
0.333847637415622	0.112373660990134
0.334040501446480	0.112441999372812
0.334233365477339	0.112510205024283
0.334426229508197	0.112578277824849
0.334619093539055	0.112646217650513
0.334811957569913	0.112714024381064
0.335004821600771	0.112781697897652
0.335197685631630	0.112849238074682
0.335390549662488	0.112916644788660
0.335583413693346	0.112983917918884
0.335776277724205	0.113051057342855
0.335969141755063	0.113118062937628
0.336162005785921	0.113184934582811
0.336354869816779	0.113251672160545
0.336547733847637	0.113318275548696
0.336740597878496	0.113384744624326
0.336933461909354	0.113451079263045
0.337126325940212	0.113517279346079
0.337319189971070	0.113583344757404
0.337512054001929	0.113649275374835
0.337704918032787	0.113715071077870
0.337897782063645	0.113780731746561
0.338090646094503	0.113846257264500
0.338283510125362	0.113911647515927
0.338476374156220	0.113976902382025
0.338669238187078	0.114042021750568
0.338862102217936	0.114107005511450
0.339054966248795	0.114171853539840
0.339247830279653	0.114236565709337
0.339440694310511	0.114301141914379
0.339633558341369	0.114365582040356
0.339826422372228	0.114429885956508
0.340019286403086	0.114494053554484
0.340212150433944	0.114558084735106
0.340405014464802	0.114621979391239
0.340597878495661	0.114685737410888
0.340790742526519	0.114749358677601
0.340983606557377	0.114812843077552
0.341176470588235	0.114876190501867
0.341369334619094	0.114939400841288
0.341562198649952	0.115002473993503
0.341755062680810	0.115065409856518
0.341947926711668	0.115128208313036
0.342140790742527	0.115190869255082
0.342333654773385	0.115253392584941
0.342526518804243	0.115315778191791
0.342719382835101	0.115378025970810
0.342912246865960	0.115440135829606
0.343105110896818	0.115502107657757
0.343297974927676	0.115563941341956
0.343490838958534	0.115625636788299
0.343683702989392	0.115687193902245
0.343876567020251	0.115748612571814
0.344069431051109	0.115809892686154
0.344262295081967	0.115871034144078
0.344455159112826	0.115932036854727
0.344648023143684	0.115992900720831
0.344840887174542	0.116053625632064
0.345033751205400	0.116114211488039
0.345226615236258	0.116174658183231
0.345419479267117	0.116234965614743
0.345612343297975	0.116295133685932
0.345805207328833	0.116355162294703
0.345998071359691	0.116415051338533
0.346190935390550	0.116474800719434
0.346383799421408	0.116534410340230
0.346576663452266	0.116593880091333
0.346769527483124	0.116653209860971
0.346962391513983	0.116712399549300
0.347155255544841	0.116771449059512
0.347348119575699	0.116830358287709
0.347540983606557	0.116889127129310
0.347733847637416	0.116947755481984
0.347926711668274	0.117006243240771
0.348119575699132	0.117064590304738
0.348312439729990	0.117122796580212
0.348505303760849	0.117180861957449
0.348698167791707	0.117238786315883
0.348891031822565	0.117296569559342
0.349083895853423	0.117354211595550
0.349276759884282	0.117411712309999
0.349469623915140	0.117469071597312
0.349662487945998	0.117526289362320
0.349855351976856	0.117583365496643
0.350048216007715	0.117640299890829
0.350241080038573	0.117697092442134
0.350433944069431	0.117753743049841
0.350626808100289	0.117810251609107
0.350819672131148	0.117866618012482
0.351012536162006	0.117922842159653
0.351205400192864	0.117978923947467
0.351398264223722	0.118034863263175
0.351591128254581	0.118090659999643
0.351783992285439	0.118146314055074
0.351976856316297	0.118201825329579
0.352169720347155	0.118257193728103
0.352362584378013	0.118312419151065
0.352555448408872	0.118367501492292
0.352748312439730	0.118422440641927
0.352941176470588	0.118477236496462
0.353134040501447	0.118531888957310
0.353326904532305	0.118586397921168
0.353519768563163	0.118640763292070
0.353712632594021	0.118694984975322
0.353905496624879	0.118749062867706
0.354098360655738	0.118802996867398
0.354291224686596	0.118856786875307
0.354484088717454	0.118910432791063
0.354676952748313	0.118963934515097
0.354869816779171	0.119017291953445
0.355062680810029	0.119070505015106
0.355255544840887	0.119123573607884
0.355448408871745	0.119176497637112
0.355641272902604	0.119229277004409
0.355834136933462	0.119281911612265
0.356027000964320	0.119334401369815
0.356219864995178	0.119386746186510
0.356412729026037	0.119438945968014
0.356605593056895	0.119491000622332
0.356798457087753	0.119542910058794
0.356991321118611	0.119594674191839
0.357184185149470	0.119646292933690
0.357377049180328	0.119697766193002
0.357569913211186	0.119749093881955
0.357762777242044	0.119800275910038
0.357955641272903	0.119851312190454
0.358148505303761	0.119902202637386
0.358341369334619	0.119952947163325
0.358534233365477	0.120003545686359
0.358727097396336	0.120053998119081
0.358919961427194	0.120104304370236
0.359112825458052	0.120154464358852
0.359305689488910	0.120204478002107
0.359498553519769	0.120254345212949
0.359691417550627	0.120304065904332
0.359884281581485	0.120353639990803
0.360077145612343	0.120403067394395
0.360270009643202	0.120452348032042
0.360462873674060	0.120501481810585
0.360655737704918	0.120550468642614
0.360848601735776	0.120599308451444
0.361041465766635	0.120648001155231
0.361234329797493	0.120696546665878
0.361427193828351	0.120744944897590
0.361620057859209	0.120793195768689
0.361812921890068	0.120841299195307
0.362005785920926	0.120889255086732
0.362198649951784	0.120937063357016
0.362391513982642	0.120984723928381
0.362584378013500	0.121032236718341
0.362777242044359	0.121079601637453
0.362970106075217	0.121126818601323
0.363162970106075	0.121173887520732
0.363355834136934	0.121220808304417
0.363548698167792	0.121267580872372
0.363741562198650	0.121314205139687
0.363934426229508	0.121360681018201
0.364127290260366	0.121407008422238
0.364320154291225	0.121453187261501
0.364513018322083	0.121499217449180
0.364705882352941	0.121545098902264
0.364898746383799	0.121590831534068
0.365091610414658	0.121636415252746
0.365284474445516	0.121681849967055
0.365477338476374	0.121727135592060
0.365670202507232	0.121772272041816
0.365863066538091	0.121817259225837
0.366055930568949	0.121862097053167
0.366248794599807	0.121906785433833
0.366441658630665	0.121951324277547
0.366634522661524	0.121995713502381
0.366827386692382	0.122039953026485
0.367020250723240	0.122084042757161
0.367213114754098	0.122127982603619
0.367405978784957	0.122171772479879
0.367598842815815	0.122215412299798
0.367791706846673	0.122258901971080
0.367984570877531	0.122302241402077
0.368177434908390	0.122345430508571
0.368370298939248	0.122388469206884
0.368563162970106	0.122431357409699
0.368756027000964	0.122474095025955
0.368948891031823	0.122516681967521
0.369141755062681	0.122559118151204
0.369334619093539	0.122601403493290
0.369527483124397	0.122643537907952
0.369720347155256	0.122685521311606
0.369913211186114	0.122727353620287
0.370106075216972	0.122769034745833
0.370298939247830	0.122810564605272
0.370491803278689	0.122851943121065
0.370684667309547	0.122893170212082
0.370877531340405	0.122934245792586
0.371070395371263	0.122975169779862
0.371263259402122	0.123015942095130
0.371456123432980	0.123056562657555
0.371648987463838	0.123097031385923
0.371841851494696	0.123137348202120
0.372034715525555	0.123177513030397
0.372227579556413	0.123217525792280
0.372420443587271	0.123257386408215
0.372613307618129	0.123297094801748
0.372806171648988	0.123336650896157
0.372999035679846	0.123376054614911
0.373191899710704	0.123415305884433
0.373384763741562	0.123454404628659
0.373577627772421	0.123493350770636
0.373770491803279	0.123532144238278
0.373963355834137	0.123570784955519
0.374156219864995	0.123609272843886
0.374349083895854	0.123647607833840
0.374541947926712	0.123685789853048
0.374734811957570	0.123723818825338
0.374927675988428	0.123761694682341
0.375120540019286	0.123799417353201
0.375313404050145	0.123836986761412
0.375506268081003	0.123874402832772
0.375699132111861	0.123911665499615
0.375891996142720	0.123948774690873
0.376084860173578	0.123985730332581
0.376277724204436	0.124022532358315
0.376470588235294	0.124059180697297
0.376663452266152	0.124095675277580
0.376856316297011	0.124132016031685
0.377049180327869	0.124168202889577
0.377242044358727	0.124204235781559
0.377434908389585	0.124240114638684
0.377627772420444	0.124275839394899
0.377820636451302	0.124311409986280
0.378013500482160	0.124346826344754
0.378206364513018	0.124382088402180
0.378399228543877	0.124417196092374
0.378592092574735	0.124452149346816
0.378784956605593	0.124486948098547
0.378977820636451	0.124521592286181
0.379170684667310	0.124556081845739
0.379363548698168	0.124590416713569
0.379556412729026	0.124624596829598
0.379749276759884	0.124658622131761
0.379942140790743	0.124692492556718
0.380135004821601	0.124726208042450
0.380327868852459	0.124759768528021
0.380520732883317	0.124793173952106
0.380713596914176	0.124826424259154
0.380906460945034	0.124859519392936
0.381099324975892	0.124892459292518
0.381292189006750	0.124925243899113
0.381485053037609	0.124957873157095
0.381677917068467	0.124990347012158
0.381870781099325	0.125022665408640
0.382063645130183	0.125054828290275
0.382256509161042	0.125086835603304
0.382449373191900	0.125118687297643
0.382642237222758	0.125150383320152
0.382835101253616	0.125181923616703
0.383027965284475	0.125213308134438
0.383220829315333	0.125244536824253
0.383413693346191	0.125275609637631
0.383606557377049	0.125306526519080
0.383799421407907	0.125337287419379
0.383992285438766	0.125367892293612
0.384185149469624	0.125398341095427
0.384378013500482	0.125428633776973
0.384570877531341	0.125458770285690
0.384763741562199	0.125488750572888
0.384956605593057	0.125518574596323
0.385149469623915	0.125548242308061
0.385342333654773	0.125577753657818
0.385535197685632	0.125607108602995
0.385728061716490	0.125636307097528
0.385920925747348	0.125665349096024
0.386113789778206	0.125694234554864
0.386306653809065	0.125722963425994
0.386499517839923	0.125751535665223
0.386692381870781	0.125779951228798
0.386885245901639	0.125808210068017
0.387078109932498	0.125836312138023
0.387270973963356	0.125864257395574
0.387463837994214	0.125892045794298
0.387656702025072	0.125919677291670
0.387849566055931	0.125947151840947
0.388042430086789	0.125974469391029
0.388235294117647	0.126001629897886
0.388428158148505	0.126028633320194
0.388621022179364	0.126055479610170
0.388813886210222	0.126082168718160
0.389006750241080	0.126108700598947
0.389199614271938	0.126135075206509
0.389392478302797	0.126161292491969
0.389585342333655	0.126187352408625
0.389778206364513	0.126213254909198
0.389971070395371	0.126238999945338
0.390163934426230	0.126264587469483
0.390356798457088	0.126290017433370
0.390549662487946	0.126315289787837
0.390742526518804	0.126340404483129
0.390935390549663	0.126365361470540
0.391128254580521	0.126390160699230
0.391321118611379	0.126414802120323
0.391513982642237	0.126439285686782
0.391706846673096	0.126463611348006
0.391899710703954	0.126487779052445
0.392092574734812	0.126511788749016
0.392285438765670	0.126535640386576
0.392478302796528	0.126559333912454
0.392671166827387	0.126582869276715
0.392864030858245	0.126606246434359
0.393056894889103	0.126629465335676
0.393249758919962	0.126652525925668
0.393442622950820	0.126675428152771
0.393635486981678	0.126698171970160
0.393828351012536	0.126720757327953
0.394021215043394	0.126743184173730
0.394214079074253	0.126765452457781
0.394406943105111	0.126787562132854
0.394599807135969	0.126809513152584
0.394792671166828	0.126831305468003
0.394985535197686	0.126852939031573
0.395178399228544	0.126874413795089
0.395371263259402	0.126895729708953
0.395564127290260	0.126916886725995
0.395756991321119	0.126937884800757
0.395949855351977	0.126958723887552
0.396142719382835	0.126979403940521
0.396335583413693	0.126999924915824
0.396528447444552	0.127020286770267
0.396721311475410	0.127040489460677
0.396914175506268	0.127060532944142
0.397107039537126	0.127080417177286
0.397299903567985	0.127100142117340
0.397492767598843	0.127119707724642
0.397685631629701	0.127139113958492
0.397878495660559	0.127158360778675
0.398071359691418	0.127177448146900
0.398264223722276	0.127196376024582
0.398457087753134	0.127215144373244
0.398649951783992	0.127233753154274
0.398842815814851	0.127252202331254
0.399035679845709	0.127270491870072
0.399228543876567	0.127288621736857
0.399421407907425	0.127306591896145
0.399614271938283	0.127324402313121
0.399807135969142	0.127342052955143
0.400000000000000	0.127359543787386
0.400192864030858	0.127376874777882
0.400385728061717	0.127394045896885
0.400578592092575	0.127411057111443
0.400771456123433	0.127427908392040
0.400964320154291	0.127444599709120
0.401157184185149	0.127461131031997
0.401350048216008	0.127477502331957
0.401542912246866	0.127493713579494
0.401735776277724	0.127509764746106
0.401928640308583	0.127525655805313
0.402121504339441	0.127541386729345
0.402314368370299	0.127556957489461
0.402507232401157	0.127572368058523
0.402700096432015	0.127587618410525
0.402892960462874	0.127602708518285
0.403085824493732	0.127617638354297
0.403278688524590	0.127632407890982
0.403471552555449	0.127647017102445
0.403664416586307	0.127661465964796
0.403857280617165	0.127675754449988
0.404050144648023	0.127689882529191
0.404243008678881	0.127703850177858
0.404435872709740	0.127717657370922
0.404628736740598	0.127731304081296
0.404821600771456	0.127744790284420
0.405014464802314	0.127758115952972
0.405207328833173	0.127771281059225
0.405400192864031	0.127784285577312
0.405593056894889	0.127797129479897
0.405785920925747	0.127809812742052
0.405978784956606	0.127822335337303
0.406171648987464	0.127834697237619
0.406364513018322	0.127846898416487
0.406557377049180	0.127858938848539
0.406750241080039	0.127870818508088
0.406943105110897	0.127882537367349
0.407135969141755	0.127894095398895
0.407328833172613	0.127905492576630
0.407521697203472	0.127916728873723
0.407714561234330	0.127927804263305
0.407907425265188	0.127938718719187
0.408100289296046	0.127949472216130
0.408293153326904	0.127960064728874
0.408486017357763	0.127970496231633
0.408678881388621	0.127980766698872
0.408871745419479	0.127990876104887
0.409064609450338	0.128000824424861
0.409257473481196	0.128010611634956
0.409450337512054	0.128020237710804
0.409643201542912	0.128029702630667
0.409836065573770	0.128039006372001
0.410028929604629	0.128048148910308
0.410221793635487	0.128057130225447
0.410414657666345	0.128065950296083
0.410607521697204	0.128074609100068
0.410800385728062	0.128083106617656
0.410993249758920	0.128091442829175
0.411186113789778	0.128099617714823
0.411378977820636	0.128107631257451
0.411571841851495	0.128115483439019
0.411764705882353	0.128123174240779
0.411957569913211	0.128130703646788
0.412150433944069	0.128138071640533
0.412343297974928	0.128145278206752
0.412536162005786	0.128152323330552
0.412729026036644	0.128159206995915
0.412921890067502	0.128165929189906
0.413114754098361	0.128172489902120
0.413307618129219	0.128178889117570
0.413500482160077	0.128185126822669
0.413693346190935	0.128191203006958
0.413886210221794	0.128197117658725
0.414079074252652	0.128202870768887
0.414271938283510	0.128208462329758
0.414464802314368	0.128213892331288
0.414657666345227	0.128219160763149
0.414850530376085	0.128224267617203
0.415043394406943	0.128229212885551
0.415236258437801	0.128233996560948
0.415429122468660	0.128238618635576
0.415621986499518	0.128243079102340
0.415814850530376	0.128247377956029
0.416007714561234	0.128251515190287
0.416200578592093	0.128255490800284
0.416393442622951	0.128259304783154
0.416586306653809	0.128262957131883
0.416779170684667	0.128266447840422
0.416972034715526	0.128269776905870
0.417164898746384	0.128272944323727
0.417357762777242	0.128275950090249
0.417550626808100	0.128278794202448
0.417743490838959	0.128281476657965
0.417936354869817	0.128283997453023
0.418129218900675	0.128286356584273
0.418322082931533	0.128288554051509
0.418514946962391	0.128290589852555
0.418707810993250	0.128292463984449
0.418900675024108	0.128294176446942
0.419093539054966	0.128295727238596
0.419286403085825	0.128297116357437
0.419479267116683	0.128298343804149
0.419672131147541	0.128299409578681
0.419864995178399	0.128300313679360
0.420057859209257	0.128301056106139
0.420250723240116	0.128301636859998
0.420443587270974	0.128302055940307
0.420636451301832	0.128302313346950
0.420829315332690	0.128302409081657
0.421022179363549	0.128302343145652
0.421215043394407	0.128302115540359
0.421407907425265	0.128301726272841
0.421600771456123	0.128301175344832
0.421793635486982	0.128300462748567
0.421986499517840	0.128299588488545
0.422179363548698	0.128298552572900
0.422372227579556	0.128297355000564
0.422565091610415	0.128295995774643
0.422757955641273	0.128294474899850
0.422950819672131	0.128292792379218
0.423143683702989	0.128290948218509
0.423336547733848	0.128288942423113
0.423529411764706	0.128286774998164
0.423722275795564	0.128284445948513
0.423915139826422	0.128281955281763
0.424108003857281	0.128279303002588
0.424300867888139	0.128276489113868
0.424493731918997	0.128273513623804
0.424686595949855	0.128270376538317
0.424879459980714	0.128267077865754
0.425072324011572	0.128263617615682
0.425265188042430	0.128259995793439
0.425458052073288	0.128256212406626
0.425650916104147	0.128252267465787
0.425843780135005	0.128248160977410
0.426036644165863	0.128243892948312
0.426229508196721	0.128239463390009
0.426422372227580	0.128234872310901
0.426615236258438	0.128230119718940
0.426808100289296	0.128225205623520
0.427000964320154	0.128220130033671
0.427193828351013	0.128214892959370
0.427386692381871	0.128209494407912
0.427579556412729	0.128203934387079
0.427772420443587	0.128198212905875
0.427965284474446	0.128192329975004
0.428158148505304	0.128186285607179
0.428351012536162	0.128180079808278
0.428543876567020	0.128173712583923
0.428736740597878	0.128167183944210
0.428929604628737	0.128160493898894
0.429122468659595	0.128153642455541
0.429315332690453	0.128146629619105
0.429508196721312	0.128139455399700
0.429701060752170	0.128132119810609
0.429893924783028	0.128124622855270
0.430086788813886	0.128116964535560
0.430279652844744	0.128109144863317
0.430472516875603	0.128101163849111
0.430665380906461	0.128093021495834
0.430858244937319	0.128084717807468
0.431051108968177	0.128076252791703
0.431243972999036	0.128067626456546
0.431436837029894	0.128058838808594
0.431629701060752	0.128049889850977
0.431822565091610	0.128040779586484
0.432015429122469	0.128031508022146
0.432208293153327	0.128022075164031
0.432401157184185	0.128012481012639
0.432594021215043	0.128002725572658
0.432786885245902	0.127992808849079
0.432979749276760	0.127982730842423
0.433172613307618	0.127972491557322
0.433365477338476	0.127962091001107
0.433558341369335	0.127951529179033
0.433751205400193	0.127940806093285
0.433944069431051	0.127929921744580
0.434136933461909	0.127918876138284
0.434329797492768	0.127907669280891
0.434522661523626	0.127896301171021
0.434715525554484	0.127884771810273
0.434908389585342	0.127873081207188
0.435101253616201	0.127861229366797
0.435294117647059	0.127849216290535
0.435486981677917	0.127837041984668
0.435679845708775	0.127824706454212
0.435872709739634	0.127812209699369
0.436065573770492	0.127799551726947
0.436258437801350	0.127786732543720
0.436451301832208	0.127773752150642
0.436644165863067	0.127760610555656
0.436837029893925	0.127747307766907
0.437029893924783	0.127733843787669
0.437222757955641	0.127720218627475
0.437415621986500	0.127706432295323
0.437608486017358	0.127692484796109
0.437801350048216	0.127678376136200
0.437994214079074	0.127664106326488
0.438187078109933	0.127649675380220
0.438379942140791	0.127635083308237
0.438572806171649	0.127620330120583
0.438765670202507	0.127605415832060
0.438958534233366	0.127590340456948
0.439151398264224	0.127575104005580
0.439344262295082	0.127559706490747
0.439537126325940	0.127544147927972
0.439729990356798	0.127528428332225
0.439922854387657	0.127512547720136
0.440115718418515	0.127496506111776
0.440308582449373	0.127480303524519
0.440501446480232	0.127463939975622
0.440694310511090	0.127447415485084
0.440887174541948	0.127430730076090
0.441080038572806	0.127413883771676
0.441272902603664	0.127396876592621
0.441465766634523	0.127379708556470
0.441658630665381	0.127362379686341
0.441851494696239	0.127344890013431
0.442044358727097	0.127327239561427
0.442237222757956	0.127309428352244
0.442430086788814	0.127291456410722
0.442622950819672	0.127273323760915
0.442815814850530	0.127255030429589
0.443008678881389	0.127236576447934
0.443201542912247	0.127217961846441
0.443394406943105	0.127199186650700
0.443587270973963	0.127180250885214
0.443780135004822	0.127161154579838
0.443972999035680	0.127141897763812
0.444165863066538	0.127122480465945
0.444358727097396	0.127102902713882
0.444551591128255	0.127083164533060
0.444744455159113	0.127063265957844
0.444937319189971	0.127043207021339
0.445130183220829	0.127022987747781
0.445323047251688	0.127002608163889
0.445515911282546	0.126982068301429
0.445708775313404	0.126961368190295
0.445901639344262	0.126940507858632
0.446094503375121	0.126919487338280
0.446287367405979	0.126898306660409
0.446480231436837	0.126876965849981
0.446673095467695	0.126855464933735
0.446865959498554	0.126833803942784
0.447058823529412	0.126811982907412
0.447251687560270	0.126790001853739
0.447444551591128	0.126767860806992
0.447637415621987	0.126745559796386
0.447830279652845	0.126723098849809
0.448023143683703	0.126700477992874
0.448216007714561	0.126677697254404
0.448408871745420	0.126654756664423
0.448601735776278	0.126631656250052
0.448794599807136	0.126608396036051
0.448987463837994	0.126584976049084
0.449180327868853	0.126561396318515
0.449373191899711	0.126537656870402
0.449566055930569	0.126513757730871
0.449758919961427	0.126489698926594
0.449951783992285	0.126465480484792
0.450144648023144	0.126441102435175
0.450337512054002	0.126416564802064
0.450530376084860	0.126391867608382
0.450723240115719	0.126367010881813
0.450916104146577	0.126341994654608
0.451108968177435	0.126316818954237
0.451301832208293	0.126291483802192
0.451494696239151	0.126265989228066
0.451687560270010	0.126240335262971
0.451880424300868	0.126214521931737
0.452073288331726	0.126188549258885
0.452266152362584	0.126162417274020
0.452459016393443	0.126136126008834
0.452651880424301	0.126109675491179
0.452844744455159	0.126083065747913
0.453037608486017	0.126056296809529
0.453230472516876	0.126029368704061
0.453423336547734	0.126002281458817
0.453616200578592	0.125975035106711
0.453809064609450	0.125947629680326
0.454001928640309	0.125920065210269
0.454194792671167	0.125892341726832
0.454387656702025	0.125864459261143
0.454580520732883	0.125836417843848
0.454773384763742	0.125808217508392
0.454966248794600	0.125779858285991
0.455159112825458	0.125751340205855
0.455351976856316	0.125722663304204
0.455544840887175	0.125693827612895
0.455737704918033	0.125664833162769
0.455930568948891	0.125635679993797
0.456123432979749	0.125606368140493
0.456316297010608	0.125576897632669
0.456509161041466	0.125547268503757
0.456702025072324	0.125517480789256
0.456894889103182	0.125487534526670
0.457087753134041	0.125457429748670
0.457280617164899	0.125427166488529
0.457473481195757	0.125396744783223
0.457666345226615	0.125366164667639
0.457859209257474	0.125335426176895
0.458052073288332	0.125304529346635
0.458244937319190	0.125273474211911
0.458437801350048	0.125242260810137
0.458630665380906	0.125210889178998
0.458823529411765	0.125179359352360
0.459016393442623	0.125147671363683
0.459209257473481	0.125115825248671
0.459402121504340	0.125083821044812
0.459594985535198	0.125051658788573
0.459787849566056	0.125019338516111
0.459980713596914	0.124986860261977
0.460173577627772	0.124954224059989
0.460366441658631	0.124921429947032
0.460559305689489	0.124888477959655
0.460752169720347	0.124855368133765
0.460945033751206	0.124822100502904
0.461137897782064	0.124788675101983
0.461330761812922	0.124755091969478
0.461523625843780	0.124721351140278
0.461716489874638	0.124687452649499
0.461909353905497	0.124653396534030
0.462102217936355	0.124619182829708
0.462295081967213	0.124584811571509
0.462487945998071	0.124550282795620
0.462680810028930	0.124515596540360
0.462873674059788	0.124480752842174
0.463066538090646	0.124445751736069
0.463259402121504	0.124410593255915
0.463452266152363	0.124375277437673
0.463645130183221	0.124339804321256
0.463837994214079	0.124304173943293
0.464030858244937	0.124268386339129
0.464223722275796	0.124232441548488
0.464416586306654	0.124196339608770
0.464609450337512	0.124160080556037
0.464802314368370	0.124123664427561
0.464995178399229	0.124087091261542
0.465188042430087	0.124050361096959
0.465380906460945	0.124013473970629
0.465573770491803	0.123976429922333
0.465766634522662	0.123939228992643
0.465959498553520	0.123901871220115
0.466152362584378	0.123864356641987
0.466345226615236	0.123826685295361
0.466538090646095	0.123788857223584
0.466730954676953	0.123750872469805
0.466923818707811	0.123712731070706
0.467116682738669	0.123674433064741
0.467309546769527	0.123635978492605
0.467502410800386	0.123597367395642
0.467695274831244	0.123558599814956
0.467888138862102	0.123519675791967
0.468081002892961	0.123480595369328
0.468273866923819	0.123441358588514
0.468466730954677	0.123401965490967
0.468659594985535	0.123362416118882
0.468852459016393	0.123322710514776
0.469045323047252	0.123282848720811
0.469238187078110	0.123242830780627
0.469431051108968	0.123202656736434
0.469623915139827	0.123162326630045
0.469816779170685	0.123121840504899
0.470009643201543	0.123081198404377
0.470202507232401	0.123040400371097
0.470395371263259	0.122999446448147
0.470588235294118	0.122958336681488
0.470781099324976	0.122917071114965
0.470973963355834	0.122875649791657
0.471166827386692	0.122834072756692
0.471359691417551	0.122792340054131
0.471552555448409	0.122750451728562
0.471745419479267	0.122708407822730
0.471938283510125	0.122666208380021
0.472131147540984	0.122623853446030
0.472324011571842	0.122581343064490
0.472516875602700	0.122538677280673
0.472709739633558	0.122495856140238
0.472902603664417	0.122452879688048
0.473095467695275	0.122409747965737
0.473288331726133	0.122366461016109
0.473481195756991	0.122323018887946
0.473674059787850	0.122279421626590
0.473866923818708	0.122235669275088
0.474059787849566	0.122191761877203
0.474252651880424	0.122147699476849
0.474445515911283	0.122103482120628
0.474638379942141	0.122059109853019
0.474831243972999	0.122014582718341
0.475024108003857	0.121969900759972
0.475216972034716	0.121925064021690
0.475409836065574	0.121880072551763
0.475602700096432	0.121834926393006
0.475795564127290	0.121789625588029
0.475988428158148	0.121744170183111
0.476181292189007	0.121698560224665
0.476374156219865	0.121652795761560
0.476567020250723	0.121606876838031
0.476759884281582	0.121560803494576
0.476952748312440	0.121514575776371
0.477145612343298	0.121468193732474
0.477338476374156	0.121421657412399
0.477531340405014	0.121374966861352
0.477724204435873	0.121328122125314
0.477917068466731	0.121281123255864
0.478109932497589	0.121233970300682
0.478302796528448	0.121186663304156
0.478495660559306	0.121139202316892
0.478688524590164	0.121091587393871
0.478881388621022	0.121043818584955
0.479074252651880	0.120995895937022
0.479267116682739	0.120947819504056
0.479459980713597	0.120899589341267
0.479652844744455	0.120851205498765
0.479845708775313	0.120802668029603
0.480038572806172	0.120753976987445
0.480231436837030	0.120705132426831
0.480424300867888	0.120656134407507
0.480617164898746	0.120606982987330
0.480810028929605	0.120557678221989
0.481002892960463	0.120508220168309
0.481195756991321	0.120458608887507
0.481388621022179	0.120408844441215
0.481581485053038	0.120358926888454
0.481774349083896	0.120308856287930
0.481967213114754	0.120258632701718
0.482160077145612	0.120208256192692
0.482352941176471	0.120157726823172
0.482545805207329	0.120107044661266
0.482738669238187	0.120056209772645
0.482931533269045	0.120005222221548
0.483124397299904	0.119954082073675
0.483317261330762	0.119902789395300
0.483510125361620	0.119851344253123
0.483702989392478	0.119799746714395
0.483895853423337	0.119747996849375
0.484088717454195	0.119696094724993
0.484281581485053	0.119644040408641
0.484474445515911	0.119591833972079
0.484667309546769	0.119539475485502
0.484860173577628	0.119486965017834
0.485053037608486	0.119434302638535
0.485245901639344	0.119381488418695
0.485438765670203	0.119328522428457
0.485631629701061	0.119275404737900
0.485824493731919	0.119222135420427
0.486017357762777	0.119168714548310
0.486210221793635	0.119115142189768
0.486403085824494	0.119061418414064
0.486595949855352	0.119007543294398
0.486788813886210	0.118953516900273
0.486981677917069	0.118899339302717
0.487174541947927	0.118845010573834
0.487367405978785	0.118790530780563
0.487560270009643	0.118735899994669
0.487753134040501	0.118681118289267
0.487945998071360	0.118626185732228
0.488138862102218	0.118571102392771
0.488331726133076	0.118515868340697
0.488524590163934	0.118460483645018
0.488717454194793	0.118404948375050
0.488910318225651	0.118349262599591
0.489103182256509	0.118293426385148
0.489296046287367	0.118237439796954
0.489488910318226	0.118181302905259
0.489681774349084	0.118125015776695
0.489874638379942	0.118068578474719
0.490067502410800	0.118011991067618
0.490260366441659	0.117955253623472
0.490453230472517	0.117898366206464
0.490646094503375	0.117841328879211
0.490838958534233	0.117784141706810
0.491031822565092	0.117726804751355
0.491224686595950	0.117669318078285
0.491417550626808	0.117611681759938
0.491610414657666	0.117553895859798
0.491803278688525	0.117495960434588
0.491996142719383	0.117437875547276
0.492189006750241	0.117379641265519
0.492381870781099	0.117321257654034
0.492574734811958	0.117262724774074
0.492767598842816	0.117204042684848
0.492960462873674	0.117145211450744
0.493153326904532	0.117086231142313
0.493346190935391	0.117027101823364
0.493539054966249	0.116967823554183
0.493731918997107	0.116908396397621
0.493924783027965	0.116848820419598
0.494117647058824	0.116789095686703
0.494310511089682	0.116729222257525
0.494503375120540	0.116669200195640
0.494696239151398	0.116609029571044
0.494889103182257	0.116548710447326
0.495081967213115	0.116488242888368
0.495274831243973	0.116427626960419
0.495467695274831	0.116366862729170
0.495660559305690	0.116305950260518
0.495853423336548	0.116244889620629
0.496046287367406	0.116183680877474
0.496239151398264	0.116122324100326
0.496432015429123	0.116060819354075
0.496624879459981	0.115999166703051
0.496817743490839	0.115937366216796
0.497010607521697	0.115875417964216
0.497203471552555	0.115813322013840
0.497396335583414	0.115751078436931
0.497589199614272	0.115688687298893
0.497782063645130	0.115626148669310
0.497974927675989	0.115563462623748
0.498167791706847	0.115500629229080
0.498360655737705	0.115437648556553
0.498553519768563	0.115374520680174
0.498746383799421	0.115311245669918
0.498939247830280	0.115247823596697
0.499132111861138	0.115184254531013
0.499324975891996	0.115120538546209
0.499517839922855	0.115056675714647
0.499710703953713	0.114992666110175
0.499903567984571	0.114928509805168
0.500096432015429	0.114864206870445
0.500289296046287	0.114799757386232
0.500482160077146	0.114735161427632
0.500675024108004	0.114670419065319
0.500867888138862	0.114605530374110
0.501060752169721	0.114540495430434
0.501253616200579	0.114475314310651
0.501446480231437	0.114409987089187
0.501639344262295	0.114344513840939
0.501832208293153	0.114278894641529
0.502025072324012	0.114213129569876
0.502217936354870	0.114147218703558
0.502410800385728	0.114081162119522
0.502603664416586	0.114014959899505
0.502796528447445	0.113948612121553
0.502989392478303	0.113882118860090
0.503182256509161	0.113815480192203
0.503375120540019	0.113748696196303
0.503567984570878	0.113681766954196
0.503760848601736	0.113614692544499
0.503953712632594	0.113547473044065
0.504146576663452	0.113480108534016
0.504339440694311	0.113412599094119
0.504532304725169	0.113344944805488
0.504725168756027	0.113277145751582
0.504918032786885	0.113209202010839
0.505110896817744	0.113141113662741
0.505303760848602	0.113072880793152
0.505496624879460	0.113004503486578
0.505689488910318	0.112935981821612
0.505882352941176	0.112867315877198
0.506075216972035	0.112798505739119
0.506268081002893	0.112729551491936
0.506460945033751	0.112660453218036
0.506653809064610	0.112591211000452
0.506846673095468	0.112521824922645
0.507039537126326	0.112452295072949
0.507232401157184	0.112382621540495
0.507425265188042	0.112312804407078
0.507618129218901	0.112242843754064
0.507810993249759	0.112172739665482
0.508003857280617	0.112102492227555
0.508196721311476	0.112032101531040
0.508389585342334	0.111961567665046
0.508582449373192	0.111890890718839
0.508775313404050	0.111820070779349
0.508968177434908	0.111749107932526
0.509161041465767	0.111678002271414
0.509353905496625	0.111606753887128
0.509546769527483	0.111535362868658
0.509739633558341	0.111463829307648
0.509932497589200	0.111392153297068
0.510125361620058	0.111320334929211
0.510318225650916	0.111248374290144
0.510511089681774	0.111176271468347
0.510703953712633	0.111104026561516
0.510896817743491	0.111031639667711
0.511089681774349	0.110959110878283
0.511282545805207	0.110886440284502
0.511475409836066	0.110813627982588
0.511668273866924	0.110740674066373
0.511861137897782	0.110667578630444
0.512054001928640	0.110594341773053
0.512246865959499	0.110520963588864
0.512439729990357	0.110447444173443
0.512632594021215	0.110373783624898
0.512825458052073	0.110299982038308
0.513018322082932	0.110226039507909
0.513211186113790	0.110151956131217
0.513404050144648	0.110077732008864
0.513596914175506	0.110003367238004
0.513789778206365	0.109928861915857
0.513982642237223	0.109854216139120
0.514175506268081	0.109779430002720
0.514368370298939	0.109704503604847
0.514561234329798	0.109629437043708
0.514754098360656	0.109554230421043
0.514946962391514	0.109478883834829
0.515139826422372	0.109403397377966
0.515332690453231	0.109327771153172
0.515525554484089	0.109252005259544
0.515718418514947	0.109176099791518
0.515911282545805	0.109100054850587
0.516104146576664	0.109023870534149
0.516297010607522	0.108947546940851
0.516489874638380	0.108871084172062
0.516682738669238	0.108794482325645
0.516875602700097	0.108717741499581
0.517068466730955	0.108640861794229
0.517261330761813	0.108563843309754
0.517454194792671	0.108486686143828
0.517647058823529	0.108409390398466
0.517839922854388	0.108331956177429
0.518032786885246	0.108254383576692
0.518225650916104	0.108176672694175
0.518418514946962	0.108098823636048
0.518611378977821	0.108020836500913
0.518804243008679	0.107942711382733
0.518997107039537	0.107864448387397
0.519189971070395	0.107786047621385
0.519382835101254	0.107707509183266
0.519575699132112	0.107628833175702
0.519768563162970	0.107550019702869
0.519961427193828	0.107471068866060
0.520154291224687	0.107391980769129
0.520347155255545	0.107312755516966
0.520540019286403	0.107233393209612
0.520732883317261	0.107153893952150
0.520925747348120	0.107074257857213
0.521118611378978	0.106994485028604
0.521311475409836	0.106914575567509
0.521504339440694	0.106834529583765
0.521697203471553	0.106754347186277
0.521890067502411	0.106674028482435
0.522082931533269	0.106593573581744
0.522275795564127	0.106512982595034
0.522468659594986	0.106432255634239
0.522661523625844	0.106351392806458
0.522854387656702	0.106270394218481
0.523047251687560	0.106189259984205
0.523240115718418	0.106107990220681
0.523432979749277	0.106026585042148
0.523625843780135	0.105945044561161
0.523818707810993	0.105863368889218
0.524011571841852	0.105781558140400
0.524204435872710	0.105699612433345
0.524397299903568	0.105617531886691
0.524590163934426	0.105535316614784
0.524783027965284	0.105452966736013
0.524975891996143	0.105370482371867
0.525168756027001	0.105287863636431
0.525361620057859	0.105205110645907
0.525554484088718	0.105122223522378
0.525747348119576	0.105039202388804
0.525940212150434	0.104956047364272
0.526133076181292	0.104872758570321
0.526325940212150	0.104789336127347
0.526518804243009	0.104705780153751
0.526711668273867	0.104622090773142
0.526904532304725	0.104538268106685
0.527097396335584	0.104454312275379
0.527290260366442	0.104370223403249
0.527483124397300	0.104286001611921
0.527675988428158	0.104201647022992
0.527868852459016	0.104117159759968
0.528061716489875	0.104032539942170
0.528254580520733	0.103947787689416
0.528447444551591	0.103862903126320
0.528640308582450	0.103777886376999
0.528833172613308	0.103692737560436
0.529026036644166	0.103607456796950
0.529218900675024	0.103522044211128
0.529411764705882	0.103436499924056
0.529604628736741	0.103350824055410
0.529797492767599	0.103265016726709
0.529990356798457	0.103179078057382
0.530183220829315	0.103093008166108
0.530376084860174	0.103006807173326
0.530568948891032	0.102920475201422
0.530761812921890	0.102834012370609
0.530954676952748	0.102747418797908
0.531147540983607	0.102660694604604
0.531340405014465	0.102573839911981
0.531533269045323	0.102486854838348
0.531726133076181	0.102399739502125
0.531918997107040	0.102312494022486
0.532111861137898	0.102225118518630
0.532304725168756	0.102137613108489
0.532497589199614	0.102049977911334
0.532690453230473	0.101962213047386
0.532883317261331	0.101874318634926
0.533076181292189	0.101786294793804
0.533269045323047	0.101698141642987
0.533461909353906	0.101609859300088
0.533654773384764	0.101521447885469
0.533847637415622	0.101432907517051
0.534040501446480	0.101344238312845
0.534233365477339	0.101255440394146
0.534426229508197	0.101166513881585
0.534619093539055	0.101077458893138
0.534811957569913	0.100988275548368
0.535004821600772	0.100898963971186
0.535197685631630	0.100809524282055
0.535390549662488	0.100719956598937
0.535583413693346	0.100630261045211
0.535776277724204	0.100540437744589
0.535969141755063	0.100450486818531
0.536162005785921	0.100360408388725
0.536354869816779	0.100270202579036
0.536547733847637	0.100179869513286
0.536740597878496	0.100089409312903
0.536933461909354	0.0999988221044423
0.537126325940212	0.0999081080201061
0.537319189971070	0.0998172671865097
0.537512054001929	0.0997262997278317
0.537704918032787	0.0996352057713993
0.537897782063645	0.0995439854439668
0.538090646094503	0.0994526388736163
0.538283510125362	0.0993611661912100
0.538476374156220	0.0992695675299180
0.538669238187078	0.0991778430186741
0.538862102217936	0.0990859927891550
0.539054966248795	0.0989940169785740
0.539247830279653	0.0989019157180014
0.539440694310511	0.0988096891385527
0.539633558341369	0.0987173373773998
0.539826422372228	0.0986248605715908
0.540019286403086	0.0985322588576480
0.540212150433944	0.0984395323730869
0.540405014464802	0.0983466812550563
0.540597878495661	0.0982537056404690
0.540790742526519	0.0981606056708193
0.540983606557377	0.0980673814884937
0.541176470588235	0.0979740332297315
0.541369334619094	0.0978805610368568
0.541562198649952	0.0977869650584888
0.541755062680810	0.0976932454383473
0.541947926711668	0.0975994023170670
0.542140790742526	0.0975054358401800
0.542333654773385	0.0974113461549178
0.542526518804243	0.0973171334043270
0.542719382835101	0.0972227977337819
0.542912246865960	0.0971283392936955
0.543105110896818	0.0970337582329880
0.543297974927676	0.0969390546965338
0.543490838958534	0.0968442288318000
0.543683702989392	0.0967492807911028
0.543876567020251	0.0966542107218091
0.544069431051109	0.0965590187702947
0.544262295081967	0.0964637050935298
0.544455159112826	0.0963682698474927
0.544648023143684	0.0962727131839224
0.544840887174542	0.0961770352526738
0.545033751205400	0.0960812362034013
0.545226615236258	0.0959853161905942
0.545419479267117	0.0958892753692184
0.545612343297975	0.0957931138949188
0.545805207328833	0.0956968319216272
0.545998071359692	0.0956004296032526
0.546190935390550	0.0955039070970009
0.546383799421408	0.0954072645596354
0.546576663452266	0.0953105021490396
0.546769527483124	0.0952136200213338
0.546962391513983	0.0951166183316918
0.547155255544841	0.0950194972397694
0.547348119575699	0.0949222569040039
0.547540983606558	0.0948248974802230
0.547733847637416	0.0947274191266836
0.547926711668274	0.0946298220065953
0.548119575699132	0.0945321062799256
0.548312439729990	0.0944342721037392
0.548505303760849	0.0943363196408108
0.548698167791707	0.0942382490519508
0.548891031822565	0.0941400604953862
0.549083895853423	0.0940417541339095
0.549276759884282	0.0939433301297952
0.549469623915140	0.0938447886436690
0.549662487945998	0.0937461298396986
0.549855351976856	0.0936473538818277
0.550048216007715	0.0935484609325100
0.550241080038573	0.0934494511533794
0.550433944069431	0.0933503247098299
0.550626808100289	0.0932510817675468
0.550819672131148	0.0931517224871263
0.551012536162006	0.0930522470335328
0.551205400192864	0.0929526555716917
0.551398264223722	0.0928529482670457
0.551591128254581	0.0927531252916652
0.551783992285439	0.0926531868110012
0.551976856316297	0.0925531329845697
0.552169720347155	0.0924529639795279
0.552362584378013	0.0923526799661495
0.552555448408872	0.0922522811114357
0.552748312439730	0.0921517675802456
0.552941176470588	0.0920511395389422
0.553134040501447	0.0919503971564017
0.553326904532305	0.0918495405994538
0.553519768563163	0.0917485700343047
0.553712632594021	0.0916474856296273
0.553905496624879	0.0915462875560753
0.554098360655738	0.0914449759814267
0.554291224686596	0.0913435510688900
0.554484088717454	0.0912420129866373
0.554676952748312	0.0911403619068829
0.554869816779171	0.0910385979995321
0.555062680810029	0.0909367214325521
0.555255544840887	0.0908347323708689
0.555448408871745	0.0907326309830731
0.555641272902604	0.0906304174409077
0.555834136933462	0.0905280919122181
0.556027000964320	0.0904256545628213
0.556219864995178	0.0903231055613818
0.556412729026037	0.0902204450795731
0.556605593056895	0.0901176732861813
0.556798457087753	0.0900147903504899
0.556991321118611	0.0899117964412503
0.557184185149470	0.0898086917231814
0.557377049180328	0.0897054763665674
0.557569913211186	0.0896021505419995
0.557762777242044	0.0894987144142323
0.557955641272903	0.0893951681498658
0.558148505303761	0.0892915119196528
0.558341369334619	0.0891877458916854
0.558534233365477	0.0890838702316706
0.558727097396336	0.0889798851100821
0.558919961427194	0.0888757906951993
0.559112825458052	0.0887715871517174
0.559305689488910	0.0886672746478448
0.559498553519769	0.0885628533549627
0.559691417550627	0.0884583234422369
0.559884281581485	0.0883536850724242
0.560077145612343	0.0882489384110195
0.560270009643202	0.0881440836308116
0.560462873674060	0.0880391208991734
0.560655737704918	0.0879340503800997
0.560848601735776	0.0878288722433953
0.561041465766635	0.0877235866605394
0.561234329797493	0.0876181938012498
0.561427193828351	0.0875126938339459
0.561620057859209	0.0874070869258693
0.561812921890068	0.0873013732452215
0.562005785920926	0.0871955529656607
0.562198649951784	0.0870896262580564
0.562391513982642	0.0869835932904099
0.562584378013501	0.0868774542368899
0.562777242044359	0.0867712092697413
0.562970106075217	0.0866648585584800
0.563162970106075	0.0865584022774191
0.563355834136934	0.0864518406015321
0.563548698167792	0.0863451737028906
0.563741562198650	0.0862384017568157
0.563934426229508	0.0861315249404728
0.564127290260367	0.0860245434284250
0.564320154291225	0.0859174573945844
0.564513018322083	0.0858102670172843
0.564705882352941	0.0857029724781804
0.564898746383799	0.0855955739548421
0.565091610414658	0.0854880716232001
0.565284474445516	0.0853804656654148
0.565477338476374	0.0852727562654372
0.565670202507232	0.0851649436038256
0.565863066538091	0.0850570278599933
0.566055930568949	0.0849490092124971
0.566248794599807	0.0848408878451387
0.566441658630665	0.0847326639422970
0.566634522661524	0.0846243376875574
0.566827386692382	0.0845159092654931
0.567020250723240	0.0844073788583181
0.567213114754098	0.0842987466528213
0.567405978784957	0.0841900128357663
0.567598842815815	0.0840811775917215
0.567791706846673	0.0839722411064423
0.567984570877531	0.0838632035653552
0.568177434908390	0.0837540651560731
0.568370298939248	0.0836448260654548
0.568563162970106	0.0835354864801638
0.568756027000964	0.0834260465910457
0.568948891031823	0.0833165065874831
0.569141755062681	0.0832068666563001
0.569334619093539	0.0830971269830642
0.569527483124397	0.0829872877524027
0.569720347155256	0.0828773491564663
0.569913211186114	0.0827673113884827
0.570106075216972	0.0826571746325590
0.570298939247830	0.0825469390756759
0.570491803278689	0.0824366049088882
0.570684667309547	0.0823261723195532
0.570877531340405	0.0822156414959982
0.571070395371263	0.0821050126256284
0.571263259402122	0.0819942858940898
0.571456123432980	0.0818834614939221
0.571648987463838	0.0817725396144768
0.571841851494696	0.0816615204384106
0.572034715525555	0.0815504041537678
0.572227579556413	0.0814391909493957
0.572420443587271	0.0813278810135512
0.572613307618129	0.0812164745325914
0.572806171648988	0.0811049716933882
0.572999035679846	0.0809933726872800
0.573191899710704	0.0808816776997941
0.573384763741562	0.0807698869159199
0.573577627772420	0.0806580005253879
0.573770491803279	0.0805460187149669
0.573963355834137	0.0804339416697185
0.574156219864995	0.0803217695772588
0.574349083895854	0.0802095026279901
0.574541947926712	0.0800971410089813
0.574734811957570	0.0799846849053414
0.574927675988428	0.0798721345057261
0.575120540019286	0.0797594899973431
0.575313404050145	0.0796467515656369
0.575506268081003	0.0795339193979624
0.575699132111861	0.0794209936830727
0.575891996142720	0.0793079746107513
0.576084860173578	0.0791948623688895
0.576277724204436	0.0790816571443117
0.576470588235294	0.0789683591250703
0.576663452266152	0.0788549685003891
0.576856316297011	0.0787414854624662
0.577049180327869	0.0786279101970154
0.577242044358727	0.0785142428898371
0.577434908389585	0.0784004837351295
0.577627772420444	0.0782866329217473
0.577820636451302	0.0781726906371005
0.578013500482160	0.0780586570728965
0.578206364513018	0.0779445324218475
0.578399228543877	0.0778303168782383
0.578592092574735	0.0777160106344290
0.578784956605593	0.0776016138784054
0.578977820636451	0.0774871268020455
0.579170684667310	0.0773725496028413
0.579363548698168	0.0772578824775247
0.579556412729026	0.0771431256199469
0.579749276759884	0.0770282792245275
0.579942140790743	0.0769133434863605
0.580135004821601	0.0767983186027198
0.580327868852459	0.0766832047744900
0.580520732883317	0.0765680021987005
0.580713596914176	0.0764527110736448
0.580906460945034	0.0763373315985778
0.581099324975892	0.0762218639725766
0.581292189006750	0.0761063083969569
0.581485053037609	0.0759906650709148
0.581677917068467	0.0758749341954493
0.581870781099325	0.0757591159730289
0.582063645130183	0.0756432106063396
0.582256509161041	0.0755272182995195
0.582449373191900	0.0754111392588412
0.582642237222758	0.0752949736895155
0.582835101253616	0.0751787217913844
0.583027965284475	0.0750623837678527
0.583220829315333	0.0749459598270939
0.583413693346191	0.0748294501750151
0.583606557377049	0.0747128550157161
0.583799421407907	0.0745961745555306
0.583992285438766	0.0744794090037497
0.584185149469624	0.0743625585716946
0.584378013500482	0.0742456234685002
0.584570877531341	0.0741286038980643
0.584763741562199	0.0740115000686245
0.584956605593057	0.0738943121938408
0.585149469623915	0.0737770404842221
0.585342333654773	0.0736596851501614
0.585535197685632	0.0735422464039991
0.585728061716490	0.0734247244553054
0.585920925747348	0.0733071195126888
0.586113789778206	0.0731894317889587
0.586306653809065	0.0730716614975854
0.586499517839923	0.0729538088475966
0.586692381870781	0.0728358740506467
0.586885245901639	0.0727178573182704
0.587078109932498	0.0725997588603741
0.587270973963356	0.0724815788874369
0.587463837994214	0.0723633176116672
0.587656702025072	0.0722449752490253
0.587849566055931	0.0721265520104281
0.588042430086789	0.0720080481027509
0.588235294117647	0.0718894637380927
0.588428158148505	0.0717707991312799
0.588621022179364	0.0716520544920617
0.588813886210222	0.0715332300303047
0.589006750241080	0.0714143259583243
0.589199614271938	0.0712953424882472
0.589392478302797	0.0711762798304486
0.589585342333655	0.0710571381940277
0.589778206364513	0.0709379177903296
0.589971070395371	0.0708186188304968
0.590163934426230	0.0706992415244833
0.590356798457088	0.0705797860838906
0.590549662487946	0.0704602527176474
0.590742526518804	0.0703406416348261
0.590935390549663	0.0702209530468199
0.591128254580521	0.0701011871617825
0.591321118611379	0.0699813441883241
0.591513982642237	0.0698614243385044
0.591706846673096	0.0697414278200718
0.591899710703954	0.0696213548363342
0.592092574734812	0.0695012055968936
0.592285438765670	0.0693809803114688
0.592478302796528	0.0692606791885432
0.592671166827387	0.0691403024378159
0.592864030858245	0.0690198502691810
0.593056894889103	0.0688993228897231
0.593249758919962	0.0687787205052508
0.593442622950820	0.0686580433259095
0.593635486981678	0.0685372915578108
0.593828351012536	0.0684164654059827
0.594021215043394	0.0682955650797865
0.594214079074253	0.0681745907877823
0.594406943105111	0.0680535427356016
0.594599807135969	0.0679324211277385
0.594792671166827	0.0678112261704202
0.594985535197686	0.0676899580712050
0.595178399228544	0.0675686170361865
0.595371263259402	0.0674472032730668
0.595564127290260	0.0673257169928612
0.595756991321119	0.0672041584004139
0.595949855351977	0.0670825276966910
0.596142719382835	0.0669608250868814
0.596335583413693	0.0668390507764284
0.596528447444552	0.0667172049719612
0.596721311475410	0.0665952878811501
0.596914175506268	0.0664732997088147
0.597107039537126	0.0663512406575365
0.597299903567985	0.0662291109342820
0.597492767598843	0.0661069107441531
0.597685631629701	0.0659846402861672
0.597878495660559	0.0658622997665820
0.598071359691417	0.0657398893930316
0.598264223722276	0.0656174093687345
0.598457087753134	0.0654948598971586
0.598649951783992	0.0653722411803882
0.598842815814851	0.0652495534218887
0.599035679845709	0.0651267968288277
0.599228543876567	0.0650039716068532
0.599421407907425	0.0648810779601802
0.599614271938283	0.0647581160930976
0.599807135969142	0.0646350862077995
0.600000000000000	0.0645119885076058
0.600192864030858	0.0643888231965795
0.600385728061717	0.0642655904774767
0.600578592092575	0.0641422905566567
0.600771456123433	0.0640189236410020
0.600964320154291	0.0638954899329919
0.601157184185149	0.0637719896365370
0.601350048216008	0.0636484229565488
0.601542912246866	0.0635247900953083
0.601735776277724	0.0634010912582216
0.601928640308583	0.0632773266540605
0.602121504339441	0.0631534964876471
0.602314368370299	0.0630296009644414
0.602507232401157	0.0629056402909806
0.602700096432015	0.0627816146723753
0.602892960462874	0.0626575243138266
0.603085824493732	0.0625333694221543
0.603278688524590	0.0624091502092336
0.603471552555449	0.0622848668831433
0.603664416586307	0.0621605196482920
0.603857280617165	0.0620361087145828
0.604050144648023	0.0619116342910614
0.604243008678881	0.0617870965860031
0.604435872709740	0.0616624958114181
0.604628736740598	0.0615378321750508
0.604821600771456	0.0614131058884585
0.605014464802314	0.0612883171664838
0.605207328833173	0.0611634662181268
0.605400192864031	0.0610385532571794
0.605593056894889	0.0609135784960685
0.605785920925747	0.0607885421457691
0.605978784956606	0.0606634444234669
0.606171648987464	0.0605382855436659
0.606364513018322	0.0604130657194935
0.606557377049180	0.0602877851652063
0.606750241080039	0.0601624440940671
0.606943105110897	0.0600370427193632
0.607135969141755	0.0599115812571338
0.607328833172613	0.0597860599242999
0.607521697203472	0.0596604789341903
0.607714561234330	0.0595348385016235
0.607907425265188	0.0594091388425027
0.608100289296046	0.0592833801752500
0.608293153326905	0.0591575627215821
0.608486017357763	0.0590316866985362
0.608678881388621	0.0589057523210285
0.608871745419479	0.0587797598047056
0.609064609450338	0.0586537093677742
0.609257473481196	0.0585276012300126
0.609450337512054	0.0584014356086281
0.609643201542912	0.0582752127249889
0.609836065573771	0.0581489328005438
0.610028929604629	0.0580225960489147
0.610221793635487	0.0578962026877565
0.610414657666345	0.0577697529383242
0.610607521697203	0.0576432470182169
0.610800385728062	0.0575166851458850
0.610993249758920	0.0573900675412381
0.611186113789778	0.0572633944202108
0.611378977820636	0.0571366659980445
0.611571841851495	0.0570098824934941
0.611764705882353	0.0568830441243108
0.611957569913211	0.0567561511088650
0.612150433944069	0.0566292036632627
0.612343297974928	0.0565022020041480
0.612536162005786	0.0563751463491044
0.612729026036644	0.0562480369139937
0.612921890067502	0.0561208739189948
0.613114754098361	0.0559936575818894
0.613307618129219	0.0558663881191923
0.613500482160077	0.0557390657465102
0.613693346190935	0.0556116906764133
0.613886210221794	0.0554842631249845
0.614079074252652	0.0553567833095473
0.614271938283510	0.0552292514448504
0.614464802314368	0.0551016677437163
0.614657666345227	0.0549740324210698
0.614850530376085	0.0548463456948967
0.615043394406943	0.0547186077806976
0.615236258437801	0.0545908188905968
0.615429122468660	0.0544629792390832
0.615621986499518	0.0543350890393296
0.615814850530376	0.0542071485054408
0.616007714561234	0.0540791578526286
0.616200578592093	0.0539511172941163
0.616393442622951	0.0538230270457785
0.616586306653809	0.0536948873206738
0.616779170684667	0.0535666983292169
0.616972034715526	0.0534384602815512
0.617164898746384	0.0533101733912845
0.617357762777242	0.0531818378740017
0.617550626808100	0.0530534539391987
0.617743490838959	0.0529250217965459
0.617936354869817	0.0527965416591608
0.618129218900675	0.0526680137394869
0.618322082931533	0.0525394382485022
0.618514946962392	0.0524108153984991
0.618707810993250	0.0522821454018946
0.618900675024108	0.0521534284690243
0.619093539054966	0.0520246648123175
0.619286403085825	0.0518958546434318
0.619479267116683	0.0517669981724008
0.619672131147541	0.0516380956111783
0.619864995178399	0.0515091471724988
0.620057859209258	0.0513801530682424
0.620250723240116	0.0512511135075804
0.620443587270974	0.0511220286993468
0.620636451301832	0.0509928988540464
0.620829315332691	0.0508637241830327
0.621022179363549	0.0507345048971580
0.621215043394407	0.0506052412029168
0.621407907425265	0.0504759333110739
0.621600771456124	0.0503465814374110
0.621793635486982	0.0502171857908729
0.621986499517840	0.0500877465809087
0.622179363548698	0.0499582640207321
0.622372227579557	0.0498287383206020
0.622565091610415	0.0496991696893136
0.622757955641273	0.0495695583358030
0.622950819672131	0.0494399044706623
0.623143683702989	0.0493102083084023
0.623336547733848	0.0491804700626136
0.623529411764706	0.0490506899426691
0.623722275795564	0.0489208681563116
0.623915139826422	0.0487910049152584
0.624108003857281	0.0486611004312352
0.624300867888139	0.0485311549150754
0.624493731918997	0.0484011685799363
0.624686595949855	0.0482711416377346
0.624879459980714	0.0481410743003229
0.625072324011572	0.0480109667787643
0.625265188042430	0.0478808192827765
0.625458052073288	0.0477506320237343
0.625650916104147	0.0476204052158000
0.625843780135005	0.0474901390693853
0.626036644165863	0.0473598337955855
0.626229508196721	0.0472294896083597
0.626422372227580	0.0470991067164411
0.626615236258438	0.0469686853254447
0.626808100289296	0.0468382256455342
0.627000964320154	0.0467077278925782
0.627193828351013	0.0465771922769140
0.627386692381871	0.0464466190061174
0.627579556412729	0.0463160082906578
0.627772420443587	0.0461853603406282
0.627965284474446	0.0460546753677896
0.628158148505304	0.0459239535829151
0.628351012536162	0.0457931951952467
0.628543876567020	0.0456624004149301
0.628736740597879	0.0455315694521910
0.628929604628737	0.0454007025148040
0.629122468659595	0.0452697998097112
0.629315332690453	0.0451388615457869
0.629508196721311	0.0450078879316954
0.629701060752170	0.0448768791780433
0.629893924783028	0.0447458354949864
0.630086788813886	0.0446147570870903
0.630279652844745	0.0444836441597706
0.630472516875603	0.0443524969209584
0.630665380906461	0.0442213155738281
0.630858244937319	0.0440901003249302
0.631051108968177	0.0439588513823281
0.631243972999036	0.0438275689486569
0.631436837029894	0.0436962532292777
0.631629701060752	0.0435649044270682
0.631822565091611	0.0434335227443533
0.632015429122469	0.0433021083870976
0.632208293153327	0.0431706615573586
0.632401157184185	0.0430391824583161
0.632594021215043	0.0429076712943822
0.632786885245902	0.0427761282659651
0.632979749276760	0.0426445535777407
0.633172613307618	0.0425129474352097
0.633365477338477	0.0423813100385837
0.633558341369335	0.0422496415877055
0.633751205400193	0.0421179422831753
0.633944069431051	0.0419862123282802
0.634136933461909	0.0418544519252505
0.634329797492768	0.0417226612709807
0.634522661523626	0.0415908405639262
0.634715525554484	0.0414589900055141
0.634908389585343	0.0413271097966687
0.635101253616201	0.0411952001348392
0.635294117647059	0.0410632612174689
0.635486981677917	0.0409312932447673
0.635679845708775	0.0407992964152495
0.635872709739634	0.0406672709293453
0.636065573770492	0.0405352169842107
0.636258437801350	0.0404031347747692
0.636451301832208	0.0402710245005662
0.636644165863067	0.0401388863590789
0.636837029893925	0.0400067205463688
0.637029893924783	0.0398745272593322
0.637222757955641	0.0397423066945358
0.637415621986500	0.0396100590459276
0.637608486017358	0.0394777845069475
0.637801350048216	0.0393454832778448
0.637994214079074	0.0392131555574560
0.638187078109933	0.0390808015376712
0.638379942140791	0.0389484214145144
0.638572806171649	0.0388160153872431
0.638765670202507	0.0386835836499543
0.638958534233366	0.0385511263976903
0.639151398264224	0.0384186438286007
0.639344262295082	0.0382861361369508
0.639537126325940	0.0381536035155009
0.639729990356799	0.0380210461595928
0.639922854387657	0.0378884642676899
0.640115718418515	0.0377558580361380
0.640308582449373	0.0376232276580349
0.640501446480231	0.0374905733275170
0.640694310511090	0.0373578952386168
0.640887174541948	0.0372251935857087
0.641080038572806	0.0370924685645342
0.641272902603664	0.0369597203700961
0.641465766634523	0.0368269491974604
0.641658630665381	0.0366941552416832
0.641851494696239	0.0365613386984750
0.642044358727097	0.0364284997653060
0.642237222757956	0.0362956386368392
0.642430086788814	0.0361627555065539
0.642622950819672	0.0360298505693949
0.642815814850530	0.0358969240239481
0.643008678881389	0.0357639760695566
0.643201542912247	0.0356310069016871
0.643394406943105	0.0354980167157560
0.643587270973963	0.0353650057094210
0.643780135004822	0.0352319740803530
0.643972999035680	0.0350989220247309
0.644165863066538	0.0349658497379881
0.644358727097396	0.0348327574191638
0.644551591128255	0.0346996452665196
0.644744455159113	0.0345665134777177
0.644937319189971	0.0344333622541183
0.645130183220829	0.0343001917941468
0.645323047251688	0.0341670022974109
0.645515911282546	0.0340337939624633
0.645708775313404	0.0339005669880535
0.645901639344262	0.0337673215743223
0.646094503375121	0.0336340579208043
0.646287367405979	0.0335007762300813
0.646480231436837	0.0333674767029876
0.646673095467695	0.0332341595374651
0.646865959498554	0.0331008249342674
0.647058823529412	0.0329674730988497
0.647251687560270	0.0328341042341995
0.647444551591128	0.0327007185408062
0.647637415621987	0.0325673162204000
0.647830279652845	0.0324338974752740
0.648023143683703	0.0323004625092042
0.648216007714561	0.0321670115264345
0.648408871745419	0.0320335447274216
0.648601735776278	0.0319000623137566
0.648794599807136	0.0317665644924558
0.648987463837994	0.0316330514675652
0.649180327868853	0.0314995234384956
0.649373191899711	0.0313659806073191
0.649566055930569	0.0312324231787958
0.649758919961427	0.0310988513564042
0.649951783992285	0.0309652653423786
0.650144648023144	0.0308316653405233
0.650337512054002	0.0306980515538368
0.650530376084860	0.0305644241841239
0.650723240115719	0.0304307834334126
0.650916104146577	0.0302971295048401
0.651108968177435	0.0301634626015585
0.651301832208293	0.0300297829228909
0.651494696239151	0.0298960906716745
0.651687560270010	0.0297623860487909
0.651880424300868	0.0296286692533387
0.652073288331726	0.0294949404880793
0.652266152362585	0.0293611999543581
0.652459016393443	0.0292274478535137
0.652651880424301	0.0290936843850471
0.652844744455159	0.0289599097488282
0.653037608486017	0.0288261241467252
0.653230472516876	0.0286923277777522
0.653423336547734	0.0285585208384744
0.653616200578592	0.0284247035280149
0.653809064609450	0.0282908760466108
0.654001928640309	0.0281570385909132
0.654194792671167	0.0280231913550574
0.654387656702025	0.0278893345370413
0.654580520732883	0.0277554683344312
0.654773384763742	0.0276215929389146
0.654966248794600	0.0274877085447427
0.655159112825458	0.0273538153501888
0.655351976856316	0.0272199135519670
0.655544840887175	0.0270860033431462
0.655737704918033	0.0269520849147613
0.655930568948891	0.0268181584612164
0.656123432979749	0.0266842241754037
0.656316297010608	0.0265502822483110
0.656509161041466	0.0264163328720054
0.656702025072324	0.0262823762381740
0.656894889103182	0.0261484125411188
0.657087753134040	0.0260144419713517
0.657280617164899	0.0258804647164994
0.657473481195757	0.0257464809642255
0.657666345226615	0.0256124908994319
0.657859209257474	0.0254784947147734
0.658052073288332	0.0253444926046997
0.658244937319190	0.0252104847513078
0.658437801350048	0.0250764713412162
0.658630665380906	0.0249424525661992
0.658823529411765	0.0248084286110188
0.659016393442623	0.0246743996601019
0.659209257473481	0.0245403658998518
0.659402121504340	0.0244063275163620
0.659594985535198	0.0242722846957571
0.659787849566056	0.0241382376229151
0.659980713596914	0.0240041864805964
0.660173577627772	0.0238701314547454
0.660366441658631	0.0237360727308490
0.660559305689489	0.0236020104902169
0.660752169720347	0.0234679449149776
0.660945033751205	0.0233338761883021
0.661137897782064	0.0231998044939435
0.661330761812922	0.0230657300161230
0.661523625843780	0.0229316529366293
0.661716489874638	0.0227975734341965
0.661909353905497	0.0226634916891236
0.662102217936355	0.0225294078894589
0.662295081967213	0.0223953222229850
0.662487945998071	0.0222612348696846
0.662680810028930	0.0221271460085850
0.662873674059788	0.0219930558221672
0.663066538090646	0.0218589644960253
0.663259402121504	0.0217248722126538
0.663452266152363	0.0215907791503357
0.663645130183221	0.0214566854910619
0.663837994214079	0.0213225914203081
0.664030858244937	0.0211884971224786
0.664223722275796	0.0210544027804745
0.664416586306654	0.0209203085740938
0.664609450337512	0.0207862146853497
0.664802314368370	0.0206521213003811
0.664995178399229	0.0205180286025501
0.665188042430087	0.0203839367722882
0.665380906460945	0.0202498459918673
0.665573770491803	0.0201157564467019
0.665766634522662	0.0199816683214570
0.665959498553520	0.0198475817953828
0.666152362584378	0.0197134970509849
0.666345226615236	0.0195794142757496
0.666538090646095	0.0194453336520940
0.666730954676953	0.0193112553612254
0.666923818707811	0.0191771795896745
0.667116682738669	0.0190431065242304
0.667309546769527	0.0189090363452506
0.667502410800386	0.0187749692363920
0.667695274831244	0.0186409053850860
0.667888138862102	0.0185068449778553
0.668081002892961	0.0183727881988783
0.668273866923819	0.0182387352303563
0.668466730954677	0.0181046862571414
0.668659594985535	0.0179706414647704
0.668852459016393	0.0178366010376727
0.669045323047252	0.0177025651584141
0.669238187078110	0.0175685340121337
0.669431051108968	0.0174345077871404
0.669623915139826	0.0173004866691142
0.669816779170685	0.0171664708412440
0.670009643201543	0.0170324604889308
0.670202507232401	0.0168984557966971
0.670395371263259	0.0167644569472697
0.670588235294118	0.0166304641250287
0.670781099324976	0.0164964775158148
0.670973963355834	0.0163624973048005
0.671166827386692	0.0162285236734421
0.671359691417551	0.0160945568046571
0.671552555448409	0.0159605968853481
0.671745419479267	0.0158266441000910
0.671938283510125	0.0156926986335594
0.672131147540984	0.0155587606672208
0.672324011571842	0.0154248303829894
0.672516875602700	0.0152909079679815
0.672709739633558	0.0151569936049079
0.672902603664417	0.0150230874787084
0.673095467695275	0.0148891897739288
0.673288331726133	0.0147553006672108
0.673481195756991	0.0146214203403052
0.673674059787850	0.0144875489841773
0.673866923818708	0.0143536867822960
0.674059787849566	0.0142198339117323
0.674252651880424	0.0140859905579792
0.674445515911282	0.0139521569072462
0.674638379942141	0.0138183331381022
0.674831243972999	0.0136845194296505
0.675024108003857	0.0135507159647907
0.675216972034716	0.0134169229264568
0.675409836065574	0.0132831404962985
0.675602700096432	0.0131493688559542
0.675795564127290	0.0130156081872832
0.675988428158148	0.0128818586724171
0.676181292189007	0.0127481204949627
0.676374156219865	0.0126143938377170
0.676567020250723	0.0124806788804447
0.676759884281582	0.0123469758032699
0.676952748312440	0.0122132847888932
0.677145612343298	0.0120796060193380
0.677338476374156	0.0119459396764210
0.677531340405014	0.0118122859429562
0.677724204435873	0.0116786450001127
0.677917068466731	0.0115450170254193
0.678109932497589	0.0114114021982337
0.678302796528448	0.0112778007016202
0.678495660559306	0.0111442127175219
0.678688524590164	0.0110106384267160
0.678881388621022	0.0108770780083497
0.679074252651880	0.0107435316420876
0.679267116682739	0.0106099995102776
0.679459980713597	0.0104764817951950
0.679652844744455	0.0103429786776087
0.679845708775313	0.0102094903364101
0.680038572806172	0.0100760169464359
0.680231436837030	0.00994255868973310
0.680424300867888	0.00980911575542018
0.680617164898746	0.00967568832002757
0.680810028929605	0.00954227655857867
0.681002892960463	0.00940888065205106
0.681195756991321	0.00927550078175658
0.681388621022179	0.00914213713066261
0.681581485053038	0.00900878987620030
0.681774349083896	0.00887545919502572
0.681967213114754	0.00874214526980638
0.682160077145612	0.00860884828102292
0.682352941176471	0.00847556840602341
0.682545805207329	0.00834230582807456
0.682738669238187	0.00820906072989158
0.682931533269045	0.00807583328985229
0.683124397299904	0.00794262368667908
0.683317261330762	0.00780943209933281
0.683510125361620	0.00767625871203553
0.683702989392478	0.00754310370728101
0.683895853423337	0.00740996725982253
0.684088717454195	0.00727684954447704
0.684281581485053	0.00714375074731278
0.684474445515911	0.00701067105795101
0.684667309546770	0.00687761065393286
0.684860173577628	0.00674456971336947
0.685053037608486	0.00661154841789764
0.685245901639344	0.00647854694782880
0.685438765670203	0.00634556548599518
0.685631629701061	0.00621260421042278
0.685824493731919	0.00607966330321191
0.686017357762777	0.00594674295353297
0.686210221793636	0.00581384333943378
0.686403085824494	0.00568096463831167
0.686595949855352	0.00554810703716569
0.686788813886210	0.00541527072064151
0.686981677917068	0.00528245587019126
0.687174541947927	0.00514966266755617
0.687367405978785	0.00501689129750246
0.687560270009643	0.00488414194628036
0.687753134040501	0.00475141479440834
0.687945998071360	0.00461871002166500
0.688138862102218	0.00448602781144157
0.688331726133076	0.00435336835018678
0.688524590163935	0.00422073182178162
0.688717454194793	0.00408811840726009
0.688910318225651	0.00395552829036148
0.689103182256509	0.00382296165470171
0.689296046287368	0.00369041868520563
0.689488910318226	0.00355789956546308
0.689681774349084	0.00342540447724024
0.689874638379942	0.00329293360455108
0.690067502410800	0.00316048713155154
0.690260366441659	0.00302806523905127
0.690453230472517	0.00289566810823957
0.690646094503375	0.00276329592445843
0.690838958534233	0.00263094886987477
0.691031822565092	0.00249862712860742
0.691224686595950	0.00236633088665144
0.691417550626808	0.00223406032050431
0.691610414657667	0.00210181560927498
0.691803278688525	0.00196959693849406
0.691996142719383	0.00183740449041462
0.692189006750241	0.00170523844547388
0.692381870781099	0.00157309898649160
0.692574734811958	0.00144098629543891
0.692767598842816	0.00130890055081994
0.692960462873674	0.00117684193638511
0.693153326904532	0.00104481063650678
0.693346190935390	0.000912806828282018
0.693539054966249	0.000780830690853860
0.693731918997107	0.000648882405202862
0.693924783027965	0.000516962148883125
0.694117647058824	0.000385070099641075
0.694310511089682	0.000253206437695554
0.694503375120540	0.000121371343502309
0.694696239151398	-1.04350077264848e-05
0.694889103182257	-0.000142212441829351
0.695081967213115	-0.000273960779919601
0.695274831243973	-0.000405679844994873
0.695467695274831	-0.000537369461184528
0.695660559305690	-0.000669029451429293
0.695853423336548	-0.000800659641026065
0.696046287367406	-0.000932259855725677
0.696239151398264	-0.00106382992453808
0.696432015429122	-0.00119536967082084
0.696624879459981	-0.00132687891808676
0.696817743490839	-0.00145835749437655
0.697010607521697	-0.00158980521847920
0.697203471552556	-0.00172122192030090
0.697396335583414	-0.00185260743311487
0.697589199614272	-0.00198396158010778
0.697782063645130	-0.00211528419086274
0.697974927675989	-0.00224657509638561
0.698167791706847	-0.00237783412314456
0.698360655737705	-0.00250906110081185
0.698553519768563	-0.00264025586047824
0.698746383799421	-0.00277141822933082
0.698939247830280	-0.00290254803811482
0.699132111861138	-0.00303364512103988
0.699324975891996	-0.00316470930639234
0.699517839922854	-0.00329574042130958
0.699710703953713	-0.00342673829885728
0.699903567984571	-0.00355770277287184
0.700096432015429	-0.00368863367399895
0.700289296046288	-0.00381953083216615
0.700482160077146	-0.00395039407969225
0.700675024108004	-0.00408122325011323
0.700867888138862	-0.00421201817670332
0.701060752169720	-0.00434277868928338
0.701253616200579	-0.00447350461981374
0.701446480231437	-0.00460419580636041
0.701639344262295	-0.00473485208363989
0.701832208293153	-0.00486547328023846
0.702025072324012	-0.00499605922678098
0.702217936354870	-0.00512660975839586
0.702410800385728	-0.00525712470565385
0.702603664416586	-0.00538760389902285
0.702796528447445	-0.00551804717465811
0.702989392478303	-0.00564845436426316
0.703182256509161	-0.00577882529920230
0.703375120540019	-0.00590915981285704
0.703567984570878	-0.00603945773570825
0.703760848601736	-0.00616971889890322
0.703953712632594	-0.00629994313326141
0.704146576663452	-0.00643013026948687
0.704339440694310	-0.00656028013873889
0.704532304725169	-0.00669039257654599
0.704725168756027	-0.00682046741338958
0.704918032786885	-0.00695050447211776
0.705110896817743	-0.00708050358308343
0.705303760848602	-0.00721046457879883
0.705496624879460	-0.00734038728982030
0.705689488910318	-0.00747027154579119
0.705882352941177	-0.00760011717224029
0.706075216972035	-0.00772992399347243
0.706268081002893	-0.00785969183791800
0.706460945033751	-0.00798942053474252
0.706653809064610	-0.00811910990986298
0.706846673095468	-0.00824875979483675
0.707039537126326	-0.00837837001565081
0.707232401157184	-0.00850794038673121
0.707425265188042	-0.00863747073216674
0.707618129218901	-0.00876696088047716
0.707810993249759	-0.00889641065620383
0.708003857280617	-0.00902581988505864
0.708196721311475	-0.00915518839077536
0.708389585342334	-0.00928451599403114
0.708582449373192	-0.00941380252077411
0.708775313404050	-0.00954304779631746
0.708968177434909	-0.00967225163987090
0.709161041465767	-0.00980141386893277
0.709353905496625	-0.00993053430600975
0.709546769527483	-0.0100596127815559
0.709739633558342	-0.0101886491115516
0.709932497589200	-0.0103176431103900
0.710125361620058	-0.0104465946111749
0.710318225650916	-0.0105755034370022
0.710511089681774	-0.0107043693970963
0.710703953712632	-0.0108331923109228
0.710896817743491	-0.0109619720026504
0.711089681774349	-0.0110907082985338
0.711282545805207	-0.0112194010193786
0.711475409836066	-0.0113480499732833
0.711668273866924	-0.0114766549806207
0.711861137897782	-0.0116052158658546
0.712054001928640	-0.0117337324461416
0.712246865959499	-0.0118622045428040
0.712439729990357	-0.0119906319728022
0.712632594021215	-0.0121190145552171
0.712825458052073	-0.0122473521140089
0.713018322082932	-0.0123756444663328
0.713211186113790	-0.0125038914306904
0.713404050144648	-0.0126320928280584
0.713596914175506	-0.0127602484747748
0.713789778206364	-0.0128883581891690
0.713982642237223	-0.0130164217984435
0.714175506268081	-0.0131444391245487
0.714368370298939	-0.0132724099829067
0.714561234329798	-0.0134003341948919
0.714754098360656	-0.0135282115751057
0.714946962391514	-0.0136560419418462
0.715139826422372	-0.0137838251281569
0.715332690453231	-0.0139115609531083
0.715525554484089	-0.0140392492300142
0.715718418514947	-0.0141668897808348
0.715911282545805	-0.0142944824264007
0.716104146576663	-0.0144220269843067
0.716297010607522	-0.0145495232740347
0.716489874638380	-0.0146769711181468
0.716682738669238	-0.0148043703385851
0.716875602700096	-0.0149317207582621
0.717068466730955	-0.0150590222015686
0.717261330761813	-0.0151862744872298
0.717454194792671	-0.0153134774258421
0.717647058823530	-0.0154406308398229
0.717839922854388	-0.0155677345576041
0.718032786885246	-0.0156947884009677
0.718225650916104	-0.0158217921916645
0.718418514946962	-0.0159487457530882
0.718611378977821	-0.0160756489068988
0.718804243008679	-0.0162025014756210
0.718997107039537	-0.0163293032834092
0.719189971070395	-0.0164560541503056
0.719382835101253	-0.0165827538991394
0.719575699132112	-0.0167094023554288
0.719768563162970	-0.0168359993425278
0.719961427193828	-0.0169625446825844
0.720154291224687	-0.0170890382024456
0.720347155255545	-0.0172154797271436
0.720540019286403	-0.0173418690772964
0.720732883317262	-0.0174682060808221
0.720925747348120	-0.0175944905629824
0.721118611378978	-0.0177207223436233
0.721311475409836	-0.0178469012488398
0.721504339440694	-0.0179730271077775
0.721697203471553	-0.0180990997471913
0.721890067502411	-0.0182251189899694
0.722082931533269	-0.0183510846603105
0.722275795564127	-0.0184769965832553
0.722468659594985	-0.0186028545827128
0.722661523625844	-0.0187286584862757
0.722854387656702	-0.0188544081207207
0.723047251687560	-0.0189801033101018
0.723240115718419	-0.0191057438811351
0.723432979749277	-0.0192313296624810
0.723625843780135	-0.0193568604786673
0.723818707810993	-0.0194823361561729
0.724011571841852	-0.0196077565230312
0.724204435872710	-0.0197331214038483
0.724397299903568	-0.0198584306233424
0.724590163934426	-0.0199836840087208
0.724783027965284	-0.0201088813868671
0.724975891996143	-0.0202340225832056
0.725168756027001	-0.0203591074265689
0.725361620057859	-0.0204841357435035
0.725554484088717	-0.0206091073566737
0.725747348119576	-0.0207340220945132
0.725940212150434	-0.0208588797859409
0.726133076181292	-0.0209836802557729
0.726325940212151	-0.0211084233297741
0.726518804243009	-0.0212331088301021
0.726711668273867	-0.0213577365828337
0.726904532304725	-0.0214823064165831
0.727097396335584	-0.0216068181572821
0.727290260366442	-0.0217312716309262
0.727483124397300	-0.0218556666604800
0.727675988428158	-0.0219800030734426
0.727868852459016	-0.0221042806990554
0.728061716489875	-0.0222284993614867
0.728254580520733	-0.0223526588840313
0.728447444551591	-0.0224767590922583
0.728640308582449	-0.0226007998133385
0.728833172613308	-0.0227247808738339
0.729026036644166	-0.0228487020991439
0.729218900675024	-0.0229725633140625
0.729411764705882	-0.0230963643433851
0.729604628736741	-0.0232201050102922
0.729797492767599	-0.0233437851404656
0.729990356798457	-0.0234674045618537
0.730183220829315	-0.0235909630962620
0.730376084860174	-0.0237144605670639
0.730568948891032	-0.0238378967996973
0.730761812921890	-0.0239612716180758
0.730954676952748	-0.0240845848487320
0.731147540983606	-0.0242078363169769
0.731340405014465	-0.0243310258486064
0.731533269045323	-0.0244541532687222
0.731726133076181	-0.0245772184007516
0.731918997107040	-0.0247002210700637
0.732111861137898	-0.0248231611000381
0.732304725168756	-0.0249460383159562
0.732497589199614	-0.0250688525441617
0.732690453230473	-0.0251916036101869
0.732883317261331	-0.0253142913378241
0.733076181292189	-0.0254369155485523
0.733269045323047	-0.0255594760719266
0.733461909353905	-0.0256819727346982
0.733654773384764	-0.0258044053569172
0.733847637415622	-0.0259267737633748
0.734040501446480	-0.0260490777810443
0.734233365477338	-0.0261713172372711
0.734426229508197	-0.0262934919572417
0.734619093539055	-0.0264156017667044
0.734811957569913	-0.0265376464941362
0.735004821600772	-0.0266596259645940
0.735197685631630	-0.0267815400038385
0.735390549662488	-0.0269033884373627
0.735583413693346	-0.0270251710905365
0.735776277724204	-0.0271468877926092
0.735969141755063	-0.0272685383677865
0.736162005785921	-0.0273901226403016
0.736354869816779	-0.0275116404399720
0.736547733847637	-0.0276330915942817
0.736740597878496	-0.0277544759303346
0.736933461909354	-0.0278757932749924
0.737126325940212	-0.0279970434544669
0.737319189971070	-0.0281182262965107
0.737512054001929	-0.0282393416274172
0.737704918032787	-0.0283603892741482
0.737897782063645	-0.0284813690671351
0.738090646094504	-0.0286022808383273
0.738283510125362	-0.0287231244133455
0.738476374156220	-0.0288438996179696
0.738669238187078	-0.0289646062868736
0.738862102217936	-0.0290852442526916
0.739054966248795	-0.0292058133388626
0.739247830279653	-0.0293263133685904
0.739440694310511	-0.0294467441776591
0.739633558341369	-0.0295671055946194
0.739826422372228	-0.0296873974425772
0.740019286403086	-0.0298076195619867
0.740212150433944	-0.0299277717870375
0.740405014464802	-0.0300478539418208
0.740597878495661	-0.0301678658563419
0.740790742526519	-0.0302878073612471
0.740983606557377	-0.0304076782860025
0.741176470588235	-0.0305274784621567
0.741369334619094	-0.0306472077224698
0.741562198649952	-0.0307668658941650
0.741755062680810	-0.0308864528038893
0.741947926711668	-0.0310059682864726
0.742140790742526	-0.0311254121755482
0.742333654773385	-0.0312447842972413
0.742526518804243	-0.0313640844804772
0.742719382835101	-0.0314833125606344
0.742912246865960	-0.0316024683712322
0.743105110896818	-0.0317215517407386
0.743297974927676	-0.0318405624979362
0.743490838958534	-0.0319595004728510
0.743683702989393	-0.0320783654973265
0.743876567020251	-0.0321971574052953
0.744069431051109	-0.0323158760249915
0.744262295081967	-0.0324345211810954
0.744455159112825	-0.0325530927025100
0.744648023143684	-0.0326715904240150
0.744840887174542	-0.0327900141768639
0.745033751205400	-0.0329083637869733
0.745226615236258	-0.0330266390840456
0.745419479267117	-0.0331448398975699
0.745612343297975	-0.0332629660542219
0.745805207328833	-0.0333810173820779
0.745998071359692	-0.0334989937099852
0.746190935390550	-0.0336168948637693
0.746383799421408	-0.0337347206701425
0.746576663452266	-0.0338524709580788
0.746769527483125	-0.0339701455527539
0.746962391513983	-0.0340877442762781
0.747155255544841	-0.0342052669535961
0.747348119575699	-0.0343227134140729
0.747540983606557	-0.0344400834849248
0.747733847637416	-0.0345573769901908
0.747926711668274	-0.0346745937518852
0.748119575699132	-0.0347917335933039
0.748312439729990	-0.0349087963397385
0.748505303760849	-0.0350257818160911
0.748698167791707	-0.0351426898472712
0.748891031822565	-0.0352595202549454
0.749083895853423	-0.0353762728608294
0.749276759884282	-0.0354929474899957
0.749469623915140	-0.0356095439672767
0.749662487945998	-0.0357260621122783
0.749855351976856	-0.0358425017470227
0.750048216007715	-0.0359588626940103
0.750241080038573	-0.0360751447750601
0.750433944069431	-0.0361913478145808
0.750626808100289	-0.0363074716332073
0.750819672131147	-0.0364235160544064
0.751012536162006	-0.0365394809003036
0.751205400192864	-0.0366553659911764
0.751398264223722	-0.0367711711501973
0.751591128254581	-0.0368868962000947
0.751783992285439	-0.0370025409636867
0.751976856316297	-0.0371181052623164
0.752169720347155	-0.0372335889167091
0.752362584378014	-0.0373489917516283
0.752555448408872	-0.0374643135921230
0.752748312439730	-0.0375795542606973
0.752941176470588	-0.0376947135775776
0.753134040501447	-0.0378097913639793
0.753326904532305	-0.0379247874443746
0.753519768563163	-0.0380397016403529
0.753712632594021	-0.0381545337754553
0.753905496624879	-0.0382692836764434
0.754098360655738	-0.0383839511675814
0.754291224686596	-0.0384985360720224
0.754484088717454	-0.0386130382139875
0.754676952748313	-0.0387274574178969
0.754869816779171	-0.0388417935085368
0.755062680810029	-0.0389560463121439
0.755255544840887	-0.0390702156567294
0.755448408871746	-0.0391843013703125
0.755641272902604	-0.0392983032773484
0.755834136933462	-0.0394122212005518
0.756027000964320	-0.0395260549669249
0.756219864995178	-0.0396398044053015
0.756412729026037	-0.0397534693443732
0.756605593056895	-0.0398670496124081
0.756798457087753	-0.0399805450375445
0.756991321118611	-0.0400939554501334
0.757184185149470	-0.0402072806787528
0.757377049180328	-0.0403205205492197
0.757569913211186	-0.0404336748922546
0.757762777242045	-0.0405467435444925
0.757955641272903	-0.0406597263359831
0.758148505303761	-0.0407726230987411
0.758341369334619	-0.0408854336693033
0.758534233365477	-0.0409981578770048
0.758727097396336	-0.0411107955529443
0.758919961427194	-0.0412233465324066
0.759112825458052	-0.0413358106480239
0.759305689488910	-0.0414481877333964
0.759498553519769	-0.0415604776240391
0.759691417550627	-0.0416726801533276
0.759884281581485	-0.0417847951572634
0.760077145612343	-0.0418968224744813
0.760270009643202	-0.0420087619397535
0.760462873674060	-0.0421206133868253
0.760655737704918	-0.0422323766531909
0.760848601735776	-0.0423440515771116
0.761041465766635	-0.0424556379967190
0.761234329797493	-0.0425671357494883
0.761427193828351	-0.0426785446749709
0.761620057859209	-0.0427898646115205
0.761812921890067	-0.0429010953946236
0.762005785920926	-0.0430122368637741
0.762198649951784	-0.0431232888627827
0.762391513982642	-0.0432342512349677
0.762584378013500	-0.0433451238193978
0.762777242044359	-0.0434559064567803
0.762970106075217	-0.0435665989844268
0.763162970106075	-0.0436772012399032
0.763355834136934	-0.0437877130681528
0.763548698167792	-0.0438981343119570
0.763741562198650	-0.0440084648127200
0.763934426229508	-0.0441187044125732
0.764127290260367	-0.0442288529544200
0.764320154291225	-0.0443389102821680
0.764513018322083	-0.0444488762378295
0.764705882352941	-0.0445587506635441
0.764898746383799	-0.0446685334015001
0.765091610414658	-0.0447782242919960
0.765284474445516	-0.0448878231802879
0.765477338476374	-0.0449973299166942
0.765670202507232	-0.0451067443435025
0.765863066538091	-0.0452160662993287
0.766055930568949	-0.0453252956267553
0.766248794599807	-0.0454344321688089
0.766441658630666	-0.0455434757700019
0.766634522661524	-0.0456524262750997
0.766827386692382	-0.0457612835266490
0.767020250723240	-0.0458700473651529
0.767213114754098	-0.0459787176364892
0.767405978784957	-0.0460872941856031
0.767598842815815	-0.0461957768532403
0.767791706846673	-0.0463041654832997
0.767984570877531	-0.0464124599199080
0.768177434908389	-0.0465206600088546
0.768370298939248	-0.0466287655933852
0.768563162970106	-0.0467367765156091
0.768756027000964	-0.0468446926204008
0.768948891031823	-0.0469525137481650
0.769141755062681	-0.0470602397409594
0.769334619093539	-0.0471678704433168
0.769527483124397	-0.0472754056962296
0.769720347155256	-0.0473828453444658
0.769913211186114	-0.0474901892342669
0.770106075216972	-0.0475974372048309
0.770298939247830	-0.0477045890965234
0.770491803278689	-0.0478116447534540
0.770684667309547	-0.0479186040141281
0.770877531340405	-0.0480254667195126
0.771070395371263	-0.0481322327143614
0.771263259402121	-0.0482389018419171
0.771456123432980	-0.0483454739434580
0.771648987463838	-0.0484519488606064
0.771841851494696	-0.0485583264380226
0.772034715525555	-0.0486646065171101
0.772227579556413	-0.0487707889359995
0.772420443587271	-0.0488768735363473
0.772613307618129	-0.0489828601617105
0.772806171648988	-0.0490887486533184
0.772999035679846	-0.0491945388534506
0.773191899710704	-0.0493002306042746
0.773384763741562	-0.0494058237468466
0.773577627772420	-0.0495113181227450
0.773770491803279	-0.0496167135739709
0.773963355834137	-0.0497220099377185
0.774156219864995	-0.0498272070541419
0.774349083895853	-0.0499323047681270
0.774541947926712	-0.0500373029195832
0.774734811957570	-0.0501422013502184
0.774927675988428	-0.0502469999050518
0.775120540019287	-0.0503516984262165
0.775313404050145	-0.0504562967548921
0.775506268081003	-0.0505607947305448
0.775699132111861	-0.0506651921942342
0.775891996142719	-0.0507694889908151
0.776084860173578	-0.0508736849615147
0.776277724204436	-0.0509777799511215
0.776470588235294	-0.0510817737997722
0.776663452266152	-0.0511856663469273
0.776856316297011	-0.0512894574381602
0.777049180327869	-0.0513931469121319
0.777242044358727	-0.0514967346096295
0.777434908389585	-0.0516002203818455
0.777627772420444	-0.0517036040760404
0.777820636451302	-0.0518068855285182
0.778013500482160	-0.0519100645804157
0.778206364513019	-0.0520131410748770
0.778399228543877	-0.0521161148540046
0.778592092574735	-0.0522189857667130
0.778784956605593	-0.0523217536570096
0.778977820636451	-0.0524244183680256
0.779170684667309	-0.0525269797498167
0.779363548698168	-0.0526294376439730
0.779556412729026	-0.0527317918942118
0.779749276759884	-0.0528340423497936
0.779942140790742	-0.0529361888565087
0.780135004821601	-0.0530382312597148
0.780327868852459	-0.0531401694036443
0.780520732883317	-0.0532420031349407
0.780713596914176	-0.0533437323025707
0.780906460945034	-0.0534453567547796
0.781099324975892	-0.0535468763444513
0.781292189006750	-0.0536482909207461
0.781485053037609	-0.0537496003226994
0.781677917068467	-0.0538508043970724
0.781870781099325	-0.0539519029973805
0.782063645130183	-0.0540528959745747
0.782256509161041	-0.0541537831769791
0.782449373191900	-0.0542545644563909
0.782642237222758	-0.0543552396641339
0.782835101253616	-0.0544558086481836
0.783027965284474	-0.0545562712596597
0.783220829315333	-0.0546566273493169
0.783413693346191	-0.0547568767667266
0.783606557377049	-0.0548570193644297
0.783799421407908	-0.0549570549944557
0.783992285438766	-0.0550569835061467
0.784185149469624	-0.0551568047504800
0.784378013500482	-0.0552565185804616
0.784570877531341	-0.0553561248488241
0.784763741562199	-0.0554556234073916
0.784956605593057	-0.0555550141078014
0.785149469623915	-0.0556542968011770
0.785342333654773	-0.0557534713408875
0.785535197685632	-0.0558525375795732
0.785728061716490	-0.0559514953682325
0.785920925747348	-0.0560503445595694
0.786113789778206	-0.0561490850071263
0.786306653809065	-0.0562477165645544
0.786499517839923	-0.0563462390843840
0.786692381870781	-0.0564446524194399
0.786885245901639	-0.0565429564248906
0.787078109932498	-0.0566411509530546
0.787270973963356	-0.0567392358569946
0.787463837994214	-0.0568372109895450
0.787656702025072	-0.0569350762056226
0.787849566055931	-0.0570328313609654
0.788042430086789	-0.0571304763035629
0.788235294117647	-0.0572280108882828
0.788428158148505	-0.0573254349718723
0.788621022179363	-0.0574227484106368
0.788813886210222	-0.0575199510584073
0.789006750241080	-0.0576170427642463
0.789199614271938	-0.0577140233832037
0.789392478302797	-0.0578108927705902
0.789585342333655	-0.0579076507799575
0.789778206364513	-0.0580042972666802
0.789971070395371	-0.0581008320860325
0.790163934426230	-0.0581972550920816
0.790356798457088	-0.0582935661387239
0.790549662487946	-0.0583897650789946
0.790742526518804	-0.0584858517681278
0.790935390549662	-0.0585818260631813
0.791128254580521	-0.0586776878200804
0.791321118611379	-0.0587734368947983
0.791513982642237	-0.0588690731411697
0.791706846673095	-0.0589645964127433
0.791899710703954	-0.0590600065667680
0.792092574734812	-0.0591553034588716
0.792285438765670	-0.0592504869455258
0.792478302796529	-0.0593455568854546
0.792671166827387	-0.0594405131349116
0.792864030858245	-0.0595353555491030
0.793056894889103	-0.0596300839851629
0.793249758919961	-0.0597246983006790
0.793442622950820	-0.0598191983521632
0.793635486981678	-0.0599135839969295
0.793828351012536	-0.0600078550916134
0.794021215043394	-0.0601020114940540
0.794214079074253	-0.0601960530650792
0.794406943105111	-0.0602899796622544
0.794599807135969	-0.0603837911419477
0.794792671166827	-0.0604774873644477
0.794985535197686	-0.0605710681885288
0.795178399228544	-0.0606645334717459
0.795371263259402	-0.0607578830731368
0.795564127290261	-0.0608511168538530
0.795756991321119	-0.0609442346750024
0.795949855351977	-0.0610372363978058
0.796142719382835	-0.0611301218832742
0.796335583413693	-0.0612228909891737
0.796528447444552	-0.0613155435747656
0.796721311475410	-0.0614080795056995
0.796914175506268	-0.0615004986462876
0.797107039537126	-0.0615928008558515
0.797299903567985	-0.0616849859982247
0.797492767598843	-0.0617770539387171
0.797685631629701	-0.0618690045413587
0.797878495660559	-0.0619608376721776
0.798071359691418	-0.0620525531969866
0.798264223722276	-0.0621441509793851
0.798457087753134	-0.0622356308836061
0.798649951783992	-0.0623269927778847
0.798842815814851	-0.0624182365304405
0.799035679845709	-0.0625093620077908
0.799228543876567	-0.0626003690803450
0.799421407907425	-0.0626912576181138
0.799614271938283	-0.0627820274879584
0.799807135969142	-0.0628726785596860
0.800000000000000	-0.0629632107042984
0.800192864030858	-0.0630536237908729
0.800385728061716	-0.0631439176915966
0.800578592092575	-0.0632340922811961
0.800771456123433	-0.0633241474310350
0.800964320154291	-0.0634140830118003
0.801157184185150	-0.0635038988982781
0.801350048216008	-0.0635935949685108
0.801542912246866	-0.0636831710971347
0.801735776277724	-0.0637726271587174
0.801928640308583	-0.0638619630284706
0.802121504339441	-0.0639511785819791
0.802314368370299	-0.0640402736994840
0.802507232401157	-0.0641292482589581
0.802700096432015	-0.0642181021348173
0.802892960462874	-0.0643068352040294
0.803085824493732	-0.0643954473450966
0.803278688524590	-0.0644839384370279
0.803471552555448	-0.0645723083606760
0.803664416586307	-0.0646605569976083
0.803857280617165	-0.0647486842270186
0.804050144648023	-0.0648366899267537
0.804243008678881	-0.0649245739785917
0.804435872709740	-0.0650123362626777
0.804628736740598	-0.0650999766591596
0.804821600771456	-0.0651874950496010
0.805014464802314	-0.0652748913133898
0.805207328833173	-0.0653621653318143
0.805400192864031	-0.0654493169865040
0.805593056894889	-0.0655363461589968
0.805785920925747	-0.0656232527293543
0.805978784956606	-0.0657100365768236
0.806171648987464	-0.0657966975824443
0.806364513018322	-0.0658832356293789
0.806557377049180	-0.0659696505983934
0.806750241080039	-0.0660559423640693
0.806943105110897	-0.0661421108033636
0.807135969141755	-0.0662281557976413
0.807328833172613	-0.0663140772274935
0.807521697203472	-0.0663998749703402
0.807714561234330	-0.0664855489027324
0.807907425265188	-0.0665710989025330
0.808100289296046	-0.0666565248481811
0.808293153326904	-0.0667418266184234
0.808486017357763	-0.0668270040861515
0.808678881388621	-0.0669120571232074
0.808871745419479	-0.0669969856101048
0.809064609450338	-0.0670817894271874
0.809257473481196	-0.0671664684472961
0.809450337512054	-0.0672510225411300
0.809643201542912	-0.0673354515844229
0.809836065573771	-0.0674197554558606
0.810028929604629	-0.0675039340291817
0.810221793635487	-0.0675879871757706
0.810414657666345	-0.0676719147720690
0.810607521697203	-0.0677557166900272
0.810800385728062	-0.0678393927971899
0.810993249758920	-0.0679229429681224
0.811186113789778	-0.0680063670761693
0.811378977820636	-0.0680896649979787
0.811571841851495	-0.0681728366083135
0.811764705882353	-0.0682558817758621
0.811957569913211	-0.0683388003737173
0.812150433944070	-0.0684215922744115
0.812343297974928	-0.0685042573532026
0.812536162005786	-0.0685867954847507
0.812729026036644	-0.0686692065418507
0.812921890067503	-0.0687514904001825
0.813114754098361	-0.0688336469321240
0.813307618129219	-0.0689156760080836
0.813500482160077	-0.0689975775052015
0.813693346190935	-0.0690793512997136
0.813886210221794	-0.0691609972637654
0.814079074252652	-0.0692425152750388
0.814271938283510	-0.0693239052084070
0.814464802314368	-0.0694051669370352
0.814657666345227	-0.0694863003390894
0.814850530376085	-0.0695673052915986
0.815043394406943	-0.0696481816709726
0.815236258437802	-0.0697289293556933
0.815429122468660	-0.0698095482249857
0.815621986499518	-0.0698900381566577
0.815814850530376	-0.0699703990286668
0.816007714561234	-0.0700506307219102
0.816200578592093	-0.0701307331189591
0.816393442622951	-0.0702107061028895
0.816586306653809	-0.0702905495556058
0.816779170684667	-0.0703702633568851
0.816972034715526	-0.0704498473869977
0.817164898746384	-0.0705293015309142
0.817357762777242	-0.0706086256758304
0.817550626808100	-0.0706878197053735
0.817743490838959	-0.0707668835081945
0.817936354869817	-0.0708458169688786
0.818129218900675	-0.0709246199658973
0.818322082931533	-0.0710032923863753
0.818514946962392	-0.0710818341181796
0.818707810993250	-0.0711602450520640
0.818900675024108	-0.0712385250763717
0.819093539054966	-0.0713166740772187
0.819286403085825	-0.0713946919463931
0.819479267116683	-0.0714725785721540
0.819672131147541	-0.0715503338414576
0.819864995178399	-0.0716279576414138
0.820057859209257	-0.0717054498616095
0.820250723240116	-0.0717828103945545
0.820443587270974	-0.0718600391316459
0.820636451301832	-0.0719371359647696
0.820829315332691	-0.0720141007840082
0.821022179363549	-0.0720909334801273
0.821215043394407	-0.0721676339443554
0.821407907425265	-0.0722442020673782
0.821600771456124	-0.0723206377414043
0.821793635486982	-0.0723969408567573
0.821986499517840	-0.0724731113060806
0.822179363548698	-0.0725491489823572
0.822372227579556	-0.0726250537765043
0.822565091610415	-0.0727008255793695
0.822757955641273	-0.0727764642809844
0.822950819672131	-0.0728519697767418
0.823143683702989	-0.0729273419597926
0.823336547733848	-0.0730025807185402
0.823529411764706	-0.0730776859439677
0.823722275795564	-0.0731526575257015
0.823915139826423	-0.0732274953546988
0.824108003857281	-0.0733021993242653
0.824300867888139	-0.0733767693252004
0.824493731918997	-0.0734512052480676
0.824686595949855	-0.0735255069864548
0.824879459980714	-0.0735996744340494
0.825072324011572	-0.0736737074806337
0.825265188042430	-0.0737476060151387
0.825458052073288	-0.0738213699294298
0.825650916104146	-0.0738949991167137
0.825843780135005	-0.0739684934702214
0.826036644165863	-0.0740418528817764
0.826229508196721	-0.0741150772434079
0.826422372227580	-0.0741881664453398
0.826615236258438	-0.0742611203773742
0.826808100289296	-0.0743339389347672
0.827000964320155	-0.0744066220113136
0.827193828351013	-0.0744791695003458
0.827386692381871	-0.0745515812958906
0.827579556412729	-0.0746238572907054
0.827772420443587	-0.0746959973791787
0.827965284474446	-0.0747680014539419
0.828158148505304	-0.0748398694102737
0.828351012536162	-0.0749116011471244
0.828543876567020	-0.0749831965601360
0.828736740597878	-0.0750546555423353
0.828929604628737	-0.0751259779885227
0.829122468659595	-0.0751971637963749
0.829315332690453	-0.0752682128651671
0.829508196721312	-0.0753391250939833
0.829701060752170	-0.0754099003811296
0.829893924783028	-0.0754805386273412
0.830086788813886	-0.0755510397341083
0.830279652844745	-0.0756214036011404
0.830472516875603	-0.0756916301278192
0.830665380906461	-0.0757617192164579
0.830858244937319	-0.0758316707703944
0.831051108968177	-0.0759014846889480
0.831243972999036	-0.0759711608769311
0.831436837029894	-0.0760406992440505
0.831629701060752	-0.0761100996902554
0.831822565091610	-0.0761793621189462
0.832015429122469	-0.0762484864396044
0.832208293153327	-0.0763174725557621
0.832401157184185	-0.0763863203740466
0.832594021215044	-0.0764550298050706
0.832786885245902	-0.0765236007574749
0.832979749276760	-0.0765920331389096
0.833172613307618	-0.0766603268585789
0.833365477338476	-0.0767284818240952
0.833558341369335	-0.0767964979451197
0.833751205400193	-0.0768643751318699
0.833944069431051	-0.0769321132947352
0.834136933461909	-0.0769997123479857
0.834329797492768	-0.0770671722059989
0.834522661523626	-0.0771344927809715
0.834715525554484	-0.0772016739805658
0.834908389585342	-0.0772687157150531
0.835101253616201	-0.0773356178997990
0.835294117647059	-0.0774023804500347
0.835486981677917	-0.0774690032768122
0.835679845708775	-0.0775354862910256
0.835872709739634	-0.0776018294085655
0.836065573770492	-0.0776680325440347
0.836258437801350	-0.0777340956079666
0.836451301832208	-0.0778000185116843
0.836644165863066	-0.0778658011682391
0.836837029893925	-0.0779314434921898
0.837029893924783	-0.0779969453966207
0.837222757955641	-0.0780623067914734
0.837415621986499	-0.0781275275847964
0.837608486017358	-0.0781926076880474
0.837801350048216	-0.0782575470155130
0.837994214079074	-0.0783223454793676
0.838187078109933	-0.0783870029897552
0.838379942140791	-0.0784515194554759
0.838572806171649	-0.0785158947886270
0.838765670202507	-0.0785801288982175
0.838958534233366	-0.0786442216922225
0.839151398264224	-0.0787081730807640
0.839344262295082	-0.0787719829711603
0.839537126325940	-0.0788356512719431
0.839729990356798	-0.0788991778936185
0.839922854387657	-0.0789625627455235
0.840115718418515	-0.0790258057351156
0.840308582449373	-0.0790889067696701
0.840501446480231	-0.0791518657560547
0.840694310511090	-0.0792146826015077
0.840887174541948	-0.0792773572148899
0.841080038572806	-0.0793398895027190
0.841272902603665	-0.0794022793727238
0.841465766634523	-0.0794645267348257
0.841658630665381	-0.0795266314960830
0.841851494696239	-0.0795885935638366
0.842044358727097	-0.0796504128458520
0.842237222757956	-0.0797120892517162
0.842430086788814	-0.0797736226876092
0.842622950819672	-0.0798350130571533
0.842815814850530	-0.0798962602714694
0.843008678881388	-0.0799573642412906
0.843201542912247	-0.0800183248719901
0.843394406943105	-0.0800791420707391
0.843587270973963	-0.0801398157466668
0.843780135004822	-0.0802003458097698
0.843972999035680	-0.0802607321676711
0.844165863066538	-0.0803209747276524
0.844358727097397	-0.0803810734002398
0.844551591128255	-0.0804410280951323
0.844744455159113	-0.0805008387215886
0.844937319189971	-0.0805605051886767
0.845130183220829	-0.0806200274056179
0.845323047251688	-0.0806794052816691
0.845515911282546	-0.0807386387310930
0.845708775313404	-0.0807977276673166
0.845901639344262	-0.0808566719973752
0.846094503375120	-0.0809154716310783
0.846287367405979	-0.0809741264820136
0.846480231436837	-0.0810326364598338
0.846673095467695	-0.0810910014723458
0.846865959498554	-0.0811492214312531
0.847058823529412	-0.0812072962491139
0.847251687560270	-0.0812652258379726
0.847444551591128	-0.0813230101095760
0.847637415621987	-0.0813806489755388
0.847830279652845	-0.0814381423466845
0.848023143683703	-0.0814954901352143
0.848216007714561	-0.0815526922537750
0.848408871745420	-0.0816097486135667
0.848601735776278	-0.0816666591240454
0.848794599807136	-0.0817234236983091
0.848987463837994	-0.0817800422511428
0.849180327868852	-0.0818365146938300
0.849373191899711	-0.0818928409386439
0.849566055930569	-0.0819490208963545
0.849758919961427	-0.0820050544787073
0.849951783992286	-0.0820609416007585
0.850144648023144	-0.0821166821748257
0.850337512054002	-0.0821722761120527
0.850530376084860	-0.0822277233245758
0.850723240115718	-0.0822830237264100
0.850916104146577	-0.0823381772321139
0.851108968177435	-0.0823931837516862
0.851301832208293	-0.0824480431973545
0.851494696239151	-0.0825027554840341
0.851687560270010	-0.0825573205248572
0.851880424300868	-0.0826117382340001
0.852073288331726	-0.0826660085259006
0.852266152362584	-0.0827201313141899
0.852459016393443	-0.0827741065120034
0.852651880424301	-0.0828279340320652
0.852844744455159	-0.0828816137887150
0.853037608486018	-0.0829351456973987
0.853230472516876	-0.0829885296741501
0.853423336547734	-0.0830417656338384
0.853616200578592	-0.0830948534911744
0.853809064609450	-0.0831477931652640
0.854001928640308	-0.0832005845723931
0.854194792671167	-0.0832532276236697
0.854387656702025	-0.0833057222327437
0.854580520732883	-0.0833580683180091
0.854773384763741	-0.0834102657998431
0.854966248794600	-0.0834623145958046
0.855159112825458	-0.0835142146216075
0.855351976856316	-0.0835659657966221
0.855544840887175	-0.0836175680398700
0.855737704918033	-0.0836690212714782
0.855930568948891	-0.0837203254102431
0.856123432979749	-0.0837714803777721
0.856316297010608	-0.0838224860952148
0.856509161041466	-0.0838733424754299
0.856702025072324	-0.0839240494423740
0.856894889103182	-0.0839746069204921
0.857087753134040	-0.0840250148294787
0.857280617164899	-0.0840752730933415
0.857473481195757	-0.0841253816342857
0.857666345226615	-0.0841753403735984
0.857859209257473	-0.0842251492350279
0.858052073288332	-0.0842748081455768
0.858244937319190	-0.0843243170321041
0.858437801350048	-0.0843736758200583
0.858630665380907	-0.0844228844323850
0.858823529411765	-0.0844719427946995
0.859016393442623	-0.0845208508351944
0.859209257473481	-0.0845696084787280
0.859402121504340	-0.0846182156539758
0.859594985535198	-0.0846666722913531
0.859787849566056	-0.0847149783156035
0.859980713596914	-0.0847631336533517
0.860173577627772	-0.0848111382368765
0.860366441658631	-0.0848589919956936
0.860559305689489	-0.0849066948576014
0.860752169720347	-0.0849542467526137
0.860945033751205	-0.0850016476123204
0.861137897782064	-0.0850488973666569
0.861330761812922	-0.0850959959395098
0.861523625843780	-0.0851429432636796
0.861716489874638	-0.0851897392724474
0.861909353905497	-0.0852363838910998
0.862102217936355	-0.0852828770528103
0.862295081967213	-0.0853292186900011
0.862487945998071	-0.0853754087315730
0.862680810028930	-0.0854214471100441
0.862873674059788	-0.0854673337552553
0.863066538090646	-0.0855130685946094
0.863259402121504	-0.0855586515588879
0.863452266152363	-0.0856040825791069
0.863645130183221	-0.0856493615854946
0.863837994214079	-0.0856944885082015
0.864030858244937	-0.0857394632781486
0.864223722275796	-0.0857842858279374
0.864416586306654	-0.0858289560906027
0.864609450337512	-0.0858734739961099
0.864802314368370	-0.0859178394709286
0.864995178399229	-0.0859620524447344
0.865188042430087	-0.0860061128488291
0.865380906460945	-0.0860500206138580
0.865573770491803	-0.0860937756709707
0.865766634522661	-0.0861373779507674
0.865959498553520	-0.0861808273808230
0.866152362584378	-0.0862241238890973
0.866345226615236	-0.0862672674094819
0.866538090646095	-0.0863102578696599
0.866730954676953	-0.0863530951944207
0.866923818707811	-0.0863957793181867
0.867116682738669	-0.0864383101716755
0.867309546769528	-0.0864806876799524
0.867502410800386	-0.0865229117700297
0.867695274831244	-0.0865649823718105
0.867888138862102	-0.0866068994140010
0.868081002892960	-0.0866486628241943
0.868273866923819	-0.0866902725348221
0.868466730954677	-0.0867317284734264
0.868659594985535	-0.0867730305672100
0.868852459016393	-0.0868141787510849
0.869045323047252	-0.0868551729521923
0.869238187078110	-0.0868960130931772
0.869431051108968	-0.0869366991041733
0.869623915139827	-0.0869772309195845
0.869816779170685	-0.0870176084722091
0.870009643201543	-0.0870578316896465
0.870202507232401	-0.0870979004991535
0.870395371263260	-0.0871378148317028
0.870588235294118	-0.0871775746224321
0.870781099324976	-0.0872171798032978
0.870973963355834	-0.0872566303043645
0.871166827386692	-0.0872959260592951
0.871359691417551	-0.0873350670001164
0.871552555448409	-0.0873740530589016
0.871745419479267	-0.0874128841685631
0.871938283510125	-0.0874515602650677
0.872131147540984	-0.0874900812866406
0.872324011571842	-0.0875284471684886
0.872516875602700	-0.0875666578454901
0.872709739633558	-0.0876047132527666
0.872902603664417	-0.0876426133248009
0.873095467695275	-0.0876803580005254
0.873288331726133	-0.0877179472211014
0.873481195756991	-0.0877553809235086
0.873674059787850	-0.0877926590438453
0.873866923818708	-0.0878297815223139
0.874059787849566	-0.0878667482985822
0.874252651880424	-0.0879035593115493
0.874445515911282	-0.0879402145028400
0.874638379942141	-0.0879767138125154
0.874831243972999	-0.0880130571794226
0.875024108003857	-0.0880492445433639
0.875216972034716	-0.0880852758462500
0.875409836065574	-0.0881211510306993
0.875602700096432	-0.0881568700389103
0.875795564127290	-0.0881924328133333
0.875988428158149	-0.0882278392950055
0.876181292189007	-0.0882630894244668
0.876374156219865	-0.0882981831396277
0.876567020250723	-0.0883331203821340
0.876759884281582	-0.0883679011007944
0.876952748312440	-0.0884025252362790
0.877145612343298	-0.0884369927232885
0.877338476374156	-0.0884713035012908
0.877531340405014	-0.0885054575128532
0.877724204435873	-0.0885394546991281
0.877917068466731	-0.0885732949978158
0.878109932497589	-0.0886069783468024
0.878302796528448	-0.0886405046867288
0.878495660559306	-0.0886738739584955
0.878688524590164	-0.0887070860987195
0.878881388621022	-0.0887401410431718
0.879074252651880	-0.0887730387320859
0.879267116682739	-0.0888057791037475
0.879459980713597	-0.0888383620930821
0.879652844744455	-0.0888707876375526
0.879845708775313	-0.0889030556731719
0.880038572806172	-0.0889351661364837
0.880231436837030	-0.0889671189644700
0.880424300867888	-0.0889989140889299
0.880617164898746	-0.0890305514439526
0.880810028929605	-0.0890620309660124
0.881002892960463	-0.0890933525895664
0.881195756991321	-0.0891245162491998
0.881388621022180	-0.0891555218778612
0.881581485053038	-0.0891863694075844
0.881774349083896	-0.0892170587734315
0.881967213114754	-0.0892475899121752
0.882160077145612	-0.0892779627595251
0.882352941176471	-0.0893081772469880
0.882545805207329	-0.0893382333049127
0.882738669238187	-0.0893681308712437
0.882931533269045	-0.0893978698805733
0.883124397299903	-0.0894274502592853
0.883317261330762	-0.0894568719423830
0.883510125361620	-0.0894861348675991
0.883702989392478	-0.0895152389704704
0.883895853423337	-0.0895441841890189
0.884088717454195	-0.0895729704544680
0.884281581485053	-0.0896015976991572
0.884474445515912	-0.0896300658599060
0.884667309546770	-0.0896583748722665
0.884860173577628	-0.0896865246752559
0.885053037608486	-0.0897145152038573
0.885245901639344	-0.0897423463914084
0.885438765670202	-0.0897700181790145
0.885631629701061	-0.0897975305066827
0.885824493731919	-0.0898248833125847
0.886017357762777	-0.0898520765363701
0.886210221793635	-0.0898791101156136
0.886403085824494	-0.0899059839884994
0.886595949855352	-0.0899326980963462
0.886788813886210	-0.0899592523813207
0.886981677917069	-0.0899856467851200
0.887174541947927	-0.0900118812514235
0.887367405978785	-0.0900379557229390
0.887560270009643	-0.0900638701416735
0.887753134040502	-0.0900896244498641
0.887945998071360	-0.0901152185928779
0.888138862102218	-0.0901406525179035
0.888331726133076	-0.0901659261715290
0.888524590163934	-0.0901910395011119
0.888717454194793	-0.0902159924485536
0.888910318225651	-0.0902407849589233
0.889103182256509	-0.0902654169864943
0.889296046287367	-0.0902898884817291
0.889488910318226	-0.0903141993886100
0.889681774349084	-0.0903383496575784
0.889874638379942	-0.0903623392414796
0.890067502410801	-0.0903861680898227
0.890260366441659	-0.0904098361535158
0.890453230472517	-0.0904333433854294
0.890646094503375	-0.0904566897361327
0.890838958534233	-0.0904798751553706
0.891031822565092	-0.0905028995947851
0.891224686595950	-0.0905257630059950
0.891417550626808	-0.0905484653447157
0.891610414657666	-0.0905710065628755
0.891803278688525	-0.0905933866166969
0.891996142719383	-0.0906156054638249
0.892189006750241	-0.0906376630495425
0.892381870781099	-0.0906595593271452
0.892574734811958	-0.0906812942563130
0.892767598842816	-0.0907028677941337
0.892960462873674	-0.0907242798946644
0.893153326904532	-0.0907455305088750
0.893346190935391	-0.0907666195916842
0.893539054966249	-0.0907875470994127
0.893731918997107	-0.0908083129892296
0.893924783027965	-0.0908289172179738
0.894117647058824	-0.0908493597416131
0.894310511089682	-0.0908696405154800
0.894503375120540	-0.0908897594952792
0.894696239151398	-0.0909097166382577
0.894889103182256	-0.0909295119017248
0.895081967213115	-0.0909491452433766
0.895274831243973	-0.0909686166217471
0.895467695274831	-0.0909879259940614
0.895660559305690	-0.0910070733163114
0.895853423336548	-0.0910260585476918
0.896046287367406	-0.0910448816479489
0.896239151398264	-0.0910635425762418
0.896432015429123	-0.0910820412890637
0.896624879459981	-0.0911003777407733
0.896817743490839	-0.0911185518919560
0.897010607521697	-0.0911365637062262
0.897203471552555	-0.0911544131422990
0.897396335583414	-0.0911721001589320
0.897589199614272	-0.0911896247167602
0.897782063645130	-0.0912069867752178
0.897974927675988	-0.0912241862938593
0.898167791706847	-0.0912412232318644
0.898360655737705	-0.0912580975481192
0.898553519768563	-0.0912748092041331
0.898746383799422	-0.0912913581629102
0.898939247830280	-0.0913077443862579
0.899132111861138	-0.0913239678367932
0.899324975891996	-0.0913400284743290
0.899517839922854	-0.0913559262597897
0.899710703953713	-0.0913716611570113
0.899903567984571	-0.0913872331280982
0.900096432015429	-0.0914026421358198
0.900289296046287	-0.0914178881446848
0.900482160077145	-0.0914329711181371
0.900675024108004	-0.0914478910169614
0.900867888138862	-0.0914626478047509
0.901060752169720	-0.0914772414460639
0.901253616200579	-0.0914916719047509
0.901446480231437	-0.0915059391474417
0.901639344262295	-0.0915200431376407
0.901832208293154	-0.0915339838385101
0.902025072324012	-0.0915477612168195
0.902217936354870	-0.0915613752368915
0.902410800385728	-0.0915748258619972
0.902603664416586	-0.0915881130570957
0.902796528447445	-0.0916012367914762
0.902989392478303	-0.0916141970314099
0.903182256509161	-0.0916269937408554
0.903375120540019	-0.0916396268860446
0.903567984570877	-0.0916520964347965
0.903760848601736	-0.0916644023549458
0.903953712632594	-0.0916765446107342
0.904146576663452	-0.0916885231692800
0.904339440694311	-0.0917003379960533
0.904532304725169	-0.0917119890560024
0.904725168756027	-0.0917234763167884
0.904918032786885	-0.0917347997443089
0.905110896817744	-0.0917459593043953
0.905303760848602	-0.0917569549652165
0.905496624879460	-0.0917677866933707
0.905689488910318	-0.0917784544540829
0.905882352941176	-0.0917889582154595
0.906075216972035	-0.0917992979428346
0.906268081002893	-0.0918094735997635
0.906460945033751	-0.0918194851522761
0.906653809064609	-0.0918293325654106
0.906846673095468	-0.0918390158051334
0.907039537126326	-0.0918485348390491
0.907232401157184	-0.0918578896318192
0.907425265188043	-0.0918670801461810
0.907618129218901	-0.0918761063453686
0.907810993249759	-0.0918849681950367
0.908003857280617	-0.0918936656615293
0.908196721311475	-0.0919021987056661
0.908389585342334	-0.0919105672874312
0.908582449373192	-0.0919187713757214
0.908775313404050	-0.0919268109378629
0.908968177434908	-0.0919346859329823
0.909161041465767	-0.0919423963237707
0.909353905496625	-0.0919499420758540
0.909546769527483	-0.0919573231515589
0.909739633558341	-0.0919645395172066
0.909932497589200	-0.0919715911400832
0.910125361620058	-0.0919784779811555
0.910318225650916	-0.0919852000015151
0.910511089681774	-0.0919917571675652
0.910703953712633	-0.0919981494459957
0.910896817743491	-0.0920043767996921
0.911089681774349	-0.0920104391933704
0.911282545805207	-0.0920163365923422
0.911475409836066	-0.0920220689609938
0.911668273866924	-0.0920276362646386
0.911861137897782	-0.0920330384704031
0.912054001928640	-0.0920382755452760
0.912246865959498	-0.0920433474574269
0.912439729990357	-0.0920482541744420
0.912632594021215	-0.0920529956653510
0.912825458052073	-0.0920575719017579
0.913018322082932	-0.0920619828513008
0.913211186113790	-0.0920662284824804
0.913404050144648	-0.0920703087668829
0.913596914175506	-0.0920742236777266
0.913789778206365	-0.0920779731878323
0.913982642237223	-0.0920815572705191
0.914175506268081	-0.0920849758952611
0.914368370298939	-0.0920882290342692
0.914561234329797	-0.0920913166657848
0.914754098360656	-0.0920942387639174
0.914946962391514	-0.0920969953037460
0.915139826422372	-0.0920995862630241
0.915332690453230	-0.0921020116170721
0.915525554484089	-0.0921042713410814
0.915718418514947	-0.0921063654140825
0.915911282545805	-0.0921082938144469
0.916104146576664	-0.0921100565188534
0.916297010607522	-0.0921116535088080
0.916489874638380	-0.0921130847661299
0.916682738669238	-0.0921143502673544
0.916875602700096	-0.0921154499884919
0.917068466730955	-0.0921163839120908
0.917261330761813	-0.0921171520234076
0.917454194792671	-0.0921177542994847
0.917647058823529	-0.0921181907218896
0.917839922854388	-0.0921184612766812
0.918032786885246	-0.0921185659422393
0.918225650916104	-0.0921185046947964
0.918418514946962	-0.0921182775186780
0.918611378977821	-0.0921178844026029
0.918804243008679	-0.0921173253276216
0.918997107039537	-0.0921166002750431
0.919189971070396	-0.0921157092271292
0.919382835101254	-0.0921146521635806
0.919575699132112	-0.0921134290666614
0.919768563162970	-0.0921120399219875
0.919961427193828	-0.0921104847145391
0.920154291224687	-0.0921087634251472
0.920347155255545	-0.0921068760346288
0.920540019286403	-0.0921048225271746
0.920732883317261	-0.0921026028849622
0.920925747348120	-0.0921002170891837
0.921118611378978	-0.0920976651236241
0.921311475409836	-0.0920949469716830
0.921504339440694	-0.0920920626134870
0.921697203471553	-0.0920890120266043
0.921890067502411	-0.0920857951939254
0.922082931533269	-0.0920824121001889
0.922275795564127	-0.0920788627242499
0.922468659594986	-0.0920751470472712
0.922661523625844	-0.0920712650523119
0.922854387656702	-0.0920672167185303
0.923047251687560	-0.0920630020286673
0.923240115718419	-0.0920586209705178
0.923432979749277	-0.0920540735278446
0.923625843780135	-0.0920493596807586
0.923818707810993	-0.0920444794098490
0.924011571841851	-0.0920394326935498
0.924204435872710	-0.0920342195150737
0.924397299903568	-0.0920288398626817
0.924590163934426	-0.0920232937179213
0.924783027965285	-0.0920175810584888
0.924975891996143	-0.0920117018707658
0.925168756027001	-0.0920056561438774
0.925361620057859	-0.0919994438599690
0.925554484088717	-0.0919930650020310
0.925747348119576	-0.0919865195536568
0.925940212150434	-0.0919798075018630
0.926133076181292	-0.0919729288398473
0.926325940212150	-0.0919658835507523
0.926518804243009	-0.0919586716194880
0.926711668273867	-0.0919512930358195
0.926904532304725	-0.0919437477854726
0.927097396335583	-0.0919360358590282
0.927290260366442	-0.0919281572438088
0.927483124397300	-0.0919201119337283
0.927675988428158	-0.0919118999270886
0.927868852459017	-0.0919035212125693
0.928061716489875	-0.0918949757760600
0.928254580520733	-0.0918862636089899
0.928447444551591	-0.0918773847061500
0.928640308582449	-0.0918683390603118
0.928833172613307	-0.0918591266677750
0.929026036644166	-0.0918497475278383
0.929218900675024	-0.0918402016392802
0.929411764705882	-0.0918304889973521
0.929604628736741	-0.0918206095966075
0.929797492767599	-0.0918105634350535
0.929990356798457	-0.0918003505137730
0.930183220829315	-0.0917899708340490
0.930376084860174	-0.0917794243950454
0.930568948891032	-0.0917687111954905
0.930761812921890	-0.0917578312334548
0.930954676952748	-0.0917467845125507
0.931147540983607	-0.0917355710389295
0.931340405014465	-0.0917241908121881
0.931533269045323	-0.0917126438404602
0.931726133076181	-0.0917009301349605
0.931918997107039	-0.0916890496923507
0.932111861137898	-0.0916770025117298
0.932304725168756	-0.0916647886039365
0.932497589199614	-0.0916524079765382
0.932690453230473	-0.0916398606355036
0.932883317261331	-0.0916271465902261
0.933076181292189	-0.0916142658432401
0.933269045323047	-0.0916012183951420
0.933461909353906	-0.0915880042626532
0.933654773384764	-0.0915746234651776
0.933847637415622	-0.0915610760055791
0.934040501446480	-0.0915473618874301
0.934233365477339	-0.0915334811181398
0.934426229508197	-0.0915194337088073
0.934619093539055	-0.0915052196759686
0.934811957569913	-0.0914908390313351
0.935004821600771	-0.0914762917824154
0.935197685631630	-0.0914615779362626
0.935390549662488	-0.0914466975021642
0.935583413693346	-0.0914316504931895
0.935776277724205	-0.0914164369203962
0.935969141755063	-0.0914010567903848
0.936162005785921	-0.0913855101186203
0.936354869816779	-0.0913697969226353
0.936547733847638	-0.0913539172102094
0.936740597878496	-0.0913378709903644
0.936933461909354	-0.0913216582756232
0.937126325940212	-0.0913052790778082
0.937319189971070	-0.0912887334073770
0.937512054001929	-0.0912720212752801
0.937704918032787	-0.0912551426956520
0.937897782063645	-0.0912380976814462
0.938090646094503	-0.0912208862445123
0.938283510125362	-0.0912035083930550
0.938476374156220	-0.0911859641379761
0.938669238187078	-0.0911682534974115
0.938862102217937	-0.0911503764818172
0.939054966248795	-0.0911323331015360
0.939247830279653	-0.0911141233739729
0.939440694310511	-0.0910957473124323
0.939633558341369	-0.0910772049250548
0.939826422372228	-0.0910584962250967
0.940019286403086	-0.0910396212267895
0.940212150433944	-0.0910205799381876
0.940405014464802	-0.0910013723748388
0.940597878495661	-0.0909819985531950
0.940790742526519	-0.0909624584849172
0.940983606557377	-0.0909427521858195
0.941176470588235	-0.0909228796673213
0.941369334619094	-0.0909028409411219
0.941562198649952	-0.0908826360227638
0.941755062680810	-0.0908622649289357
0.941947926711668	-0.0908417276763423
0.942140790742527	-0.0908210242768591
0.942333654773385	-0.0908001547454189
0.942526518804243	-0.0907791190967406
0.942719382835101	-0.0907579173481089
0.942912246865959	-0.0907365495241264
0.943105110896818	-0.0907150156436242
0.943297974927676	-0.0906933157191742
0.943490838958534	-0.0906714497694573
0.943683702989392	-0.0906494178167464
0.943876567020251	-0.0906272198770322
0.944069431051109	-0.0906048559657981
0.944262295081967	-0.0905823261016394
0.944455159112826	-0.0905596303062078
0.944648023143684	-0.0905367686012341
0.944840887174542	-0.0905137410045542
0.945033751205400	-0.0904905475359746
0.945226615236259	-0.0904671882174803
0.945419479267117	-0.0904436630647696
0.945612343297975	-0.0904199720986778
0.945805207328833	-0.0903961153505981
0.945998071359691	-0.0903720928394812
0.946190935390550	-0.0903479045802502
0.946383799421408	-0.0903235506021566
0.946576663452266	-0.0902990309288840
0.946769527483124	-0.0902743455747875
0.946962391513983	-0.0902494945610760
0.947155255544841	-0.0902244779122367
0.947348119575699	-0.0901992956507928
0.947540983606558	-0.0901739477998017
0.947733847637416	-0.0901484343830542
0.947926711668274	-0.0901227554242928
0.948119575699132	-0.0900969109426216
0.948312439729990	-0.0900709009571341
0.948505303760849	-0.0900447254971256
0.948698167791707	-0.0900183845880995
0.948891031822565	-0.0899918782475613
0.949083895853423	-0.0899652064997414
0.949276759884281	-0.0899383693706183
0.949469623915140	-0.0899113668824837
0.949662487945998	-0.0898841990590455
0.949855351976856	-0.0898568659245888
0.950048216007715	-0.0898293675046634
0.950241080038573	-0.0898017038256635
0.950433944069431	-0.0897738749120682
0.950626808100289	-0.0897458807866087
0.950819672131148	-0.0897177214742246
0.951012536162006	-0.0896893970014269
0.951205400192864	-0.0896609073925464
0.951398264223722	-0.0896322526733899
0.951591128254581	-0.0896034328715484
0.951783992285439	-0.0895744480159752
0.951976856316297	-0.0895452981341288
0.952169720347155	-0.0895159832521540
0.952362584378013	-0.0894865033988687
0.952555448408872	-0.0894568586048583
0.952748312439730	-0.0894270489003882
0.952941176470588	-0.0893970743144807
0.953134040501447	-0.0893669348769154
0.953326904532305	-0.0893366306181452
0.953519768563163	-0.0893061615740075
0.953712632594021	-0.0892755277805431
0.953905496624879	-0.0892447292635379
0.954098360655738	-0.0892137660556414
0.954291224686596	-0.0891826381981872
0.954484088717454	-0.0891513457258439
0.954676952748312	-0.0891198886741265
0.954869816779171	-0.0890882670811978
0.955062680810029	-0.0890564809841476
0.955255544840887	-0.0890245304216085
0.955448408871745	-0.0889924154340346
0.955641272902604	-0.0889601360625402
0.955834136933462	-0.0889276923479363
0.956027000964320	-0.0888950843337509
0.956219864995179	-0.0888623120631279
0.956412729026037	-0.0888293755780672
0.956605593056895	-0.0887962749254740
0.956798457087753	-0.0887630101518533
0.956991321118611	-0.0887295813019542
0.957184185149470	-0.0886959884254674
0.957377049180328	-0.0886622315716785
0.957569913211186	-0.0886283107879169
0.957762777242044	-0.0885942261250189
0.957955641272902	-0.0885599776316562
0.958148505303761	-0.0885255653600607
0.958341369334619	-0.0884909893671388
0.958534233365477	-0.0884562497001950
0.958727097396336	-0.0884213464063125
0.958919961427194	-0.0883862795400462
0.959112825458052	-0.0883510491566470
0.959305689488911	-0.0883156553136360
0.959498553519769	-0.0882800980666957
0.959691417550627	-0.0882443774676409
0.959884281581485	-0.0882084935710753
0.960077145612343	-0.0881724464333571
0.960270009643201	-0.0881362361110348
0.960462873674060	-0.0880998626627022
0.960655737704918	-0.0880633261449764
0.960848601735776	-0.0880266266116007
0.961041465766634	-0.0879897641195986
0.961234329797493	-0.0879527387256481
0.961427193828351	-0.0879155504861760
0.961620057859209	-0.0878781994625343
0.961812921890068	-0.0878406857154809
0.962005785920926	-0.0878030092977124
0.962198649951784	-0.0877651702621472
0.962391513982642	-0.0877271686691295
0.962584378013501	-0.0876890045782639
0.962777242044359	-0.0876506780480777
0.962970106075217	-0.0876121891390662
0.963162970106075	-0.0875735379072496
0.963355834136933	-0.0875347244050295
0.963548698167792	-0.0874957486937173
0.963741562198650	-0.0874566108332076
0.963934426229508	-0.0874173108801022
0.964127290260366	-0.0873778488953756
0.964320154291225	-0.0873382249356634
0.964513018322083	-0.0872984390569493
0.964705882352941	-0.0872584913176769
0.964898746383800	-0.0872183817760166
0.965091610414658	-0.0871781104887884
0.965284474445516	-0.0871376775145579
0.965477338476374	-0.0870970829149750
0.965670202507233	-0.0870563267488381
0.965863066538091	-0.0870154090737543
0.966055930568949	-0.0869743299499868
0.966248794599807	-0.0869330894341597
0.966441658630665	-0.0868916875840001
0.966634522661524	-0.0868501244642996
0.966827386692382	-0.0868084001364765
0.967020250723240	-0.0867665146567207
0.967213114754098	-0.0867244680851128
0.967405978784957	-0.0866822604834937
0.967598842815815	-0.0866398919127808
0.967791706846673	-0.0865973624359129
0.967984570877531	-0.0865546721161398
0.968177434908390	-0.0865118210118022
0.968370298939248	-0.0864688091831492
0.968563162970106	-0.0864256366965462
0.968756027000964	-0.0863823036138033
0.968948891031823	-0.0863388099983087
0.969141755062681	-0.0862951559169008
0.969334619093539	-0.0862513414306569
0.969527483124397	-0.0862073666020893
0.969720347155255	-0.0861632315013172
0.969913211186114	-0.0861189361968245
0.970106075216972	-0.0860744807543548
0.970298939247830	-0.0860298652389542
0.970491803278689	-0.0859850897175207
0.970684667309547	-0.0859401542597840
0.970877531340405	-0.0858950589366300
0.971070395371263	-0.0858498038159645
0.971263259402122	-0.0858043889606667
0.971456123432980	-0.0857588144423321
0.971648987463838	-0.0857130803373254
0.971841851494696	-0.0856671867161747
0.972034715525554	-0.0856211336500528
0.972227579556413	-0.0855749212107318
0.972420443587271	-0.0855285494696132
0.972613307618129	-0.0854820185021798
0.972806171648987	-0.0854353283823476
0.972999035679846	-0.0853884791858148
0.973191899710704	-0.0853414709907773
0.973384763741562	-0.0852943038686936
0.973577627772421	-0.0852469778921870
0.973770491803279	-0.0851994931448598
0.973963355834137	-0.0851518497033535
0.974156219864995	-0.0851040476389365
0.974349083895853	-0.0850560870339671
0.974541947926712	-0.0850079679663542
0.974734811957570	-0.0849596905136374
0.974927675988428	-0.0849112547548827
0.975120540019286	-0.0848626607668919
0.975313404050144	-0.0848139086328169
0.975506268081003	-0.0847649984336917
0.975699132111861	-0.0847159302474574
0.975891996142719	-0.0846667041527849
0.976084860173578	-0.0846173202265874
0.976277724204436	-0.0845677785489259
0.976470588235294	-0.0845180792005137
0.976663452266153	-0.0844682222634001
0.976856316297011	-0.0844182078187358
0.977049180327869	-0.0843680359440683
0.977242044358727	-0.0843177067204747
0.977434908389585	-0.0842672202279255
0.977627772420444	-0.0842165765471325
0.977820636451302	-0.0841657757598893
0.978013500482160	-0.0841148179478730
0.978206364513018	-0.0840637031926489
0.978399228543876	-0.0840124315729750
0.978592092574735	-0.0839610031661615
0.978784956605593	-0.0839094180503536
0.978977820636451	-0.0838576763077232
0.979170684667310	-0.0838057780180051
0.979363548698168	-0.0837537232585807
0.979556412729026	-0.0837015121125452
0.979749276759884	-0.0836491446618923
0.979942140790743	-0.0835966209858457
0.980135004821601	-0.0835439411645141
0.980327868852459	-0.0834911052784879
0.980520732883317	-0.0834381134105164
0.980713596914175	-0.0833849656383152
0.980906460945034	-0.0833316620401498
0.981099324975892	-0.0832782027030521
0.981292189006750	-0.0832245877056466
0.981485053037608	-0.0831708171247247
0.981677917068467	-0.0831168910466678
0.981870781099325	-0.0830628095529188
0.982063645130183	-0.0830085727222909
0.982256509161042	-0.0829541806336641
0.982449373191900	-0.0828996333708668
0.982642237222758	-0.0828449310204551
0.982835101253616	-0.0827900736661406
0.983027965284474	-0.0827350613926940
0.983220829315333	-0.0826798942803165
0.983413693346191	-0.0826245724116757
0.983606557377049	-0.0825690958731076
0.983799421407907	-0.0825134647495367
0.983992285438766	-0.0824576791249067
0.984185149469624	-0.0824017390859385
0.984378013500482	-0.0823456447215287
0.984570877531340	-0.0822893961151798
0.984763741562199	-0.0822329933538966
0.984956605593057	-0.0821764365252818
0.985149469623915	-0.0821197257138993
0.985342333654773	-0.0820628610095138
0.985535197685632	-0.0820058425010695
0.985728061716490	-0.0819486702787393
0.985920925747348	-0.0818913444342730
0.986113789778206	-0.0818338650570656
0.986306653809065	-0.0817762322371600
0.986499517839923	-0.0817184460655221
0.986692381870781	-0.0816605066342958
0.986885245901639	-0.0816024140375543
0.987078109932498	-0.0815441683700428
0.987270973963356	-0.0814857697233006
0.987463837994214	-0.0814272181877382
0.987656702025072	-0.0813685138566120
0.987849566055931	-0.0813096568265077
0.988042430086789	-0.0812506471923598
0.988235294117647	-0.0811914850467300
0.988428158148505	-0.0811321704875886
0.988621022179364	-0.0810727036124785
0.988813886210222	-0.0810130845128886
0.989006750241080	-0.0809533132844188
0.989199614271938	-0.0808933900254029
0.989392478302796	-0.0808333148316315
0.989585342333655	-0.0807730878004520
0.989778206364513	-0.0807127090306274
0.989971070395371	-0.0806521786204038
0.990163934426230	-0.0805914966692736
0.990356798457088	-0.0805306632758566
0.990549662487946	-0.0804696785344035
0.990742526518804	-0.0804085425442115
0.990935390549663	-0.0803472554073546
0.991128254580521	-0.0802858172194173
0.991321118611379	-0.0802242280786869
0.991513982642237	-0.0801624880852804
0.991706846673095	-0.0801005973384948
0.991899710703954	-0.0800385559409945
0.992092574734812	-0.0799763639921855
0.992285438765670	-0.0799140215912558
0.992478302796528	-0.0798515288398960
0.992671166827387	-0.0797888858390035
0.992864030858245	-0.0797260926907691
0.993056894889103	-0.0796631494967721
0.993249758919962	-0.0796000563570093
0.993442622950820	-0.0795368133740421
0.993635486981678	-0.0794734206535601
0.993828351012536	-0.0794098783005940
0.994021215043395	-0.0793461864183527
0.994214079074253	-0.0792823451072357
0.994406943105111	-0.0792183544720785
0.994599807135969	-0.0791542146225837
0.994792671166827	-0.0790899256620871
0.994985535197686	-0.0790254876929784
0.995178399228544	-0.0789609008243293
0.995371263259402	-0.0788961651665945
0.995564127290260	-0.0788312808286504
0.995756991321119	-0.0787662479180536
0.995949855351977	-0.0787010665452619
0.996142719382835	-0.0786357368199906
0.996335583413693	-0.0785702588473887
0.996528447444552	-0.0785046327378950
0.996721311475410	-0.0784388586071748
0.996914175506268	-0.0783729365690747
0.997107039537126	-0.0783068667352618
0.997299903567985	-0.0782406492196015
0.997492767598843	-0.0781742841354113
0.997685631629701	-0.0781077715987820
0.997878495660559	-0.0780411117295860
0.998071359691418	-0.0779743046424157
0.998264223722276	-0.0779073504498872
0.998457087753134	-0.0778402492716885
0.998649951783992	-0.0777730012280369
0.998842815814851	-0.0777056064338898
0.999035679845709	-0.0776380650093110
0.999228543876567	-0.0775703770733824
0.999421407907425	-0.0775025427415968
0.999614271938284	-0.0774345621369118
0.999807135969142	-0.0773664353835065
1.00000000000000	-0.0772981625991204


==> figures/mode1figures/mode1shift.dat <==
48.4895000000000	0.976426181282580
48.4900000000000	0.976472087001893
48.4905000000000	0.976323497588256
48.4910000000000	0.976414290647990
48.4915000000000	0.976397366152371
48.4920000000000	0.976278891073201
48.4925000000000	0.976369422256525
48.4930000000000	0.976288072080952
48.4935000000000	0.976284290776800
48.4940000000000	0.976320635002424
48.4945000000000	0.976277350403664
48.4950000000000	0.976174909520129
48.4955000000000	0.976295797033889
48.4960000000000	0.976193593926936
48.4965000000000	0.976143405608560
48.4970000000000	0.976144288914839
48.4975000000000	0.976142736877968
48.4980000000000	0.976126293016085
48.4985000000000	0.976094323224888
48.4990000000000	0.976071764589311
48.4995000000000	0.975986858832837
48.5000000000000	0.976090486780659
48.5005000000000	0.975958403423231
48.5010000000000	0.975969919190973
48.5015000000000	0.975951426311282
48.5020000000000	0.975947505654728
48.5025000000000	0.975875555623586
48.5030000000000	0.975856123583310
48.5035000000000	0.975893344195802
48.5040000000000	0.975723582088722
48.5045000000000	0.975795331851216
48.5050000000000	0.975797584357516
48.5055000000000	0.975684827160315
48.5060000000000	0.975744933142564
48.5065000000000	0.975647891957090
48.5070000000000	0.975562123296301
48.5075000000000	0.975747738586645
48.5080000000000	0.975463426490438
48.5085000000000	0.975547487309750
48.5090000000000	0.975472238801569
48.5095000000000	0.975543617434696
48.5100000000000	0.975370845388963
48.5105000000000	0.975435022011830
48.5110000000000	0.975392679181801
48.5115000000000	0.975286794276628
48.5120000000000	0.975319609105022
48.5125000000000	0.975267249465464
48.5130000000000	0.975180457356331
48.5135000000000	0.975267866272917
48.5140000000000	0.975097451490053
48.5145000000000	0.975112417635028
48.5150000000000	0.975088996242906
48.5155000000000	0.975016380329089
48.5160000000000	0.975021116609116
48.5165000000000	0.974923037542183
48.5170000000000	0.974965339795128
48.5175000000000	0.974820708394195
48.5180000000000	0.974814166422482
48.5185000000000	0.974795887398124
48.5190000000000	0.974721245573427
48.5195000000000	0.974711069250323
48.5200000000000	0.974632445594410
48.5205000000000	0.974669555124445
48.5210000000000	0.974550932544095
48.5215000000000	0.974553858147399
48.5220000000000	0.974489165290536
48.5225000000000	0.974389312972605
48.5230000000000	0.974406581589344
48.5235000000000	0.974248272190759
48.5240000000000	0.974434707559948
48.5245000000000	0.974188762747000
48.5250000000000	0.974227773489943
48.5255000000000	0.974108351825815
48.5260000000000	0.974124751962650
48.5265000000000	0.974000105237956
48.5270000000000	0.974079065998765
48.5275000000000	0.973897199016103
48.5280000000000	0.973907706112812
48.5285000000000	0.973885877776337
48.5290000000000	0.973776329839193
48.5295000000000	0.973759214790264
48.5300000000000	0.973688835682015
48.5305000000000	0.973614642416950
48.5310000000000	0.973563140862549
48.5315000000000	0.973574361729927
48.5320000000000	0.973498017630728
48.5325000000000	0.973406544621204
48.5330000000000	0.973347476052792
48.5335000000000	0.973313995732073
48.5340000000000	0.973204632882814
48.5345000000000	0.973299246424580
48.5350000000000	0.972986568818670
48.5355000000000	0.973184326219006
48.5360000000000	0.973063237716913
48.5365000000000	0.972920491910926
48.5370000000000	0.972895972916091
48.5375000000000	0.972856654893495
48.5380000000000	0.972850373389612
48.5385000000000	0.972670936579280
48.5390000000000	0.972680215296510
48.5395000000000	0.972650587062562
48.5400000000000	0.972536882304312
48.5405000000000	0.972440575757372
48.5410000000000	0.972452105163550
48.5415000000000	0.972353582913566
48.5420000000000	0.972301676709082
48.5425000000000	0.972255185747536
48.5430000000000	0.972104331484112
48.5435000000000	0.972162114135648
48.5440000000000	0.972006717965654
48.5445000000000	0.971989240346233
48.5450000000000	0.971889442080417
48.5455000000000	0.971810918688171
48.5460000000000	0.971854435904901
48.5465000000000	0.971748127294203
48.5470000000000	0.971584304549401
48.5475000000000	0.971599366048161
48.5480000000000	0.971488523700907
48.5485000000000	0.971448561682720
48.5490000000000	0.971350071880011
48.5495000000000	0.971346477906464
48.5500000000000	0.971168116600824
48.5505000000000	0.971179342185922
48.5510000000000	0.971077055762755
48.5515000000000	0.971027065907093
48.5520000000000	0.970937274115659
48.5525000000000	0.970899400106014
48.5530000000000	0.970791267499300
48.5535000000000	0.970694632593619
48.5540000000000	0.970696230033587
48.5545000000000	0.970628608466869
48.5550000000000	0.970475623762701
48.5555000000000	0.970408574476290
48.5560000000000	0.970380431557889
48.5565000000000	0.970289996979722
48.5570000000000	0.970201051932449
48.5575000000000	0.970165953296900
48.5580000000000	0.970051101504027
48.5585000000000	0.969979077218435
48.5590000000000	0.969893881143490
48.5595000000000	0.969868971726298
48.5600000000000	0.969719178718430
48.5605000000000	0.969667712170414
48.5610000000000	0.969616174590806
48.5615000000000	0.969683682390827
48.5620000000000	0.969214433590431
48.5625000000000	0.969355401434361
48.5630000000000	0.969317598513419
48.5635000000000	0.969209332057975
48.5640000000000	0.969068471429020
48.5645000000000	0.969116731983180
48.5650000000000	0.968929847178378
48.5655000000000	0.968836017799678
48.5660000000000	0.968836530015404
48.5665000000000	0.968707214815346
48.5670000000000	0.968613445130073
48.5675000000000	0.968508559860282
48.5680000000000	0.968464309141335
48.5685000000000	0.968366978301071
48.5690000000000	0.968332060847061
48.5695000000000	0.968143381857325
48.5700000000000	0.968163458417070
48.5705000000000	0.968001697147801
48.5710000000000	0.967970871784434
48.5715000000000	0.967872539915051
48.5720000000000	0.967736949137837
48.5725000000000	0.967600435572649
48.5730000000000	0.967715450078045
48.5735000000000	0.967495215275013
48.5740000000000	0.967472251411781
48.5745000000000	0.967272921192449
48.5750000000000	0.967249294522982
48.5755000000000	0.967290225374894
48.5760000000000	0.966915760619457
48.5765000000000	0.966942034213981
48.5770000000000	0.966946947228826
48.5775000000000	0.966816399245446
48.5780000000000	0.966643499261449
48.5785000000000	0.966649916197462
48.5790000000000	0.966498914820011
48.5795000000000	0.966379319389985
48.5800000000000	0.966340371455439
48.5805000000000	0.966286763407923
48.5810000000000	0.966142975993035
48.5815000000000	0.966050010121588
48.5820000000000	0.965945077279819
48.5825000000000	0.965865395704124
48.5830000000000	0.965804508878170
48.5835000000000	0.965660743843902
48.5840000000000	0.965546924263344
48.5845000000000	0.965520481725229
48.5850000000000	0.965382253294018
48.5855000000000	0.965270967106699
48.5860000000000	0.965193596739713
48.5865000000000	0.965141212323021
48.5870000000000	0.964931373765663
48.5875000000000	0.964939820176794
48.5880000000000	0.964792725190201
48.5885000000000	0.964713632288987
48.5890000000000	0.964628155287974
48.5895000000000	0.964497553129348
48.5900000000000	0.964408666910205
48.5905000000000	0.964311606409787
48.5910000000000	0.964182744229541
48.5915000000000	0.964175851890005
48.5920000000000	0.963902047727252
48.5925000000000	0.963997778613320
48.5930000000000	0.963765936806886
48.5935000000000	0.963697109045969
48.5940000000000	0.963583277130490
48.5945000000000	0.963504134286133
48.5950000000000	0.963427912649624
48.5955000000000	0.963241619217916
48.5960000000000	0.963233321761849
48.5965000000000	0.963046638329810
48.5970000000000	0.962998460623993
48.5975000000000	0.962879086718423
48.5980000000000	0.962776409829748
48.5985000000000	0.962625785983744
48.5990000000000	0.962566755423089
48.5995000000000	0.962438620898729
48.6000000000000	0.962325694556198
48.6005000000000	0.962357618783529
48.6010000000000	0.962028174463525
48.6015000000000	0.962021566089763
48.6020000000000	0.961892314313216
48.6025000000000	0.961854185103415
48.6030000000000	0.961650839702002
48.6035000000000	0.961648272278584
48.6040000000000	0.961461517835635
48.6045000000000	0.961351198019401
48.6050000000000	0.961260015206242
48.6055000000000	0.961155158540169
48.6060000000000	0.961074836257187
48.6065000000000	0.960874362577131
48.6070000000000	0.960839957101821
48.6075000000000	0.960735843275795
48.6080000000000	0.960560005621849
48.6085000000000	0.960443327554064
48.6090000000000	0.960412124460530
48.6095000000000	0.960259494772347
48.6100000000000	0.960122602509404
48.6105000000000	0.960070982669938
48.6110000000000	0.959868254849580
48.6115000000000	0.959849768914698
48.6120000000000	0.959703814934688
48.6125000000000	0.959526220376014
48.6130000000000	0.959448460758034
48.6135000000000	0.959305533590034
48.6140000000000	0.959282329143275
48.6145000000000	0.959098756846878
48.6150000000000	0.959001397515356
48.6155000000000	0.958858658474965
48.6160000000000	0.958712983411488
48.6165000000000	0.958725164817450
48.6170000000000	0.958524598872393
48.6175000000000	0.958398371107317
48.6180000000000	0.958242213808604
48.6185000000000	0.958210868729930
48.6190000000000	0.958055504195167
48.6195000000000	0.957912474033331
48.6200000000000	0.957855416576085
48.6205000000000	0.957634621435252
48.6210000000000	0.957615009453863
48.6215000000000	0.957428392498862
48.6220000000000	0.957324053104893
48.6225000000000	0.957233878017859
48.6230000000000	0.957037795469074
48.6235000000000	0.956987147113752
48.6240000000000	0.956847674838920
48.6245000000000	0.956727513299119
48.6250000000000	0.956628369590091
48.6255000000000	0.956415461538814
48.6260000000000	0.956381798449922
48.6265000000000	0.956227271277729
48.6270000000000	0.956071429337240
48.6275000000000	0.955952642360599
48.6280000000000	0.955849177677524
48.6285000000000	0.955763819801041
48.6290000000000	0.955602215303932
48.6295000000000	0.955423336483234
48.6300000000000	0.955415567833417
48.6305000000000	0.955183904357114
48.6310000000000	0.955167454124279
48.6315000000000	0.954919882959814
48.6320000000000	0.954882173971638
48.6325000000000	0.954659562868545
48.6330000000000	0.954599910761967
48.6335000000000	0.954447826515901
48.6340000000000	0.954318997348874
48.6345000000000	0.954188668625192
48.6350000000000	0.954084500786947
48.6355000000000	0.953931317965681
48.6360000000000	0.953859883649588
48.6365000000000	0.953654159001121
48.6370000000000	0.953520676608409
48.6375000000000	0.953426970892662
48.6380000000000	0.953286414735682
48.6385000000000	0.953124047827862
48.6390000000000	0.953057995601786
48.6395000000000	0.952874741608210
48.6400000000000	0.952812421795347
48.6405000000000	0.952582477679916
48.6410000000000	0.952497773825463
48.6415000000000	0.952350003171469
48.6420000000000	0.952200463656743
48.6425000000000	0.952180139308037
48.6430000000000	0.951968821631599
48.6435000000000	0.951746939659462
48.6440000000000	0.951726170437722
48.6445000000000	0.951503849190581
48.6450000000000	0.951435482821606
48.6455000000000	0.951256026386899
48.6460000000000	0.951133316657785
48.6465000000000	0.951036621488599
48.6470000000000	0.950843878231018
48.6475000000000	0.950734111814593
48.6480000000000	0.950592264129235
48.6485000000000	0.950406980516731
48.6490000000000	0.950376110540815
48.6495000000000	0.950196163857343
48.6500000000000	0.949979611834888
48.6505000000000	0.949948694605639
48.6510000000000	0.949770320974600
48.6515000000000	0.949632903046643
48.6520000000000	0.949476550778590
48.6525000000000	0.949351360959817
48.6530000000000	0.949191352342091
48.6535000000000	0.949028280075730
48.6540000000000	0.948916575794176
48.6545000000000	0.948820553938326
48.6550000000000	0.948631935701266
48.6555000000000	0.948477207304672
48.6560000000000	0.948364693105978
48.6565000000000	0.948185659549916
48.6570000000000	0.948042321165613
48.6575000000000	0.947930599330739
48.6580000000000	0.947755901670607
48.6585000000000	0.947635162497218
48.6590000000000	0.947526591317807
48.6595000000000	0.947324338524250
48.6600000000000	0.947190342464605
48.6605000000000	0.947054789823186
48.6610000000000	0.946877053673954
48.6615000000000	0.946808844694080
48.6620000000000	0.946585010555220
48.6625000000000	0.946511907875627
48.6630000000000	0.946308633878225
48.6635000000000	0.946195905094761
48.6640000000000	0.945984025246273
48.6645000000000	0.945857109975323
48.6650000000000	0.945793746725226
48.6655000000000	0.945547696227776
48.6660000000000	0.945430748087421
48.6665000000000	0.945327292477349
48.6670000000000	0.945060738146391
48.6675000000000	0.945031037115013
48.6680000000000	0.944845623867201
48.6685000000000	0.944682056560809
48.6690000000000	0.944543439585285
48.6695000000000	0.944346663641768
48.6700000000000	0.944290458975622
48.6705000000000	0.944035038821934
48.6710000000000	0.944018216681608
48.6715000000000	0.943710514626945
48.6720000000000	0.943629009249599
48.6725000000000	0.943527370912177
48.6730000000000	0.943323787538990
48.6735000000000	0.943128647784266
48.6740000000000	0.943068744055763
48.6745000000000	0.942833024494901
48.6750000000000	0.942752698645857
48.6755000000000	0.942475762971556
48.6760000000000	0.942403507848490
48.6765000000000	0.942276059029247
48.6770000000000	0.942091569950080
48.6775000000000	0.941959280967396
48.6780000000000	0.941782445695261
48.6785000000000	0.941632040285580
48.6790000000000	0.941468864201067
48.6795000000000	0.941349307147007
48.6800000000000	0.941113033666874
48.6805000000000	0.941048707556427
48.6810000000000	0.940830435814709
48.6815000000000	0.940679780452804
48.6820000000000	0.940549765022096
48.6825000000000	0.940369394484795
48.6830000000000	0.940203632151184
48.6835000000000	0.940091048077217
48.6840000000000	0.939867816377228
48.6845000000000	0.939775546967363
48.6850000000000	0.939589031105933
48.6855000000000	0.939363935110162
48.6860000000000	0.939280130416106
48.6865000000000	0.939084071559830
48.6870000000000	0.938953939916337
48.6875000000000	0.938822548496469
48.6880000000000	0.938531590018718
48.6885000000000	0.938502469345160
48.6890000000000	0.938344372815010
48.6895000000000	0.938133657165155
48.6900000000000	0.938001055759422
48.6905000000000	0.937774046331466
48.6910000000000	0.937703833529005
48.6915000000000	0.937402098463663
48.6920000000000	0.937407554301288
48.6925000000000	0.937137441937755
48.6930000000000	0.937029545569759
48.6935000000000	0.936771877907165
48.6940000000000	0.936767366183748
48.6945000000000	0.936513216271649
48.6950000000000	0.936327188039576
48.6955000000000	0.936187381215328
48.6960000000000	0.936027464221700
48.6965000000000	0.935845628085788
48.6970000000000	0.935725920250058
48.6975000000000	0.935491864868942
48.6980000000000	0.935376179733115
48.6985000000000	0.935244992373237
48.6990000000000	0.934967177201264
48.6995000000000	0.934908903008629
48.7000000000000	0.934705642855569
48.7005000000000	0.934541210871390
48.7010000000000	0.934327873578076
48.7015000000000	0.934231785304302
48.7020000000000	0.933994887163083
48.7025000000000	0.933945607178210
48.7030000000000	0.933667877689652
48.7035000000000	0.933541820520589
48.7040000000000	0.933366737666503
48.7045000000000	0.933237793173727
48.7050000000000	0.932984811253386
48.7055000000000	0.932845645963060
48.7060000000000	0.932706997058026
48.7065000000000	0.932525637062016
48.7070000000000	0.932397386837453
48.7075000000000	0.932199799047867
48.7080000000000	0.932021699100672
48.7085000000000	0.931843921144938
48.7090000000000	0.931705103163145
48.7095000000000	0.931478448446032
48.7100000000000	0.931348341136025
48.7105000000000	0.931213728207602
48.7110000000000	0.930992018663202
48.7115000000000	0.930827739172427
48.7120000000000	0.930682886982475
48.7125000000000	0.930500826130874
48.7130000000000	0.930317865828563
48.7135000000000	0.930107161334382
48.7140000000000	0.930021149883140
48.7145000000000	0.929771041865755
48.7150000000000	0.929695449471443
48.7155000000000	0.929456019010273
48.7160000000000	0.929270456857481
48.7165000000000	0.929163694459154
48.7170000000000	0.928920095268188
48.7175000000000	0.928821146975423
48.7180000000000	0.928632722748079
48.7185000000000	0.928491557591123
48.7190000000000	0.928179714023185
48.7195000000000	0.928131267274387
48.7200000000000	0.927878064357048
48.7205000000000	0.927782356096129
48.7210000000000	0.927589516335433
48.7215000000000	0.927388071989405
48.7220000000000	0.927246304437552
48.7225000000000	0.927031423256433
48.7230000000000	0.926934422966638
48.7235000000000	0.926676414999231
48.7240000000000	0.926599378612824
48.7245000000000	0.926274220615097
48.7250000000000	0.926223734043314
48.7255000000000	0.926054584853634
48.7260000000000	0.925842913010316
48.7265000000000	0.925707040999147
48.7270000000000	0.925479377430582
48.7275000000000	0.925298673971548
48.7280000000000	0.925160056708518
48.7285000000000	0.924929588580340
48.7290000000000	0.924860535029997
48.7295000000000	0.924601071820623
48.7300000000000	0.924498935639989
48.7305000000000	0.924272473861393
48.7310000000000	0.924077695021836
48.7315000000000	0.923933281793188
48.7320000000000	0.923776771784788
48.7325000000000	0.923577324413824
48.7330000000000	0.923338908133708
48.7335000000000	0.923337599375579
48.7340000000000	0.923029640365842
48.7345000000000	0.922879462408421
48.7350000000000	0.922675097718263
48.7355000000000	0.922571707668679
48.7360000000000	0.922310792938702
48.7365000000000	0.922481246027544
48.7370000000000	0.921719835422106
48.7375000000000	0.921868806289783
48.7380000000000	0.921648546321288
48.7385000000000	0.921454130245356
48.7390000000000	0.921364824321427
48.7395000000000	0.921099795185402
48.7400000000000	0.920972774898854
48.7405000000000	0.920788601487702
48.7410000000000	0.920577224421662
48.7415000000000	0.920410638492445
48.7420000000000	0.920306851156757
48.7425000000000	0.920129503112218
48.7430000000000	0.919842960844766
48.7435000000000	0.919739821127215
48.7440000000000	0.919548980003983
48.7445000000000	0.919345491862946
48.7450000000000	0.919254362901658
48.7455000000000	0.918979541439932
48.7460000000000	0.918783696809346
48.7465000000000	0.918800289751112
48.7470000000000	0.918451015822596
48.7475000000000	0.918407596916274
48.7480000000000	0.918297550141789
48.7485000000000	0.917733357947312
48.7490000000000	0.918049602079296
48.7495000000000	0.917523042105181
48.7500000000000	0.917285605979447
48.7505000000000	0.917514068383163
48.7510000000000	0.916916450169605
48.7515000000000	0.916953497851904
48.7520000000000	0.916906447461234
48.7525000000000	0.916460169191693
48.7530000000000	0.916338161295531
48.7535000000000	0.916204096812982
48.7540000000000	0.916055599412799
48.7545000000000	0.916072706570662
48.7550000000000	0.915458264338774
48.7555000000000	0.915605398426723
48.7560000000000	0.915450865858549
48.7565000000000	0.915154666301555
48.7570000000000	0.914827457815094
48.7575000000000	0.914861802398664
48.7580000000000	0.914655449847488
48.7585000000000	0.914482511638179
48.7590000000000	0.914269410408431
48.7595000000000	0.914285789658588
48.7600000000000	0.913758696563292
48.7605000000000	0.913820896532356
48.7610000000000	0.913586449383745
48.7615000000000	0.913404689452867
48.7620000000000	0.913270156965004
48.7625000000000	0.913068008387149
48.7630000000000	0.913104744711073
48.7635000000000	0.912517239808159
48.7640000000000	0.912584848596699
48.7645000000000	0.912503665019392
48.7650000000000	0.912062266965475
48.7655000000000	0.912152369096026
48.7660000000000	0.911839290625672
48.7665000000000	0.911700186552015
48.7670000000000	0.911401501772319
48.7675000000000	0.911433415251662
48.7680000000000	0.911012985301233
48.7685000000000	0.911010937220290
48.7690000000000	0.910993360525887
48.7695000000000	0.910568538580403
48.7700000000000	0.910441598703451
48.7705000000000	0.910348590776791
48.7710000000000	0.910124163691502
48.7715000000000	0.909840560238870
48.7720000000000	0.909862922818281
48.7725000000000	0.909585580197160
48.7730000000000	0.909349299590799
48.7735000000000	0.909326339874288
48.7740000000000	0.909112542956829
48.7745000000000	0.908888748999156
48.7750000000000	0.908752128891234
48.7755000000000	0.908576809273604
48.7760000000000	0.908369380863674
48.7765000000000	0.908236648723675
48.7770000000000	0.908057259920056
48.7775000000000	0.907806273686877
48.7780000000000	0.907764911402859
48.7785000000000	0.907521962567594
48.7790000000000	0.907376736414663
48.7795000000000	0.907119443866795
48.7800000000000	0.907050326643797
48.7805000000000	0.906889601460258
48.7810000000000	0.906693675013990
48.7815000000000	0.906517688591089
48.7820000000000	0.906322362501117
48.7825000000000	0.906133987835943
48.7830000000000	0.905969118864793
48.7835000000000	0.905857508311793
48.7840000000000	0.905612774372955
48.7845000000000	0.905545579178908
48.7850000000000	0.905275063968142
48.7855000000000	0.905164765749910
48.7860000000000	0.904946356356622
48.7865000000000	0.904777774265455
48.7870000000000	0.904656221382434
48.7875000000000	0.904423092918694
48.7880000000000	0.904339327113775
48.7885000000000	0.904081141053248
48.7890000000000	0.903994303288888
48.7895000000000	0.903755650715096
48.7900000000000	0.903612497260050
48.7905000000000	0.903432305368710
48.7910000000000	0.903305291468794
48.7915000000000	0.903075613346421
48.7920000000000	0.902935606735980
48.7925000000000	0.902818791492250
48.7930000000000	0.902568402108206
48.7935000000000	0.902412180686184
48.7940000000000	0.902257914428547
48.7945000000000	0.902105269142914
48.7950000000000	0.901890637207423
48.7955000000000	0.901809722283664
48.7960000000000	0.901547854095854
48.7965000000000	0.901416076199352
48.7970000000000	0.901240671191278
48.7975000000000	0.901088681697886
48.7980000000000	0.900959886293842
48.7985000000000	0.900745857911988
48.7990000000000	0.900534942479715
48.7995000000000	0.900407039646700
48.8000000000000	0.900299810413611
48.8005000000000	0.900029995367957
48.8010000000000	0.899947237852412
48.8015000000000	0.899732529295681
48.8020000000000	0.899532011310412
48.8025000000000	0.899424575375515
48.8030000000000	0.899247795820206
48.8035000000000	0.899067064348521
48.8040000000000	0.898916164208325
48.8045000000000	0.898756416549421
48.8050000000000	0.898563771838193
48.8055000000000	0.898404135080768
48.8060000000000	0.898270961907952
48.8065000000000	0.898073875108341
48.8070000000000	0.897885826484632
48.8075000000000	0.897804596526270
48.8080000000000	0.897543685627897
48.8085000000000	0.897456127860626
48.8090000000000	0.897245710910547
48.8095000000000	0.897025358307258
48.8100000000000	0.896951017315402
48.8105000000000	0.896792815627740
48.8110000000000	0.896578329679871
48.8115000000000	0.896433965370547
48.8120000000000	0.896256085434052
48.8125000000000	0.896059101350151
48.8130000000000	0.895970251092239
48.8135000000000	0.895742316503990
48.8140000000000	0.895603463424542
48.8145000000000	0.895442246816081
48.8150000000000	0.895154842783264
48.8155000000000	0.895145870917126
48.8160000000000	0.895055798231172
48.8165000000000	0.894731952890362
48.8170000000000	0.894616263679572
48.8175000000000	0.894443047359775
48.8180000000000	0.894307719983397
48.8185000000000	0.894080255479061
48.8190000000000	0.893973618926711
48.8195000000000	0.893777761031376
48.8200000000000	0.893641352961661
48.8205000000000	0.893450938752839
48.8210000000000	0.893281537989996
48.8215000000000	0.893158360818120
48.8220000000000	0.892970178606098
48.8225000000000	0.892770034426939
48.8230000000000	0.892694557907727
48.8235000000000	0.892466655521117
48.8240000000000	0.892325053220839
48.8245000000000	0.892135139011753
48.8250000000000	0.892004890840672
48.8255000000000	0.891748099337897
48.8260000000000	0.891749021786359
48.8265000000000	0.891499575880758
48.8270000000000	0.891331378727953
48.8275000000000	0.891162553499246
48.8280000000000	0.891018713266489
48.8285000000000	0.890851858417001
48.8290000000000	0.890650686472420
48.8295000000000	0.890559464149534
48.8300000000000	0.890351995048428
48.8305000000000	0.890186250330956
48.8310000000000	0.890035383035101
48.8315000000000	0.889811263190158
48.8320000000000	0.889697831496936
48.8325000000000	0.889573848981630
48.8330000000000	0.889423918906226
48.8335000000000	0.889209246085527
48.8340000000000	0.889015585997027
48.8345000000000	0.888960778873773
48.8350000000000	0.888727729462490
48.8355000000000	0.888558686134598
48.8360000000000	0.888373578006925
48.8365000000000	0.888285064244440
48.8370000000000	0.888083667186489
48.8375000000000	0.887916347387289
48.8380000000000	0.887761226074328
48.8385000000000	0.887598300311666
48.8390000000000	0.887310737341764
48.8395000000000	0.887362036169046
48.8400000000000	0.887157444839768
48.8405000000000	0.886867401752050
48.8410000000000	0.886897862433655
48.8415000000000	0.886475582175561
48.8420000000000	0.886560032764569
48.8425000000000	0.886292711038967
48.8430000000000	0.886069071291312
48.8435000000000	0.885963170057681
48.8440000000000	0.885895361537868
48.8445000000000	0.885564270671694
48.8450000000000	0.885591761327234
48.8455000000000	0.885286043546798
48.8460000000000	0.885140516880736
48.8465000000000	0.885055706264472
48.8470000000000	0.884827098877400
48.8475000000000	0.884695660238962
48.8480000000000	0.884506100107686
48.8485000000000	0.884373275586252
48.8490000000000	0.884191716014690
48.8495000000000	0.884029357601145
48.8500000000000	0.883877166166340
48.8505000000000	0.883720051917017
48.8510000000000	0.883529913353299
48.8515000000000	0.883414272747431
48.8520000000000	0.883221536889815
48.8525000000000	0.883083655684537
48.8530000000000	0.882858684489869
48.8535000000000	0.882757041025026
48.8540000000000	0.882607769938913
48.8545000000000	0.882402681846010
48.8550000000000	0.882274583961986
48.8555000000000	0.882083114622709
48.8560000000000	0.881883096723289
48.8565000000000	0.881848032964535
48.8570000000000	0.881530486062491
48.8575000000000	0.881545975630088
48.8580000000000	0.881282916777648
48.8585000000000	0.881140464790054
48.8590000000000	0.880967217418374
48.8595000000000	0.880809942786496
48.8600000000000	0.880653199666127
48.8605000000000	0.880496504194332
48.8610000000000	0.880332972882866
48.8615000000000	0.880161167577708
48.8620000000000	0.880016887442155
48.8625000000000	0.879863498060051
48.8630000000000	0.879717477923922
48.8635000000000	0.879514174997310
48.8640000000000	0.879342597443777
48.8645000000000	0.879224476585678
48.8650000000000	0.879060315202520
48.8655000000000	0.878872389405609
48.8660000000000	0.878717869571395
48.8665000000000	0.878564479837998
48.8670000000000	0.878414670971394
48.8675000000000	0.878267004522816
48.8680000000000	0.878078121023567
48.8685000000000	0.877916500178631
48.8690000000000	0.877778603241293
48.8695000000000	0.877622508594690
48.8700000000000	0.877438662765978
48.8705000000000	0.877345337451650
48.8710000000000	0.877136391965628
48.8715000000000	0.876904617534402
48.8720000000000	0.876833318851980
48.8725000000000	0.876670903944096
48.8730000000000	0.876482134594587
48.8735000000000	0.876340426770126
48.8740000000000	0.876201229572576
48.8745000000000	0.876026430204584
48.8750000000000	0.875846868923420
48.8755000000000	0.875749042233534
48.8760000000000	0.875502857890291
48.8765000000000	0.875403135360415
48.8770000000000	0.875225224492746
48.8775000000000	0.875033937200385
48.8780000000000	0.874969260866341
48.8785000000000	0.874730009453814
48.8790000000000	0.874614923478925
48.8795000000000	0.874450272624863
48.8800000000000	0.874272774235459
48.8805000000000	0.874157375437481
48.8810000000000	0.873985633314632
48.8815000000000	0.873767413156594
48.8820000000000	0.873676023545625
48.8825000000000	0.873484283138979
48.8830000000000	0.873371661033891
48.8835000000000	0.872989326562687
48.8840000000000	0.873284854176629
48.8845000000000	0.872789567215441
48.8850000000000	0.872768642297965
48.8855000000000	0.872532159227684
48.8860000000000	0.872459055315300
48.8865000000000	0.872310338189706
48.8870000000000	0.872007889036128
48.8875000000000	0.871952315827831
48.8880000000000	0.871787153855854
48.8885000000000	0.871624517956400
48.8890000000000	0.871508094536710
48.8895000000000	0.871321240424083
48.8900000000000	0.871162078909831
48.8905000000000	0.871028469266793
48.8910000000000	0.870839365841835
48.8915000000000	0.870772843330997
48.8920000000000	0.870535147836800
48.8925000000000	0.870375280645880
48.8930000000000	0.870244719720781
48.8935000000000	0.870105517084566
48.8940000000000	0.869980950870392
48.8945000000000	0.869788495760279
48.8950000000000	0.869637915406982
48.8955000000000	0.869492839258295
48.8960000000000	0.869328992504017
48.8965000000000	0.869145003049035
48.8970000000000	0.869088865087150
48.8975000000000	0.868891385421802
48.8980000000000	0.868705971581354
48.8985000000000	0.868529478641446
48.8990000000000	0.868507346841129
48.8995000000000	0.868258776430863
48.9000000000000	0.868111884846123
48.9005000000000	0.867978904274977
48.9010000000000	0.867877212020868
48.9015000000000	0.867675789845022
48.9020000000000	0.867524327037632
48.9025000000000	0.867361735275591
48.9030000000000	0.867220645694101
48.9035000000000	0.867114147692008
48.9040000000000	0.866887260263489
48.9045000000000	0.866860639229825
48.9050000000000	0.866591790271482
48.9055000000000	0.866504541624557
48.9060000000000	0.866375772925045
48.9065000000000	0.866189854282070
48.9070000000000	0.866038825962770
48.9075000000000	0.865867085255083
48.9080000000000	0.865846244484287
48.9085000000000	0.865575371498294
48.9090000000000	0.865491096460178
48.9095000000000	0.865277781123175
48.9100000000000	0.865212203098499
48.9105000000000	0.865011555520655
48.9110000000000	0.864953927542286
48.9115000000000	0.864685207009598
48.9120000000000	0.864618173078457
48.9125000000000	0.864438565042581
48.9130000000000	0.864335337755664
48.9135000000000	0.864132515840229
48.9140000000000	0.864027436355255
48.9145000000000	0.863956047291215
48.9150000000000	0.863620537482286
48.9155000000000	0.863678250405436
48.9160000000000	0.863440323221534
48.9165000000000	0.863302221048924
48.9170000000000	0.863189573681784
48.9175000000000	0.863018949260850
48.9180000000000	0.862898852295924
48.9185000000000	0.862743382388088
48.9190000000000	0.862574976486277
48.9195000000000	0.862509018967038
48.9200000000000	0.862208473870745
48.9205000000000	0.862307058253266
48.9210000000000	0.862027783724956
48.9215000000000	0.861893993792901
48.9220000000000	0.861826145914337
48.9225000000000	0.861594479609720
48.9230000000000	0.861496045969750
48.9235000000000	0.861366030974666
48.9240000000000	0.861198438858814
48.9245000000000	0.861061097925360
48.9250000000000	0.860978409730962
48.9255000000000	0.860820176232459
48.9260000000000	0.860647712773924
48.9265000000000	0.860617714001275
48.9270000000000	0.860188464272147
48.9275000000000	0.860436838370153
48.9280000000000	0.860101071070857
48.9285000000000	0.859968670786945
48.9290000000000	0.859844004420433
48.9295000000000	0.859759763952311
48.9300000000000	0.859614069054208
48.9305000000000	0.859391028427460
48.9310000000000	0.859458749028822
48.9315000000000	0.859110983658771
48.9320000000000	0.859058838695331
48.9325000000000	0.858912326796096
48.9330000000000	0.858804495772121
48.9335000000000	0.858655452106813
48.9340000000000	0.858546750940281
48.9345000000000	0.858368697659928
48.9350000000000	0.858275297279084
48.9355000000000	0.858117743270924
48.9360000000000	0.857898533182631
48.9365000000000	0.858042387896212
48.9370000000000	0.857661814716067
48.9375000000000	0.857653770806608
48.9380000000000	0.857462105354537
48.9385000000000	0.857344897957024
48.9390000000000	0.857225146777560
48.9395000000000	0.857155305420090
48.9400000000000	0.856931357510951
48.9405000000000	0.856863308231731
48.9410000000000	0.856701815182718
48.9415000000000	0.856563208513876
48.9420000000000	0.856453814309812
48.9425000000000	0.856367170991224
48.9430000000000	0.856189167330471
48.9435000000000	0.856063980439766
48.9440000000000	0.855991214399220
48.9445000000000	0.855778386295482
48.9450000000000	0.855652892130778
48.9455000000000	0.855720936630185
48.9460000000000	0.855341216215162
48.9465000000000	0.855441543897005
48.9470000000000	0.855143091421194
48.9475000000000	0.855055511014526
48.9480000000000	0.854973129107768
48.9485000000000	0.854832892782788
48.9490000000000	0.854715246933421
48.9495000000000	0.854569394737434
48.9500000000000	0.854435921000624
48.9505000000000	0.854363884951851
48.9510000000000	0.854176432296784
48.9515000000000	0.854097968734819
48.9520000000000	0.854022866373426
48.9525000000000	0.853834781409602
48.9530000000000	0.853739347194193
48.9535000000000	0.853450704925500
48.9540000000000	0.853659860267301
48.9545000000000	0.853326093772622
48.9550000000000	0.853248336211720
48.9555000000000	0.853177098519620
48.9560000000000	0.852946023226193
48.9565000000000	0.852908446600445
48.9570000000000	0.852755463365872
48.9575000000000	0.852598435950046
48.9580000000000	0.852597790551834
48.9585000000000	0.852412731239331
48.9590000000000	0.852310169528204
48.9595000000000	0.852244158819157
48.9600000000000	0.851951071633003
48.9605000000000	0.851997370940046
48.9610000000000	0.851807708247688
48.9615000000000	0.851723941056071
48.9620000000000	0.851594365821672
48.9625000000000	0.851448219345379
48.9630000000000	0.851324992796326
48.9635000000000	0.851297415060050
48.9640000000000	0.851082189351905
48.9645000000000	0.851052967275878
48.9650000000000	0.850817938090579
48.9655000000000	0.850884956626932
48.9660000000000	0.850642071856359
48.9665000000000	0.850465426171989
48.9670000000000	0.850536446124558
48.9675000000000	0.850302007732842
48.9680000000000	0.850263850777537
48.9685000000000	0.850036345464722
48.9690000000000	0.850013696433082
48.9695000000000	0.849905066120234
48.9700000000000	0.849775834697214
48.9705000000000	0.849607446827460
48.9710000000000	0.849528470353384
48.9715000000000	0.849450007568000
48.9720000000000	0.849312470096147
48.9725000000000	0.849083342612888
48.9730000000000	0.849195456366039
48.9735000000000	0.848954334910685
48.9740000000000	0.848874756222590
48.9745000000000	0.848755779498037
48.9750000000000	0.848615475829433
48.9755000000000	0.848554533385612
48.9760000000000	0.848406523510202
48.9765000000000	0.848359306942175
48.9770000000000	0.848193733532140
48.9775000000000	0.848062322645780
48.9780000000000	0.847999437543178
48.9785000000000	0.847973247762977
48.9790000000000	0.847637671752052
48.9795000000000	0.847771127776756
48.9800000000000	0.847458112212096
48.9805000000000	0.847532046970208
48.9810000000000	0.847378595443273
48.9815000000000	0.847174356805644
48.9820000000000	0.847106731679466
48.9825000000000	0.847104194887065
48.9830000000000	0.846810658253808
48.9835000000000	0.846813795446061
48.9840000000000	0.846701973010771
48.9845000000000	0.846602198723651
48.9850000000000	0.846489235354241
48.9855000000000	0.846358843838171
48.9860000000000	0.846289588474337
48.9865000000000	0.846281358982498
48.9870000000000	0.845968199768080
48.9875000000000	0.845958626999967
48.9880000000000	0.845894722220776
48.9885000000000	0.845699791353703
48.9890000000000	0.845691840345553
48.9895000000000	0.845566455598382
48.9900000000000	0.845414622733717
48.9905000000000	0.845345534276425
48.9910000000000	0.845315040450289
48.9915000000000	0.845017713735394
48.9920000000000	0.845082608242960
48.9925000000000	0.844953866594164
48.9930000000000	0.844786280052771
48.9935000000000	0.844696424532013
48.9940000000000	0.844668607482959
48.9945000000000	0.844521881369661
48.9950000000000	0.844360452077103
48.9955000000000	0.844412259012240
48.9960000000000	0.844208103446094
48.9965000000000	0.844123780704374
48.9970000000000	0.843942617446066
48.9975000000000	0.843934839946357
48.9980000000000	0.843835525005414
48.9985000000000	0.843697947568063
48.9990000000000	0.843570678250556
48.9995000000000	0.843577818023250
49	0.843430548683043
49.0005000000000	0.843295044633432
49.0010000000000	0.843182743207968
49.0015000000000	0.843138586567800
49.0020000000000	0.842972028017150
49.0025000000000	0.842918891053846
49.0030000000000	0.842847143216838
49.0035000000000	0.842760251294331
49.0040000000000	0.842577562037819
49.0045000000000	0.842583804961677
49.0050000000000	0.842419992446721
49.0055000000000	0.842325170263193
49.0060000000000	0.842223083802575
49.0065000000000	0.842197210696332
49.0070000000000	0.841959110248576
49.0075000000000	0.841969902554719
49.0080000000000	0.841804865412352
49.0085000000000	0.841768863419869
49.0090000000000	0.841703266328813
49.0095000000000	0.841610795447467
49.0100000000000	0.841456182319360
49.0105000000000	0.841384699920333
49.0110000000000	0.841198748895818
49.0115000000000	0.841258740198310
49.0120000000000	0.841059646397413
49.0125000000000	0.841026967121013
49.0130000000000	0.840880020764842
49.0135000000000	0.840770243530429
49.0140000000000	0.840758503547709
49.0145000000000	0.840654001521036
49.0150000000000	0.840436285773930
49.0155000000000	0.840450051392255
49.0160000000000	0.840448536919507
49.0165000000000	0.840212236772075
49.0170000000000	0.840077574341217
49.0175000000000	0.840121209395891
49.0180000000000	0.839928075134815
49.0185000000000	0.839969580405880
49.0190000000000	0.839724041044816
49.0195000000000	0.839753798457336
49.0200000000000	0.839536190098747
49.0205000000000	0.839599196522443
49.0210000000000	0.839398556026630
49.0215000000000	0.839257066909706
49.0220000000000	0.839374830773080
49.0225000000000	0.839031662225349
49.0230000000000	0.839087370920424
49.0235000000000	0.839030356162783
49.0240000000000	0.838779889827220
49.0245000000000	0.838864506531046
49.0250000000000	0.838725772920326
49.0255000000000	0.838577386071621
49.0260000000000	0.838500684498490
49.0265000000000	0.838428145571067
49.0270000000000	0.838347143877592
49.0275000000000	0.838277554468243
49.0280000000000	0.838244041097978
49.0285000000000	0.838014991022412
49.0290000000000	0.837994074466488
49.0295000000000	0.837925610667763
49.0300000000000	0.837768359854645
49.0305000000000	0.837719581780018
49.0310000000000	0.837717875150590
49.0315000000000	0.837544766778373
49.0320000000000	0.837487053707618
49.0325000000000	0.837398123840142
49.0330000000000	0.837222089035079
49.0335000000000	0.837222689259163
49.0340000000000	0.837166182728932
49.0345000000000	0.837053923256677
49.0350000000000	0.837000126508067
49.0355000000000	0.836798672888186
49.0360000000000	0.836751668738292
49.0365000000000	0.836700031527456
49.0370000000000	0.836675227849404
49.0375000000000	0.836495763973791
49.0380000000000	0.836495838842021
49.0385000000000	0.836366125814708
49.0390000000000	0.836202199256154
49.0395000000000	0.836234527465906
49.0400000000000	0.836117794573869
49.0405000000000	0.836025877419111
49.0410000000000	0.835833619834548
49.0415000000000	0.835895220470906
49.0420000000000	0.835814738574612
49.0425000000000	0.835680604862307
49.0430000000000	0.835552496869561
49.0435000000000	0.835588884357974
49.0440000000000	0.835393194404976
49.0445000000000	0.835393681955155
49.0450000000000	0.835215506281960
49.0455000000000	0.835280762145398
49.0460000000000	0.835016045475095
49.0465000000000	0.835107774276669
49.0470000000000	0.834877099370704
49.0475000000000	0.834887371036115
49.0480000000000	0.834857577918078
49.0485000000000	0.834615754112726
49.0490000000000	0.834620336990463
49.0495000000000	0.834628810985223
49.0500000000000	0.834284309521089
49.0505000000000	0.834577366972874
49.0510000000000	0.834231833888377
49.0515000000000	0.834172123439347
49.0520000000000	0.834202646791053
49.0525000000000	0.833895091308765
49.0530000000000	0.834148213201668
49.0535000000000	0.833889788156541
49.0540000000000	0.833811544752239
49.0545000000000	0.833716404520619
49.0550000000000	0.833607565158186
49.0555000000000	0.833619238285302
49.0560000000000	0.833543504212486
49.0565000000000	0.833320857522385
49.0570000000000	0.833366883420969
49.0575000000000	0.833306544717444
49.0580000000000	0.833224597598797
49.0585000000000	0.833033434417038
49.0590000000000	0.833066193096071
49.0595000000000	0.832894525292555
49.0600000000000	0.832983014137143
49.0605000000000	0.832697429195434
49.0610000000000	0.832778170175883
49.0615000000000	0.832636821651644
49.0620000000000	0.832559187967728
49.0625000000000	0.832472034564632
49.0630000000000	0.832347852521259
49.0635000000000	0.832382461764024
49.0640000000000	0.832236637091207
49.0645000000000	0.832188536606518
49.0650000000000	0.832065314466503
49.0655000000000	0.831970879799394
49.0660000000000	0.832030762895996
49.0665000000000	0.831844119911652
49.0670000000000	0.831741439306712
49.0675000000000	0.831715520301843
49.0680000000000	0.831761943373114
49.0685000000000	0.831528080499094
49.0690000000000	0.831526348487114
49.0695000000000	0.831354463071332
49.0700000000000	0.831378116250553
49.0705000000000	0.831148300405518
49.0710000000000	0.831379810892485
49.0715000000000	0.831029303641222
49.0720000000000	0.830941835235105
49.0725000000000	0.831023681441957
49.0730000000000	0.830936473037490
49.0735000000000	0.830767192599747
49.0740000000000	0.830800638752383
49.0745000000000	0.830538664085548
49.0750000000000	0.830726876451742
49.0755000000000	0.830378345057619
49.0760000000000	0.830516661905079
49.0765000000000	0.830276203221370
49.0770000000000	0.830335089742786
49.0775000000000	0.830186873729371
49.0780000000000	0.830162732843419
49.0785000000000	0.830139350916023
49.0790000000000	0.829960831541882
49.0795000000000	0.829971039117433
49.0800000000000	0.829876262736343
49.0805000000000	0.829658760747454
49.0810000000000	0.829776973557815
49.0815000000000	0.829630665092134
49.0820000000000	0.829517787248679
49.0825000000000	0.829458012233266
49.0830000000000	0.829412629878643
49.0835000000000	0.829348568941839
49.0840000000000	0.829311289119009
49.0845000000000	0.829208561268789
49.0850000000000	0.829033245762855
49.0855000000000	0.829174680693932
49.0860000000000	0.828951394629583
49.0865000000000	0.828882488201166
49.0870000000000	0.828766548967297
49.0875000000000	0.828813411900568
49.0880000000000	0.828626414242312
49.0885000000000	0.828691871430899
49.0890000000000	0.828581610875493
49.0895000000000	0.828492959578395
49.0900000000000	0.828349092730671
49.0905000000000	0.828368313365957
49.0910000000000	0.828241759284285
49.0915000000000	0.828221257307154
49.0920000000000	0.828018928657337
49.0925000000000	0.828107579620433
49.0930000000000	0.828074866199602
49.0935000000000	0.827882800685614
49.0940000000000	0.827693054928177
49.0945000000000	0.827814630468802
49.0950000000000	0.827680678914806
49.0955000000000	0.827787663721962
49.0960000000000	0.827414451159560
49.0965000000000	0.827441424285674
49.0970000000000	0.827454444640167
49.0975000000000	0.827366837039480
49.0980000000000	0.827284147901320
49.0985000000000	0.827230753936875
49.0990000000000	0.827077956007165
49.0995000000000	0.827101185433161
49.1000000000000	0.827021658386110
49.1005000000000	0.827015712100285
49.1010000000000	0.826867648057695
49.1015000000000	0.826746348808360
49.1020000000000	0.826697302666567
49.1025000000000	0.826569019975582
49.1030000000000	0.826715046605672
49.1035000000000	0.826514323514468
49.1040000000000	0.826373677314112
49.1045000000000	0.826456698516958
49.1050000000000	0.826241594709546
49.1055000000000	0.826252906030438
49.1060000000000	0.826271731930791
49.1065000000000	0.826104229549564
49.1070000000000	0.826020427461437
49.1075000000000	0.825898598689056
49.1080000000000	0.825948113518723
49.1085000000000	0.825866080168844
49.1090000000000	0.825752165102889
49.1095000000000	0.825704954644825
49.1100000000000	0.825680581107705
49.1105000000000	0.825544971723194
49.1110000000000	0.825509135859483
49.1115000000000	0.825492479391148
49.1120000000000	0.825317138060793
49.1125000000000	0.825381218947145
49.1130000000000	0.825330854777048
49.1135000000000	0.824996434333617
49.1140000000000	0.825169125432953
49.1145000000000	0.825047880922128
49.1150000000000	0.825032123017946
49.1155000000000	0.824826386861074
49.1160000000000	0.824864710861609
49.1165000000000	0.824876168157903
49.1170000000000	0.824624183296477
49.1175000000000	0.824659107935619
49.1180000000000	0.824685717230164
49.1185000000000	0.824409473035735
49.1190000000000	0.824507992143861
49.1195000000000	0.824377029792876
49.1200000000000	0.824353590440850
49.1205000000000	0.824250592381500
49.1210000000000	0.824330255503074
49.1215000000000	0.824159418966253
49.1220000000000	0.823960342643490
49.1225000000000	0.824011442572795
49.1230000000000	0.824039100382386
49.1235000000000	0.823775059947439
49.1240000000000	0.823921068710524
49.1245000000000	0.823670521843802
49.1250000000000	0.823709931307810
49.1255000000000	0.823667190856426
49.1260000000000	0.823497521425584
49.1265000000000	0.823557359466037
49.1270000000000	0.823445515346348
49.1275000000000	0.823395645308395
49.1280000000000	0.823429890963499
49.1285000000000	0.823135152507445
49.1290000000000	0.823321177992788
49.1295000000000	0.823028638631948
49.1300000000000	0.823112480963934
49.1305000000000	0.823138146346214
49.1310000000000	0.822810415440192
49.1315000000000	0.822913213434007
49.1320000000000	0.822828316582191
49.1325000000000	0.822797897321317
49.1330000000000	0.822698908426487
49.1335000000000	0.822666526753087
49.1340000000000	0.822603437030499
49.1345000000000	0.822540142807058
49.1350000000000	0.822469899234081
49.1355000000000	0.822417095019011
49.1360000000000	0.822359278978828
49.1365000000000	0.822318049867661
49.1370000000000	0.822237124662809
49.1375000000000	0.822197017382657
49.1380000000000	0.822151797466452
49.1385000000000	0.822097479315142
49.1390000000000	0.821989245439611
49.1395000000000	0.821889039355309
49.1400000000000	0.821891137315982
49.1405000000000	0.821826567648981
49.1410000000000	0.821813328816267
49.1415000000000	0.821719580277633
49.1420000000000	0.821640320712580
49.1425000000000	0.821616013984290
49.1430000000000	0.821547145602793
49.1435000000000	0.821492149285840
49.1440000000000	0.821459821805329
49.1445000000000	0.821418453157462
49.1450000000000	0.821394010106281
49.1455000000000	0.821111002343079
49.1460000000000	0.821359664687412
49.1465000000000	0.821027320866848
49.1470000000000	0.821139104610226
49.1475000000000	0.821033849292781
49.1480000000000	0.820990654784454
49.1485000000000	0.821059217684913
49.1490000000000	0.820752867447992
49.1495000000000	0.820835726563016
49.1500000000000	0.820793949997276
49.1505000000000	0.820697046919425
49.1510000000000	0.820699986006545
49.1515000000000	0.820644641822490
49.1520000000000	0.820525894256801
49.1525000000000	0.820525765263363
49.1530000000000	0.820437954377931
49.1535000000000	0.820411653372432
49.1540000000000	0.820326282228966
49.1545000000000	0.820312557373880
49.1550000000000	0.820254627210441
49.1555000000000	0.820183760405022
49.1560000000000	0.820149885858364
49.1565000000000	0.820152460256762
49.1570000000000	0.819974381076233
49.1575000000000	0.820012470468491
49.1580000000000	0.819941814130784
49.1585000000000	0.819944095281258
49.1590000000000	0.819770990965814
49.1595000000000	0.819778752525901
49.1600000000000	0.819754186572533
49.1605000000000	0.819714810971980
49.1610000000000	0.819581115373806
49.1615000000000	0.819723443568727
49.1620000000000	0.819423663557913
49.1625000000000	0.819623845241916
49.1630000000000	0.819291728106615
49.1635000000000	0.819424944388790
49.1640000000000	0.819328077397946
49.1645000000000	0.819297444228413
49.1650000000000	0.819257033026409
49.1655000000000	0.819201156123221
49.1660000000000	0.819155493353778
49.1665000000000	0.819015010277612
49.1670000000000	0.819255854379675
49.1675000000000	0.818868505111704
49.1680000000000	0.818986071592328
49.1685000000000	0.818926731136452
49.1690000000000	0.818862142239547
49.1695000000000	0.818821872444695
49.1700000000000	0.818778701915149
49.1705000000000	0.818741938596128
49.1710000000000	0.818756495723799
49.1715000000000	0.818618967482472
49.1720000000000	0.818527247153839
49.1725000000000	0.818557722711883
49.1730000000000	0.818497645427341
49.1735000000000	0.818498907749558
49.1740000000000	0.818390011325497
49.1745000000000	0.818370407472949
49.1750000000000	0.818404018747354
49.1755000000000	0.818171373644729
49.1760000000000	0.818265621842544
49.1765000000000	0.818276058416777
49.1770000000000	0.818060880392085
49.1775000000000	0.818111745702093
49.1780000000000	0.818079258251093
49.1785000000000	0.818067320824358
49.1790000000000	0.817912690136039
49.1795000000000	0.817954047643150
49.1800000000000	0.817843718072134
49.1805000000000	0.817914118550461
49.1810000000000	0.817766703840893
49.1815000000000	0.817767923967853
49.1820000000000	0.817697390300142
49.1825000000000	0.817726974387833
49.1830000000000	0.817617312079587
49.1835000000000	0.817632747502883
49.1840000000000	0.817541519429855
49.1845000000000	0.817495957511333
49.1850000000000	0.817401540342308
49.1855000000000	0.817559418731604
49.1860000000000	0.817424127521302
49.1865000000000	0.817287159712656
49.1870000000000	0.817335088230178
49.1875000000000	0.817250859361358
49.1880000000000	0.817260747655500
49.1885000000000	0.817140842213230
49.1890000000000	0.817230830310953
49.1895000000000	0.817073478211544
49.1900000000000	0.817056166957365
49.1905000000000	0.817118663192639
49.1910000000000	0.816833503375533
49.1915000000000	0.817069348920856
49.1920000000000	0.816879221222357
49.1925000000000	0.817028272555820
49.1930000000000	0.816711335592243
49.1935000000000	0.816792739857985
49.1940000000000	0.816861375358158
49.1945000000000	0.816698681128378
49.1950000000000	0.816621148824536
49.1955000000000	0.816605278080423
49.1960000000000	0.816650021942724
49.1965000000000	0.816496440004536
49.1970000000000	0.816640557208620
49.1975000000000	0.816458224805512
49.1980000000000	0.816484361408156
49.1985000000000	0.816406792987138
49.1990000000000	0.816384625048019
49.1995000000000	0.816350157466191
49.2000000000000	0.816305666373374
49.2005000000000	0.816317825854447
49.2010000000000	0.816199924255906
49.2015000000000	0.816197538698575
49.2020000000000	0.816137946666058
49.2025000000000	0.816161627903252
49.2030000000000	0.816114318608602
49.2035000000000	0.816008354573262
49.2040000000000	0.816031742721088
49.2045000000000	0.815805690968640
49.2050000000000	0.816149336152406
49.2055000000000	0.815896303853443
49.2060000000000	0.815830187362237
49.2065000000000	0.815875918738978
49.2070000000000	0.815757115070834
49.2075000000000	0.815799936150904
49.2080000000000	0.815709974638625
49.2085000000000	0.815739067395051
49.2090000000000	0.815630410886997
49.2095000000000	0.815559468135884
49.2100000000000	0.815635366162226
49.2105000000000	0.815561800346504
49.2110000000000	0.815499252872708
49.2115000000000	0.815474604469681
49.2120000000000	0.815472102960035
49.2125000000000	0.815363119656339
49.2130000000000	0.815400579066045
49.2135000000000	0.815353003361405
49.2140000000000	0.815302537790293
49.2145000000000	0.815249737735838
49.2150000000000	0.815240413737071
49.2155000000000	0.815196250624595
49.2160000000000	0.815161116799546
49.2165000000000	0.815127067060419
49.2170000000000	0.815112099922442
49.2175000000000	0.815043092152235
49.2180000000000	0.815014518857828
49.2185000000000	0.814983795371502
49.2190000000000	0.814957969659846
49.2195000000000	0.814963508553587
49.2200000000000	0.814812725683241
49.2205000000000	0.814863036425968
49.2210000000000	0.814818362060654
49.2215000000000	0.814785391109117
49.2220000000000	0.814719630079506
49.2225000000000	0.814721224681851
49.2230000000000	0.814650415822614
49.2235000000000	0.814663132677342
49.2240000000000	0.814592312883062
49.2245000000000	0.814565324729815
49.2250000000000	0.814532892988871
49.2255000000000	0.814487092294642
49.2260000000000	0.814463931950473
49.2265000000000	0.814445300205331
49.2270000000000	0.814385461643715
49.2275000000000	0.814379670578548
49.2280000000000	0.814296238365610
49.2285000000000	0.814294914081782
49.2290000000000	0.814254646066061
49.2295000000000	0.814143103575702
49.2300000000000	0.814315717359409
49.2305000000000	0.814052799589970
49.2310000000000	0.814131787368750
49.2315000000000	0.814106064620767
49.2320000000000	0.813998447774045
49.2325000000000	0.814016028622912
49.2330000000000	0.813985533540628
49.2335000000000	0.813959727143561
49.2340000000000	0.813872426758529
49.2345000000000	0.813868732589228
49.2350000000000	0.813896975332642
49.2355000000000	0.813734679787064
49.2360000000000	0.813743157497501
49.2365000000000	0.813745226675874
49.2370000000000	0.813680619194010
49.2375000000000	0.813636398061589
49.2380000000000	0.813637520319922
49.2385000000000	0.813494846764326
49.2390000000000	0.813593225855962
49.2395000000000	0.813593065316434
49.2400000000000	0.813395129894562
49.2405000000000	0.813412746733196
49.2410000000000	0.813462153625272
49.2415000000000	0.813326300978309
49.2420000000000	0.813338012792606
49.2425000000000	0.813292986488030
49.2430000000000	0.813207304852273
49.2435000000000	0.813242741564398
49.2440000000000	0.813217422183229
49.2445000000000	0.813108536106933
49.2450000000000	0.813142170703078
49.2455000000000	0.813055430419988
49.2460000000000	0.812966379327080
49.2465000000000	0.813073129931113
49.2470000000000	0.812972258797823
49.2475000000000	0.812915374520311
49.2480000000000	0.812898400331344
49.2485000000000	0.812874234543888
49.2490000000000	0.812775353898244
49.2495000000000	0.812759973396416
49.2500000000000	0.812795724614582
49.2505000000000	0.812690308954274
49.2510000000000	0.812625591839109
49.2515000000000	0.812659041922071
49.2520000000000	0.812559003950780
49.2525000000000	0.812595529438737
49.2530000000000	0.812501385425143
49.2535000000000	0.812488345201802
49.2540000000000	0.812382224514284
49.2545000000000	0.812446065972868
49.2550000000000	0.812362646717346
49.2555000000000	0.812333016209186
49.2560000000000	0.812263572846989
49.2565000000000	0.812282480065442
49.2570000000000	0.812202730176064
49.2575000000000	0.812161199234832
49.2580000000000	0.812173741869223
49.2585000000000	0.812061420378930
49.2590000000000	0.812076732369763
49.2595000000000	0.812024648721151
49.2600000000000	0.812004741005988
49.2605000000000	0.811896307896584
49.2610000000000	0.811916652000832
49.2615000000000	0.811883442049789
49.2620000000000	0.811790143966222
49.2625000000000	0.811788093926507
49.2630000000000	0.811756622047061
49.2635000000000	0.811692118521097
49.2640000000000	0.811724540280631
49.2645000000000	0.811609098736093
49.2650000000000	0.811569618718287
49.2655000000000	0.811567390429542
49.2660000000000	0.811545397279721
49.2665000000000	0.811411735945483
49.2670000000000	0.811404917221991
49.2675000000000	0.811444318961838
49.2680000000000	0.811323655162226
49.2685000000000	0.811335479686715
49.2690000000000	0.811256531687211
49.2695000000000	0.811238094734102
49.2700000000000	0.811244185548229
49.2705000000000	0.811046151697901
49.2710000000000	0.811157653499465
49.2715000000000	0.811089611744153
49.2720000000000	0.811001547110114
49.2725000000000	0.811009477264967
49.2730000000000	0.810943012214515
49.2735000000000	0.810885092848000
49.2740000000000	0.810894892643279
49.2745000000000	0.810843926994347
49.2750000000000	0.810797888342289
49.2755000000000	0.810735404988623
49.2760000000000	0.810709866527520
49.2765000000000	0.810667850840368
49.2770000000000	0.810617451526267
49.2775000000000	0.810556796877578
49.2780000000000	0.810573310321992
49.2785000000000	0.810505502212969
49.2790000000000	0.810460194821264
49.2795000000000	0.810431736317767
49.2800000000000	0.810336022500036
49.2805000000000	0.810386984929252
49.2810000000000	0.810269464694957
49.2815000000000	0.810287779299046
49.2820000000000	0.810246773465141
49.2825000000000	0.810100613251994
49.2830000000000	0.810149716456417
49.2835000000000	0.810118085763812
49.2840000000000	0.810053394632286
49.2845000000000	0.810002823581114
49.2850000000000	0.810001881263804
49.2855000000000	0.809916594913142
49.2860000000000	0.809856579685456
49.2865000000000	0.809849985651815
49.2870000000000	0.809794063932327
49.2875000000000	0.809774957429657
49.2880000000000	0.809703310787601
49.2885000000000	0.809681908732697
49.2890000000000	0.809654658200023
49.2895000000000	0.809587218212864
49.2900000000000	0.809534494068494
49.2905000000000	0.809554178658436
49.2910000000000	0.809456621723703
49.2915000000000	0.809413671519800
49.2920000000000	0.809374583802587
49.2925000000000	0.809381563088166
49.2930000000000	0.809274249726788
49.2935000000000	0.809259958956958
49.2940000000000	0.809243394747543
49.2945000000000	0.809131964014479
49.2950000000000	0.809218446809023
49.2955000000000	0.809065011342840
49.2960000000000	0.809040563801253
49.2965000000000	0.809017776629050
49.2970000000000	0.808976286026081
49.2975000000000	0.808951487528087
49.2980000000000	0.808842680139327
49.2985000000000	0.808865877956163
49.2990000000000	0.808799667140615
49.2995000000000	0.808866124049260
49.3000000000000	0.808604686668425
49.3005000000000	0.808695085058960
49.3010000000000	0.808642232444628
49.3015000000000	0.808608779366231
49.3020000000000	0.808544992771153
49.3025000000000	0.808480108274981
49.3030000000000	0.808508662381310
49.3035000000000	0.808427767115974
49.3040000000000	0.808435583695742
49.3045000000000	0.808297478026956
49.3050000000000	0.808336516387242
49.3055000000000	0.808257548417300
49.3060000000000	0.808228914994004
49.3065000000000	0.808198743671431
49.3070000000000	0.808153316545337
49.3075000000000	0.808087065346803
49.3080000000000	0.808089308793507
49.3085000000000	0.807988462337870
49.3090000000000	0.808009174365757
49.3095000000000	0.807912965269374
49.3100000000000	0.807932141949024
49.3105000000000	0.807859521477712
49.3110000000000	0.807886480782428
49.3115000000000	0.807685234083839
49.3120000000000	0.807747844007440
49.3125000000000	0.807722056487895
49.3130000000000	0.807671895244060
49.3135000000000	0.807589354891452
49.3140000000000	0.807545128385204
49.3145000000000	0.807578151538265
49.3150000000000	0.807487577600719
49.3155000000000	0.807478928838181
49.3160000000000	0.807391585210896
49.3165000000000	0.807403753459980
49.3170000000000	0.807168680810023
49.3175000000000	0.807462644776440
49.3180000000000	0.807246285081670
49.3185000000000	0.807236725777352
49.3190000000000	0.807167670653760
49.3195000000000	0.807139975774900
49.3200000000000	0.807107135416776
49.3205000000000	0.807093543678107
49.3210000000000	0.806986090891958
49.3215000000000	0.806974849833102
49.3220000000000	0.806928114980391
49.3225000000000	0.806978959030853
49.3230000000000	0.806764577364009
49.3235000000000	0.806882072209787
49.3240000000000	0.806856309152135
49.3245000000000	0.806703160049484
49.3250000000000	0.806702054817227
49.3255000000000	0.806654287472622
49.3260000000000	0.806632875761792
49.3265000000000	0.806547653818627
49.3270000000000	0.806602698612549
49.3275000000000	0.806516099754901
49.3280000000000	0.806495492047723
49.3285000000000	0.806442815311273
49.3290000000000	0.806411109100991
49.3295000000000	0.806336411419536
49.3300000000000	0.806367158280202
49.3305000000000	0.806321027751581
49.3310000000000	0.806211731385468
49.3315000000000	0.806221308314522
49.3320000000000	0.806189519853631
49.3325000000000	0.806114162186117
49.3330000000000	0.806174153676304
49.3335000000000	0.806041064621505
49.3340000000000	0.806041944272528
49.3345000000000	0.805995803824257
49.3350000000000	0.805945215767976
49.3355000000000	0.805941512762880
49.3360000000000	0.805890624550699
49.3365000000000	0.805882980924518
49.3370000000000	0.805773686090889
49.3375000000000	0.805802583916457
49.3380000000000	0.805738913762206
49.3385000000000	0.805721143323541
49.3390000000000	0.805655834030836
49.3395000000000	0.805670001451842
49.3400000000000	0.805594453466052
49.3405000000000	0.805581387729802
49.3410000000000	0.805502734145479
49.3415000000000	0.805528180635260
49.3420000000000	0.805474841314339
49.3425000000000	0.805393959097309
49.3430000000000	0.805412073626320
49.3435000000000	0.805341108150841
49.3440000000000	0.805326728821660
49.3445000000000	0.805321941767330
49.3450000000000	0.805240748279855
49.3455000000000	0.805221134690071
49.3460000000000	0.805192089400008
49.3465000000000	0.805151531873482
49.3470000000000	0.805178753909167
49.3475000000000	0.805020440245276
49.3480000000000	0.805064304382791
49.3485000000000	0.805041993362295
49.3490000000000	0.804977397951479
49.3495000000000	0.804919124848783
49.3500000000000	0.804960948318349
49.3505000000000	0.804894767729288
49.3510000000000	0.804834783150531
49.3515000000000	0.804842767205487
49.3520000000000	0.804792944116051
49.3525000000000	0.804707380717867
49.3530000000000	0.804807175694016
49.3535000000000	0.804671841921385
49.3540000000000	0.804692444291888
49.3545000000000	0.804599104720274
49.3550000000000	0.804622858082044
49.3555000000000	0.804593915132662
49.3560000000000	0.804503870954064
49.3565000000000	0.804506161235343
49.3570000000000	0.804407973276192
49.3575000000000	0.804541765513052
49.3580000000000	0.804399183878298
49.3585000000000	0.804364753740869
49.3590000000000	0.804264612041525
49.3595000000000	0.804370214919153
49.3600000000000	0.804356968407244
49.3605000000000	0.804239440862701
49.3610000000000	0.804248306216502
49.3615000000000	0.804192655830223
49.3620000000000	0.804182499275417
49.3625000000000	0.804149004251434
49.3630000000000	0.804118517930011
49.3635000000000	0.804071896314606
49.3640000000000	0.804086499864276
49.3645000000000	0.803902016542396
49.3650000000000	0.804078504241860
49.3655000000000	0.803974708480348
49.3660000000000	0.803899324354792
49.3665000000000	0.803994015960972
49.3670000000000	0.803855456106433
49.3675000000000	0.803844687381479
49.3680000000000	0.803859889524417
49.3685000000000	0.803767881316544
49.3690000000000	0.803709182056049
49.3695000000000	0.803818701744689
49.3700000000000	0.803703074926603
49.3705000000000	0.803690775725721
49.3710000000000	0.803694478302704
49.3715000000000	0.803721011650438
49.3720000000000	0.803492518331578
49.3725000000000	0.803575995059118
49.3730000000000	0.803527789824859
49.3735000000000	0.803536409568592
49.3740000000000	0.803513582791411
49.3745000000000	0.803479310662382
49.3750000000000	0.803437499520178
49.3755000000000	0.803424846096246
49.3760000000000	0.803408922505213
49.3765000000000	0.803321873104785
49.3770000000000	0.803405271542984
49.3775000000000	0.803271648125466
49.3780000000000	0.803285767867980
49.3785000000000	0.803277538321720
49.3790000000000	0.803229979090070
49.3795000000000	0.803258942515128
49.3800000000000	0.803114429402051
49.3805000000000	0.803227099939587
49.3810000000000	0.803122521457309
49.3815000000000	0.803124310070592
49.3820000000000	0.803085245521141
49.3825000000000	0.803034487114024
49.3830000000000	0.803137897970755
49.3835000000000	0.802923962904255
49.3840000000000	0.803046803171763
49.3845000000000	0.802965892976720
49.3850000000000	0.802988270917066
49.3855000000000	0.802877657526326
49.3860000000000	0.802917991697786
49.3865000000000	0.802842508951933
49.3870000000000	0.802894474716948
49.3875000000000	0.802823844671931
49.3880000000000	0.802812613688364
49.3885000000000	0.802771486232035
49.3890000000000	0.802777966374112
49.3895000000000	0.802686063052888
49.3900000000000	0.802769694477937
49.3905000000000	0.802677886337136
49.3910000000000	0.802668744320866
49.3915000000000	0.802707018627957
49.3920000000000	0.802591503961867
49.3925000000000	0.802566628103676
49.3930000000000	0.802711964027746
49.3935000000000	0.802510948728391
49.3940000000000	0.802525605270451
49.3945000000000	0.802534827623980
49.3950000000000	0.802493004022803
49.3955000000000	0.802475549579325
49.3960000000000	0.802455956711142
49.3965000000000	0.802457170605961
49.3970000000000	0.802412009043414
49.3975000000000	0.802392389424730
49.3980000000000	0.802402811879824
49.3985000000000	0.802367268323005
49.3990000000000	0.802305740228192
49.3995000000000	0.802340841143811
49.4000000000000	0.802270932649565
49.4005000000000	0.802308357970744
49.4010000000000	0.802248724981843
49.4015000000000	0.802195741066808
49.4020000000000	0.802266435910664
49.4025000000000	0.802196904243250
49.4030000000000	0.802202568328541
49.4035000000000	0.802133765061711
49.4040000000000	0.802170897530238
49.4045000000000	0.802106316190697
49.4050000000000	0.802117647781811
49.4055000000000	0.802066544003486
49.4060000000000	0.802127540634147
49.4065000000000	0.802024702980647
49.4070000000000	0.802055362566619
49.4075000000000	0.802029556737550
49.4080000000000	0.801995591750273
49.4085000000000	0.802011398207979
49.4090000000000	0.802025736932960
49.4095000000000	0.801869718531554
49.4100000000000	0.801941918014633
49.4105000000000	0.801919830038439
49.4110000000000	0.801903905679534
49.4115000000000	0.801856777266824
49.4120000000000	0.801990037763816
49.4125000000000	0.801756778763500
49.4130000000000	0.801836850029422
49.4135000000000	0.801839812077103
49.4140000000000	0.801756529960657
49.4145000000000	0.801819699513814
49.4150000000000	0.801746885457404
49.4155000000000	0.801778326164481
49.4160000000000	0.801727393134013
49.4165000000000	0.801709215234645
49.4170000000000	0.801718113209522
49.4175000000000	0.801684911351647
49.4180000000000	0.801696902129312
49.4185000000000	0.801666974078866
49.4190000000000	0.801634168306956
49.4195000000000	0.801648939049588
49.4200000000000	0.801536989803600
49.4205000000000	0.801720393607956
49.4210000000000	0.801551699639540
49.4215000000000	0.801581452932055
49.4220000000000	0.801564336733539
49.4225000000000	0.801577342814987
49.4230000000000	0.801528347231537
49.4235000000000	0.801539260227774
49.4240000000000	0.801479850247906
49.4245000000000	0.801516047652459
49.4250000000000	0.801467493379305
49.4255000000000	0.801392203653197
49.4260000000000	0.801599226661832
49.4265000000000	0.801453359643946
49.4270000000000	0.801387496591503
49.4275000000000	0.801434432805084
49.4280000000000	0.801304167047497
49.4285000000000	0.801547073437256
49.4290000000000	0.801385935186982
49.4295000000000	0.801335097568804
49.4300000000000	0.801390281062679
49.4305000000000	0.801341104043457
49.4310000000000	0.801360432934212
49.4315000000000	0.801308671444817
49.4320000000000	0.801333985883817
49.4325000000000	0.801262340513316
49.4330000000000	0.801320323483708
49.4335000000000	0.801297556014293
49.4340000000000	0.801300160624250
49.4345000000000	0.801295232329948
49.4350000000000	0.801233914652342
49.4355000000000	0.801265943919104
49.4360000000000	0.801257904173097
49.4365000000000	0.801186993952624
49.4370000000000	0.801230568443719
49.4375000000000	0.801207770355301
49.4380000000000	0.801226995484610
49.4385000000000	0.801167593641045
49.4390000000000	0.801218107088027
49.4395000000000	0.801162063819778
49.4400000000000	0.801185666418724
49.4405000000000	0.801159748282453
49.4410000000000	0.801159778052329
49.4415000000000	0.801148384443510
49.4420000000000	0.801137664433853
49.4425000000000	0.801134875041451
49.4430000000000	0.801110695381602
49.4435000000000	0.801090194666308
49.4440000000000	0.801157647249072
49.4445000000000	0.801091368782591
49.4450000000000	0.801105832751522
49.4455000000000	0.801082192849810
49.4460000000000	0.801154220973139
49.4465000000000	0.800982715036921
49.4470000000000	0.801141525830481
49.4475000000000	0.801016731172861
49.4480000000000	0.801102638073906
49.4485000000000	0.801032221585800
49.4490000000000	0.801044019342274
49.4495000000000	0.801051998009838
49.4500000000000	0.801044872139440
49.4505000000000	0.801069271461485
49.4510000000000	0.800982052594377
49.4515000000000	0.801069335347851
49.4520000000000	0.800996904996451
49.4525000000000	0.801026384224143
49.4530000000000	0.801015605635841
49.4535000000000	0.801067788944701
49.4540000000000	0.800965384962319
49.4545000000000	0.801000863953839
49.4550000000000	0.801010600437437
49.4555000000000	0.801007620004108
49.4560000000000	0.800976099418035
49.4565000000000	0.801005083445411
49.4570000000000	0.801003990929115
49.4575000000000	0.800997356224175
49.4580000000000	0.800983438789230
49.4585000000000	0.801009828914974
49.4590000000000	0.800980646212222
49.4595000000000	0.800981052348271
49.4600000000000	0.801035555435602
49.4605000000000	0.800934366090838
49.4610000000000	0.800982519090541
49.4615000000000	0.801009686927532
49.4620000000000	0.800979081820397
49.4625000000000	0.800983742614438
49.4630000000000	0.800979733975651
49.4635000000000	0.800988845819966
49.4640000000000	0.800982048214476
49.4645000000000	0.800900221711118
49.4650000000000	0.801072477947530
49.4655000000000	0.800990277813053
49.4660000000000	0.800987565354328
49.4665000000000	0.800969235621472
49.4670000000000	0.801021077420147
49.4675000000000	0.801005835576263
49.4680000000000	0.800992772087596
49.4685000000000	0.801003588518850
49.4690000000000	0.801029215984310
49.4695000000000	0.800995620782902
49.4700000000000	0.801008626552173
49.4705000000000	0.800995866956697
49.4710000000000	0.801051622799598
49.4715000000000	0.800941863280752
49.4720000000000	0.801064568000547
49.4725000000000	0.801063453174739
49.4730000000000	0.801020927172564
49.4735000000000	0.801036874942952
49.4740000000000	0.801055711308752
49.4745000000000	0.801057423874066
49.4750000000000	0.801053215795149
49.4755000000000	0.801090910328145
49.4760000000000	0.801050558440378
49.4765000000000	0.801057512990833
49.4770000000000	0.801073331258592
49.4775000000000	0.801106530900398
49.4780000000000	0.801081560643452
49.4785000000000	0.801134086180182
49.4790000000000	0.801055272013042
49.4795000000000	0.801153660774029
49.4800000000000	0.801130251158847
49.4805000000000	0.801151585736337
49.4810000000000	0.801094177289438
49.4815000000000	0.801184881358229
49.4820000000000	0.801180211678363
49.4825000000000	0.801109167750459
49.4830000000000	0.801237043578323
49.4835000000000	0.801115401410515
49.4840000000000	0.801291970680800
49.4845000000000	0.801201815034056
49.4850000000000	0.801211837525849
49.4855000000000	0.801222928966740
49.4860000000000	0.801258146356381
49.4865000000000	0.801263745972697
49.4870000000000	0.801243184080152
49.4875000000000	0.801300119602351
49.4880000000000	0.801296637126148
49.4885000000000	0.801252383048495
49.4890000000000	0.801354639236206
49.4895000000000	0.801343889120540
49.4900000000000	0.801343761274074
49.4905000000000	0.801341111987923
49.4910000000000	0.801343694231631
49.4915000000000	0.801437791320416
49.4920000000000	0.801380271885489
49.4925000000000	0.801423636364868
49.4930000000000	0.801407405897570
49.4935000000000	0.801477015994454
49.4940000000000	0.801431316391826
49.4945000000000	0.801492830925743
49.4950000000000	0.801501523704045
49.4955000000000	0.801484789232395
49.4960000000000	0.801574927598602
49.4965000000000	0.801505970981365
49.4970000000000	0.801586839772696
49.4975000000000	0.801539234125566
49.4980000000000	0.801610017766808
49.4985000000000	0.801609331346349
49.4990000000000	0.801626050445263
49.4995000000000	0.801656407441562
49.5000000000000	0.801627669359059
49.5005000000000	0.801752537217911
49.5010000000000	0.801695936241851
49.5015000000000	0.801744961922887
49.5020000000000	0.801743544138438
49.5025000000000	0.801774357780432
49.5030000000000	0.801782594692786
49.5035000000000	0.801806840125005
49.5040000000000	0.801879169665667
49.5045000000000	0.801806823194655
49.5050000000000	0.801830466341118
49.5055000000000	0.801977236537484
49.5060000000000	0.801910078045065
49.5065000000000	0.801890859413423
49.5070000000000	0.802132670735513
49.5075000000000	0.801867862604436
49.5080000000000	0.802086125358792
49.5085000000000	0.802057117050505
49.5090000000000	0.802022676528797
49.5095000000000	0.802094176400259
49.5100000000000	0.802102614685895
49.5105000000000	0.802150321282756
49.5110000000000	0.802165230436517
49.5115000000000	0.802215277927122
49.5120000000000	0.802223933953153
49.5125000000000	0.802221472236684
49.5130000000000	0.802316063881575
49.5135000000000	0.802275062297182
49.5140000000000	0.802320682304428
49.5145000000000	0.802390300350266
49.5150000000000	0.802348164423168
49.5155000000000	0.802453226624915
49.5160000000000	0.802445823907977
49.5165000000000	0.802407753590951
49.5170000000000	0.802557057245049
49.5175000000000	0.802556684345959
49.5180000000000	0.802542164665230
49.5185000000000	0.802621005118483
49.5190000000000	0.802627010204688
49.5195000000000	0.802611488750739
49.5200000000000	0.802729763600622
49.5205000000000	0.802711579537988
49.5210000000000	0.802771580985887
49.5215000000000	0.802790359554197
49.5220000000000	0.802800435163442
49.5225000000000	0.802960634319934
49.5230000000000	0.802776451404111
49.5235000000000	0.802963535248114
49.5240000000000	0.802950366236134
49.5245000000000	0.803004476759661
49.5250000000000	0.802986793658123
49.5255000000000	0.803141542567487
49.5260000000000	0.803045221628519
49.5265000000000	0.803154842889034
49.5270000000000	0.803067995626999
49.5275000000000	0.803305266779133
49.5280000000000	0.803222393681528
49.5285000000000	0.803431913441799
49.5290000000000	0.803090812652225
49.5295000000000	0.803486061916864
49.5300000000000	0.803350578417959
49.5305000000000	0.803464766004395
49.5310000000000	0.803472825784530
49.5315000000000	0.803502611600816
49.5320000000000	0.803563126966926
49.5325000000000	0.803585051604647
49.5330000000000	0.803623414027912
49.5335000000000	0.803683037868345
49.5340000000000	0.803741119157600
49.5345000000000	0.803738443234831
49.5350000000000	0.803837292466267
49.5355000000000	0.803820680001427
49.5360000000000	0.803860994430464
49.5365000000000	0.803934712777421
49.5370000000000	0.803961799101580
49.5375000000000	0.804042536563069
49.5380000000000	0.804048177357288
49.5385000000000	0.804086303154163
49.5390000000000	0.804169279356009
49.5395000000000	0.804176472016472
49.5400000000000	0.804243819941314
49.5405000000000	0.804260979238023
49.5410000000000	0.804325292770978
49.5415000000000	0.804360371712154
49.5420000000000	0.804421603787979
49.5425000000000	0.804491225769787
49.5430000000000	0.804503818103888
49.5435000000000	0.804555885423986
49.5440000000000	0.804628805998179
49.5445000000000	0.804630389243416
49.5450000000000	0.804739098622146
49.5455000000000	0.804699046481031
49.5460000000000	0.804836205599847
49.5465000000000	0.804827566336564
49.5470000000000	0.804884384511400
49.5475000000000	0.805043417002402
49.5480000000000	0.804903221014578
49.5485000000000	0.805014184820158
49.5490000000000	0.805156781248389
49.5495000000000	0.805160262493996
49.5500000000000	0.805167644743566
49.5505000000000	0.805257236542837
49.5510000000000	0.805334681918227
49.5515000000000	0.805346499069110
49.5520000000000	0.805421689419545
49.5525000000000	0.805441360993599
49.5530000000000	0.805524923731039
49.5535000000000	0.805547388863269
49.5540000000000	0.805654029504478
49.5545000000000	0.805681055565674
49.5550000000000	0.805731125270281
49.5555000000000	0.805796312770846
49.5560000000000	0.805817140258009
49.5565000000000	0.805911865907302
49.5570000000000	0.805950869041289
49.5575000000000	0.806016780163829
49.5580000000000	0.806147225269010
49.5585000000000	0.806021774328588
49.5590000000000	0.806176072283393
49.5595000000000	0.806230305031557
49.5600000000000	0.806325036991973
49.5605000000000	0.806332439363097
49.5610000000000	0.806447769325732
49.5615000000000	0.806431189973123
49.5620000000000	0.806541350118254
49.5625000000000	0.806566732259995
49.5630000000000	0.806647440006341
49.5635000000000	0.806700997029753
49.5640000000000	0.806782985375391
49.5645000000000	0.806812359575353
49.5650000000000	0.806900354806024
49.5655000000000	0.806931580051617
49.5660000000000	0.807017398317408
49.5665000000000	0.806997538328368
49.5670000000000	0.807176971635105
49.5675000000000	0.807220889073349
49.5680000000000	0.807237192920391
49.5685000000000	0.807318413114630
49.5690000000000	0.807352653013125
49.5695000000000	0.807472775406243
49.5700000000000	0.807442505582720
49.5705000000000	0.807616101106588
49.5710000000000	0.807651381262657
49.5715000000000	0.807669291492788
49.5720000000000	0.807711501086265
49.5725000000000	0.807878255834306
49.5730000000000	0.807893321286803
49.5735000000000	0.807966899213610
49.5740000000000	0.807996872828460
49.5745000000000	0.808085791912152
49.5750000000000	0.808174269943984
49.5755000000000	0.808214336424369
49.5760000000000	0.808256457204977
49.5765000000000	0.808353707688338
49.5770000000000	0.808435900507230
49.5775000000000	0.808484323768262
49.5780000000000	0.808529649228316
49.5785000000000	0.808684831940511
49.5790000000000	0.808618852875421
49.5795000000000	0.808769601011597
49.5800000000000	0.808829772739920
49.5805000000000	0.808900608371542
49.5810000000000	0.808958614668364
49.5815000000000	0.809044395928445
49.5820000000000	0.809099459649763
49.5825000000000	0.809136331195503
49.5830000000000	0.809304570730046
49.5835000000000	0.809267098276633
49.5840000000000	0.809409590942222
49.5845000000000	0.809504949735914
49.5850000000000	0.809428974184232
49.5855000000000	0.809652759733067
49.5860000000000	0.809649660024634
49.5865000000000	0.809749964094934
49.5870000000000	0.809829670318734
49.5875000000000	0.809868674363019
49.5880000000000	0.809963354789870
49.5885000000000	0.810050081198736
49.5890000000000	0.810079396640818
49.5895000000000	0.810189626486501
49.5900000000000	0.810269429709481
49.5905000000000	0.810331995472418
49.5910000000000	0.810374112214531
49.5915000000000	0.810487953991277
49.5920000000000	0.810566477111445
49.5925000000000	0.810610872471396
49.5930000000000	0.810709135286519
49.5935000000000	0.810757966449550
49.5940000000000	0.810869382116750
49.5945000000000	0.810914410377647
49.5950000000000	0.811030098386309
49.5955000000000	0.811003766590648
49.5960000000000	0.811233109582943
49.5965000000000	0.811271164975123
49.5970000000000	0.811287346252196
49.5975000000000	0.811330306729740
49.5980000000000	0.811531656784049
49.5985000000000	0.811534186788593
49.5990000000000	0.811626076881716
49.5995000000000	0.811714599780848
49.6000000000000	0.811761349441232
49.6005000000000	0.811802774582315
49.6010000000000	0.812016518511173
49.6015000000000	0.812017972567189
49.6020000000000	0.812082638586652
49.6025000000000	0.812210673101010
49.6030000000000	0.812288341740344
49.6035000000000	0.812320816468015
49.6040000000000	0.812411126860239
49.6045000000000	0.812499978431568
49.6050000000000	0.812589478299102
49.6055000000000	0.812697152158333
49.6060000000000	0.812732140918062
49.6065000000000	0.812836425772673
49.6070000000000	0.812911318897412
49.6075000000000	0.812993118230388
49.6080000000000	0.813068013764222
49.6085000000000	0.813181369822392
49.6090000000000	0.813238607942797
49.6095000000000	0.813328779997466
49.6100000000000	0.813416509668583
49.6105000000000	0.813486638341002
49.6110000000000	0.813602387004259
49.6115000000000	0.813582960732814
49.6120000000000	0.813841789188175
49.6125000000000	0.813820541147768
49.6130000000000	0.813908636713445
49.6135000000000	0.814014960247267
49.6140000000000	0.814126333577405
49.6145000000000	0.814146353594828
49.6150000000000	0.814267088041030
49.6155000000000	0.814365949689806
49.6160000000000	0.814448617371732
49.6165000000000	0.814515593357153
49.6170000000000	0.814609413314222
49.6175000000000	0.814806199625987
49.6180000000000	0.814653338833957
49.6185000000000	0.814919139740292
49.6190000000000	0.814935813598177
49.6195000000000	0.815079955387787
49.6200000000000	0.815112197249253
49.6205000000000	0.815288617988418
49.6210000000000	0.815242939373058
49.6215000000000	0.815437644821859
49.6220000000000	0.815511117769784
49.6225000000000	0.815587628374460
49.6230000000000	0.815680363778535
49.6235000000000	0.815763604933706
49.6240000000000	0.815879751968135
49.6245000000000	0.815918572073384
49.6250000000000	0.816062570918897
49.6255000000000	0.816160773290872
49.6260000000000	0.816242322818182
49.6265000000000	0.816232797741102
49.6270000000000	0.816471314294023
49.6275000000000	0.816475701582730
49.6280000000000	0.816617125549928
49.6285000000000	0.816656761048994
49.6290000000000	0.816813811120683
49.6295000000000	0.816898823019021
49.6300000000000	0.816983918461948
49.6305000000000	0.817064508776609
49.6310000000000	0.817107301376055
49.6315000000000	0.817274389033378
49.6320000000000	0.817317382383156
49.6325000000000	0.817477028274404
49.6330000000000	0.817515654087373
49.6335000000000	0.817654977030438
49.6340000000000	0.817740904624181
49.6345000000000	0.817783557747630
49.6350000000000	0.817944051120415
49.6355000000000	0.818065978202493
49.6360000000000	0.818052320336370
49.6365000000000	0.818293274370958
49.6370000000000	0.818280784039548
49.6375000000000	0.818343081952230
49.6380000000000	0.818531249133876
49.6385000000000	0.818586275200063
49.6390000000000	0.818706036901284
49.6395000000000	0.818769846905874
49.6400000000000	0.818925556099661
49.6405000000000	0.818986289854479
49.6410000000000	0.819093909603761
49.6415000000000	0.819181887981328
49.6420000000000	0.819302132524523
49.6425000000000	0.819381764575517
49.6430000000000	0.819502743857610
49.6435000000000	0.819587747239868
49.6440000000000	0.819731240928117
49.6445000000000	0.819725016896845
49.6450000000000	0.819926526419857
49.6455000000000	0.819982888079940
49.6460000000000	0.820086306763643
49.6465000000000	0.820168453724685
49.6470000000000	0.820331083837617
49.6475000000000	0.820388123090089
49.6480000000000	0.820523937921145
49.6485000000000	0.820594979850389
49.6490000000000	0.820717365843649
49.6495000000000	0.820787198773561
49.6500000000000	0.820862073295885
49.6505000000000	0.821126983205226
49.6510000000000	0.821077298681144
49.6515000000000	0.821218607232015
49.6520000000000	0.821390493245201
49.6525000000000	0.821391448062512
49.6530000000000	0.821522055591479
49.6535000000000	0.821673403592347
49.6540000000000	0.821727986414637
49.6545000000000	0.821811201580910
49.6550000000000	0.822053565599598
49.6555000000000	0.821985884417079
49.6560000000000	0.822208814695266
49.6565000000000	0.822250613275838
49.6570000000000	0.822370328426837
49.6575000000000	0.822508181159790
49.6580000000000	0.822604071086667
49.6585000000000	0.822679788609482
49.6590000000000	0.822827967568507
49.6595000000000	0.822899629235577
49.6600000000000	0.823051980080601
49.6605000000000	0.823116351699015
49.6610000000000	0.823297030510984
49.6615000000000	0.823281478236745
49.6620000000000	0.823482384158752
49.6625000000000	0.823540625203680
49.6630000000000	0.823696625583716
49.6635000000000	0.823779852233380
49.6640000000000	0.823893919373806
49.6645000000000	0.823980627578568
49.6650000000000	0.824115758931710
49.6655000000000	0.824229717005438
49.6660000000000	0.824316943963603
49.6665000000000	0.824408934240294
49.6670000000000	0.824600229716584
49.6675000000000	0.824649320825540
49.6680000000000	0.824790559250649
49.6685000000000	0.824889147925745
49.6690000000000	0.824975928138253
49.6695000000000	0.825096523952667
49.6700000000000	0.825255375582015
49.6705000000000	0.825317042028564
49.6710000000000	0.825447080413337
49.6715000000000	0.825535311463405
49.6720000000000	0.825673720205526
49.6725000000000	0.825759584262183
49.6730000000000	0.825891635032172
49.6735000000000	0.825989843810370
49.6740000000000	0.826125968922416
49.6745000000000	0.826254787755573
49.6750000000000	0.826318510662871
49.6755000000000	0.826465323559950
49.6760000000000	0.826595019821026
49.6765000000000	0.826659074606000
49.6770000000000	0.826808759171461
49.6775000000000	0.826959151335150
49.6780000000000	0.826955491394376
49.6785000000000	0.827154793993358
49.6790000000000	0.827267178900693
49.6795000000000	0.827352503487568
49.6800000000000	0.827432556508732
49.6805000000000	0.827653478086405
49.6810000000000	0.827724315899537
49.6815000000000	0.827817801740286
49.6820000000000	0.827948531086647
49.6825000000000	0.828049551996908
49.6830000000000	0.828201918421640
49.6835000000000	0.828296001432968
49.6840000000000	0.828401428532997
49.6845000000000	0.828491597502090
49.6850000000000	0.828672592764791
49.6855000000000	0.828729634839601
49.6860000000000	0.828886182656700
49.6865000000000	0.828997277415734
49.6870000000000	0.829104967970256
49.6875000000000	0.829227826040814
49.6880000000000	0.829338284851532
49.6885000000000	0.829471117898436
49.6890000000000	0.829583945123821
49.6895000000000	0.829681712699820
49.6900000000000	0.829827851748344
49.6905000000000	0.829914966330195
49.6910000000000	0.830041427468268
49.6915000000000	0.830174359993076
49.6920000000000	0.830265680116063
49.6925000000000	0.830420700072017
49.6930000000000	0.830467791597527
49.6935000000000	0.830671636711270
49.6940000000000	0.830780625729124
49.6945000000000	0.830870036631436
49.6950000000000	0.830985705080746
49.6955000000000	0.831114393000364
49.6960000000000	0.831219041767281
49.6965000000000	0.831374422853034
49.6970000000000	0.831304416128599
49.6975000000000	0.831771392975595
49.6980000000000	0.831689199012070
49.6985000000000	0.831821820046602
49.6990000000000	0.831978363244604
49.6995000000000	0.832027697208455
49.7000000000000	0.832198558781552
49.7005000000000	0.832304482980468
49.7010000000000	0.832434881696747
49.7015000000000	0.832543811433941
49.7020000000000	0.832685548372759
49.7025000000000	0.832770030246800
49.7030000000000	0.832921334391676
49.7035000000000	0.833034837016909
49.7040000000000	0.833135853613215
49.7045000000000	0.833267441067482
49.7050000000000	0.833416229523170
49.7055000000000	0.833480551915833
49.7060000000000	0.833609323607654
49.7065000000000	0.833798730005298
49.7070000000000	0.833865613422111
49.7075000000000	0.833993654266858
49.7080000000000	0.834103593160921
49.7085000000000	0.834232783992201
49.7090000000000	0.834351680734201
49.7095000000000	0.834500723985744
49.7100000000000	0.834583949187248
49.7105000000000	0.834737698880110
49.7110000000000	0.834836841948834
49.7115000000000	0.834963191570464
49.7120000000000	0.835092862622757
49.7125000000000	0.835186783657332
49.7130000000000	0.835360871526173
49.7135000000000	0.835426677186807
49.7140000000000	0.835579753159248
49.7145000000000	0.835670051627234
49.7150000000000	0.835827888391948
49.7155000000000	0.835920267162024
49.7160000000000	0.836075859336177
49.7165000000000	0.836172966006500
49.7170000000000	0.836313269691956
49.7175000000000	0.836414961532034
49.7180000000000	0.836557001350964
49.7185000000000	0.836665725542111
49.7190000000000	0.836788559342594
49.7195000000000	0.836891153872177
49.7200000000000	0.837036946900043
49.7205000000000	0.837146736749723
49.7210000000000	0.837313330256200
49.7215000000000	0.837365750475454
49.7220000000000	0.837516098094443
49.7225000000000	0.837668971704606
49.7230000000000	0.837756968270948
49.7235000000000	0.837897886436180
49.7240000000000	0.837999755081040
49.7245000000000	0.838149715958897
49.7250000000000	0.838258221095804
49.7255000000000	0.838344150428833
49.7260000000000	0.838516030519628
49.7265000000000	0.838650528002646
49.7270000000000	0.838721136551040
49.7275000000000	0.838873882609033
49.7280000000000	0.838967680200076
49.7285000000000	0.839121283936871
49.7290000000000	0.839152503365613
49.7295000000000	0.839423305686341
49.7300000000000	0.839481107789123
49.7305000000000	0.839576549518335
49.7310000000000	0.839774642587086
49.7315000000000	0.839837586237348
49.7320000000000	0.839955195180922
49.7325000000000	0.840096414196483
49.7330000000000	0.840171932360108
49.7335000000000	0.840400660637522
49.7340000000000	0.840420593220343
49.7345000000000	0.840588790138958
49.7350000000000	0.840702774324572
49.7355000000000	0.840823614602404
49.7360000000000	0.840906381795194
49.7365000000000	0.841102966543086
49.7370000000000	0.841213327905897
49.7375000000000	0.841295810263982
49.7380000000000	0.841420196473715
49.7385000000000	0.841608025652698
49.7390000000000	0.841656598808861
49.7395000000000	0.841817726390726
49.7400000000000	0.841905906653727
49.7405000000000	0.842106057460143
49.7410000000000	0.842109793767499
49.7415000000000	0.842288943125848
49.7420000000000	0.842413804421380
49.7425000000000	0.842574243922185
49.7430000000000	0.842647630590129
49.7435000000000	0.842775164822253
49.7440000000000	0.842900130107337
49.7445000000000	0.843058817042403
49.7450000000000	0.843111932753492
49.7455000000000	0.843292447990963
49.7460000000000	0.843397185228915
49.7465000000000	0.843517774441427
49.7470000000000	0.843670170931641
49.7475000000000	0.843750071415745
49.7480000000000	0.843885352106803
49.7485000000000	0.844006644505388
49.7490000000000	0.844122069370909
49.7495000000000	0.844166045377146
49.7500000000000	0.844480838925433
49.7505000000000	0.844475060694165
49.7510000000000	0.844616439084190
49.7515000000000	0.844750041939963
49.7520000000000	0.844892951127468
49.7525000000000	0.844960626342393
49.7530000000000	0.845113565948269
49.7535000000000	0.845231921639235
49.7540000000000	0.845362048465450
49.7545000000000	0.845457051883935
49.7550000000000	0.845607884601755
49.7555000000000	0.845724391621902
49.7560000000000	0.845824631683985
49.7565000000000	0.845996328612615
49.7570000000000	0.846071221607775
49.7575000000000	0.846214939692987
49.7580000000000	0.846305418870114
49.7585000000000	0.846475057070585
49.7590000000000	0.846567785517189
49.7595000000000	0.846685603613399
49.7600000000000	0.846827217862697
49.7605000000000	0.846901553311942
49.7610000000000	0.847200528252505
49.7615000000000	0.847085492645251
49.7620000000000	0.847345941090977
49.7625000000000	0.847419049629887
49.7630000000000	0.847555402415766
49.7635000000000	0.847708873140820
49.7640000000000	0.847857041605459
49.7645000000000	0.847813081910358
49.7650000000000	0.848053005216539
49.7655000000000	0.848167463050413
49.7660000000000	0.848284532154199
49.7665000000000	0.848428198732532
49.7670000000000	0.848534290603508
49.7675000000000	0.848650807588872
49.7680000000000	0.848768545801009
49.7685000000000	0.848920347173635
49.7690000000000	0.848992587482750
49.7695000000000	0.849157797852569
49.7700000000000	0.849305585111843
49.7705000000000	0.849343038942054
49.7710000000000	0.849502676944645
49.7715000000000	0.849648749870223
49.7720000000000	0.849787146192223
49.7725000000000	0.849809851544637
49.7730000000000	0.850044917254176
49.7735000000000	0.850080502488841
49.7740000000000	0.850395920626803
49.7745000000000	0.850210632879447
49.7750000000000	0.850530474683013
49.7755000000000	0.850623553735394
49.7760000000000	0.850725163132455
49.7765000000000	0.850847969686438
49.7770000000000	0.851001192415692
49.7775000000000	0.851163126173100
49.7780000000000	0.851148523000450
49.7785000000000	0.851358639599332
49.7790000000000	0.851453926735870
49.7795000000000	0.851696320856093
49.7800000000000	0.851616105956128
49.7805000000000	0.851840998721337
49.7810000000000	0.852008518850692
49.7815000000000	0.851989107952573
49.7820000000000	0.852258604982310
49.7825000000000	0.852318613419688
49.7830000000000	0.852512876587382
49.7835000000000	0.852509826786531
49.7840000000000	0.852800518832063
49.7845000000000	0.852670602163381
49.7850000000000	0.853032388756389
49.7855000000000	0.853022168945542
49.7860000000000	0.853215736552567
49.7865000000000	0.853313550061726
49.7870000000000	0.853395326445639
49.7875000000000	0.853584892452776
49.7880000000000	0.853681884511750
49.7885000000000	0.853826420674949
49.7890000000000	0.853920069995157
49.7895000000000	0.854046495383107
49.7900000000000	0.854157365358491
49.7905000000000	0.854319025760486
49.7910000000000	0.854421664412329
49.7915000000000	0.854539600334213
49.7920000000000	0.854659705439540
49.7925000000000	0.854819910504455
49.7930000000000	0.854879479181848
49.7935000000000	0.855049972715321
49.7940000000000	0.855182999963584
49.7945000000000	0.855257735189448
49.7950000000000	0.855417006569385
49.7955000000000	0.855531011519057
49.7960000000000	0.855639496179564
49.7965000000000	0.855786629447459
49.7970000000000	0.855914746023062
49.7975000000000	0.856025223902099
49.7980000000000	0.856151007806096
49.7985000000000	0.856274681696451
49.7990000000000	0.856491412562385
49.7995000000000	0.856319481027038
49.8000000000000	0.856772333707027
49.8005000000000	0.856758495001908
49.8010000000000	0.856866187244188
49.8015000000000	0.857019847142597
49.8020000000000	0.857142484591231
49.8025000000000	0.857289262898603
49.8030000000000	0.857399805110476
49.8035000000000	0.857488982510460
49.8040000000000	0.857684701342920
49.8045000000000	0.857786906145609
49.8050000000000	0.857846745081644
49.8055000000000	0.858066620619781
49.8060000000000	0.858157591611747
49.8065000000000	0.858177073309135
49.8070000000000	0.858422578349861
49.8075000000000	0.858501021903905
49.8080000000000	0.858744115672410
49.8085000000000	0.858631798260767
49.8090000000000	0.858899563377533
49.8095000000000	0.859031594336605
49.8100000000000	0.859115506821868
49.8105000000000	0.859272800952054
49.8110000000000	0.859384321245008
49.8115000000000	0.859513709111617
49.8120000000000	0.859641141742928
49.8125000000000	0.859762306580049
49.8130000000000	0.859998582002022
49.8135000000000	0.859886145274626
49.8140000000000	0.860152873116932
49.8145000000000	0.860353775226301
49.8150000000000	0.860407435791368
49.8155000000000	0.860406932740170
49.8160000000000	0.860726770993846
49.8165000000000	0.860670954383297
49.8170000000000	0.861016462126891
49.8175000000000	0.860885121848548
49.8180000000000	0.861188671346223
49.8185000000000	0.861356067228105
49.8190000000000	0.861349844655256
49.8195000000000	0.861448740355462
49.8200000000000	0.861652497001114
49.8205000000000	0.861768583590576
49.8210000000000	0.861910571736140
49.8215000000000	0.862016606134570
49.8220000000000	0.862162875907192
49.8225000000000	0.862338962560248
49.8230000000000	0.862319539130943
49.8235000000000	0.862549610109336
49.8240000000000	0.862631810174597
49.8245000000000	0.862775767935824
49.8250000000000	0.863004742630676
49.8255000000000	0.862876652975977
49.8260000000000	0.863242822038422
49.8265000000000	0.863333079724295
49.8270000000000	0.863467859737512
49.8275000000000	0.863416343403038
49.8280000000000	0.863681500138467
49.8285000000000	0.863791434257545
49.8290000000000	0.863990067560351
49.8295000000000	0.863959557215965
49.8300000000000	0.864198627091023
49.8305000000000	0.864221615513799
49.8310000000000	0.864521672483675
49.8315000000000	0.864526922998285
49.8320000000000	0.864684348823377
49.8325000000000	0.864892927594817
49.8330000000000	0.864870129177130
49.8335000000000	0.865085986325382
49.8340000000000	0.865247991421077
49.8345000000000	0.865190702382621
49.8350000000000	0.865449456732104
49.8355000000000	0.865642193366537
49.8360000000000	0.865596314500818
49.8365000000000	0.865831404811359
49.8370000000000	0.865936745087805
49.8375000000000	0.866147024502132
49.8380000000000	0.866132105994769
49.8385000000000	0.866336240978317
49.8390000000000	0.866527155601275
49.8395000000000	0.866517491358413
49.8400000000000	0.866795279430436
49.8405000000000	0.866723760678144
49.8410000000000	0.866966612705957
49.8415000000000	0.867101436581372
49.8420000000000	0.867204197608983
49.8425000000000	0.867455981377938
49.8430000000000	0.867373265078167
49.8435000000000	0.867598673850395
49.8440000000000	0.867702213612936
49.8445000000000	0.867868861010997
49.8450000000000	0.867937909568061
49.8455000000000	0.868142727682995
49.8460000000000	0.868234463322768
49.8465000000000	0.868410977118259
49.8470000000000	0.868540335030048
49.8475000000000	0.868568853083037
49.8480000000000	0.868659553148294
49.8485000000000	0.868839364902143
49.8490000000000	0.869043615279033
49.8495000000000	0.869081648165652
49.8500000000000	0.869253039954041
49.8505000000000	0.869384740920109
49.8510000000000	0.869634736718506
49.8515000000000	0.869574159664248
49.8520000000000	0.869677844597978
49.8525000000000	0.869876233742324
49.8530000000000	0.869968556825427
49.8535000000000	0.870275924913720
49.8540000000000	0.870139182931332
49.8545000000000	0.870443119101318
49.8550000000000	0.870446313397055
49.8555000000000	0.870801854202326
49.8560000000000	0.870623828900090
49.8565000000000	0.870964658135490
49.8570000000000	0.870979339844779
49.8575000000000	0.871101372596406
49.8580000000000	0.871281725049822
49.8585000000000	0.871384781298087
49.8590000000000	0.871591790749902
49.8595000000000	0.871676110757557
49.8600000000000	0.871728687571605
49.8605000000000	0.871868064739382
49.8610000000000	0.872000342375384
49.8615000000000	0.872173707652545
49.8620000000000	0.872319542111989
49.8625000000000	0.872417120951634
49.8630000000000	0.872442421645067
49.8635000000000	0.872755269485404
49.8640000000000	0.872683151592037
49.8645000000000	0.873055049158811
49.8650000000000	0.872813448916995
49.8655000000000	0.873304737701688
49.8660000000000	0.873190290281836
49.8665000000000	0.873507375986997
49.8670000000000	0.873504481465041
49.8675000000000	0.873613607647378
49.8680000000000	0.873810944022543
49.8685000000000	0.873869210788408
49.8690000000000	0.874020465523436
49.8695000000000	0.874152249224708
49.8700000000000	0.874260026305057
49.8705000000000	0.874469470436897
49.8710000000000	0.874585454149669
49.8715000000000	0.874603888620264
49.8720000000000	0.874742163841091
49.8725000000000	0.874898532449668
49.8730000000000	0.875060845041459
49.8735000000000	0.875200825779583
49.8740000000000	0.875172495649240
49.8745000000000	0.875457934965256
49.8750000000000	0.875574093991445
49.8755000000000	0.875599724660748
49.8760000000000	0.875751460451051
49.8765000000000	0.875903024945329
49.8770000000000	0.876036963073051
49.8775000000000	0.876082334285873
49.8780000000000	0.876360017649218
49.8785000000000	0.876228807288210
49.8790000000000	0.876555751804799
49.8795000000000	0.876570069373176
49.8800000000000	0.876856507398951
49.8805000000000	0.876791003649777
49.8810000000000	0.877150456111968
49.8815000000000	0.877040009866546
49.8820000000000	0.877168664436276
49.8825000000000	0.877370535238383
49.8830000000000	0.877466619731502
49.8835000000000	0.877702212994756
49.8840000000000	0.877709350683310
49.8845000000000	0.877817830011826
49.8850000000000	0.877949699041027
49.8855000000000	0.878156927847325
49.8860000000000	0.878158980558641
49.8865000000000	0.878430675209063
49.8870000000000	0.878310634821717
49.8875000000000	0.878601066824725
49.8880000000000	0.878675975655751
49.8885000000000	0.878940087132612
49.8890000000000	0.878886588726750
49.8895000000000	0.879038208015404
49.8900000000000	0.879110947014930
49.8905000000000	0.879299541227975
49.8910000000000	0.879442054485272
49.8915000000000	0.879541122618750
49.8920000000000	0.879664863504994
49.8925000000000	0.879743949207198
49.8930000000000	0.879942834588625
49.8935000000000	0.879976551443249
49.8940000000000	0.880164008892900
49.8945000000000	0.880210540627586
49.8950000000000	0.880458208287415
49.8955000000000	0.880471473350414
49.8960000000000	0.880574526081685
49.8965000000000	0.880667600013410
49.8970000000000	0.880869288709318
49.8975000000000	0.880952085519929
49.8980000000000	0.881055733670116
49.8985000000000	0.881168489954306
49.8990000000000	0.881354070397548
49.8995000000000	0.881377460322630
49.9000000000000	0.881642628084305
49.9005000000000	0.881584692971263
49.9010000000000	0.881846774499160
49.9015000000000	0.881877521102490
49.9020000000000	0.881939641992475
49.9025000000000	0.882243434204006
49.9030000000000	0.882201759322083
49.9035000000000	0.882374362708175
49.9040000000000	0.882361482170718
49.9045000000000	0.882748977933795
49.9050000000000	0.882603555906288
49.9055000000000	0.882882265093491
49.9060000000000	0.882878063200750
49.9065000000000	0.883111755435347
49.9070000000000	0.883089997860834
49.9075000000000	0.883278706140085
49.9080000000000	0.883339143460131
49.9085000000000	0.883573447171755
49.9090000000000	0.883538861869087
49.9095000000000	0.883800726672818
49.9100000000000	0.883831379828827
49.9105000000000	0.883995492969148
49.9110000000000	0.883946636971839
49.9115000000000	0.884298770916615
49.9120000000000	0.884263194519833
49.9125000000000	0.884344937446445
49.9130000000000	0.884669582830683
49.9135000000000	0.884522872305645
49.9140000000000	0.884799619412921
49.9145000000000	0.884790666818510
49.9150000000000	0.885021257890040
49.9155000000000	0.885072315230518
49.9160000000000	0.885225469180848
49.9165000000000	0.885274137659056
49.9170000000000	0.885351463812473
49.9175000000000	0.885548074578986
49.9180000000000	0.885607519851630
49.9185000000000	0.885857682820737
49.9190000000000	0.885816247848939
49.9195000000000	0.885921768735322
49.9200000000000	0.886144703522037
49.9205000000000	0.886197934450464
49.9210000000000	0.886263373122582
49.9215000000000	0.886322525262302
49.9220000000000	0.886557984999420
49.9225000000000	0.886596927662056
49.9230000000000	0.886759481188251
49.9235000000000	0.886805023758613
49.9240000000000	0.886991395648957
49.9245000000000	0.886979395837375
49.9250000000000	0.887169732827898
49.9255000000000	0.887267507568142
49.9260000000000	0.887442560795449
49.9265000000000	0.887441669418940
49.9270000000000	0.887613512240674
49.9275000000000	0.887692394390839
49.9280000000000	0.887776566966341
49.9285000000000	0.888006681685815
49.9290000000000	0.887946244349423
49.9295000000000	0.888091510459725
49.9300000000000	0.888228309550750
49.9305000000000	0.888319076134250
49.9310000000000	0.888429598930530
49.9315000000000	0.888501437557479
49.9320000000000	0.888649211762401
49.9325000000000	0.888777707056347
49.9330000000000	0.888864512333322
49.9335000000000	0.889034658148001
49.9340000000000	0.888936485510449
49.9345000000000	0.889255757122642
49.9350000000000	0.889203327894353
49.9355000000000	0.889371111928404
49.9360000000000	0.889484578339039
49.9365000000000	0.889528235646516
49.9370000000000	0.889676915861801
49.9375000000000	0.889805212737917
49.9380000000000	0.889839488947389
49.9385000000000	0.890047626547753
49.9390000000000	0.890017028184678
49.9395000000000	0.890277365833225
49.9400000000000	0.890195651949195
49.9405000000000	0.890437630656980
49.9410000000000	0.890481228126749
49.9415000000000	0.890592768825955
49.9420000000000	0.890671298163834
49.9425000000000	0.890773826192656
49.9430000000000	0.890868455764704
49.9435000000000	0.891081423641653
49.9440000000000	0.891026713749674
49.9445000000000	0.891203909375128
49.9450000000000	0.891251050426958
49.9455000000000	0.891413261825728
49.9460000000000	0.891466957639117
49.9465000000000	0.891556677031975
49.9470000000000	0.891697232927497
49.9475000000000	0.891664757843525
49.9480000000000	0.892002730116259
49.9485000000000	0.891934901831630
49.9490000000000	0.892074465968908
49.9495000000000	0.892194384028367
49.9500000000000	0.892174495087877
49.9505000000000	0.892378892709252
49.9510000000000	0.892504060779700
49.9515000000000	0.892459178213438
49.9520000000000	0.892691206501733
49.9525000000000	0.892754535925936
49.9530000000000	0.892797831216823
49.9535000000000	0.892885941431286
49.9540000000000	0.893046408486452
49.9545000000000	0.893134047218248
49.9550000000000	0.893192792506169
49.9555000000000	0.893282074894979
49.9560000000000	0.893392794928128
49.9565000000000	0.893556061158067
49.9570000000000	0.893546127797626
49.9575000000000	0.893650162581153
49.9580000000000	0.893793783098509
49.9585000000000	0.893893988034357
49.9590000000000	0.893873327345512
49.9595000000000	0.894081147268177
49.9600000000000	0.894090115253528
49.9605000000000	0.894230820892705
49.9610000000000	0.894290464428086
49.9615000000000	0.894482928931365
49.9620000000000	0.894412640480671
49.9625000000000	0.894537436958581
49.9630000000000	0.894811029563580
49.9635000000000	0.894650024585960
49.9640000000000	0.894930321069260
49.9645000000000	0.894899173301685
49.9650000000000	0.895036251008149
49.9655000000000	0.895121885876260
49.9660000000000	0.895246788296245
49.9665000000000	0.895292057027778
49.9670000000000	0.895349262959356
49.9675000000000	0.895505378041917
49.9680000000000	0.895517116123609
49.9685000000000	0.895672775724962
49.9690000000000	0.895691988174311
49.9695000000000	0.895832415620113
49.9700000000000	0.895898475161864
49.9705000000000	0.896003484595559
49.9710000000000	0.896113386583603
49.9715000000000	0.896134874629833
49.9720000000000	0.896218038373126
49.9725000000000	0.896349119602171
49.9730000000000	0.896414532769095
49.9735000000000	0.896467911466764
49.9740000000000	0.896652756304808
49.9745000000000	0.896596314065686
49.9750000000000	0.896830362921195
49.9755000000000	0.896772836031611
49.9760000000000	0.896905637629186
49.9765000000000	0.897005927209487
49.9770000000000	0.897079437787203
49.9775000000000	0.897123865110665
49.9780000000000	0.897286873734211
49.9785000000000	0.897325040465459
49.9790000000000	0.897465453667280
49.9795000000000	0.897443727923070
49.9800000000000	0.897594990404124
49.9805000000000	0.897578070652224
49.9810000000000	0.897796421551596
49.9815000000000	0.897753202921374
49.9820000000000	0.897890669950869
49.9825000000000	0.897982569203690
49.9830000000000	0.898054678658311
49.9835000000000	0.898134800120161
49.9840000000000	0.898147297499468
49.9845000000000	0.898313997503180
49.9850000000000	0.898328878119653
49.9855000000000	0.898440479305836
49.9860000000000	0.898527297386470
49.9865000000000	0.898596937334953
49.9870000000000	0.898670999034370
49.9875000000000	0.898723597208545
49.9880000000000	0.898826755961595
49.9885000000000	0.898941548067600
49.9890000000000	0.898901218236762
49.9895000000000	0.899116811159220
49.9900000000000	0.899064533184568
49.9905000000000	0.899222961120325
49.9910000000000	0.899243946192545
49.9915000000000	0.899358444754786
49.9920000000000	0.899404254300292
49.9925000000000	0.899504543069983
49.9930000000000	0.899541803914654
49.9935000000000	0.899443827660599
49.9940000000000	0.899960328607251
49.9945000000000	0.899763756981710
49.9950000000000	0.899816725579947
49.9955000000000	0.899934918033145
49.9960000000000	0.900005409699335
49.9965000000000	0.900070509198529
49.9970000000000	0.900136052104947
49.9975000000000	0.900209833476764
49.9980000000000	0.900284544920443
49.9985000000000	0.900320396677434
49.9990000000000	0.900306227909018
49.9995000000000	0.900627521328342
50	0.900553772996714
50.0005000000000	0.900663115406860
50.0010000000000	0.900685622805086
50.0015000000000	0.900715321880513
50.0020000000000	0.900718944217988
50.0025000000000	0.901032598177361
50.0030000000000	0.900970352472217
50.0035000000000	0.901020966955661
50.0040000000000	0.901114819422970
50.0045000000000	0.901182270611327
50.0050000000000	0.901210302934103
50.0055000000000	0.901219092414658
50.0060000000000	0.901500687250406
50.0065000000000	0.901364946496439
50.0070000000000	0.901588771576243
50.0075000000000	0.901454289924875
50.0080000000000	0.901646764309832
50.0085000000000	0.901681308090756
50.0090000000000	0.901730124874116
50.0095000000000	0.901837774040722
50.0100000000000	0.901881189575750
50.0105000000000	0.901923763440916
50.0110000000000	0.901906797397881
50.0115000000000	0.902119703799528
50.0120000000000	0.902192682361120
50.0125000000000	0.902203564836579
50.0130000000000	0.902216967778368
50.0135000000000	0.902296708837371
50.0140000000000	0.902385972383600
50.0145000000000	0.902429004471847
50.0150000000000	0.902417889151127
50.0155000000000	0.902668498653080
50.0160000000000	0.902559115035848
50.0165000000000	0.902703051905710
50.0170000000000	0.902652468989245
50.0175000000000	0.902853838831957
50.0180000000000	0.902849767980840
50.0185000000000	0.902897010666361
50.0190000000000	0.902959242867837
50.0195000000000	0.903028347295163
50.0200000000000	0.903067946189570
50.0205000000000	0.903165531631941
50.0210000000000	0.903200970042283
50.0215000000000	0.903121512626126
50.0220000000000	0.903406088941441
50.0225000000000	0.903331313567008
50.0230000000000	0.903359094751258
50.0235000000000	0.903538483679116
50.0240000000000	0.903508919477267
50.0245000000000	0.903561388267692
50.0250000000000	0.903629362460682
50.0255000000000	0.903712593038789
50.0260000000000	0.903714630011737
50.0265000000000	0.903799004587953
50.0270000000000	0.903854635403101
50.0275000000000	0.903879951987496
50.0280000000000	0.903979088018259
50.0285000000000	0.903998067940785
50.0290000000000	0.904051886772482
50.0295000000000	0.904112492362255
50.0300000000000	0.904139525186150
50.0305000000000	0.904224811421768
50.0310000000000	0.904255369863494
50.0315000000000	0.904301533127624
50.0320000000000	0.904364853010630
50.0325000000000	0.904404663090131
50.0330000000000	0.904473916862108
50.0335000000000	0.904498604475905
50.0340000000000	0.904565624853089
50.0345000000000	0.904587463006725
50.0350000000000	0.904657003113009
50.0355000000000	0.904696824872484
50.0360000000000	0.904749184058055
50.0365000000000	0.904785875917196
50.0370000000000	0.904813289597363
50.0375000000000	0.904938666321916
50.0380000000000	0.904912394009508
50.0385000000000	0.904956402367336
50.0390000000000	0.905076204291842
50.0395000000000	0.905023507177981
50.0400000000000	0.905100409387081
50.0405000000000	0.905231747109113
50.0410000000000	0.905198825903186
50.0415000000000	0.905169767985442
50.0420000000000	0.905392353072911
50.0425000000000	0.905244798614171
50.0430000000000	0.905485745112363
50.0435000000000	0.905310883583309
50.0440000000000	0.905576997383841
50.0445000000000	0.905385787455205
50.0450000000000	0.905559630981638
50.0455000000000	0.905654691532913
50.0460000000000	0.905505820563052
50.0465000000000	0.905724093047511
50.0470000000000	0.905707485645471
50.0475000000000	0.905758407020958
50.0480000000000	0.905785868573662
50.0485000000000	0.905913571033908
50.0490000000000	0.905751104864960
50.0495000000000	0.906089273682210
50.0500000000000	0.905773258798455
50.0505000000000	0.906063617190042
50.0510000000000	0.905989640908924
50.0515000000000	0.906091780596200
50.0520000000000	0.906085653966652
50.0525000000000	0.906108563235735
50.0530000000000	0.906204712283080
50.0535000000000	0.906233092537821
50.0540000000000	0.906217297970887
50.0545000000000	0.906294234815263
50.0550000000000	0.906379877988117
50.0555000000000	0.906292432427018
50.0560000000000	0.906461649367320
50.0565000000000	0.906373639683708
50.0570000000000	0.906483783894444
50.0575000000000	0.906542759664671
50.0580000000000	0.906501398627901
50.0585000000000	0.906576063525855
50.0590000000000	0.906580969820778
50.0595000000000	0.906682725291095
50.0600000000000	0.906611596631711
50.0605000000000	0.906773959914013
50.0610000000000	0.906682284722864
50.0615000000000	0.906825887682001
50.0620000000000	0.906768177365616
50.0625000000000	0.906824649920122
50.0630000000000	0.906853226056813
50.0635000000000	0.906917713716824
50.0640000000000	0.906947957748708
50.0645000000000	0.906952757644466
50.0650000000000	0.906969983546983
50.0655000000000	0.907042127124326
50.0660000000000	0.907042036726126
50.0665000000000	0.907062845985669
50.0670000000000	0.907101688954997
50.0675000000000	0.907118969195950
50.0680000000000	0.907102547075573
50.0685000000000	0.907282792555156
50.0690000000000	0.907203294539748
50.0695000000000	0.907216297787792
50.0700000000000	0.907306916904671
50.0705000000000	0.907318720191436
50.0710000000000	0.907366242832088
50.0715000000000	0.907305707395582
50.0720000000000	0.907375984302760
50.0725000000000	0.907343120295362
50.0730000000000	0.907487669225391
50.0735000000000	0.907485688426548
50.0740000000000	0.907489866768037
50.0745000000000	0.907491208983114
50.0750000000000	0.907546915751282
50.0755000000000	0.907546696591461
50.0760000000000	0.907606903785242
50.0765000000000	0.907589518674278
50.0770000000000	0.907607497497924
50.0775000000000	0.907640881064011
50.0780000000000	0.907733321191605
50.0785000000000	0.907648463875687
50.0790000000000	0.907735065344735
50.0795000000000	0.907697380475368
50.0800000000000	0.907858130121884
50.0805000000000	0.907723703306236
50.0810000000000	0.907817407150816
50.0815000000000	0.907862765982617
50.0820000000000	0.907856074590621
50.0825000000000	0.907864931304124
50.0830000000000	0.907880499909453
50.0835000000000	0.907946598657060
50.0840000000000	0.907929143522596
50.0845000000000	0.907868647881895
50.0850000000000	0.908009787241959
50.0855000000000	0.907972151011744
50.0860000000000	0.908047539757269
50.0865000000000	0.907974233700919
50.0870000000000	0.908132224150514
50.0875000000000	0.908008044853789
50.0880000000000	0.908098397177962
50.0885000000000	0.908048716626712
50.0890000000000	0.908170339409789
50.0895000000000	0.908129840767297
50.0900000000000	0.908082532961031
50.0905000000000	0.908178810171532
50.0910000000000	0.908238117741000
50.0915000000000	0.908202348609076
50.0920000000000	0.908221435789633
50.0925000000000	0.908169359405314
50.0930000000000	0.908304072470215
50.0935000000000	0.908152228618462
50.0940000000000	0.908320491550200
50.0945000000000	0.908303076965777
50.0950000000000	0.908290216604508
50.0955000000000	0.908296145963408
50.0960000000000	0.908247124250732
50.0965000000000	0.908500352310596
50.0970000000000	0.908407098693150
50.0975000000000	0.908247714378819
50.0980000000000	0.908428131857579
50.0985000000000	0.908386586011752
50.0990000000000	0.908351682997973
50.0995000000000	0.908444190337195
50.1000000000000	0.908399446836070
50.1005000000000	0.908431620267344
50.1010000000000	0.908458087632539
50.1015000000000	0.908434279948961
50.1020000000000	0.908449044726292
50.1025000000000	0.908494268517575
50.1030000000000	0.908496365333035
50.1035000000000	0.908482788937696
50.1040000000000	0.908553520145071
50.1045000000000	0.908490847846870
50.1050000000000	0.908536228032873
50.1055000000000	0.908421818007694
50.1060000000000	0.908693654459496
50.1065000000000	0.908544410636654
50.1070000000000	0.908471058936298
50.1075000000000	0.908594296620893
50.1080000000000	0.908578165286171
50.1085000000000	0.908592258003414
50.1090000000000	0.908549687562513
50.1095000000000	0.908637933872809
50.1100000000000	0.908574396373757
50.1105000000000	0.908588985663009
50.1110000000000	0.908617372081373
50.1115000000000	0.908666923536283
50.1120000000000	0.908500131726191
50.1125000000000	0.908700696958189
50.1130000000000	0.908581604635254
50.1135000000000	0.908767000175715
50.1140000000000	0.908567651552450
50.1145000000000	0.908597495309682
50.1150000000000	0.908687042271193
50.1155000000000	0.908659139487396
50.1160000000000	0.908703929258553
50.1165000000000	0.908585560813741
50.1170000000000	0.908694575238481
50.1175000000000	0.908636254065578
50.1180000000000	0.908716968244218
50.1185000000000	0.908588079296329
50.1190000000000	0.908712671068994
50.1195000000000	0.908697540390846
50.1200000000000	0.908594159188120
50.1205000000000	0.908685073966033
50.1210000000000	0.908739129029327
50.1215000000000	0.908636054994627
50.1220000000000	0.908699138928182
50.1225000000000	0.908696492524092
50.1230000000000	0.908625417795616
50.1235000000000	0.908636126821202
50.1240000000000	0.908687691215302
50.1245000000000	0.908664499781385
50.1250000000000	0.908707946923816
50.1255000000000	0.908649498718845
50.1260000000000	0.908668639610031
50.1265000000000	0.908668015613649
50.1270000000000	0.908685025506352
50.1275000000000	0.908569605755151
50.1280000000000	0.908753230684853
50.1285000000000	0.908587206986895
50.1290000000000	0.908636632863511
50.1295000000000	0.908752064460481
50.1300000000000	0.908692135732151
50.1305000000000	0.908584297871301
50.1310000000000	0.908609296459922
50.1315000000000	0.908643445732026
50.1320000000000	0.908613194550485
50.1325000000000	0.908690246340624
50.1330000000000	0.908560291944447
50.1335000000000	0.908545750704838
50.1340000000000	0.908684220903750
50.1345000000000	0.908524393460094
50.1350000000000	0.908614547972486
50.1355000000000	0.908609703114038
50.1360000000000	0.908592423289350
50.1365000000000	0.908612873896202
50.1370000000000	0.908521044901852
50.1375000000000	0.908593270493657
50.1380000000000	0.908539062711755
50.1385000000000	0.908517073703746
50.1390000000000	0.908542410162729
50.1395000000000	0.908618351026118
50.1400000000000	0.908389729434710
50.1405000000000	0.908548994722688
50.1410000000000	0.908501301103076
50.1415000000000	0.908525984751943
50.1420000000000	0.908425987682943
50.1425000000000	0.908528493194984
50.1430000000000	0.908477658822441
50.1435000000000	0.908455363618105
50.1440000000000	0.908469045308318
50.1445000000000	0.908448051109614
50.1450000000000	0.908308548713628
50.1455000000000	0.908392203377732
50.1460000000000	0.908443845800659
50.1465000000000	0.908374206634357
50.1470000000000	0.908352078437206
50.1475000000000	0.908367369871147
50.1480000000000	0.908349361052308
50.1485000000000	0.908356615779836
50.1490000000000	0.908372883004059
50.1495000000000	0.908171232262054
50.1500000000000	0.908396188997817
50.1505000000000	0.908192749292829
50.1510000000000	0.908336220034025
50.1515000000000	0.908212309628823
50.1520000000000	0.908241122295352
50.1525000000000	0.908225670328307
50.1530000000000	0.908230744535415
50.1535000000000	0.908237594780347
50.1540000000000	0.908082621846265
50.1545000000000	0.908150685458420
50.1550000000000	0.908244386681922
50.1555000000000	0.908086996864100
50.1560000000000	0.908008978783385
50.1565000000000	0.908176498881207
50.1570000000000	0.908035078400491
50.1575000000000	0.908052840870499
50.1580000000000	0.908078605433735
50.1585000000000	0.907941296309035
50.1590000000000	0.908032517328523
50.1595000000000	0.907929774526836
50.1600000000000	0.908092321219416
50.1605000000000	0.907863788938249
50.1610000000000	0.907936486949348
50.1615000000000	0.907906524642850
50.1620000000000	0.907932230092025
50.1625000000000	0.907856500709385
50.1630000000000	0.907824009628064
50.1635000000000	0.907791381563087
50.1640000000000	0.907828297585345
50.1645000000000	0.907865446759770
50.1650000000000	0.907728629000736
50.1655000000000	0.907680427640637
50.1660000000000	0.907742402916704
50.1665000000000	0.907672006572831
50.1670000000000	0.907649088156084
50.1675000000000	0.907621341858543
50.1680000000000	0.907688207189383
50.1685000000000	0.907582808847743
50.1690000000000	0.907671686349761
50.1695000000000	0.907441191840358
50.1700000000000	0.907527230647120
50.1705000000000	0.907562430676457
50.1710000000000	0.907449198605523
50.1715000000000	0.907533951916859
50.1720000000000	0.907370903938157
50.1725000000000	0.907425281768876
50.1730000000000	0.907369695775886
50.1735000000000	0.907370624250908
50.1740000000000	0.907297925904563
50.1745000000000	0.907360427513167
50.1750000000000	0.907277896193867
50.1755000000000	0.907212313873370
50.1760000000000	0.907280355158448
50.1765000000000	0.907150495597053
50.1770000000000	0.907135902561877
50.1775000000000	0.907194998053316
50.1780000000000	0.907081041446403
50.1785000000000	0.907121113730588
50.1790000000000	0.906992956586910
50.1795000000000	0.907054912445137
50.1800000000000	0.907004378411484
50.1805000000000	0.906988613844859
50.1810000000000	0.906903669730646
50.1815000000000	0.906946154140677
50.1820000000000	0.906817501311784
50.1825000000000	0.906900307178363
50.1830000000000	0.906921883689345
50.1835000000000	0.906615798955310
50.1840000000000	0.906822985769443
50.1845000000000	0.906722753420470
50.1850000000000	0.906778226798587
50.1855000000000	0.906537721611618
50.1860000000000	0.906681472933724
50.1865000000000	0.906671987528785
50.1870000000000	0.906554839522442
50.1875000000000	0.906363782017031
50.1880000000000	0.906686790655917
50.1885000000000	0.906308946147662
50.1890000000000	0.906447602495921
50.1895000000000	0.906397339178608
50.1900000000000	0.906383729384810
50.1905000000000	0.906277641074329
50.1910000000000	0.906340437730262
50.1915000000000	0.906199664854441
50.1920000000000	0.906272571845058
50.1925000000000	0.906151391083103
50.1930000000000	0.906178585604072
50.1935000000000	0.906132922233440
50.1940000000000	0.906104302367875
50.1945000000000	0.906080401507943
50.1950000000000	0.905912669200470
50.1955000000000	0.905975633251536
50.1960000000000	0.906027806631276
50.1965000000000	0.905778195467118
50.1970000000000	0.905833938821563
50.1975000000000	0.905916642122921
50.1980000000000	0.905747802130460
50.1985000000000	0.905746149017563
50.1990000000000	0.905679692498673
50.1995000000000	0.905623069901817
50.2000000000000	0.905689449262409
50.2005000000000	0.905566118813843
50.2010000000000	0.905620092378899
50.2015000000000	0.905422032269718
50.2020000000000	0.905455882066699
50.2025000000000	0.905418732911067
50.2030000000000	0.905374404361976
50.2035000000000	0.905336237351020
50.2040000000000	0.905303610652878
50.2045000000000	0.905222485212373
50.2050000000000	0.905438385760079
50.2055000000000	0.905037270862737
50.2060000000000	0.905127263133803
50.2065000000000	0.905141566403231
50.2070000000000	0.905034048973492
50.2075000000000	0.904888521044750
50.2080000000000	0.905056141229183
50.2085000000000	0.904982231518252
50.2090000000000	0.904794908662649
50.2095000000000	0.904815090262862
50.2100000000000	0.904861763701329
50.2105000000000	0.904724910160655
50.2110000000000	0.904836718588512
50.2115000000000	0.904568908269518
50.2120000000000	0.904687155648294
50.2125000000000	0.904448566571939
50.2130000000000	0.904612265678174
50.2135000000000	0.904363986708059
50.2140000000000	0.904548025344394
50.2145000000000	0.904321478847817
50.2150000000000	0.904277189808544
50.2155000000000	0.904355796159835
50.2160000000000	0.904276489719977
50.2165000000000	0.904157656491816
50.2170000000000	0.904183180453477
50.2175000000000	0.904233172927456
50.2180000000000	0.904085007331302
50.2185000000000	0.903886903579996
50.2190000000000	0.903970352657620
50.2195000000000	0.903955763826053
50.2200000000000	0.903836253829319
50.2205000000000	0.903850271175934
50.2210000000000	0.903759809398878
50.2215000000000	0.903703848520118
50.2220000000000	0.903746389692353
50.2225000000000	0.903601968888942
50.2230000000000	0.903621956954939
50.2235000000000	0.903664242246329
50.2240000000000	0.903346301739562
50.2245000000000	0.903372271931612
50.2250000000000	0.903498450187733
50.2255000000000	0.903238301714105
50.2260000000000	0.903338288704663
50.2265000000000	0.903202944244283
50.2270000000000	0.903182958327377
50.2275000000000	0.903270703799683
50.2280000000000	0.903031262890447
50.2285000000000	0.902948179226805
50.2290000000000	0.903136875675364
50.2295000000000	0.902849629479007
50.2300000000000	0.902891275923446
50.2305000000000	0.902822028280067
50.2310000000000	0.902712920671955
50.2315000000000	0.902742089738128
50.2320000000000	0.902699889987446
50.2325000000000	0.902546949448696
50.2330000000000	0.902761482590645
50.2335000000000	0.902343274977442
50.2340000000000	0.902464132134180
50.2345000000000	0.902531569431317
50.2350000000000	0.902238172001896
50.2355000000000	0.902340994691444
50.2360000000000	0.902200734532293
50.2365000000000	0.902229116567174
50.2370000000000	0.902161123268930
50.2375000000000	0.901982371367557
50.2380000000000	0.902111690427837
50.2385000000000	0.902006786047942
50.2390000000000	0.901817467385908
50.2395000000000	0.901972676558268
50.2400000000000	0.901720859586665
50.2405000000000	0.901898746577304
50.2410000000000	0.901682147436598
50.2415000000000	0.901549286133566
50.2420000000000	0.901592312775872
50.2425000000000	0.901569590446154
50.2430000000000	0.901399712408723
50.2435000000000	0.901429679410996
50.2440000000000	0.901406552466014
50.2445000000000	0.901333036609086
50.2450000000000	0.901219516786631
50.2455000000000	0.901159166678953
50.2460000000000	0.901186211649068
50.2465000000000	0.901091325726621
50.2470000000000	0.900934333885902
50.2475000000000	0.901044970314352
50.2480000000000	0.900833779997900
50.2485000000000	0.900968661241257
50.2490000000000	0.900704360412007
50.2495000000000	0.900731519428893
50.2500000000000	0.900848536469478
50.2505000000000	0.900517650159059
50.2510000000000	0.900539092990667
50.2515000000000	0.900566406596916
50.2520000000000	0.900541612542676
50.2525000000000	0.900264191558339
50.2530000000000	0.900300743708083
50.2535000000000	0.900291344327627
50.2540000000000	0.900317397490386
50.2545000000000	0.900035254862067
50.2550000000000	0.900239569211680
50.2555000000000	0.899878416582225
50.2560000000000	0.900044512611733
50.2565000000000	0.899822773205558
50.2570000000000	0.899885146965718
50.2575000000000	0.899818050539094
50.2580000000000	0.899708089657312
50.2585000000000	0.899716465091813
50.2590000000000	0.899725000730204
50.2595000000000	0.899393049597248
50.2600000000000	0.899641988451624
50.2605000000000	0.899252225563039
50.2610000000000	0.899586900751382
50.2615000000000	0.899275260932091
50.2620000000000	0.899146245369020
50.2625000000000	0.899308748094882
50.2630000000000	0.898926979919891
50.2635000000000	0.899296169731222
50.2640000000000	0.898876957465627
50.2645000000000	0.899064636951702
50.2650000000000	0.898876032884495
50.2655000000000	0.898807584839560
50.2660000000000	0.898766064010322
50.2665000000000	0.898688773234287
50.2670000000000	0.898644615775622
50.2675000000000	0.898494633602692
50.2680000000000	0.898596140727393
50.2685000000000	0.898452109986110
50.2690000000000	0.898471169823417
50.2695000000000	0.898106996053850
50.2700000000000	0.898402194219195
50.2705000000000	0.898219422658876
50.2710000000000	0.898101645493879
50.2715000000000	0.897928510290270
50.2720000000000	0.898175200891491
50.2725000000000	0.897760173191208
50.2730000000000	0.898067405422940
50.2735000000000	0.897823442226079
50.2740000000000	0.897726712943539
50.2745000000000	0.897566286054617
50.2750000000000	0.897676961905704
50.2755000000000	0.897679767844664
50.2760000000000	0.897380072353471
50.2765000000000	0.897524717651991
50.2770000000000	0.897226393320583
50.2775000000000	0.897481219728585
50.2780000000000	0.897162216572915
50.2785000000000	0.897088959332444
50.2790000000000	0.897420393776830
50.2795000000000	0.896751849166047
50.2800000000000	0.897145199161848
50.2805000000000	0.896773518152759
50.2810000000000	0.896984099252000
50.2815000000000	0.896728365910613
50.2820000000000	0.896621275595016
50.2825000000000	0.896831781278485
50.2830000000000	0.896472639429012
50.2835000000000	0.896632147266355
50.2840000000000	0.896391172861314
50.2845000000000	0.896480231709758
50.2850000000000	0.896267380162586
50.2855000000000	0.896303908567322
50.2860000000000	0.896258488657296
50.2865000000000	0.896048490802661
50.2870000000000	0.896082008207185
50.2875000000000	0.895990641972404
50.2880000000000	0.895889847269851
50.2885000000000	0.895794588925708
50.2890000000000	0.895949286302725
50.2895000000000	0.895531511731290
50.2900000000000	0.895829953436253
50.2905000000000	0.895451065812015
50.2910000000000	0.895682868541210
50.2915000000000	0.895454329115496
50.2920000000000	0.895283378702478
50.2925000000000	0.895463594243320
50.2930000000000	0.895232188860011
50.2935000000000	0.895169907952619
50.2940000000000	0.895026734114806
50.2945000000000	0.895154789351614
50.2950000000000	0.894871424560329
50.2955000000000	0.895094944070791
50.2960000000000	0.894768760615753
50.2965000000000	0.894817586493130
50.2970000000000	0.894691552257560
50.2975000000000	0.894658926858840
50.2980000000000	0.894525589574383
50.2985000000000	0.894546249743537
50.2990000000000	0.894484693617426
50.2995000000000	0.894337155277177
50.3000000000000	0.894177935626548
50.3005000000000	0.894348623008990
50.3010000000000	0.894158998703884
50.3015000000000	0.894092654021666
50.3020000000000	0.893997794255913
50.3025000000000	0.893958948852453
50.3030000000000	0.893732677745129
50.3035000000000	0.893966327941465
50.3040000000000	0.893730996305400
50.3045000000000	0.893639261066646
50.3050000000000	0.893491337819606
50.3055000000000	0.893609684785775
50.3060000000000	0.893503889693371
50.3065000000000	0.893382729433127
50.3070000000000	0.893289590864221
50.3075000000000	0.893128667148153
50.3080000000000	0.893322409412653
50.3085000000000	0.893072664985861
50.3090000000000	0.893028996425064
50.3095000000000	0.892978448439969
50.3100000000000	0.892851884660830
50.3105000000000	0.892737491175982
50.3110000000000	0.892862489242504
50.3115000000000	0.892479090789347
50.3120000000000	0.892780245281231
50.3125000000000	0.892403300316500
50.3130000000000	0.892562354618667
50.3135000000000	0.892346632940356
50.3140000000000	0.892325692147307
50.3145000000000	0.892248360326010
50.3150000000000	0.892084738947151
50.3155000000000	0.892145783012711
50.3160000000000	0.891956446126909
50.3165000000000	0.892013762075377
50.3170000000000	0.891845169509142
50.3175000000000	0.891784156743936
50.3180000000000	0.891730406070844
50.3185000000000	0.891629116098645
50.3190000000000	0.891494708394986
50.3195000000000	0.891606244687904
50.3200000000000	0.891404234607098
50.3205000000000	0.891176523746307
50.3210000000000	0.891450526295598
50.3215000000000	0.891064623549940
50.3220000000000	0.891246459063592
50.3225000000000	0.891024665330160
50.3230000000000	0.891010333752221
50.3235000000000	0.890851147354934
50.3240000000000	0.890839698806255
50.3245000000000	0.890741141919515
50.3250000000000	0.890660207238716
50.3255000000000	0.890589292539086
50.3260000000000	0.890439297333001
50.3265000000000	0.890535012513278
50.3270000000000	0.890363283464808
50.3275000000000	0.890228851054034
50.3280000000000	0.890219981545739
50.3285000000000	0.890074953976301
50.3290000000000	0.890193854132536
50.3295000000000	0.889915046341053
50.3300000000000	0.889926157474371
50.3305000000000	0.889826821246947
50.3310000000000	0.889674297308477
50.3315000000000	0.889610102380826
50.3320000000000	0.889724786344805
50.3325000000000	0.889501018397898
50.3330000000000	0.889452549265466
50.3335000000000	0.889351293477379
50.3340000000000	0.889296554726013
50.3345000000000	0.889036063327521
50.3350000000000	0.889285781283794
50.3355000000000	0.888877886979491
50.3360000000000	0.889105120147375
50.3365000000000	0.888851294933206
50.3370000000000	0.888842251271022
50.3375000000000	0.888712272989667
50.3380000000000	0.888628221556977
50.3385000000000	0.888485992927214
50.3390000000000	0.888511563647776
50.3395000000000	0.888486259673176
50.3400000000000	0.888330148338658
50.3405000000000	0.888218116904595
50.3410000000000	0.888173110663764
50.3415000000000	0.888086366802479
50.3420000000000	0.887981455872956
50.3425000000000	0.887932450575605
50.3430000000000	0.887778304552609
50.3435000000000	0.887842097513683
50.3440000000000	0.887570372679175
50.3445000000000	0.887725630276870
50.3450000000000	0.887499259480903
50.3455000000000	0.887427692275379
50.3460000000000	0.887303414287884
50.3465000000000	0.887335352811313
50.3470000000000	0.887171447544527
50.3475000000000	0.887104309351010
50.3480000000000	0.887038364697957
50.3485000000000	0.886925156310570
50.3490000000000	0.886901158089589
50.3495000000000	0.886644680242162
50.3500000000000	0.886808375342460
50.3505000000000	0.886588250730090
50.3510000000000	0.886439046210695
50.3515000000000	0.886570736305393
50.3520000000000	0.886422262199598
50.3525000000000	0.886192120142559
50.3530000000000	0.886209322027912
50.3535000000000	0.886040070254335
50.3540000000000	0.886116257617420
50.3545000000000	0.885988101265898
50.3550000000000	0.885849736459567
50.3555000000000	0.885724734420358
50.3560000000000	0.885694815686242
50.3565000000000	0.885588940935689
50.3570000000000	0.885548458926566
50.3575000000000	0.885412594848859
50.3580000000000	0.885349812538306
50.3585000000000	0.885293890046543
50.3590000000000	0.885183107863736
50.3595000000000	0.885109793047353
50.3600000000000	0.884991877457887
50.3605000000000	0.884933305921825
50.3610000000000	0.884843655237786
50.3615000000000	0.884744422695350
50.3620000000000	0.884687809969763
50.3625000000000	0.884590806985277
50.3630000000000	0.884485910573744
50.3635000000000	0.884450044761194
50.3640000000000	0.884300443372664
50.3645000000000	0.884240392692976
50.3650000000000	0.884182803720217
50.3655000000000	0.884059074411839
50.3660000000000	0.884068978899809
50.3665000000000	0.883686211859250
50.3670000000000	0.883946395398724
50.3675000000000	0.883684592940043
50.3680000000000	0.883690753298948
50.3685000000000	0.883526635313675
50.3690000000000	0.883485210856311
50.3695000000000	0.883364544470940
50.3700000000000	0.883294623685958
50.3705000000000	0.883193849652576
50.3710000000000	0.883118214245527
50.3715000000000	0.883043463284423
50.3720000000000	0.882994126849193
50.3725000000000	0.882803766318645
50.3730000000000	0.882773836420807
50.3735000000000	0.882687573662054
50.3740000000000	0.882593677945251
50.3745000000000	0.882380196321569
50.3750000000000	0.882461220865560
50.3755000000000	0.882419743489691
50.3760000000000	0.882241136912165
50.3765000000000	0.882180313802383
50.3770000000000	0.882019005027704
50.3775000000000	0.881894516121442
50.3780000000000	0.882077076850159
50.3785000000000	0.881710959296755
50.3790000000000	0.881757852587542
50.3795000000000	0.881583853257173
50.3800000000000	0.881538022337005
50.3805000000000	0.881510975819961
50.3810000000000	0.881322829395254
50.3815000000000	0.881291297526086
50.3820000000000	0.881187711427588
50.3825000000000	0.881094591489659
50.3830000000000	0.881016502595729
50.3835000000000	0.880931917938854
50.3840000000000	0.880808476475744
50.3845000000000	0.880761109793837
50.3850000000000	0.880652610556783
50.3855000000000	0.880597588986091
50.3860000000000	0.880450792457405
50.3865000000000	0.880404477819757
50.3870000000000	0.880298793960089
50.3875000000000	0.880200550310723
50.3880000000000	0.880155723604058
50.3885000000000	0.880019956947400
50.3890000000000	0.879969856347400
50.3895000000000	0.879852530669314
50.3900000000000	0.879774023696350
50.3905000000000	0.879689982847925
50.3910000000000	0.879585789148027
50.3915000000000	0.879454918204799
50.3920000000000	0.879483040184722
50.3925000000000	0.879385531460128
50.3930000000000	0.879160453168598
50.3935000000000	0.879180270067679
50.3940000000000	0.879059925902186
50.3945000000000	0.878969588128824
50.3950000000000	0.878905267873184
50.3955000000000	0.878824012768761
50.3960000000000	0.878704827197368
50.3965000000000	0.878614054956063
50.3970000000000	0.878538181774748
50.3975000000000	0.878555890415840
50.3980000000000	0.878254218071189
50.3985000000000	0.878287568554863
50.3990000000000	0.878145735905471
50.3995000000000	0.878123950928629
50.4000000000000	0.878001235729263
50.4005000000000	0.877901837992817
50.4010000000000	0.877850333872481
50.4015000000000	0.877719687265863
50.4020000000000	0.877661000536596
50.4025000000000	0.877582302665209
50.4030000000000	0.877460456233851
50.4035000000000	0.877388900659947
50.4040000000000	0.877332290204709
50.4045000000000	0.877192502489108
50.4050000000000	0.877164427658371
50.4055000000000	0.877038246745030
50.4060000000000	0.876948670291631
50.4065000000000	0.876837973364579
50.4070000000000	0.876768188317572
50.4075000000000	0.876692107021339
50.4080000000000	0.876627437435144
50.4085000000000	0.876419676902709
50.4090000000000	0.876501253655057
50.4095000000000	0.876334734102853
50.4100000000000	0.876397167815226
50.4105000000000	0.876003530490499
50.4110000000000	0.876107445994494
50.4115000000000	0.875997938502589
50.4120000000000	0.875889931936415
50.4125000000000	0.875831731940324
50.4130000000000	0.875721314299741
50.4135000000000	0.875644439406447
50.4140000000000	0.875559744520330
50.4145000000000	0.875491048807792
50.4150000000000	0.875389554224092
50.4155000000000	0.875281656775607
50.4160000000000	0.875218353818395
50.4165000000000	0.875134467639640
50.4170000000000	0.875018354799246
50.4175000000000	0.874945934387485
50.4180000000000	0.874874811821545
50.4185000000000	0.874792430466920
50.4190000000000	0.874664873489221
50.4195000000000	0.874680495917599
50.4200000000000	0.874490996770250
50.4205000000000	0.874418486377901
50.4210000000000	0.874356093256420
50.4215000000000	0.874308805354891
50.4220000000000	0.874138961925932
50.4225000000000	0.874174718498039
50.4230000000000	0.874019928714602
50.4235000000000	0.873857132616647
50.4240000000000	0.873871973718305
50.4245000000000	0.873728906838885
50.4250000000000	0.873813627214492
50.4255000000000	0.873441572910001
50.4260000000000	0.873633050974855
50.4265000000000	0.873296832401422
50.4270000000000	0.873338749719050
50.4275000000000	0.873272594142268
50.4280000000000	0.873166507147750
50.4285000000000	0.873090912501818
50.4290000000000	0.873009599092277
50.4295000000000	0.872892274426606
50.4300000000000	0.872854962883375
50.4305000000000	0.872729262147485
50.4310000000000	0.872659941900129
50.4315000000000	0.872587520406858
50.4320000000000	0.872516459794358
50.4325000000000	0.872528807653496
50.4330000000000	0.872161114513486
50.4335000000000	0.872298988124381
50.4340000000000	0.872188470340988
50.4345000000000	0.872112508118861
50.4350000000000	0.871967841812120
50.4355000000000	0.871884614826494
50.4360000000000	0.871862589979304
50.4365000000000	0.871762722376243
50.4370000000000	0.871655180706472
50.4375000000000	0.871602382839206
50.4380000000000	0.871515127934657
50.4385000000000	0.871423365643841
50.4390000000000	0.871346326227730
50.4395000000000	0.871270621142994
50.4400000000000	0.871178575970645
50.4405000000000	0.871103883872496
50.4410000000000	0.871025702535861
50.4415000000000	0.870926033681682
50.4420000000000	0.870876547611851
50.4425000000000	0.870766397152365
50.4430000000000	0.870702046494340
50.4435000000000	0.870553843077467
50.4440000000000	0.870607570092293
50.4445000000000	0.870467910121629
50.4450000000000	0.870381676063583
50.4455000000000	0.870276953264091
50.4460000000000	0.870208374621615
50.4465000000000	0.870178354130811
50.4470000000000	0.870021904455623
50.4475000000000	0.869976337396966
50.4480000000000	0.869927796970782
50.4485000000000	0.869783761903651
50.4490000000000	0.869750886145430
50.4495000000000	0.869666481516052
50.4500000000000	0.869565498505197
50.4505000000000	0.869526754083305
50.4510000000000	0.869417938896774
50.4515000000000	0.869342230327343
50.4520000000000	0.869293291491717
50.4525000000000	0.869167459403805
50.4530000000000	0.869103509754052
50.4535000000000	0.869075201827080
50.4540000000000	0.868913490834333
50.4545000000000	0.868902370979157
50.4550000000000	0.868797743454862
50.4555000000000	0.868717549365033
50.4560000000000	0.868653019393461
50.4565000000000	0.868568202850239
50.4570000000000	0.868457444187706
50.4575000000000	0.868422982467333
50.4580000000000	0.868361546040255
50.4585000000000	0.868242597748496
50.4590000000000	0.868172720546688
50.4595000000000	0.868143762773663
50.4600000000000	0.867998081695413
50.4605000000000	0.867959984028191
50.4610000000000	0.867896197083519
50.4615000000000	0.867790781557016
50.4620000000000	0.867719834428973
50.4625000000000	0.867649224448567
50.4630000000000	0.867575715991506
50.4635000000000	0.867369112586016
50.4640000000000	0.867559212859759
50.4645000000000	0.867302135328956
50.4650000000000	0.867302324566197
50.4655000000000	0.867198990079347
50.4660000000000	0.867149811596993
50.4665000000000	0.867029278911458
50.4670000000000	0.866966576817870
50.4675000000000	0.866862479726584
50.4680000000000	0.866876944418330
50.4685000000000	0.866737598851148
50.4690000000000	0.866651266344812
50.4695000000000	0.866633520678327
50.4700000000000	0.866534733837051
50.4705000000000	0.866458610857211
50.4710000000000	0.866379587470339
50.4715000000000	0.866365554402859
50.4720000000000	0.866183620671115
50.4725000000000	0.866172284424869
50.4730000000000	0.866091243905531
50.4735000000000	0.865996010654879
50.4740000000000	0.866009210489201
50.4745000000000	0.865812652215990
50.4750000000000	0.865814934554443
50.4755000000000	0.865718137665622
50.4760000000000	0.865701827382663
50.4765000000000	0.865544269327868
50.4770000000000	0.865520410136247
50.4775000000000	0.865451171440014
50.4780000000000	0.865352118858131
50.4785000000000	0.865323096836777
50.4790000000000	0.865233308035075
50.4795000000000	0.865134600543580
50.4800000000000	0.865091352266625
50.4805000000000	0.864995100934910
50.4810000000000	0.864948779777737
50.4815000000000	0.864873938714706
50.4820000000000	0.864847181317814
50.4825000000000	0.864686846866117
50.4830000000000	0.864671840172554
50.4835000000000	0.864593928329922
50.4840000000000	0.864496331164645
50.4845000000000	0.864492019433502
50.4850000000000	0.864370526538733
50.4855000000000	0.864333551446712
50.4860000000000	0.864234970904271
50.4865000000000	0.864186464721568
50.4870000000000	0.864068088257936
50.4875000000000	0.864083878972734
50.4880000000000	0.863948983107914
50.4885000000000	0.863797775786867
50.4890000000000	0.863940672834771
50.4895000000000	0.863760067998411
50.4900000000000	0.863701436144147
50.4905000000000	0.863603500389621
50.4910000000000	0.863582241493735
50.4915000000000	0.863485318158053
50.4920000000000	0.863425808004087
50.4925000000000	0.863374528885834
50.4930000000000	0.863272021137701
50.4935000000000	0.863235222295197
50.4940000000000	0.863163720607958
50.4945000000000	0.863086228682600
50.4950000000000	0.863039333620948
50.4955000000000	0.862980548612702
50.4960000000000	0.862796364821955
50.4965000000000	0.862905345664523
50.4970000000000	0.862760738350392
50.4975000000000	0.862664621774956
50.4980000000000	0.862681575192704
50.4985000000000	0.862546658764605
50.4990000000000	0.862521021118750
50.4995000000000	0.862432438362017
50.5000000000000	0.862347559233429
50.5005000000000	0.862334361168526
50.5010000000000	0.862226789596198
50.5015000000000	0.862188237922930
50.5020000000000	0.862147716832522
50.5025000000000	0.861978911687934
50.5030000000000	0.862067910873290
50.5035000000000	0.861850260790045
50.5040000000000	0.861881286212941
50.5045000000000	0.861805774369998
50.5050000000000	0.861711148760312
50.5055000000000	0.861671296339405
50.5060000000000	0.861619218374867
50.5065000000000	0.861544512388556
50.5070000000000	0.861502712173130
50.5075000000000	0.861325657382797
50.5080000000000	0.861457101312047
50.5085000000000	0.861275569552134
50.5090000000000	0.861250164374918
50.5095000000000	0.861146389832525
50.5100000000000	0.861112671610613
50.5105000000000	0.861069830038109
50.5110000000000	0.860957151824176
50.5115000000000	0.860958399440620
50.5120000000000	0.860800354075427
50.5125000000000	0.860894754719413
50.5130000000000	0.860721105302377
50.5135000000000	0.860718796206957
50.5140000000000	0.860630783059600
50.5145000000000	0.860535763356001
50.5150000000000	0.860533049166808
50.5155000000000	0.860413730027679
50.5160000000000	0.860408879247071
50.5165000000000	0.860326065915041
50.5170000000000	0.860277132593108
50.5175000000000	0.860220819579901
50.5180000000000	0.860068313181978
50.5185000000000	0.860197894183771
50.5190000000000	0.859994534020173
50.5195000000000	0.860015051957962
50.5200000000000	0.859908668776306
50.5205000000000	0.859873487648663
50.5210000000000	0.859783109077062
50.5215000000000	0.859738570860261
50.5220000000000	0.859723150272980
50.5225000000000	0.859611169801539
50.5230000000000	0.859641318008518
50.5235000000000	0.859453763176905
50.5240000000000	0.859481131448174
50.5245000000000	0.859393349281037
50.5250000000000	0.859369287168114
50.5255000000000	0.859281914180466
50.5260000000000	0.859264119299271
50.5265000000000	0.859194935466774
50.5270000000000	0.859109783180744
50.5275000000000	0.859073270117132
50.5280000000000	0.859019429704318
50.5285000000000	0.858966116898347
50.5290000000000	0.858908698207988
50.5295000000000	0.858883757802167
50.5300000000000	0.858773549084544
50.5305000000000	0.858764464499317
50.5310000000000	0.858730377236952
50.5315000000000	0.858600326022031
50.5320000000000	0.858585380696088
50.5325000000000	0.858548896042518
50.5330000000000	0.858474875774317
50.5335000000000	0.858447835708410
50.5340000000000	0.858359577948090
50.5345000000000	0.858309973735119
50.5350000000000	0.858293719320606
50.5355000000000	0.858217542752505
50.5360000000000	0.858147865919803
50.5365000000000	0.858155644407979
50.5370000000000	0.858067535902554
50.5375000000000	0.857966261656302
50.5380000000000	0.857994614820159
50.5385000000000	0.857894669010354
50.5390000000000	0.857872986073190
50.5395000000000	0.857806826628650
50.5400000000000	0.857764803772223
50.5405000000000	0.857665777342678
50.5410000000000	0.857708096687676
50.5415000000000	0.857601453179202
50.5420000000000	0.857579182975921
50.5425000000000	0.857476910307747
50.5430000000000	0.857471791812061
50.5435000000000	0.857421401519236
50.5440000000000	0.857353495504654
50.5445000000000	0.857320508557220
50.5450000000000	0.857279362819503
50.5455000000000	0.857224238571596
50.5460000000000	0.857160757463694
50.5465000000000	0.857094291300572
50.5470000000000	0.857099539503936
50.5475000000000	0.857066259889826
50.5480000000000	0.856933932250676
50.5485000000000	0.856995862470929
50.5490000000000	0.856816366308702
50.5495000000000	0.856862475916524
50.5500000000000	0.856786682818553
50.5505000000000	0.856816212298244
50.5510000000000	0.856629226682165
50.5515000000000	0.856677521152483
50.5520000000000	0.856616016713629
50.5525000000000	0.856558824277820
50.5530000000000	0.856518816733602
50.5535000000000	0.856472886144970
50.5540000000000	0.856446978010170
50.5545000000000	0.856383810564644
50.5550000000000	0.856361259583224
50.5555000000000	0.856270504928857
50.5560000000000	0.856274707416541
50.5565000000000	0.856214448268879
50.5570000000000	0.856141028203273
50.5575000000000	0.856155605991679
50.5580000000000	0.856085497950054
50.5585000000000	0.856042537530522
50.5590000000000	0.856012424812851
50.5595000000000	0.855946828736118
50.5600000000000	0.855902268309596
50.5605000000000	0.855990860953426
50.5610000000000	0.855716322484175
50.5615000000000	0.855861658316406
50.5620000000000	0.855686198511873
50.5625000000000	0.855714434360185
50.5630000000000	0.855666259522857
50.5635000000000	0.855650737776144
50.5640000000000	0.855563028243662
50.5645000000000	0.855549415944115
50.5650000000000	0.855530558923855
50.5655000000000	0.855445770141803
50.5660000000000	0.855444412281316
50.5665000000000	0.855446639036185
50.5670000000000	0.855280065091415
50.5675000000000	0.855322806861555
50.5680000000000	0.855287013763023
50.5685000000000	0.855185603602393
50.5690000000000	0.855322207002622
50.5695000000000	0.855091754422362
50.5700000000000	0.855126315812021
50.5705000000000	0.855095350551596
50.5710000000000	0.854980925117617
50.5715000000000	0.855104452999646
50.5720000000000	0.854964278278190
50.5725000000000	0.854895590156935
50.5730000000000	0.855025770602102
50.5735000000000	0.854803749144126
50.5740000000000	0.854881637287256
50.5745000000000	0.854770628357993
50.5750000000000	0.854766000615538
50.5755000000000	0.854743198290073
50.5760000000000	0.854727696437756
50.5765000000000	0.854640138333858
50.5770000000000	0.854611225105405
50.5775000000000	0.854614863827955
50.5780000000000	0.854564416609630
50.5785000000000	0.854569981632723
50.5790000000000	0.854480141661226
50.5795000000000	0.854447121146637
50.5800000000000	0.854457044564471
50.5805000000000	0.854385988707684
50.5810000000000	0.854386582232981
50.5815000000000	0.854348707340327
50.5820000000000	0.854280106240797
50.5825000000000	0.854287520419661
50.5830000000000	0.854248056797114
50.5835000000000	0.854232874374912
50.5840000000000	0.854164997907611
50.5845000000000	0.854182348759840
50.5850000000000	0.854106440939766
50.5855000000000	0.854086796066079
50.5860000000000	0.854122460525088
50.5865000000000	0.853996114416291
50.5870000000000	0.854046175483394
50.5875000000000	0.853948282610407
50.5880000000000	0.853984159474404
50.5885000000000	0.853930689751829
50.5890000000000	0.853910903427909
50.5895000000000	0.853812091503478
50.5900000000000	0.853891552010450
50.5905000000000	0.853818370149624
50.5910000000000	0.853784838146433
50.5915000000000	0.853776208437290
50.5920000000000	0.853758887279727
50.5925000000000	0.853712900555245
50.5930000000000	0.853688040971594
50.5935000000000	0.853660607516963
50.5940000000000	0.853642861189494
50.5945000000000	0.853621785943392
50.5950000000000	0.853591184053697
50.5955000000000	0.853579181498575
50.5960000000000	0.853561513532567
50.5965000000000	0.853506126191793
50.5970000000000	0.853499926345289
50.5975000000000	0.853501579836374
50.5980000000000	0.853453518830973
50.5985000000000	0.853416709517260
50.5990000000000	0.853422868756737
50.5995000000000	0.853408486745442
50.6000000000000	0.853369392363042
50.6005000000000	0.853318092266051
50.6010000000000	0.853333434243758
50.6015000000000	0.853319531684094
50.6020000000000	0.853302959268467
50.6025000000000	0.853259470054521
50.6030000000000	0.853286139028014
50.6035000000000	0.853194042123868
50.6040000000000	0.853259220406060
50.6045000000000	0.853152916804758
50.6050000000000	0.853213672070616
50.6055000000000	0.853111264320822
50.6060000000000	0.853140651097602
50.6065000000000	0.853129491452873
50.6070000000000	0.853119258609964
50.6075000000000	0.853105593911483
50.6080000000000	0.853082177340406
50.6085000000000	0.853071402803365
50.6090000000000	0.852979597783534
50.6095000000000	0.853045523536195
50.6100000000000	0.853021559842183
50.6105000000000	0.852994862804821
50.6110000000000	0.852974046450032
50.6115000000000	0.852970924506504
50.6120000000000	0.852937662233124
50.6125000000000	0.852952469337145
50.6130000000000	0.852903293891964
50.6135000000000	0.852943566675590
50.6140000000000	0.852901401846414
50.6145000000000	0.852893418396981
50.6150000000000	0.852891053784508
50.6155000000000	0.852835823546458
50.6160000000000	0.852856688201525
50.6165000000000	0.852845806297439
50.6170000000000	0.852828392108556
50.6175000000000	0.852832622854674
50.6180000000000	0.852802866316566
50.6185000000000	0.852823063402389
50.6190000000000	0.852785680803628
50.6195000000000	0.852780839213131
50.6200000000000	0.852721247023137
50.6205000000000	0.852816932809757
50.6210000000000	0.852774443240232
50.6215000000000	0.852755807352486
50.6220000000000	0.852747216252664
50.6225000000000	0.852710491983830
50.6230000000000	0.852742885833313
50.6235000000000	0.852751679025914
50.6240000000000	0.852659075746875
50.6245000000000	0.852790158972921
50.6250000000000	0.852628480717582
50.6255000000000	0.852716989367156
50.6260000000000	0.852696895409432
50.6265000000000	0.852682145068958
50.6270000000000	0.852670260889354
50.6275000000000	0.852750764992382
50.6280000000000	0.852639609056882
50.6285000000000	0.852675326129207
50.6290000000000	0.852668125751668
50.6295000000000	0.852663847710419
50.6300000000000	0.852657354376453
50.6305000000000	0.852660223582426
50.6310000000000	0.852759449596588
50.6315000000000	0.852535750643207
50.6320000000000	0.852713255012029
50.6325000000000	0.852625546284360
50.6330000000000	0.852702361429853
50.6335000000000	0.852615070463344
50.6340000000000	0.852684352227636
50.6345000000000	0.852633963768229
50.6350000000000	0.852645933084665
50.6355000000000	0.852659254090086
50.6360000000000	0.852652788484340
50.6365000000000	0.852672741875944
50.6370000000000	0.852676380819164
50.6375000000000	0.852673096837987
50.6380000000000	0.852662100643442
50.6385000000000	0.852651721380542
50.6390000000000	0.852682344301513
50.6395000000000	0.852683740404254
50.6400000000000	0.852664808147683
50.6405000000000	0.852721494310962
50.6410000000000	0.852649812228830
50.6415000000000	0.852717493322411
50.6420000000000	0.852721253499165
50.6425000000000	0.852723840268212
50.6430000000000	0.852648046822391
50.6435000000000	0.852743548633818
50.6440000000000	0.852691934169498
50.6445000000000	0.852734779997223
50.6450000000000	0.852821113541740
50.6455000000000	0.852650345066334
50.6460000000000	0.852780729765641
50.6465000000000	0.852748097607105
50.6470000000000	0.852759920865805
50.6475000000000	0.852772849240925
50.6480000000000	0.852733405791115
50.6485000000000	0.852839727790722
50.6490000000000	0.852800703441125
50.6495000000000	0.852798833134075
50.6500000000000	0.852847988639715
50.6505000000000	0.852837488455819
50.6510000000000	0.852809608591211
50.6515000000000	0.852832902861351
50.6520000000000	0.852856930829560
50.6525000000000	0.852920452220548
50.6530000000000	0.852859762318601
50.6535000000000	0.852881841564132
50.6540000000000	0.852919341537641
50.6545000000000	0.852925768838802
50.6550000000000	0.852911322297183
50.6555000000000	0.852875303507239
50.6560000000000	0.853047829500176
50.6565000000000	0.852914640439299
50.6570000000000	0.853019525158974
50.6575000000000	0.853034852261108
50.6580000000000	0.853023475067326
50.6585000000000	0.853021984661560
50.6590000000000	0.853006391045529
50.6595000000000	0.853054889170765
50.6600000000000	0.853091396398534
50.6605000000000	0.853063168481272
50.6610000000000	0.853105650869826
50.6615000000000	0.853103251014904
50.6620000000000	0.853160780499767
50.6625000000000	0.853173184777294
50.6630000000000	0.853194856972471
50.6635000000000	0.853139682211718
50.6640000000000	0.853167625207799
50.6645000000000	0.853307193971705
50.6650000000000	0.853205430205316
50.6655000000000	0.853253992426036
50.6660000000000	0.853272434914584
50.6665000000000	0.853299782826389
50.6670000000000	0.853299583472132
50.6675000000000	0.853360534878769
50.6680000000000	0.853345235704198
50.6685000000000	0.853361160463722
50.6690000000000	0.853404493447467
50.6695000000000	0.853395858816881
50.6700000000000	0.853473485973429
50.6705000000000	0.853412866855067
50.6710000000000	0.853491646410614
50.6715000000000	0.853496562722176
50.6720000000000	0.853520191514186
50.6725000000000	0.853572030146741
50.6730000000000	0.853529527098386
50.6735000000000	0.853632536088363
50.6740000000000	0.853497965757683
50.6745000000000	0.853687916967918
50.6750000000000	0.853753349576873
50.6755000000000	0.853567175134494
50.6760000000000	0.853703664035212
50.6765000000000	0.853742909292030
50.6770000000000	0.853731408992134
50.6775000000000	0.853779352028755
50.6780000000000	0.853801253321935
50.6785000000000	0.853826762869147
50.6790000000000	0.853951467065829
50.6795000000000	0.853765314625836
50.6800000000000	0.853901488886965
50.6805000000000	0.853915509966914
50.6810000000000	0.853951461180567
50.6815000000000	0.853964082631317
50.6820000000000	0.854059985560840
50.6825000000000	0.853960872580211
50.6830000000000	0.854115081729392
50.6835000000000	0.854076875548976
50.6840000000000	0.854097648658265
50.6845000000000	0.854092320015872
50.6850000000000	0.854172982050046
50.6855000000000	0.854208536956307
50.6860000000000	0.854141636218003
50.6865000000000	0.854328395734930
50.6870000000000	0.854289363607762
50.6875000000000	0.854271331126796
50.6880000000000	0.854351738275080
50.6885000000000	0.854343017197349
50.6890000000000	0.854367767162409
50.6895000000000	0.854459793818599
50.6900000000000	0.854482271611930
50.6905000000000	0.854542988015226
50.6910000000000	0.854442170143289
50.6915000000000	0.854478141441131
50.6920000000000	0.854627633161584
50.6925000000000	0.854601570869545
50.6930000000000	0.854623115450563
50.6935000000000	0.854680022308510
50.6940000000000	0.854689546560901
50.6945000000000	0.854701157464273
50.6950000000000	0.854795330804128
50.6955000000000	0.854771998725696
50.6960000000000	0.854779080118933
50.6965000000000	0.854885392841535
50.6970000000000	0.854912653936792
50.6975000000000	0.854908568268597
50.6980000000000	0.854965113342856
50.6985000000000	0.855030864051965
50.6990000000000	0.855041397411837
50.6995000000000	0.854985353141356
50.7000000000000	0.855118353595350
50.7005000000000	0.855113413944511
50.7010000000000	0.855169756129675
50.7015000000000	0.855136246732033
50.7020000000000	0.855281766770329
50.7025000000000	0.855272819587633
50.7030000000000	0.855293318549711
50.7035000000000	0.855310559335618
50.7040000000000	0.855411386074528
50.7045000000000	0.855358164500243
50.7050000000000	0.855483275032427
50.7055000000000	0.855439342210027
50.7060000000000	0.855535735928313
50.7065000000000	0.855510932393274
50.7070000000000	0.855623744521151
50.7075000000000	0.855590771373905
50.7080000000000	0.855728451265090
50.7085000000000	0.855662588717261
50.7090000000000	0.855749324725279
50.7095000000000	0.855784056237619
50.7100000000000	0.855761366910723
50.7105000000000	0.855865927244384
50.7110000000000	0.855876987986796
50.7115000000000	0.855916399955442
50.7120000000000	0.855963621233046
50.7125000000000	0.855993593686302
50.7130000000000	0.856039936429692
50.7135000000000	0.856103761049127
50.7140000000000	0.856100451208803
50.7145000000000	0.856140192856189
50.7150000000000	0.856200651956025
50.7155000000000	0.856243214585144
50.7160000000000	0.856236993157402
50.7165000000000	0.856376657664197
50.7170000000000	0.856290230944431
50.7175000000000	0.856435457799248
50.7180000000000	0.856406534436582
50.7185000000000	0.856549169224196
50.7190000000000	0.856430115364225
50.7195000000000	0.856594802246962
50.7200000000000	0.856589475172058
50.7205000000000	0.856658266912164
50.7210000000000	0.856651340755426
50.7215000000000	0.856737728265779
50.7220000000000	0.856766826108217
50.7225000000000	0.856791502402580
50.7230000000000	0.856880362820368
50.7235000000000	0.856856922231649
50.7240000000000	0.856962216101666
50.7245000000000	0.856989851399853
50.7250000000000	0.856972881816876
50.7255000000000	0.857012697700009
50.7260000000000	0.857161914907050
50.7265000000000	0.857136803591452
50.7270000000000	0.857195923447333
50.7275000000000	0.857235682682990
50.7280000000000	0.857306788396585
50.7285000000000	0.857300390839620
50.7290000000000	0.857370756755176
50.7295000000000	0.857405172999219
50.7300000000000	0.857453892344018
50.7305000000000	0.857520110672443
50.7310000000000	0.857530144738610
50.7315000000000	0.857579557762737
50.7320000000000	0.857671351155134
50.7325000000000	0.857623053529923
50.7330000000000	0.857762896071451
50.7335000000000	0.857769690640134
50.7340000000000	0.857832949375676
50.7345000000000	0.857861422019637
50.7350000000000	0.857901910239891
50.7355000000000	0.857972137507656
50.7360000000000	0.857980526674481
50.7365000000000	0.858041546539819
50.7370000000000	0.858106478970251
50.7375000000000	0.858149941745901
50.7380000000000	0.858204837542411
50.7385000000000	0.858221190148631
50.7390000000000	0.858361844471588
50.7395000000000	0.858232194277650
50.7400000000000	0.858434727409703
50.7405000000000	0.858396303540141
50.7410000000000	0.858483891222436
50.7415000000000	0.858549697786083
50.7420000000000	0.858573075258847
50.7425000000000	0.858611933901302
50.7430000000000	0.858701448211648
50.7435000000000	0.858707200580289
50.7440000000000	0.858767811918421
50.7445000000000	0.858837544181866
50.7450000000000	0.858854404688843
50.7455000000000	0.858931304051648
50.7460000000000	0.859025298489326
50.7465000000000	0.858939675180012
50.7470000000000	0.859171248106230
50.7475000000000	0.859023147725192
50.7480000000000	0.859193571752470
50.7485000000000	0.859182620110150
50.7490000000000	0.859320461493924
50.7495000000000	0.859297817555872
50.7500000000000	0.859344098527924
50.7505000000000	0.859460986437121
50.7510000000000	0.859442358486560
50.7515000000000	0.859561910757236
50.7520000000000	0.859564547494760
50.7525000000000	0.859632236678389
50.7530000000000	0.859657146230443
50.7535000000000	0.859779706165175
50.7540000000000	0.859762109881306
50.7545000000000	0.859997821604053
50.7550000000000	0.859737057132844
50.7555000000000	0.859977025073365
50.7560000000000	0.860010472828782
50.7565000000000	0.860040051432039
50.7570000000000	0.860121043657931
50.7575000000000	0.860139227552468
50.7580000000000	0.860234914947121
50.7585000000000	0.860272132789411
50.7590000000000	0.860316903637535
50.7595000000000	0.860361146153803
50.7600000000000	0.860454663776520
50.7605000000000	0.860497379864272
50.7610000000000	0.860516374405416
50.7615000000000	0.860602266034783
50.7620000000000	0.860734597285789
50.7625000000000	0.860604176179334
50.7630000000000	0.860791796032965
50.7635000000000	0.860828736920646
50.7640000000000	0.860860900563475
50.7645000000000	0.860940198282846
50.7650000000000	0.860956487475748
50.7655000000000	0.861027544089127
50.7660000000000	0.861114888444860
50.7665000000000	0.861160823340640
50.7670000000000	0.861208514905719
50.7675000000000	0.861241133211136
50.7680000000000	0.861362204338326
50.7685000000000	0.861369077191998
50.7690000000000	0.861437607339539
50.7695000000000	0.861498864640211
50.7700000000000	0.861530941922676
50.7705000000000	0.861631148808552
50.7710000000000	0.861659178112413
50.7715000000000	0.861716992629917
50.7720000000000	0.861802191157295
50.7725000000000	0.861823538424916
50.7730000000000	0.861923191481557
50.7735000000000	0.861952499488954
50.7740000000000	0.862040620350877
50.7745000000000	0.862110512914010
50.7750000000000	0.862088628487511
50.7755000000000	0.862206599441640
50.7760000000000	0.862224542482104
50.7765000000000	0.862355383149357
50.7770000000000	0.862373306185206
50.7775000000000	0.862420592135819
50.7780000000000	0.862516710826812
50.7785000000000	0.862544712940874
50.7790000000000	0.862655172241937
50.7795000000000	0.862645949851666
50.7800000000000	0.862755453386847
50.7805000000000	0.862779391886431
50.7810000000000	0.862875822318112
50.7815000000000	0.862903978963575
50.7820000000000	0.862993945037015
50.7825000000000	0.863048391002257
50.7830000000000	0.863117391946790
50.7835000000000	0.863139610166575
50.7840000000000	0.863265112671132
50.7845000000000	0.863274869189434
50.7850000000000	0.863337115374906
50.7855000000000	0.863410950164103
50.7860000000000	0.863519203133467
50.7865000000000	0.863542149299461
50.7870000000000	0.863601324290039
50.7875000000000	0.863671856151105
50.7880000000000	0.863695556311683
50.7885000000000	0.863820056476684
50.7890000000000	0.863848832801611
50.7895000000000	0.863951361868619
50.7900000000000	0.863956870613267
50.7905000000000	0.864063784475011
50.7910000000000	0.864131660473426
50.7915000000000	0.864172519731238
50.7920000000000	0.864267383064130
50.7925000000000	0.864272847731312
50.7930000000000	0.864340701500197
50.7935000000000	0.864491828614005
50.7940000000000	0.864471118120287
50.7945000000000	0.864569760872839
50.7950000000000	0.864612850502423
50.7955000000000	0.864746157626043
50.7960000000000	0.864794044200867
50.7965000000000	0.864791695417135
50.7970000000000	0.864912185856427
50.7975000000000	0.864927319693284
50.7980000000000	0.865054322703088
50.7985000000000	0.865107905020313
50.7990000000000	0.865165005781781
50.7995000000000	0.865217223642307
50.8000000000000	0.865321112313212
50.8005000000000	0.865358222303015
50.8010000000000	0.865414974512149
50.8015000000000	0.865507882278091
50.8020000000000	0.865562595832956
50.8025000000000	0.865641168383293
50.8030000000000	0.865704873649817
50.8035000000000	0.865761145261625
50.8040000000000	0.865855281580243
50.8045000000000	0.865858297612192
50.8050000000000	0.866024724094680
50.8055000000000	0.866050253687708
50.8060000000000	0.866088821480191
50.8065000000000	0.866185481359750
50.8070000000000	0.866252425443542
50.8075000000000	0.866327746022161
50.8080000000000	0.866372174838656
50.8085000000000	0.866482964152051
50.8090000000000	0.866503025994346
50.8095000000000	0.866615711238731
50.8100000000000	0.866667486974819
50.8105000000000	0.866724653517481
50.8110000000000	0.866799647558018
50.8115000000000	0.866897666124495
50.8120000000000	0.866936233356539
50.8125000000000	0.867022263257109
50.8130000000000	0.867081570120579
50.8135000000000	0.867165093171001
50.8140000000000	0.867255672024505
50.8145000000000	0.867347195634945
50.8150000000000	0.867368029416118
50.8155000000000	0.867379485378013
50.8160000000000	0.867525883294299
50.8165000000000	0.867612310249475
50.8170000000000	0.867641802182198
50.8175000000000	0.867775220656996
50.8180000000000	0.867775360034763
50.8185000000000	0.867804408545600
50.8190000000000	0.868082183779053
50.8195000000000	0.867951624085786
50.8200000000000	0.868150437116047
50.8205000000000	0.868109905207389
50.8210000000000	0.868252684055461
50.8215000000000	0.868310697307770
50.8220000000000	0.868414093722210
50.8225000000000	0.868445851307700
50.8230000000000	0.868534838892464
50.8235000000000	0.868620221721340
50.8240000000000	0.868671882347798
50.8245000000000	0.868758139168267
50.8250000000000	0.868827502709058
50.8255000000000	0.868914181417691
50.8260000000000	0.868970474532355
50.8265000000000	0.869050579527024
50.8270000000000	0.869115266678778
50.8275000000000	0.869177025758562
50.8280000000000	0.869305719721240
50.8285000000000	0.869380002074047
50.8290000000000	0.869404213620729
50.8295000000000	0.869536771745868
50.8300000000000	0.869557053135925
50.8305000000000	0.869647946953668
50.8310000000000	0.869724556440343
50.8315000000000	0.869808335531158
50.8320000000000	0.869888533189824
50.8325000000000	0.869932541619958
50.8330000000000	0.870079203351518
50.8335000000000	0.870118425991252
50.8340000000000	0.870142464980603
50.8345000000000	0.870277858467838
50.8350000000000	0.870328999103581
50.8355000000000	0.870406472597127
50.8360000000000	0.870515122565985
50.8365000000000	0.870559782994224
50.8370000000000	0.870633638863643
50.8375000000000	0.870720177916953
50.8380000000000	0.870798717167708
50.8385000000000	0.870882804244734
50.8390000000000	0.870944119956907
50.8395000000000	0.871018718048183
50.8400000000000	0.871059527798971
50.8405000000000	0.871269931809924
50.8410000000000	0.871239819307553
50.8415000000000	0.871338174844096
50.8420000000000	0.871465701001888
50.8425000000000	0.871493084385737
50.8430000000000	0.871517717425716
50.8435000000000	0.871641609624484
50.8440000000000	0.871780970491968
50.8445000000000	0.871823128940901
50.8450000000000	0.871879217082833
50.8455000000000	0.871954221831300
50.8460000000000	0.872054000684962
50.8465000000000	0.872134207395718
50.8470000000000	0.872205318022545
50.8475000000000	0.872286899711589
50.8480000000000	0.872357374986926
50.8485000000000	0.872458560577459
50.8490000000000	0.872479484016042
50.8495000000000	0.872650131809271
50.8500000000000	0.872655056736219
50.8505000000000	0.872767950242873
50.8510000000000	0.872843435580816
50.8515000000000	0.872940237539775
50.8520000000000	0.873055720122011
50.8525000000000	0.873051049705911
50.8530000000000	0.873120394314647
50.8535000000000	0.873254922914758
50.8540000000000	0.873317459832869
50.8545000000000	0.873422702648295
50.8550000000000	0.873451217083007
50.8555000000000	0.873622474715207
50.8560000000000	0.873600699555794
50.8565000000000	0.873730874989437
50.8570000000000	0.873812357682530
50.8575000000000	0.873873969174073
50.8580000000000	0.873994662763987
50.8585000000000	0.874030710924675
50.8590000000000	0.874150820958568
50.8595000000000	0.874200966447229
50.8600000000000	0.874293260365932
50.8605000000000	0.874372151929622
50.8610000000000	0.874460564741717
50.8615000000000	0.874537675859288
50.8620000000000	0.874632854395537
50.8625000000000	0.874711417133185
50.8630000000000	0.874789872457502
50.8635000000000	0.874902230490311
50.8640000000000	0.874889849142447
50.8645000000000	0.875130601018067
50.8650000000000	0.875024270850713
50.8655000000000	0.875218869721860
50.8660000000000	0.875271308427527
50.8665000000000	0.875381883598537
50.8670000000000	0.875457136155624
50.8675000000000	0.875524774322146
50.8680000000000	0.875640948932227
50.8685000000000	0.875636982007500
50.8690000000000	0.875790823759036
50.8695000000000	0.875894356350110
50.8700000000000	0.875894023746746
50.8705000000000	0.876055340469455
50.8710000000000	0.876121639670920
50.8715000000000	0.876169993379218
50.8720000000000	0.876260881321247
50.8725000000000	0.876372973631757
50.8730000000000	0.876443287351929
50.8735000000000	0.876547211689203
50.8740000000000	0.876597073860483
50.8745000000000	0.876703997718035
50.8750000000000	0.876806053177320
50.8755000000000	0.876854895650995
50.8760000000000	0.876934855878934
50.8765000000000	0.877027850425566
50.8770000000000	0.877118972694843
50.8775000000000	0.877221957993758
50.8780000000000	0.877274305192206
50.8785000000000	0.877375850924620
50.8790000000000	0.877453836243339
50.8795000000000	0.877563274336267
50.8800000000000	0.877667022894060
50.8805000000000	0.877710321483610
50.8810000000000	0.877730848578809
50.8815000000000	0.877909787280013
50.8820000000000	0.877965603599446
50.8825000000000	0.878059688005293
50.8830000000000	0.878166308848359
50.8835000000000	0.878204538340379
50.8840000000000	0.878316429916625
50.8845000000000	0.878388446480505
50.8850000000000	0.878485288156744
50.8855000000000	0.878587358134524
50.8860000000000	0.878643169956234
50.8865000000000	0.878738757860123
50.8870000000000	0.878823247120519
50.8875000000000	0.878926437900914
50.8880000000000	0.878975105292037
50.8885000000000	0.879189407241280
50.8890000000000	0.879112103987207
50.8895000000000	0.879251882046209
50.8900000000000	0.879377015901808
50.8905000000000	0.879411923385496
50.8910000000000	0.879510632728445
50.8915000000000	0.879631548534035
50.8920000000000	0.879694256170795
50.8925000000000	0.879772070371959
50.8930000000000	0.879878077567229
50.8935000000000	0.879950058271102
50.8940000000000	0.880055757334745
50.8945000000000	0.880129000074037
50.8950000000000	0.880212087825400
50.8955000000000	0.880335971114611
50.8960000000000	0.880405255743586
50.8965000000000	0.880463020100167
50.8970000000000	0.880615811960530
50.8975000000000	0.880643210732205
50.8980000000000	0.880832683973219
50.8985000000000	0.880774226919985
50.8990000000000	0.880952709326780
50.8995000000000	0.881021521001588
50.9000000000000	0.881091807709285
50.9005000000000	0.881206706337486
50.9010000000000	0.881255969072451
50.9015000000000	0.881426274956817
50.9020000000000	0.881442632198654
50.9025000000000	0.881550290067689
50.9030000000000	0.881656681354825
50.9035000000000	0.881751828009041
50.9040000000000	0.881819265618731
50.9045000000000	0.881918943577744
50.9050000000000	0.882010276163182
50.9055000000000	0.882103931856538
50.9060000000000	0.882190073161656
50.9065000000000	0.882275335435821
50.9070000000000	0.882388051600606
50.9075000000000	0.882370520661515
50.9080000000000	0.882643628704095
50.9085000000000	0.882616034760347
50.9090000000000	0.882781077853197
50.9095000000000	0.882792124182759
50.9100000000000	0.882943547150265
50.9105000000000	0.882978827461477
50.9110000000000	0.883104732129093
50.9115000000000	0.883220503113677
50.9120000000000	0.883270949776406
50.9125000000000	0.883366712810011
50.9130000000000	0.883475190900617
50.9135000000000	0.883559740634476
50.9140000000000	0.883667984964371
50.9145000000000	0.883810914925039
50.9150000000000	0.883746482414088
50.9155000000000	0.883969890792940
50.9160000000000	0.884014525721049
50.9165000000000	0.884120092519636
50.9170000000000	0.884190363393886
50.9175000000000	0.884320858922762
50.9180000000000	0.884383532615159
50.9185000000000	0.884529900936783
50.9190000000000	0.884571119172929
50.9195000000000	0.884704922711177
50.9200000000000	0.884727657835406
50.9205000000000	0.884880483967623
50.9210000000000	0.884984303503342
50.9215000000000	0.885037226088922
50.9220000000000	0.885169486270255
50.9225000000000	0.885250819493164
50.9230000000000	0.885316727247311
50.9235000000000	0.885455534047908
50.9240000000000	0.885510964391370
50.9245000000000	0.885625847865842
50.9250000000000	0.885845834839151
50.9255000000000	0.885682244638343
50.9260000000000	0.885953753860027
50.9265000000000	0.885976459527476
50.9270000000000	0.886115313575944
50.9275000000000	0.886203831111564
50.9280000000000	0.886308393051857
50.9285000000000	0.886387308355374
50.9290000000000	0.886475714152801
50.9295000000000	0.886598303513972
50.9300000000000	0.886648801898875
50.9305000000000	0.886811110231320
50.9310000000000	0.886883413296262
50.9315000000000	0.886959454878241
50.9320000000000	0.887204943204563
50.9325000000000	0.887017201969596
50.9330000000000	0.887283507334725
50.9335000000000	0.887354882878853
50.9340000000000	0.887473035585304
50.9345000000000	0.887533143886399
50.9350000000000	0.887675687398323
50.9355000000000	0.887749245812245
50.9360000000000	0.887856183946296
50.9365000000000	0.887938427078914
50.9370000000000	0.888058305342827
50.9375000000000	0.888103513246114
50.9380000000000	0.888239432330302
50.9385000000000	0.888360323820779
50.9390000000000	0.888513378171038
50.9395000000000	0.888466694347317
50.9400000000000	0.888647860690777
50.9405000000000	0.888737765582412
50.9410000000000	0.888865631785433
50.9415000000000	0.888903699026114
50.9420000000000	0.889054384166914
50.9425000000000	0.889113062129043
50.9430000000000	0.889240284264350
50.9435000000000	0.889333433359295
50.9440000000000	0.889433927770105
50.9445000000000	0.889526053331894
50.9450000000000	0.889624811679650
50.9455000000000	0.889753065091068
50.9460000000000	0.889825682252763
50.9465000000000	0.889935203704230
50.9470000000000	0.890029160121813
50.9475000000000	0.890122252809476
50.9480000000000	0.890235060995458
50.9485000000000	0.890332109104131
50.9490000000000	0.890428529063954
50.9495000000000	0.890541788460386
50.9500000000000	0.890652191245800
50.9505000000000	0.890714833035763
50.9510000000000	0.890841412051673
50.9515000000000	0.890928314186953
50.9520000000000	0.891051602545096
50.9525000000000	0.891130109519713
50.9530000000000	0.891242695621314
50.9535000000000	0.891379054604661
50.9540000000000	0.891326892162042
50.9545000000000	0.891630300125849
50.9550000000000	0.891616598179416
50.9555000000000	0.891770197706517
50.9560000000000	0.891829212627624
50.9565000000000	0.891979272109579
50.9570000000000	0.892033643639634
50.9575000000000	0.892173501053816
50.9580000000000	0.892233753729029
50.9585000000000	0.892367298285142
50.9590000000000	0.892444097057718
50.9595000000000	0.892555040860538
50.9600000000000	0.892647261504923
50.9605000000000	0.892816645434427
50.9610000000000	0.892803559808126
50.9615000000000	0.893012527688163
50.9620000000000	0.893029825060628
50.9625000000000	0.893174716000387
50.9630000000000	0.893292098705707
50.9635000000000	0.893351822620763
50.9640000000000	0.893473684475231
50.9645000000000	0.893580956866734
50.9650000000000	0.893678253956427
50.9655000000000	0.893794113845005
50.9660000000000	0.893870867163378
50.9665000000000	0.894008622226285
50.9670000000000	0.894063237804826
50.9675000000000	0.894202736014987
50.9680000000000	0.894347655667172
50.9685000000000	0.894329911793366
50.9690000000000	0.894490196016256
50.9695000000000	0.894603871592360
50.9700000000000	0.894711716194593
50.9705000000000	0.894806787720099
50.9710000000000	0.894878083652263
50.9715000000000	0.895029582233453
50.9720000000000	0.895124310239327
50.9725000000000	0.895173458669500
50.9730000000000	0.895331758242392
50.9735000000000	0.895401599761615
50.9740000000000	0.895536857145892
50.9745000000000	0.895621844275302
50.9750000000000	0.895725715671760
50.9755000000000	0.895799446880480
50.9760000000000	0.895953381315888
50.9765000000000	0.896029505326824
50.9770000000000	0.896115882111419
50.9775000000000	0.896222830460015
50.9780000000000	0.896348310221086
50.9785000000000	0.896437738674877
50.9790000000000	0.896426033629327
50.9795000000000	0.896770671785807
50.9800000000000	0.896707249020055
50.9805000000000	0.896843435716789
50.9810000000000	0.896882824472937
50.9815000000000	0.897143895859962
50.9820000000000	0.897125169566070
50.9825000000000	0.897263616854015
50.9830000000000	0.897331344040015
50.9835000000000	0.897460541750260
50.9840000000000	0.897574487331756
50.9845000000000	0.897639870070431
50.9850000000000	0.897686999356753
50.9855000000000	0.897940148899657
50.9860000000000	0.897948439420013
50.9865000000000	0.898058653152008
50.9870000000000	0.898185342351326
50.9875000000000	0.898257558913026
50.9880000000000	0.898370611940689
50.9885000000000	0.898468742023617
50.9890000000000	0.898603329928425
50.9895000000000	0.898649531377339
50.9900000000000	0.898739162021448
50.9905000000000	0.898878626555053
50.9910000000000	0.898889148473811
50.9915000000000	0.899170000148104
50.9920000000000	0.899097605955916
50.9925000000000	0.899364714303716
50.9930000000000	0.899339817700681
50.9935000000000	0.899530796330393
50.9940000000000	0.899536923168223
50.9945000000000	0.899683977651739
50.9950000000000	0.899781216755199
50.9955000000000	0.899864596425222
50.9960000000000	0.899985299005444
50.9965000000000	0.900081647174605
50.9970000000000	0.900172170113405
50.9975000000000	0.900246937073603
50.9980000000000	0.900412797245815
50.9985000000000	0.900399432121847
50.9990000000000	0.900659211328710
50.9995000000000	0.900682854499309
51	0.900707623373699
51.0005000000000	0.900898232108026
51.0010000000000	0.901024096322014
51.0015000000000	0.901068806556379
51.0020000000000	0.901189534002788
51.0025000000000	0.901254439383978
51.0030000000000	0.901392111860581
51.0035000000000	0.901472023226420
51.0040000000000	0.901580356378627
51.0045000000000	0.901662878478250
51.0050000000000	0.901779382134686
51.0055000000000	0.901837378029494
51.0060000000000	0.901987632220597
51.0065000000000	0.902021979681738
51.0070000000000	0.902235247114371
51.0075000000000	0.902220573765694
51.0080000000000	0.902408377771135
51.0085000000000	0.902447797840195
51.0090000000000	0.902534480154401
51.0095000000000	0.902686887598135
51.0100000000000	0.902767111371151
51.0105000000000	0.902846513348852
51.0110000000000	0.902960444879430
51.0115000000000	0.903045592682899
51.0120000000000	0.903165424924156
51.0125000000000	0.903244936626176
51.0130000000000	0.903249039253106
51.0135000000000	0.903563425886815
51.0140000000000	0.903518964912913
51.0145000000000	0.903616705007082
51.0150000000000	0.903689305149553
51.0155000000000	0.903830528433530
51.0160000000000	0.904170135108440
51.0165000000000	0.903782293342048
51.0170000000000	0.904218504224774
51.0175000000000	0.904200849521090
51.0180000000000	0.904336505343940
51.0185000000000	0.904410005415013
51.0190000000000	0.904535554808863
51.0195000000000	0.904577866773454
51.0200000000000	0.904597882754530
51.0205000000000	0.905014598641695
51.0210000000000	0.904865435457886
51.0215000000000	0.904891304038509
51.0220000000000	0.905163979945057
51.0225000000000	0.905198878580127
51.0230000000000	0.905278160527015
51.0235000000000	0.905323370768718
51.0240000000000	0.905544794952262
51.0245000000000	0.905559692641604
51.0250000000000	0.905610573457218
51.0255000000000	0.905801902438787
51.0260000000000	0.905896669456532
51.0265000000000	0.905979160237068
51.0270000000000	0.905958104976406
51.0275000000000	0.906255278001515
51.0280000000000	0.906168203382820
51.0285000000000	0.906419520174788
51.0290000000000	0.906437068938895
51.0295000000000	0.906530594770987
51.0300000000000	0.906666100367690
51.0305000000000	0.906691958674843
51.0310000000000	0.906740350423671
51.0315000000000	0.906976265831334
51.0320000000000	0.907036234207942
51.0325000000000	0.907028590968373
51.0330000000000	0.907277559488442
51.0335000000000	0.907266623806573
51.0340000000000	0.907312090466763
51.0345000000000	0.907545545247248
51.0350000000000	0.907623407911026
51.0355000000000	0.907616754512772
51.0360000000000	0.907839017701370
51.0365000000000	0.907874646470566
51.0370000000000	0.907932369496674
51.0375000000000	0.908000654049031
51.0380000000000	0.908264774381117
51.0385000000000	0.908064793133404
51.0390000000000	0.908483393488331
51.0395000000000	0.908370221278323
51.0400000000000	0.908462606145100
51.0405000000000	0.908673342750809
51.0410000000000	0.908751893107974
51.0415000000000	0.908806800576913
51.0420000000000	0.908913516648862
51.0425000000000	0.908967233112814
51.0430000000000	0.909123532806128
51.0435000000000	0.909157594932921
51.0440000000000	0.909246785975199
51.0445000000000	0.909319901238131
51.0450000000000	0.909477174621680
51.0455000000000	0.909601653307111
51.0460000000000	0.909656784313277
51.0465000000000	0.909772130479978
51.0470000000000	0.909846888076596
51.0475000000000	0.909879435014771
51.0480000000000	0.910037756242800
51.0485000000000	0.910145210933740
51.0490000000000	0.910171708151489
51.0495000000000	0.910279976066414
51.0500000000000	0.910475063977032
51.0505000000000	0.910401557581499
51.0510000000000	0.910684845614209
51.0515000000000	0.910575930171082
51.0520000000000	0.910780983710887
51.0525000000000	0.910893722670315
51.0530000000000	0.911007389988992
51.0535000000000	0.911035796836471
51.0540000000000	0.911065117420233
51.0545000000000	0.911323475692413
51.0550000000000	0.911323292829092
51.0555000000000	0.911363018114228
51.0560000000000	0.911666282468493
51.0565000000000	0.911490800132935
51.0570000000000	0.911715778360328
51.0575000000000	0.911799160738496
51.0580000000000	0.911886163105847
51.0585000000000	0.911958737585282
51.0590000000000	0.912041445378556
51.0595000000000	0.912124417105145
51.0600000000000	0.912263125516811
51.0605000000000	0.912412515347461
51.0610000000000	0.912432182184418
51.0615000000000	0.912494079482628
51.0620000000000	0.912657491759746
51.0625000000000	0.912711087179063
51.0630000000000	0.912663795616128
51.0635000000000	0.913051081209967
51.0640000000000	0.912877578257157
51.0645000000000	0.913103977761934
51.0650000000000	0.913224746079855
51.0655000000000	0.913235841640537
51.0660000000000	0.913428247723578
51.0665000000000	0.913397937700201
51.0670000000000	0.913490030674481
51.0675000000000	0.913725529053991
51.0680000000000	0.913678506016939
51.0685000000000	0.913788625871852
51.0690000000000	0.913945195524492
51.0695000000000	0.913963438365136
51.0700000000000	0.914195599453009
51.0705000000000	0.914107113129670
51.0710000000000	0.914321674425584
51.0715000000000	0.914331529904210
51.0720000000000	0.914454013600471
51.0725000000000	0.914551590932519
51.0730000000000	0.914586961932441
51.0735000000000	0.914771236649080
51.0740000000000	0.914849328604878
51.0745000000000	0.914930970159338
51.0750000000000	0.914980312400642
51.0755000000000	0.915163438254710
51.0760000000000	0.915083594677387
51.0765000000000	0.915302853615690
51.0770000000000	0.915340526341464
51.0775000000000	0.915516872785874
51.0780000000000	0.915592660038970
51.0785000000000	0.915672306563697
51.0790000000000	0.915685971465648
51.0795000000000	0.915895002886814
51.0800000000000	0.915906631727504
51.0805000000000	0.915947302831704
51.0810000000000	0.916130768840536
51.0815000000000	0.916243907156729
51.0820000000000	0.916278199203153
51.0825000000000	0.916392877701599
51.0830000000000	0.916447408568318
51.0835000000000	0.916600135912402
51.0840000000000	0.916645925711351
51.0845000000000	0.916678292288042
51.0850000000000	0.916885031078424
51.0855000000000	0.916932551182375
51.0860000000000	0.916967240730026
51.0865000000000	0.917099616823965
51.0870000000000	0.917236057110474
51.0875000000000	0.917272280866855
51.0880000000000	0.917386311147687
51.0885000000000	0.917462016493635
51.0890000000000	0.917563384451506
51.0895000000000	0.917705471567815
51.0900000000000	0.917694238636687
51.0905000000000	0.917892318900279
51.0910000000000	0.917875103233041
51.0915000000000	0.917994796799259
51.0920000000000	0.918128017384724
51.0925000000000	0.918190623270904
51.0930000000000	0.918365212321176
51.0935000000000	0.918377454280629
51.0940000000000	0.918385790903156
51.0945000000000	0.918629344970032
51.0950000000000	0.918583064041858
51.0955000000000	0.918851578692973
51.0960000000000	0.918772409314886
51.0965000000000	0.918987738892663
51.0970000000000	0.918906769187304
51.0975000000000	0.919196243693952
51.0980000000000	0.919175256575716
51.0985000000000	0.919275994524514
51.0990000000000	0.919455293487335
51.0995000000000	0.919349248047511
51.1000000000000	0.919732391959520
51.1005000000000	0.919585580030531
51.1010000000000	0.919761775105435
51.1015000000000	0.919731712561521
51.1020000000000	0.919988156377900
51.1025000000000	0.919983707753918
51.1030000000000	0.920147590427821
51.1035000000000	0.920214868789433
51.1040000000000	0.920282869190471
51.1045000000000	0.920306866677882
51.1050000000000	0.920536447174323
51.1055000000000	0.920573830088930
51.1060000000000	0.920714260189997
51.1065000000000	0.920647704023710
51.1070000000000	0.920853632202294
51.1075000000000	0.920887692878383
51.1080000000000	0.921059209224473
51.1085000000000	0.921101536896007
51.1090000000000	0.921147034769069
51.1095000000000	0.921414440222531
51.1100000000000	0.921281518656176
51.1105000000000	0.921478769293571
51.1110000000000	0.921547002430489
51.1115000000000	0.921630970139063
51.1120000000000	0.921786716100266
51.1125000000000	0.921810484587170
51.1130000000000	0.921912295941269
51.1135000000000	0.922052672745526
51.1140000000000	0.922013382542390
51.1145000000000	0.922201340692056
51.1150000000000	0.922318820502869
51.1155000000000	0.922383835548647
51.1160000000000	0.922422927623776
51.1165000000000	0.922603035213807
51.1170000000000	0.922609937928257
51.1175000000000	0.922655259977916
51.1180000000000	0.922891288990343
51.1185000000000	0.922923625295727
51.1190000000000	0.922956549394364
51.1195000000000	0.923127808685366
51.1200000000000	0.923172891279814
51.1205000000000	0.923255150260118
51.1210000000000	0.923364114190186
51.1215000000000	0.923416381624005
51.1220000000000	0.923578260185656
51.1225000000000	0.923670560685019
51.1230000000000	0.923638383721283
51.1235000000000	0.923910945148730
51.1240000000000	0.923873301287945
51.1245000000000	0.924081858474757
51.1250000000000	0.923919409670956
51.1255000000000	0.924244079904646
51.1260000000000	0.924229783833336
51.1265000000000	0.924285363711366
51.1270000000000	0.924475100432185
51.1275000000000	0.924514710627740
51.1280000000000	0.924648547722905
51.1285000000000	0.924668719837320
51.1290000000000	0.924759149238021
51.1295000000000	0.924941100160090
51.1300000000000	0.924973424344287
51.1305000000000	0.924995288287241
51.1310000000000	0.925165363618389
51.1315000000000	0.925249786936470
51.1320000000000	0.925381614070733
51.1325000000000	0.925420832154413
51.1330000000000	0.925454088751221
51.1335000000000	0.925565057370187
51.1340000000000	0.925778408731402
51.1345000000000	0.925668984448272
51.1350000000000	0.925867434805478
51.1355000000000	0.925995021161229
51.1360000000000	0.925992225337002
51.1365000000000	0.926138430764317
51.1370000000000	0.926181709399049
51.1375000000000	0.926385937190081
51.1380000000000	0.926360081265383
51.1385000000000	0.926435976288024
51.1390000000000	0.926677693004357
51.1395000000000	0.926621657105725
51.1400000000000	0.926737849923916
51.1405000000000	0.926848878914861
51.1410000000000	0.926872291101480
51.1415000000000	0.927019192590341
51.1420000000000	0.927149153173272
51.1425000000000	0.927125606775153
51.1430000000000	0.927286614253371
51.1435000000000	0.927382215131827
51.1440000000000	0.927451496498004
51.1445000000000	0.927511397876182
51.1450000000000	0.927621832573606
51.1455000000000	0.927695684147395
51.1460000000000	0.927726532913201
51.1465000000000	0.927933094194726
51.1470000000000	0.928000871365975
51.1475000000000	0.928076913746163
51.1480000000000	0.928136963042062
51.1485000000000	0.928196503546370
51.1490000000000	0.928362817597623
51.1495000000000	0.928385104214792
51.1500000000000	0.928436743183442
51.1505000000000	0.928607647653982
51.1510000000000	0.928633592437235
51.1515000000000	0.928822006743380
51.1520000000000	0.928801858450026
51.1525000000000	0.928914072833921
51.1530000000000	0.929041922428696
51.1535000000000	0.929091127260627
51.1540000000000	0.929119607518532
51.1545000000000	0.929254551108469
51.1550000000000	0.929428487568224
51.1555000000000	0.929404851083205
51.1560000000000	0.929501694936520
51.1565000000000	0.929619016678389
51.1570000000000	0.929674359697235
51.1575000000000	0.929778809317861
51.1580000000000	0.929902186661796
51.1585000000000	0.929943124894929
51.1590000000000	0.929954965200213
51.1595000000000	0.930177905275997
51.1600000000000	0.930211906271149
51.1605000000000	0.930256212996492
51.1610000000000	0.930432768775923
51.1615000000000	0.930460643848392
51.1620000000000	0.930523932537378
51.1625000000000	0.930605992470790
51.1630000000000	0.930701220163735
51.1635000000000	0.930864934663701
51.1640000000000	0.930820281652142
51.1645000000000	0.930998319161329
51.1650000000000	0.931052256463098
51.1655000000000	0.931148030914747
51.1660000000000	0.931169284027099
51.1665000000000	0.931336686352285
51.1670000000000	0.931362582368951
51.1675000000000	0.931493891108870
51.1680000000000	0.931526768905541
51.1685000000000	0.931652696330974
51.1690000000000	0.931750316608146
51.1695000000000	0.931757691489261
51.1700000000000	0.931904818218597
51.1705000000000	0.931948249461741
51.1710000000000	0.932072614839664
51.1715000000000	0.932154989417150
51.1720000000000	0.932140206346970
51.1725000000000	0.932384498963335
51.1730000000000	0.932322872706869
51.1735000000000	0.932514905530397
51.1740000000000	0.932486221449926
51.1745000000000	0.932660774816274
51.1750000000000	0.932678511551379
51.1755000000000	0.932803291897058
51.1760000000000	0.932859601869367
51.1765000000000	0.932953784932117
51.1770000000000	0.933106877266963
51.1775000000000	0.933106582565094
51.1780000000000	0.933167920175410
51.1785000000000	0.933299773207886
51.1790000000000	0.933359700791367
51.1795000000000	0.933410758988362
51.1800000000000	0.933598830813624
51.1805000000000	0.933535691632189
51.1810000000000	0.933729520229140
51.1815000000000	0.933765716649451
51.1820000000000	0.933835789241632
51.1825000000000	0.933990525497426
51.1830000000000	0.933963530831202
51.1835000000000	0.934165676533984
51.1840000000000	0.934077580096238
51.1845000000000	0.934257795768587
51.1850000000000	0.934317205440239
51.1855000000000	0.934494517642789
51.1860000000000	0.934438968322228
51.1865000000000	0.934667263024939
51.1870000000000	0.934557610556882
51.1875000000000	0.934766646876907
51.1880000000000	0.934811639263787
51.1885000000000	0.934850591030321
51.1890000000000	0.935005908758688
51.1895000000000	0.935047363465825
51.1900000000000	0.935123855698672
51.1905000000000	0.935250901482061
51.1910000000000	0.935275872350489
51.1915000000000	0.935366998769535
51.1920000000000	0.935457240699481
51.1925000000000	0.935546146052857
51.1930000000000	0.935562510994903
51.1935000000000	0.935706352840911
51.1940000000000	0.935730272942703
51.1945000000000	0.935889551616492
51.1950000000000	0.935904204985412
51.1955000000000	0.936001178226503
51.1960000000000	0.936127340203633
51.1965000000000	0.936139254410326
51.1970000000000	0.936187357871944
51.1975000000000	0.936371872421354
51.1980000000000	0.936367230184040
51.1985000000000	0.936473769229804
51.1990000000000	0.936555735021493
51.1995000000000	0.936582161227745
51.2000000000000	0.936757871182328
51.2005000000000	0.936747047796758
51.2010000000000	0.936915668906029
51.2015000000000	0.936922077439974
51.2020000000000	0.937004388139672
51.2025000000000	0.937188721316580
51.2030000000000	0.937072967919991
51.2035000000000	0.937270712178088
51.2040000000000	0.937334550598800
51.2045000000000	0.937370172211281
51.2050000000000	0.937498037718646
51.2055000000000	0.937579066904892
51.2060000000000	0.937619331688211
51.2065000000000	0.937683418833679
51.2070000000000	0.937843914460567
51.2075000000000	0.937790079030199
51.2080000000000	0.937992113523381
51.2085000000000	0.938018956941949
51.2090000000000	0.938128748352610
51.2095000000000	0.938143381417825
51.2100000000000	0.938279125064534
51.2105000000000	0.938309080532410
51.2110000000000	0.938494397339690
51.2115000000000	0.938402729903530
51.2120000000000	0.938577820480329
51.2125000000000	0.938613739333099
51.2130000000000	0.938702393275990
51.2135000000000	0.938789456961355
51.2140000000000	0.938880899832016
51.2145000000000	0.938889524121424
51.2150000000000	0.939073116120072
51.2155000000000	0.939080066499327
51.2160000000000	0.939163403928524
51.2165000000000	0.939234119209122
51.2170000000000	0.939317832538274
51.2175000000000	0.939383133582571
51.2180000000000	0.939489206299466
51.2185000000000	0.939540209209641
51.2190000000000	0.939612457420667
51.2195000000000	0.939735519690266
51.2200000000000	0.939733921223006
51.2205000000000	0.939851083633412
51.2210000000000	0.939906930268801
51.2215000000000	0.940024181110775
51.2220000000000	0.940078490517570
51.2225000000000	0.940161469950565
51.2230000000000	0.940200916956104
51.2235000000000	0.940312894857784
51.2240000000000	0.940374645989751
51.2245000000000	0.940460084207339
51.2250000000000	0.940532647152141
51.2255000000000	0.940588920636479
51.2260000000000	0.940684557310407
51.2265000000000	0.940763205339649
51.2270000000000	0.940813914216788
51.2275000000000	0.940891458626379
51.2280000000000	0.940984393418010
51.2285000000000	0.941040601942515
51.2290000000000	0.941129139018659
51.2295000000000	0.941220780251473
51.2300000000000	0.941278865902128
51.2305000000000	0.941340891618538
51.2310000000000	0.941420805775849
51.2315000000000	0.941493540983689
51.2320000000000	0.941578049597277
51.2325000000000	0.941645162890786
51.2330000000000	0.941708674629517
51.2335000000000	0.941830307593996
51.2340000000000	0.941974192813803
51.2345000000000	0.941824266141208
51.2350000000000	0.942020839885820
51.2355000000000	0.942092967862516
51.2360000000000	0.942160570642528
51.2365000000000	0.942260897327079
51.2370000000000	0.942316036272915
51.2375000000000	0.942424256130589
51.2380000000000	0.942442902273752
51.2385000000000	0.942518379936613
51.2390000000000	0.942637665413403
51.2395000000000	0.942673498348424
51.2400000000000	0.942752789210683
51.2405000000000	0.942854888568540
51.2410000000000	0.942905074961208
51.2415000000000	0.942973464521425
51.2420000000000	0.943033765689020
51.2425000000000	0.943127726084755
51.2430000000000	0.943250548392405
51.2435000000000	0.943268281153489
51.2440000000000	0.943344013450547
51.2445000000000	0.943429022472199
51.2450000000000	0.943510378874107
51.2455000000000	0.943557783424290
51.2460000000000	0.943644506369447
51.2465000000000	0.943729829058404
51.2470000000000	0.943779960096899
51.2475000000000	0.943878894540636
51.2480000000000	0.943898257761898
51.2485000000000	0.944027191181208
51.2490000000000	0.944095392783472
51.2495000000000	0.944178769407071
51.2500000000000	0.944224589445875
51.2505000000000	0.944286656505056
51.2510000000000	0.944369935587265
51.2515000000000	0.944483352092764
51.2520000000000	0.944486401313417
51.2525000000000	0.944637879889617
51.2530000000000	0.944639625622439
51.2535000000000	0.944717816020565
51.2540000000000	0.945110868788565
51.2545000000000	0.944554047263870
51.2550000000000	0.945031882148828
51.2555000000000	0.945031642615958
51.2560000000000	0.945087179796111
51.2565000000000	0.945174265431631
51.2570000000000	0.945278269424108
51.2575000000000	0.945306651699288
51.2580000000000	0.945602691680778
51.2585000000000	0.945440840885853
51.2590000000000	0.945558673002013
51.2595000000000	0.945391464945415
51.2600000000000	0.945886949641417
51.2605000000000	0.945497742536885
51.2610000000000	0.946110174138864
51.2615000000000	0.945844580517298
51.2620000000000	0.946000805045800
51.2625000000000	0.945822583245887
51.2630000000000	0.946348062481109
51.2635000000000	0.946174997554651
51.2640000000000	0.946252794802439
51.2645000000000	0.946089679291596
51.2650000000000	0.946449726600848
51.2655000000000	0.946460915441248
51.2660000000000	0.946560586406609
51.2665000000000	0.946605106893050
51.2670000000000	0.946872606749885
51.2675000000000	0.946701705303881
51.2680000000000	0.946873697660776
51.2685000000000	0.946710973362535
51.2690000000000	0.947101032569407
51.2695000000000	0.947059736111784
51.2700000000000	0.947108708007596
51.2705000000000	0.947060653076624
51.2710000000000	0.947274549126702
51.2715000000000	0.947444722933869
51.2720000000000	0.947372009054383
51.2725000000000	0.947501788152037
51.2730000000000	0.947493960579457
51.2735000000000	0.947511615792451
51.2740000000000	0.947785780034306
51.2745000000000	0.947745920538110
51.2750000000000	0.947692080252209
51.2755000000000	0.948011991654380
51.2760000000000	0.947966539367422
51.2765000000000	0.948025337038124
51.2770000000000	0.948092260421667
51.2775000000000	0.948167642677238
51.2780000000000	0.948235920957580
51.2785000000000	0.948331695950639
51.2790000000000	0.948355824082898
51.2795000000000	0.948449799843654
51.2800000000000	0.948423088149543
51.2805000000000	0.948621226581400
51.2810000000000	0.948714124120216
51.2815000000000	0.948719365236163
51.2820000000000	0.948808704257528
51.2825000000000	0.948801133862793
51.2830000000000	0.949012297492112
51.2835000000000	0.948970988181669
51.2840000000000	0.949129667415769
51.2845000000000	0.949104376970877
51.2850000000000	0.949220922716859
51.2855000000000	0.949260660543327
51.2860000000000	0.949339098493445
51.2865000000000	0.949418878713312
51.2870000000000	0.949531785764204
51.2875000000000	0.949516909091277
51.2880000000000	0.949634550120663
51.2885000000000	0.949663895963214
51.2890000000000	0.949783864639656
51.2895000000000	0.949877533534651
51.2900000000000	0.949799238348945
51.2905000000000	0.949974053714791
51.2910000000000	0.950034451041383
51.2915000000000	0.950118577352503
51.2920000000000	0.950165992894829
51.2925000000000	0.950211588345772
51.2930000000000	0.950337187205091
51.2935000000000	0.950355734424301
51.2940000000000	0.950451443734606
51.2945000000000	0.950497937160270
51.2950000000000	0.950615394908603
51.2955000000000	0.950560169249974
51.2960000000000	0.950742882883946
51.2965000000000	0.950732962976657
51.2970000000000	0.950888525922445
51.2975000000000	0.950869424461334
51.2980000000000	0.951014733520746
51.2985000000000	0.950994402657978
51.2990000000000	0.951101462877879
51.2995000000000	0.951201464350984
51.3000000000000	0.951203484436261
51.3005000000000	0.951313685235039
51.3010000000000	0.951400423468491
51.3015000000000	0.951420615815027
51.3020000000000	0.951489317334235
51.3025000000000	0.951568602707689
51.3030000000000	0.951653633680464
51.3035000000000	0.951668400095148
51.3040000000000	0.951770641769768
51.3045000000000	0.951849608458800
51.3050000000000	0.951866417709823
51.3055000000000	0.951985566026444
51.3060000000000	0.952036678415471
51.3065000000000	0.952055717044339
51.3070000000000	0.952185684120251
51.3075000000000	0.952190087271317
51.3080000000000	0.952300460995223
51.3085000000000	0.952359649872995
51.3090000000000	0.952404635415733
51.3095000000000	0.952476752281221
51.3100000000000	0.952550885794167
51.3105000000000	0.952591342230388
51.3110000000000	0.952682903615417
51.3115000000000	0.952736847093131
51.3120000000000	0.952768439800122
51.3125000000000	0.952886591322961
51.3130000000000	0.952913883516881
51.3135000000000	0.953048980524347
51.3140000000000	0.952979635608217
51.3145000000000	0.953235894341770
51.3150000000000	0.953038877941970
51.3155000000000	0.953305580475404
51.3160000000000	0.953269518787198
51.3165000000000	0.953374671639539
51.3170000000000	0.953444549715404
51.3175000000000	0.953459847578969
51.3180000000000	0.953590257827987
51.3185000000000	0.953567895498655
51.3190000000000	0.953856022768390
51.3195000000000	0.953562464565738
51.3200000000000	0.953983337437453
51.3205000000000	0.953733183490428
51.3210000000000	0.953913795650714
51.3215000000000	0.954028798158343
51.3220000000000	0.954141558415427
51.3225000000000	0.954093202490116
51.3230000000000	0.954180973643656
51.3235000000000	0.954248592156461
51.3240000000000	0.954130627647636
51.3245000000000	0.954527633465798
51.3250000000000	0.954427874134686
51.3255000000000	0.954455453070319
51.3260000000000	0.954552914998190
51.3265000000000	0.954595464419181
51.3270000000000	0.954472325295005
51.3275000000000	0.954957051480330
51.3280000000000	0.954761807715292
51.3285000000000	0.954799699435490
51.3290000000000	0.954948686653394
51.3295000000000	0.954726839623443
51.3300000000000	0.955244266300603
51.3305000000000	0.955068225123817
51.3310000000000	0.955108409839372
51.3315000000000	0.955201966878316
51.3320000000000	0.955177643018002
51.3325000000000	0.955383626169185
51.3330000000000	0.955386125697732
51.3335000000000	0.955438745996639
51.3340000000000	0.955485163779392
51.3345000000000	0.955557744887732
51.3350000000000	0.955615595423008
51.3355000000000	0.955626116654457
51.3360000000000	0.955751243910805
51.3365000000000	0.955774599311796
51.3370000000000	0.955827741850251
51.3375000000000	0.955935219153311
51.3380000000000	0.955918380896565
51.3385000000000	0.955935902936367
51.3390000000000	0.956168715764931
51.3395000000000	0.956101864852640
51.3400000000000	0.956146004590788
51.3405000000000	0.956257468605783
51.3410000000000	0.956188105331631
51.3415000000000	0.956480680756757
51.3420000000000	0.956372567299622
51.3425000000000	0.956325090362153
51.3430000000000	0.956540041561974
51.3435000000000	0.956696591797711
51.3440000000000	0.956631401776924
51.3445000000000	0.956644369016097
51.3450000000000	0.956714397190376
51.3455000000000	0.956819011834045
51.3460000000000	0.956703990875558
51.3465000000000	0.957067177017555
51.3470000000000	0.956938273514129
51.3475000000000	0.957041052459415
51.3480000000000	0.957033399404575
51.3485000000000	0.957171182225643
51.3490000000000	0.957133015199355
51.3495000000000	0.957248754973010
51.3500000000000	0.957228754303269
51.3505000000000	0.957353113991120
51.3510000000000	0.957405623558539
51.3515000000000	0.957461444270590
51.3520000000000	0.957490613627809
51.3525000000000	0.957345807602774
51.3530000000000	0.957619450130831
51.3535000000000	0.957857583248804
51.3540000000000	0.957651771496119
51.3545000000000	0.957778879057224
51.3550000000000	0.957814637763423
51.3555000000000	0.957830044058395
51.3560000000000	0.957762120316381
51.3565000000000	0.958158516574876
51.3570000000000	0.957967504744179
51.3575000000000	0.957892693271969
51.3580000000000	0.958341130297514
51.3585000000000	0.958133911331219
51.3590000000000	0.958243628212533
51.3595000000000	0.958228166734329
51.3600000000000	0.958358164826679
51.3605000000000	0.958156367256166
51.3610000000000	0.958652249884969
51.3615000000000	0.958438623495968
51.3620000000000	0.958523481309184
51.3625000000000	0.958604157226806
51.3630000000000	0.958586345695910
51.3635000000000	0.958674724585072
51.3640000000000	0.958740249751635
51.3645000000000	0.958744384240703
51.3650000000000	0.958570311428761
51.3655000000000	0.959160241274693
51.3660000000000	0.958835301381315
51.3665000000000	0.959045409104346
51.3670000000000	0.958958705690295
51.3675000000000	0.959083375885860
51.3680000000000	0.959106512507033
51.3685000000000	0.959132064135281
51.3690000000000	0.959199622811958
51.3695000000000	0.959264909550840
51.3700000000000	0.959341359193411
51.3705000000000	0.959319918682660
51.3710000000000	0.959395202284522
51.3715000000000	0.959420829314913
51.3720000000000	0.959491339896803
51.3725000000000	0.959561676497032
51.3730000000000	0.959572870721848
51.3735000000000	0.959582449685283
51.3740000000000	0.959665285988059
51.3745000000000	0.959783560070034
51.3750000000000	0.959730802475690
51.3755000000000	0.959812341851181
51.3760000000000	0.959831244473392
51.3765000000000	0.959932761476164
51.3770000000000	0.959909232268621
51.3775000000000	0.960008432567870
51.3780000000000	0.960020276210725
51.3785000000000	0.960057809249470
51.3790000000000	0.960118012584276
51.3795000000000	0.960172741548019
51.3800000000000	0.960205766649514
51.3805000000000	0.960246085566310
51.3810000000000	0.960296755472418
51.3815000000000	0.960319950942932
51.3820000000000	0.960415803742597
51.3825000000000	0.960421028417194
51.3830000000000	0.960485033777638
51.3835000000000	0.960471454605535
51.3840000000000	0.960543038111794
51.3845000000000	0.960624003222695
51.3850000000000	0.960582874342459
51.3855000000000	0.960709549408549
51.3860000000000	0.960753258646184
51.3865000000000	0.960716952592869
51.3870000000000	0.960833694981630
51.3875000000000	0.960807508204886
51.3880000000000	0.960910798132433
51.3885000000000	0.960932439772340
51.3890000000000	0.960900149089591
51.3895000000000	0.961086892207316
51.3900000000000	0.961010983045686
51.3905000000000	0.961087898254486
51.3910000000000	0.961214251678766
51.3915000000000	0.961089677629974
51.3920000000000	0.961219267684664
51.3925000000000	0.961269415731276
51.3930000000000	0.961250348179146
51.3935000000000	0.961326106382730
51.3940000000000	0.961386366209921
51.3945000000000	0.961412363339311
51.3950000000000	0.961441936706079
51.3955000000000	0.961461145697053
51.3960000000000	0.961507095169287
51.3965000000000	0.961534055987292
51.3970000000000	0.961643228418668
51.3975000000000	0.961600292317631
51.3980000000000	0.961684411319973
51.3985000000000	0.961753465072295
51.3990000000000	0.961689061670858
51.3995000000000	0.961824016605040
51.4000000000000	0.961764081064853
51.4005000000000	0.961888472831695
51.4010000000000	0.961862795143492
51.4015000000000	0.961938588677300
51.4020000000000	0.961982293212520
51.4025000000000	0.961989441652179
51.4030000000000	0.962047035358242
51.4035000000000	0.962047324414478
51.4040000000000	0.962152153043153
51.4045000000000	0.962145148216638
51.4050000000000	0.962176255949398
51.4055000000000	0.962199291510636
51.4060000000000	0.962273100301048
51.4065000000000	0.962255756957954
51.4070000000000	0.962320663224092
51.4075000000000	0.962389769679257
51.4080000000000	0.962367346237553
51.4085000000000	0.962447525423464
51.4090000000000	0.962411217537202
51.4095000000000	0.962507690662693
51.4100000000000	0.962529271393294
51.4105000000000	0.962601266130057
51.4110000000000	0.962574635441595
51.4115000000000	0.962625053298064
51.4120000000000	0.962629376285257
51.4125000000000	0.962714305245996
51.4130000000000	0.962729896373782
51.4135000000000	0.962681756502482
51.4140000000000	0.962809968485630
51.4145000000000	0.962820338124579
51.4150000000000	0.962834196924370
51.4155000000000	0.962861360340525
51.4160000000000	0.962945163076058
51.4165000000000	0.962999343523016
51.4170000000000	0.962918089310078
51.4175000000000	0.963017143043237
51.4180000000000	0.963021771995777
51.4185000000000	0.963087895166140
51.4190000000000	0.963058126040214
51.4195000000000	0.963187284330098
51.4200000000000	0.963103611179372
51.4205000000000	0.963279292417257
51.4210000000000	0.963144516883000
51.4215000000000	0.963257321748525
51.4220000000000	0.963317546429909
51.4225000000000	0.963316501200374
51.4230000000000	0.963318294076857
51.4235000000000	0.963374526792015
51.4240000000000	0.963399079250712
51.4245000000000	0.963413583963655
51.4250000000000	0.963435122032570
51.4255000000000	0.963500805698811
51.4260000000000	0.963583771989806
51.4265000000000	0.963468083453289
51.4270000000000	0.963632849234713
51.4275000000000	0.963571128461337
51.4280000000000	0.963604068686644
51.4285000000000	0.963639471281897
51.4290000000000	0.963627797914903
51.4295000000000	0.963816950183025
51.4300000000000	0.963673929073014
51.4305000000000	0.963776329915026
51.4310000000000	0.963772266048163
51.4315000000000	0.963811240512182
51.4320000000000	0.963895581752162
51.4325000000000	0.963792290480925
51.4330000000000	0.963918929795871
51.4335000000000	0.963971007346368
51.4340000000000	0.963857283281160
51.4345000000000	0.964048309180933
51.4350000000000	0.963954665673808
51.4355000000000	0.964061549034204
51.4360000000000	0.964007290145749
51.4365000000000	0.964103737305992
51.4370000000000	0.964069448751461
51.4375000000000	0.964142979194208
51.4380000000000	0.964115197518778
51.4385000000000	0.964156966591537
51.4390000000000	0.964256669211600
51.4395000000000	0.964188280283976
51.4400000000000	0.964211068599017
51.4405000000000	0.964288613525934
51.4410000000000	0.964358560976019
51.4415000000000	0.964229824853529
51.4420000000000	0.964355895873723
51.4425000000000	0.964378007244933
51.4430000000000	0.964380203093941
51.4435000000000	0.964400061709902
51.4440000000000	0.964414230349547
51.4445000000000	0.964458159337112
51.4450000000000	0.964498776115646
51.4455000000000	0.964459807527713
51.4460000000000	0.964518658313582
51.4465000000000	0.964574984938016
51.4470000000000	0.964531531993293
51.4475000000000	0.964589472156123
51.4480000000000	0.964612893593657
51.4485000000000	0.964641980952070
51.4490000000000	0.964626711011405
51.4495000000000	0.964676604159631
51.4500000000000	0.964642618593836
51.4505000000000	0.964717759999144
51.4510000000000	0.964786891009037
51.4515000000000	0.964694909708506
51.4520000000000	0.964848027265207
51.4525000000000	0.964735957607243
51.4530000000000	0.964821773154845
51.4535000000000	0.964806564855346
51.4540000000000	0.964887508085429
51.4545000000000	0.964865537589985
51.4550000000000	0.964900285001290
51.4555000000000	0.964872894097092
51.4560000000000	0.964956448846359
51.4565000000000	0.964917716013131
51.4570000000000	0.964910444142686
51.4575000000000	0.965065569143664
51.4580000000000	0.965004839756424
51.4585000000000	0.965070111933105
51.4590000000000	0.964935706586923
51.4595000000000	0.965088087650143
51.4600000000000	0.965049031140542
51.4605000000000	0.965127406905483
51.4610000000000	0.965084824566945
51.4615000000000	0.965102954084835
51.4620000000000	0.965133821384314
51.4625000000000	0.965221096038677
51.4630000000000	0.965160052372490
51.4635000000000	0.965194037734603
51.4640000000000	0.965200253839901
51.4645000000000	0.965204644808862
51.4650000000000	0.965280348570078
51.4655000000000	0.965244136394278
51.4660000000000	0.965315149888117
51.4665000000000	0.965215954744466
51.4670000000000	0.965349045722336
51.4675000000000	0.965280302121930
51.4680000000000	0.965375582061063
51.4685000000000	0.965297548305480
51.4690000000000	0.965406025842537
51.4695000000000	0.965361740963375
51.4700000000000	0.965379604639679
51.4705000000000	0.965446441015303
51.4710000000000	0.965415186420585
51.4715000000000	0.965416094757281
51.4720000000000	0.965444715807730
51.4725000000000	0.965471757531132
51.4730000000000	0.965463613438804
51.4735000000000	0.965493068782130
51.4740000000000	0.965498860986552
51.4745000000000	0.965573992806299
51.4750000000000	0.965518724782908
51.4755000000000	0.965521573021074
51.4760000000000	0.965554225085000
51.4765000000000	0.965610657773839
51.4770000000000	0.965497986794460
51.4775000000000	0.965693992507078
51.4780000000000	0.965515081794591
51.4785000000000	0.965608092407105
51.4790000000000	0.965668116950173
51.4795000000000	0.965665713347795
51.4800000000000	0.965648617759206
51.4805000000000	0.965613585927175
51.4810000000000	0.965718682684467
51.4815000000000	0.965627855614225
51.4820000000000	0.965746429002756
51.4825000000000	0.965665515001486
51.4830000000000	0.965763771813304
51.4835000000000	0.965699324837837
51.4840000000000	0.965709589522406
51.4845000000000	0.965791689068557
51.4850000000000	0.965747414373079
51.4855000000000	0.965747502369001
51.4860000000000	0.965815970438598
51.4865000000000	0.965697853455912
51.4870000000000	0.965701037227877
51.4875000000000	0.965920631541113
51.4880000000000	0.965808280295931
51.4885000000000	0.965800466047812
51.4890000000000	0.965872594611709
51.4895000000000	0.965818819839999
51.4900000000000	0.965784346446399
51.4905000000000	0.965918546843615
51.4910000000000	0.965800757187249
51.4915000000000	0.965860651843126
51.4920000000000	0.965921901676229
51.4925000000000	0.965828941232389
51.4930000000000	0.965904463050778
51.4935000000000	0.965898288946598
51.4940000000000	0.965887464219504
51.4945000000000	0.965894358590812
51.4950000000000	0.965951017989470
51.4955000000000	0.965867066505575
51.4960000000000	0.965950982309662
51.4965000000000	0.965902991394750
51.4970000000000	0.965939130336809
51.4975000000000	0.965950040408988
51.4980000000000	0.965940271962722
51.4985000000000	0.965985903402458
51.4990000000000	0.965902415593393
51.4995000000000	0.966000899610113
51.5000000000000	0.965917423906465
51.5005000000000	0.965956356302504
51.5010000000000	0.965992170565717
51.5015000000000	0.965942787518932
51.5020000000000	0.966001215638289
51.5025000000000	0.965970213559682
51.5030000000000	0.965993353603475
51.5035000000000	0.966043988811736
51.5040000000000	0.965919962421135
51.5045000000000	0.966011553185921
51.5050000000000	0.966024629275909
51.5055000000000	0.965993315183875
51.5060000000000	0.966022405918714
51.5065000000000	0.965948249833671
51.5070000000000	0.966053742782710
51.5075000000000	0.965948790468689
51.5080000000000	0.966081438809511
51.5085000000000	0.965950550466728
51.5090000000000	0.966009803348277
51.5095000000000	0.966011695422211
51.5100000000000	0.966009389785257
51.5105000000000	0.966079743108283
51.5110000000000	0.965971622485904
51.5115000000000	0.966028289880441
51.5120000000000	0.966009904267986
51.5125000000000	0.965990808279053
51.5130000000000	0.966009258787132
51.5135000000000	0.966031717495688
51.5140000000000	0.965994545314330
51.5145000000000	0.966011275345792
51.5150000000000	0.966053091269950
51.5155000000000	0.965971032598555
51.5160000000000	0.966001061198640
51.5165000000000	0.966009501100752
51.5170000000000	0.966014044689128
51.5175000000000	0.966009268540790
51.5180000000000	0.965985658987533
51.5185000000000	0.966047344008815
51.5190000000000	0.965998588507557
51.5195000000000	0.965938013682380
51.5200000000000	0.966014193935884
51.5205000000000	0.965964042439172
51.5210000000000	0.966011564652840
51.5215000000000	0.965951647165468
51.5220000000000	0.965977953075843
51.5225000000000	0.966041367517945
51.5230000000000	0.965890304625389
51.5235000000000	0.965966341161349
51.5240000000000	0.965936133465554
51.5245000000000	0.965995451640205
51.5250000000000	0.965926105380408
51.5255000000000	0.965998141628483
51.5260000000000	0.965908156373632
51.5265000000000	0.965911646318390
51.5270000000000	0.965933626620845
51.5275000000000	0.965997952735882
51.5280000000000	0.965865885875572
51.5285000000000	0.965871544754106
51.5290000000000	0.965925693539121
51.5295000000000	0.965875977466318
51.5300000000000	0.965895604357726
51.5305000000000	0.965892627350823
51.5310000000000	0.965913733221838
51.5315000000000	0.965800287476968
51.5320000000000	0.965876626204363
51.5325000000000	0.965847915092702
51.5330000000000	0.965865623595394
51.5335000000000	0.965802515899723
51.5340000000000	0.965827382259746
51.5345000000000	0.965817283331408
51.5350000000000	0.965811809922661
51.5355000000000	0.965796896317259
51.5360000000000	0.965794160715105
51.5365000000000	0.965778613122818
51.5370000000000	0.965821074829068
51.5375000000000	0.965703897353751
51.5380000000000	0.965762618469824
51.5385000000000	0.965728229531353
51.5390000000000	0.965754452521166
51.5395000000000	0.965667642057656
51.5400000000000	0.965747579891409
51.5405000000000	0.965638818774254
51.5410000000000	0.965716024474927
51.5415000000000	0.965692215911581
51.5420000000000	0.965636953787804
51.5425000000000	0.965660291889295
51.5430000000000	0.965655813633210
51.5435000000000	0.965518327463520
51.5440000000000	0.965697489234445
51.5445000000000	0.965581711150101
51.5450000000000	0.965591141972890
51.5455000000000	0.965609092911201
51.5460000000000	0.965515213189632
51.5465000000000	0.965592022865997
51.5470000000000	0.965514366074161
51.5475000000000	0.965488016317944
51.5480000000000	0.965456391303484
51.5485000000000	0.965514612295269
51.5490000000000	0.965524616551844
51.5495000000000	0.965421964195595
51.5500000000000	0.965443633546891
51.5505000000000	0.965419679827964
51.5510000000000	0.965421785217780
51.5515000000000	0.965373124282239
51.5520000000000	0.965386117750502
51.5525000000000	0.965386906081692
51.5530000000000	0.965303403908414
51.5535000000000	0.965329809558618
51.5540000000000	0.965313023614856
51.5545000000000	0.965335268060848
51.5550000000000	0.965225444134741
51.5555000000000	0.965272791783575
51.5560000000000	0.965278395973881
51.5565000000000	0.965168355412996
51.5570000000000	0.965223588505468
51.5575000000000	0.965158222167465
51.5580000000000	0.965179112501134
51.5585000000000	0.965147622444290
51.5590000000000	0.965092920545757
51.5595000000000	0.965139556175557
51.5600000000000	0.965136910057075
51.5605000000000	0.965010350137422
51.5610000000000	0.965081088876580
51.5615000000000	0.965001083790414
51.5620000000000	0.965041066573742
51.5625000000000	0.964934810775912
51.5630000000000	0.964923355811223
51.5635000000000	0.965031040857216
51.5640000000000	0.964856211469576
51.5645000000000	0.964925260690123
51.5650000000000	0.964927406962872
51.5655000000000	0.964805101028112
51.5660000000000	0.964838946274516
51.5665000000000	0.964798198831007
51.5670000000000	0.964785777221880
51.5675000000000	0.964772051908948
51.5680000000000	0.964722264283796
51.5685000000000	0.964724905120568
51.5690000000000	0.964696646171609
51.5695000000000	0.964672541691240
51.5700000000000	0.964630731592640
51.5705000000000	0.964664305032087
51.5710000000000	0.964529071899440
51.5715000000000	0.964587231162997
51.5720000000000	0.964548092220027
51.5725000000000	0.964512472481188
51.5730000000000	0.964494246578207
51.5735000000000	0.964449284900500
51.5740000000000	0.964454157494526
51.5745000000000	0.964415072219155
51.5750000000000	0.964396503150743
51.5755000000000	0.964339903571131
51.5760000000000	0.964341652650975
51.5765000000000	0.964305218818773
51.5770000000000	0.964271139560100
51.5775000000000	0.964248978011717
51.5780000000000	0.964221194667630
51.5785000000000	0.964210839263454
51.5790000000000	0.964153964066382
51.5795000000000	0.964132165496785
51.5800000000000	0.964146022458411
51.5805000000000	0.964045221730154
51.5810000000000	0.964047212384857
51.5815000000000	0.964014851962370
51.5820000000000	0.963981145782566
51.5825000000000	0.963967396099167
51.5830000000000	0.963902023719506
51.5835000000000	0.963920141934380
51.5840000000000	0.963866587227989
51.5845000000000	0.963815663280947
51.5850000000000	0.963814237926065
51.5855000000000	0.963755149912483
51.5860000000000	0.963791334655487
51.5865000000000	0.963644427837325
51.5870000000000	0.963698513596712
51.5875000000000	0.963644464609670
51.5880000000000	0.963620074270002
51.5885000000000	0.963564983737287
51.5890000000000	0.963535743543657
51.5895000000000	0.963485265079273
51.5900000000000	0.963479415955027
51.5905000000000	0.963433298030043
51.5910000000000	0.963440523094944
51.5915000000000	0.963368538239221
51.5920000000000	0.963325188068504
51.5925000000000	0.963334573882624
51.5930000000000	0.963248694670962
51.5935000000000	0.963227664741105
51.5940000000000	0.963253807705076
51.5945000000000	0.963114206097626
51.5950000000000	0.963114583302275
51.5955000000000	0.963095035431654
51.5960000000000	0.963047365047329
51.5965000000000	0.963016590138682
51.5970000000000	0.962972875744194
51.5975000000000	0.962949683890978
51.5980000000000	0.962892701599100
51.5985000000000	0.962876455916075
51.5990000000000	0.962810194230685
51.5995000000000	0.962764399767049
51.6000000000000	0.962760188446042
51.6005000000000	0.962724381053134
51.6010000000000	0.962691213039018
51.6015000000000	0.962605000690287
51.6020000000000	0.962606829954227
51.6025000000000	0.962564722168417
51.6030000000000	0.962492526091743
51.6035000000000	0.962470032863097
51.6040000000000	0.962428876363641
51.6045000000000	0.962396643863130
51.6050000000000	0.962344306559434
51.6055000000000	0.962333730124717
51.6060000000000	0.962255039210443
51.6065000000000	0.962216421263486
51.6070000000000	0.962205382469216
51.6075000000000	0.962142650516217
51.6080000000000	0.962068887464307
51.6085000000000	0.962090285195060
51.6090000000000	0.961989823804144
51.6095000000000	0.961974988480332
51.6100000000000	0.961852489324528
51.6105000000000	0.961969308789643
51.6110000000000	0.961833698756614
51.6115000000000	0.961786527448430
51.6120000000000	0.961769407656260
51.6125000000000	0.961718116487649
51.6130000000000	0.961644966106144
51.6135000000000	0.961638248712111
51.6140000000000	0.961564845505301
51.6145000000000	0.961491150864879
51.6150000000000	0.961577734066504
51.6155000000000	0.961362406503355
51.6160000000000	0.961409113978516
51.6165000000000	0.961336493815542
51.6170000000000	0.961303603402600
51.6175000000000	0.961238978813352
51.6180000000000	0.961188425438171
51.6185000000000	0.961192969026956
51.6190000000000	0.961117347700006
51.6195000000000	0.961047058480057
51.6200000000000	0.961028969637181
51.6205000000000	0.960930314210999
51.6210000000000	0.960941831234217
51.6215000000000	0.960879459558319
51.6220000000000	0.960802617249495
51.6225000000000	0.960789749391111
51.6230000000000	0.960709443823211
51.6235000000000	0.960668562010981
51.6240000000000	0.960633268127049
51.6245000000000	0.960568176255420
51.6250000000000	0.960524389182608
51.6255000000000	0.960478292752135
51.6260000000000	0.960415804798625
51.6265000000000	0.960380670641802
51.6270000000000	0.960304782493142
51.6275000000000	0.960301737975414
51.6280000000000	0.960197695307039
51.6285000000000	0.960167928802985
51.6290000000000	0.960145429197185
51.6295000000000	0.960032161641074
51.6300000000000	0.960031487891456
51.6305000000000	0.959961428996547
51.6310000000000	0.959904436367401
51.6315000000000	0.959860229777050
51.6320000000000	0.959791214417595
51.6325000000000	0.959757770742442
51.6330000000000	0.959647896726684
51.6335000000000	0.959695656145757
51.6340000000000	0.959583080364680
51.6345000000000	0.959550960896283
51.6350000000000	0.959463854460993
51.6355000000000	0.959421676645714
51.6360000000000	0.959376091775140
51.6365000000000	0.959293714195039
51.6370000000000	0.959291141904507
51.6375000000000	0.959224099788654
51.6380000000000	0.959159700032256
51.6385000000000	0.959081650155381
51.6390000000000	0.959037519062051
51.6395000000000	0.958888574167591
51.6400000000000	0.959048150138906
51.6405000000000	0.958862950744734
51.6410000000000	0.958800838801090
51.6415000000000	0.958773224535801
51.6420000000000	0.958712842172604
51.6425000000000	0.958628923161088
51.6430000000000	0.958608368401589
51.6435000000000	0.958459149949217
51.6440000000000	0.958558541083002
51.6445000000000	0.958413895176037
51.6450000000000	0.958370191782424
51.6455000000000	0.958309252889692
51.6460000000000	0.958229810859704
51.6465000000000	0.958200499402845
51.6470000000000	0.958134518162743
51.6475000000000	0.958084859753967
51.6480000000000	0.957985597638926
51.6485000000000	0.957997625990626
51.6490000000000	0.957862454577011
51.6495000000000	0.957816468597794
51.6500000000000	0.957829580164745
51.6505000000000	0.957718470101106
51.6510000000000	0.957637730590893
51.6515000000000	0.957615531593135
51.6520000000000	0.957540166382551
51.6525000000000	0.957455638320393
51.6530000000000	0.957452493913881
51.6535000000000	0.957359469926905
51.6540000000000	0.957310746092225
51.6545000000000	0.957287450432166
51.6550000000000	0.957132874127022
51.6555000000000	0.957144893360012
51.6560000000000	0.957014125050074
51.6565000000000	0.957021965131091
51.6570000000000	0.956933479945521
51.6575000000000	0.956960636249415
51.6580000000000	0.956732851882722
51.6585000000000	0.956782321914346
51.6590000000000	0.956695555310103
51.6595000000000	0.956628883298904
51.6600000000000	0.956596074677035
51.6605000000000	0.956478284226702
51.6610000000000	0.956416555224520
51.6615000000000	0.956428083808070
51.6620000000000	0.956356050539287
51.6625000000000	0.956240500285256
51.6630000000000	0.956200881085684
51.6635000000000	0.956156238225046
51.6640000000000	0.956073645464002
51.6645000000000	0.956011466629668
51.6650000000000	0.955964069242484
51.6655000000000	0.955900070654687
51.6660000000000	0.955840424902273
51.6665000000000	0.955768072487108
51.6670000000000	0.955714221383471
51.6675000000000	0.955642630956051
51.6680000000000	0.955568635144803
51.6685000000000	0.955546317307812
51.6690000000000	0.955457663138565
51.6695000000000	0.955392348529149
51.6700000000000	0.955339011147550
51.6705000000000	0.955275756293962
51.6710000000000	0.955195420315481
51.6715000000000	0.955148699501395
51.6720000000000	0.955107584318593
51.6725000000000	0.954983589674977
51.6730000000000	0.954976047661993
51.6735000000000	0.954903744736205
51.6740000000000	0.954792693180552
51.6745000000000	0.954781615584421
51.6750000000000	0.954760723927315
51.6755000000000	0.954595256737385
51.6760000000000	0.954611377871024
51.6765000000000	0.954522803571975
51.6770000000000	0.954474478981013
51.6775000000000	0.954362096934851
51.6780000000000	0.954323318983433
51.6785000000000	0.954296903331436
51.6790000000000	0.954213411193168
51.6795000000000	0.954170187559500
51.6800000000000	0.954071383983849
51.6805000000000	0.953989275345602
51.6810000000000	0.954012999884786
51.6815000000000	0.953868342091676
51.6820000000000	0.953856514423201
51.6825000000000	0.953764243098981
51.6830000000000	0.953732445037017
51.6835000000000	0.953619707912084
51.6840000000000	0.953650672015398
51.6845000000000	0.953480328712511
51.6850000000000	0.953460881778417
51.6855000000000	0.953409920434942
51.6860000000000	0.953317334358016
51.6865000000000	0.953238936615026
51.6870000000000	0.953274029112807
51.6875000000000	0.953164794220833
51.6880000000000	0.953073989155013
51.6885000000000	0.953087712283285
51.6890000000000	0.952894157329687
51.6895000000000	0.952940627876029
51.6900000000000	0.952823972992330
51.6905000000000	0.952747440518676
51.6910000000000	0.952804853671798
51.6915000000000	0.952666951776467
51.6920000000000	0.952605110893280
51.6925000000000	0.952510881338196
51.6930000000000	0.952516899099090
51.6935000000000	0.952431790375098
51.6940000000000	0.952342962160357
51.6945000000000	0.952325219427495
51.6950000000000	0.952254131844423
51.6955000000000	0.952121715961638
51.6960000000000	0.952180071246885
51.6965000000000	0.952056017247716
51.6970000000000	0.952006788103887
51.6975000000000	0.951950628504639
51.6980000000000	0.951879015475606
51.6985000000000	0.951819646979142
51.6990000000000	0.951774583329588
51.6995000000000	0.951725280871900
51.7000000000000	0.951608337110990
51.7005000000000	0.951617771562170
51.7010000000000	0.951528231520248
51.7015000000000	0.951454593662124
51.7020000000000	0.951450986027560
51.7025000000000	0.951355845550966
51.7030000000000	0.951296234206721
51.7035000000000	0.951246149340408
51.7040000000000	0.951131398086006
51.7045000000000	0.951196069209447
51.7050000000000	0.951036699558783
51.7055000000000	0.951074322648964
51.7060000000000	0.950915586828362
51.7065000000000	0.950879516021151
51.7070000000000	0.950861833371571
51.7075000000000	0.950774254504436
51.7080000000000	0.950745012032865
51.7085000000000	0.950730997497578
51.7090000000000	0.950599385397969
51.7095000000000	0.950519864721157
51.7100000000000	0.950443437335172
51.7105000000000	0.950486153029315
51.7110000000000	0.950422769329719
51.7115000000000	0.950311651380241
51.7120000000000	0.950304961650369
51.7125000000000	0.950223866578278
51.7130000000000	0.950136406238580
51.7135000000000	0.950138408075287
51.7140000000000	0.950069400823411
51.7145000000000	0.949977947494664
51.7150000000000	0.950003322669194
51.7155000000000	0.949845150906944
51.7160000000000	0.949830386067375
51.7165000000000	0.949840182470164
51.7170000000000	0.949741288215304
51.7175000000000	0.949661915597145
51.7180000000000	0.949635442700880
51.7185000000000	0.949481857317576
51.7190000000000	0.949619746188330
51.7195000000000	0.949451180814464
51.7200000000000	0.949427428038208
51.7205000000000	0.949392038810851
51.7210000000000	0.949277761432722
51.7215000000000	0.949303830331301
51.7220000000000	0.949124712258283
51.7225000000000	0.949176771087935
51.7230000000000	0.949086427050888
51.7235000000000	0.949051279828464
51.7240000000000	0.948978178438042
51.7245000000000	0.948922311685169
51.7250000000000	0.948857398201317
51.7255000000000	0.948876888328837
51.7260000000000	0.948779464729080
51.7265000000000	0.948743196985714
51.7270000000000	0.948682925558016
51.7275000000000	0.948641583274486
51.7280000000000	0.948550378765446
51.7285000000000	0.948507752460798
51.7290000000000	0.948497271223506
51.7295000000000	0.948357270671807
51.7300000000000	0.948468248734193
51.7305000000000	0.948276046240095
51.7310000000000	0.948288631898513
51.7315000000000	0.948187352235735
51.7320000000000	0.948197439313336
51.7325000000000	0.948036941726171
51.7330000000000	0.948150956895041
51.7335000000000	0.948006515389097
51.7340000000000	0.947954143182894
51.7345000000000	0.947813921067987
51.7350000000000	0.947953854980685
51.7355000000000	0.947778733685656
51.7360000000000	0.947763607212710
51.7365000000000	0.947679285006169
51.7370000000000	0.947692845362392
51.7375000000000	0.947588593799390
51.7380000000000	0.947560522521976
51.7385000000000	0.947479454013322
51.7390000000000	0.947474306468923
51.7395000000000	0.947394432825219
51.7400000000000	0.947334683024630
51.7405000000000	0.947158872633656
51.7410000000000	0.947375325379095
51.7415000000000	0.947205153584395
51.7420000000000	0.947115450392802
51.7425000000000	0.947118117448549
51.7430000000000	0.947037764219291
51.7435000000000	0.946974146061028
51.7440000000000	0.946972537431910
51.7445000000000	0.946840688324906
51.7450000000000	0.946821103003448
51.7455000000000	0.946777378149257
51.7460000000000	0.946719659863950
51.7465000000000	0.946684528757412
51.7470000000000	0.946616014624442
51.7475000000000	0.946587756236588
51.7480000000000	0.946516796944815
51.7485000000000	0.946442731081836
51.7490000000000	0.946434079922247
51.7495000000000	0.946338763581949
51.7500000000000	0.946301113498605
51.7505000000000	0.946256257879506
51.7510000000000	0.946206557855098
51.7515000000000	0.946134496243585
51.7520000000000	0.946079974130129
51.7525000000000	0.946027999425008
51.7530000000000	0.945998246931104
51.7535000000000	0.945897944836874
51.7540000000000	0.945840976885622
51.7545000000000	0.945886946708440
51.7550000000000	0.945746779002847
51.7555000000000	0.945734244483930
51.7560000000000	0.945677256616245
51.7565000000000	0.945549996426635
51.7570000000000	0.945518112824854
51.7575000000000	0.945507406497680
51.7580000000000	0.945424676367663
51.7585000000000	0.945362444715670
51.7590000000000	0.945308772904476
51.7595000000000	0.945238422942698
51.7600000000000	0.945241526666800
51.7605000000000	0.945124531253333
51.7610000000000	0.945094602169495
51.7615000000000	0.945021175737336
51.7620000000000	0.944985768657932
51.7625000000000	0.944890912767586
51.7630000000000	0.944832515423242
51.7635000000000	0.944801665587264
51.7640000000000	0.944713808558824
51.7645000000000	0.944701785702785
51.7650000000000	0.944616149609920
51.7655000000000	0.944535590315947
51.7660000000000	0.944506530832600
51.7665000000000	0.944408011933633
51.7670000000000	0.944365326232572
51.7675000000000	0.944335878624612
51.7680000000000	0.944222803297583
51.7685000000000	0.944090978290325
51.7690000000000	0.944236743663439
51.7695000000000	0.944016560163182
51.7700000000000	0.943997858975493
51.7705000000000	0.943929810582632
51.7710000000000	0.943855930944132
51.7715000000000	0.943822094988828
51.7720000000000	0.943729045072306
51.7725000000000	0.943785930510937
51.7730000000000	0.943491089568769
51.7735000000000	0.943552194812740
51.7740000000000	0.943480986784351
51.7745000000000	0.943405812968318
51.7750000000000	0.943335777823444
51.7755000000000	0.943304424075710
51.7760000000000	0.943212684697378
51.7765000000000	0.943116058788273
51.7770000000000	0.943090751491016
51.7775000000000	0.942971487456150
51.7780000000000	0.942954536184088
51.7785000000000	0.942824448537869
51.7790000000000	0.942785958926874
51.7795000000000	0.942787498202685
51.7800000000000	0.942621616403138
51.7805000000000	0.942576841405593
51.7810000000000	0.942547996198487
51.7815000000000	0.942470266065564
51.7820000000000	0.942312438325900
51.7825000000000	0.942361622802546
51.7830000000000	0.942250160162585
51.7835000000000	0.942112137703212
51.7840000000000	0.942110478058737
51.7845000000000	0.942017556788082
51.7850000000000	0.941913156479670
51.7855000000000	0.941921766223882
51.7860000000000	0.941759321025020
51.7865000000000	0.941703352738294
51.7870000000000	0.941663212481254
51.7875000000000	0.941588268198399
51.7880000000000	0.941474996600441
51.7885000000000	0.941399477098494
51.7890000000000	0.941324003200116
51.7895000000000	0.941304888056067
51.7900000000000	0.941185260234377
51.7905000000000	0.941113082430798
51.7910000000000	0.940971707624817
51.7915000000000	0.940918037616287
51.7920000000000	0.940975429040276
51.7925000000000	0.940781278319171
51.7930000000000	0.940725374695832
51.7935000000000	0.940645163726578
51.7940000000000	0.940569524862662
51.7945000000000	0.940482441932059
51.7950000000000	0.940425804842206
51.7955000000000	0.940247929695101
51.7960000000000	0.940333610638923
51.7965000000000	0.940172356640479
51.7970000000000	0.940032216287151
51.7975000000000	0.940062989528079
51.7980000000000	0.939893022546214
51.7985000000000	0.939841865201823
51.7990000000000	0.939768604668201
51.7995000000000	0.939673605217390
51.8000000000000	0.939597133923730
51.8005000000000	0.939491953419874
51.8010000000000	0.939447793843908
51.8015000000000	0.939362357515522
51.8020000000000	0.939257595836060
51.8025000000000	0.939198965442009
51.8030000000000	0.939043241187227
51.8035000000000	0.939047222121612
51.8040000000000	0.938918545445753
51.8045000000000	0.938834177394569
51.8050000000000	0.938787932138754
51.8055000000000	0.938668380232906
51.8060000000000	0.938572526487174
51.8065000000000	0.938536225693617
51.8070000000000	0.938407159440000
51.8075000000000	0.938335343139165
51.8080000000000	0.938255706698200
51.8085000000000	0.938144253515604
51.8090000000000	0.938096689330610
51.8095000000000	0.937983755079762
51.8100000000000	0.937944986501608
51.8105000000000	0.937723640737633
51.8110000000000	0.937804489887077
51.8115000000000	0.937587029554894
51.8120000000000	0.937574573811810
51.8125000000000	0.937512439958948
51.8130000000000	0.937398896393078
51.8135000000000	0.937250076259605
51.8140000000000	0.937222280584171
51.8145000000000	0.937103176612756
51.8150000000000	0.937055123511319
51.8155000000000	0.936892638114054
51.8160000000000	0.936909291315164
51.8165000000000	0.936784856363598
51.8170000000000	0.936699839662820
51.8175000000000	0.936567218999327
51.8180000000000	0.936490990424164
51.8185000000000	0.936425829451366
51.8190000000000	0.936338769135352
51.8195000000000	0.936217261227921
51.8200000000000	0.936146156821929
51.8205000000000	0.936088724777637
51.8210000000000	0.935946081542414
51.8215000000000	0.935925303562047
51.8220000000000	0.935806184882016
51.8225000000000	0.935677495828209
51.8230000000000	0.935608576886406
51.8235000000000	0.935491315705842
51.8240000000000	0.935464515785992
51.8245000000000	0.935303446254728
51.8250000000000	0.935305395585303
51.8255000000000	0.935132971835777
51.8260000000000	0.935105444609589
51.8265000000000	0.934876794721646
51.8270000000000	0.935009550695541
51.8275000000000	0.934777899823486
51.8280000000000	0.934734540753453
51.8285000000000	0.934596357793859
51.8290000000000	0.934433739118135
51.8295000000000	0.934581562851295
51.8300000000000	0.934329680968571
51.8305000000000	0.934302699849204
51.8310000000000	0.934084424567167
51.8315000000000	0.934119753743218
51.8320000000000	0.933989355026691
51.8325000000000	0.933866641296044
51.8330000000000	0.933835802676213
51.8335000000000	0.933740555173065
51.8340000000000	0.933521381976701
51.8345000000000	0.933633049865288
51.8350000000000	0.933406916463993
51.8355000000000	0.933369387307498
51.8360000000000	0.933269534182358
51.8365000000000	0.933147208267642
51.8370000000000	0.933106660506054
51.8375000000000	0.932968007288663
51.8380000000000	0.932898138489252
51.8385000000000	0.932822693208531
51.8390000000000	0.932637782158369
51.8395000000000	0.932690489315593
51.8400000000000	0.932502432667792
51.8405000000000	0.932439615367782
51.8410000000000	0.932334064199130
51.8415000000000	0.932262050826008
51.8420000000000	0.932154112024982
51.8425000000000	0.932071274347911
51.8430000000000	0.931887618736869
51.8435000000000	0.931981645836416
51.8440000000000	0.931735852813596
51.8445000000000	0.931734711501876
51.8450000000000	0.931575814374598
51.8455000000000	0.931532886615942
51.8460000000000	0.931407392070292
51.8465000000000	0.931310989031053
51.8470000000000	0.931245150153187
51.8475000000000	0.931113934221729
51.8480000000000	0.931085278472858
51.8485000000000	0.930895071406733
51.8490000000000	0.930889822138340
51.8495000000000	0.930739971282783
51.8500000000000	0.930694833220278
51.8505000000000	0.930569698194554
51.8510000000000	0.930465096539083
51.8515000000000	0.930347340730899
51.8520000000000	0.930331426306591
51.8525000000000	0.930190263842495
51.8530000000000	0.930129860716638
51.8535000000000	0.929983236628463
51.8540000000000	0.929886835972710
51.8545000000000	0.929859151279985
51.8550000000000	0.929706004294177
51.8555000000000	0.929599309796096
51.8560000000000	0.929581651387879
51.8565000000000	0.929444969298952
51.8570000000000	0.929346521758901
51.8575000000000	0.929224249530182
51.8580000000000	0.929193585653848
51.8585000000000	0.928980585899361
51.8590000000000	0.929007506900430
51.8595000000000	0.928874164216325
51.8600000000000	0.928726965210230
51.8605000000000	0.928678394750609
51.8610000000000	0.928594417151952
51.8615000000000	0.928467373485507
51.8620000000000	0.928404693307769
51.8625000000000	0.928271465731406
51.8630000000000	0.928140606321416
51.8635000000000	0.928091284330840
51.8640000000000	0.928016707069987
51.8645000000000	0.927911523990553
51.8650000000000	0.927793479109941
51.8655000000000	0.927610142002676
51.8660000000000	0.927690858414058
51.8665000000000	0.927495299599830
51.8670000000000	0.927341641352655
51.8675000000000	0.927351500262818
51.8680000000000	0.927201263515708
51.8685000000000	0.927098927869106
51.8690000000000	0.927020167071637
51.8695000000000	0.926893124861175
51.8700000000000	0.926779047549530
51.8705000000000	0.926767389679728
51.8710000000000	0.926582937837450
51.8715000000000	0.926495456990036
51.8720000000000	0.926422519699847
51.8725000000000	0.926259847250285
51.8730000000000	0.926264050779901
51.8735000000000	0.926055596020243
51.8740000000000	0.926003842908017
51.8745000000000	0.925859691078556
51.8750000000000	0.925810991143244
51.8755000000000	0.925581139008097
51.8760000000000	0.925719186020006
51.8765000000000	0.925473479138794
51.8770000000000	0.925407769726727
51.8775000000000	0.925275269238242
51.8780000000000	0.925189888834776
51.8785000000000	0.925126166395983
51.8790000000000	0.924918817548351
51.8795000000000	0.924873164250385
51.8800000000000	0.924764483611239
51.8805000000000	0.924658725210376
51.8810000000000	0.924596676797241
51.8815000000000	0.924429392537312
51.8820000000000	0.924319332415354
51.8825000000000	0.924310010698377
51.8830000000000	0.924123438811435
51.8835000000000	0.924031486574519
51.8840000000000	0.923934461116591
51.8845000000000	0.923805257307972
51.8850000000000	0.923792050167720
51.8855000000000	0.923554919041506
51.8860000000000	0.923483152576927
51.8865000000000	0.923410151790291
51.8870000000000	0.923283399781879
51.8875000000000	0.923237986018058
51.8880000000000	0.923003372605314
51.8885000000000	0.923005941484793
51.8890000000000	0.922855451099997
51.8895000000000	0.922699097466380
51.8900000000000	0.922712701585327
51.8905000000000	0.922574208277060
51.8910000000000	0.922366750481892
51.8915000000000	0.922319594924080
51.8920000000000	0.922346338326172
51.8925000000000	0.921967985272525
51.8930000000000	0.922050622863760
51.8935000000000	0.921862949031654
51.8940000000000	0.921761679956138
51.8945000000000	0.921699140857457
51.8950000000000	0.921531391373501
51.8955000000000	0.921438080960974
51.8960000000000	0.921359507972617
51.8965000000000	0.921210645620084
51.8970000000000	0.921092300772878
51.8975000000000	0.921025953633269
51.8980000000000	0.920890855086574
51.8985000000000	0.920791716349894
51.8990000000000	0.920689408024423
51.8995000000000	0.920509575258891
51.9000000000000	0.920404485068582
51.9005000000000	0.920409957218202
51.9010000000000	0.920184325323379
51.9015000000000	0.920141088362502
51.9020000000000	0.919952482755542
51.9025000000000	0.919917014784734
51.9030000000000	0.919767049322200
51.9035000000000	0.919641447136262
51.9040000000000	0.919538267258308
51.9045000000000	0.919474037206336
51.9050000000000	0.919265398557278
51.9055000000000	0.919176963779285
51.9060000000000	0.919114798164175
51.9065000000000	0.919003800851067
51.9070000000000	0.918836954234898
51.9075000000000	0.918783210972293
51.9080000000000	0.918500098460827
51.9085000000000	0.918627916885977
51.9090000000000	0.918374484342644
51.9095000000000	0.918322405661918
51.9100000000000	0.918105447903666
51.9105000000000	0.918075714895571
51.9110000000000	0.917938884118139
51.9115000000000	0.917825879557992
51.9120000000000	0.917718896701632
51.9125000000000	0.917633362801700
51.9130000000000	0.917424380872413
51.9135000000000	0.917300994627225
51.9140000000000	0.917311556514521
51.9145000000000	0.917088372836151
51.9150000000000	0.917047142466342
51.9155000000000	0.916873007408101
51.9160000000000	0.916793658899227
51.9165000000000	0.916635229658478
51.9170000000000	0.916545267826665
51.9175000000000	0.916440816996312
51.9180000000000	0.916314439698754
51.9185000000000	0.916121326379350
51.9190000000000	0.916119723805971
51.9195000000000	0.915934229537962
51.9200000000000	0.915832560665952
51.9205000000000	0.915707554604909
51.9210000000000	0.915575914793083
51.9215000000000	0.915509465268908
51.9220000000000	0.915349669282280
51.9225000000000	0.915247566976841
51.9230000000000	0.915125831243418
51.9235000000000	0.915017029289356
51.9240000000000	0.914906584871484
51.9245000000000	0.914722877989133
51.9250000000000	0.914653783629682
51.9255000000000	0.914541558853744
51.9260000000000	0.914399721169865
51.9265000000000	0.914275427518725
51.9270000000000	0.914273030591819
51.9275000000000	0.913962681526766
51.9280000000000	0.913910487437520
51.9285000000000	0.913867945848213
51.9290000000000	0.913664505184971
51.9295000000000	0.913573054367846
51.9300000000000	0.913460264547493
51.9305000000000	0.913329718316488
51.9310000000000	0.913235089168326
51.9315000000000	0.913068740076518
51.9320000000000	0.912971374410065
51.9325000000000	0.912880718856374
51.9330000000000	0.912669164948175
51.9335000000000	0.912676874491781
51.9340000000000	0.912481201818961
51.9345000000000	0.912319964873569
51.9350000000000	0.912392850343662
51.9355000000000	0.912008942418022
51.9360000000000	0.912034060596058
51.9365000000000	0.911913645787592
51.9370000000000	0.911758097755727
51.9375000000000	0.911627705681966
51.9380000000000	0.911552813212910
51.9385000000000	0.911393703445941
51.9390000000000	0.911244201231289
51.9395000000000	0.911265530047897
51.9400000000000	0.910908738925616
51.9405000000000	0.911016758264598
51.9410000000000	0.910796408598425
51.9415000000000	0.910691222680893
51.9420000000000	0.910524610956246
51.9425000000000	0.910444112322841
51.9430000000000	0.910387692974562
51.9435000000000	0.910122521576244
51.9440000000000	0.910080588400465
51.9445000000000	0.909958841890732
51.9450000000000	0.909836697171763
51.9455000000000	0.909707885155473
51.9460000000000	0.909570789276102
51.9465000000000	0.909492899760850
51.9470000000000	0.909360566822203
51.9475000000000	0.909187056224666
51.9480000000000	0.909114700371649
51.9485000000000	0.908894045390687
51.9490000000000	0.908908081916975
51.9495000000000	0.908794020040524
51.9500000000000	0.908613270788025
51.9505000000000	0.908485543925417
51.9510000000000	0.908361215959497
51.9515000000000	0.908271125380655
51.9520000000000	0.908117559213673
51.9525000000000	0.907971562455826
51.9530000000000	0.907900795091278
51.9535000000000	0.907787334671132
51.9540000000000	0.907619703100633
51.9545000000000	0.907567889263788
51.9550000000000	0.907384191322528
51.9555000000000	0.907267939966526
51.9560000000000	0.907158420424279
51.9565000000000	0.907019274380324
51.9570000000000	0.906922083833872
51.9575000000000	0.906710270059830
51.9580000000000	0.906746163896480
51.9585000000000	0.906542887605897
51.9590000000000	0.906418476983179
51.9595000000000	0.906238054181931
51.9600000000000	0.906241997433759
51.9605000000000	0.906032404850551
51.9610000000000	0.905877692013048
51.9615000000000	0.905902555243271
51.9620000000000	0.905699398522637
51.9625000000000	0.905557375923115
51.9630000000000	0.905438843403684
51.9635000000000	0.905309637641089
51.9640000000000	0.905215185492054
51.9645000000000	0.905086551420852
51.9650000000000	0.904975934601856
51.9655000000000	0.904902891960916
51.9660000000000	0.904638105289241
51.9665000000000	0.904589700479628
51.9670000000000	0.904421573311651
51.9675000000000	0.904445656762138
51.9680000000000	0.904202373420812
51.9685000000000	0.904054855517442
51.9690000000000	0.903982740279553
51.9695000000000	0.903873934169248
51.9700000000000	0.903707376429420
51.9705000000000	0.903649872743173
51.9710000000000	0.903495901445780
51.9715000000000	0.903353593987635
51.9720000000000	0.903231630673871
51.9725000000000	0.903123158357125
51.9730000000000	0.903023648378217
51.9735000000000	0.902868149841881
51.9740000000000	0.902777133212415
51.9745000000000	0.902613448559816
51.9750000000000	0.902579276268124
51.9755000000000	0.902299697999271
51.9760000000000	0.902307145994469
51.9765000000000	0.902146794348802
51.9770000000000	0.902030043830501
51.9775000000000	0.901875535324711
51.9780000000000	0.901793969206046
51.9785000000000	0.901635093474500
51.9790000000000	0.901571322621778
51.9795000000000	0.901386554950876
51.9800000000000	0.901312056172127
51.9805000000000	0.901120589885524
51.9810000000000	0.901066154066895
51.9815000000000	0.900894819630860
51.9820000000000	0.900835951353413
51.9825000000000	0.900635091038420
51.9830000000000	0.900584359789365
51.9835000000000	0.900408208693734
51.9840000000000	0.900292882669363
51.9845000000000	0.900201309106904
51.9850000000000	0.900053896698054
51.9855000000000	0.899963816783625
51.9860000000000	0.899809698173168
51.9865000000000	0.899689000432526
51.9870000000000	0.899589508248050
51.9875000000000	0.899431864307241
51.9880000000000	0.899347030271023
51.9885000000000	0.899211385603109
51.9890000000000	0.899068006961088
51.9895000000000	0.898962861859374
51.9900000000000	0.898840838436048
51.9905000000000	0.898711967947336
51.9910000000000	0.898566828124098
51.9915000000000	0.898459733311620
51.9920000000000	0.898387550235155
51.9925000000000	0.898183574733551
51.9930000000000	0.898116953442186
51.9935000000000	0.897983471538969
51.9940000000000	0.897854800808215
51.9945000000000	0.897704138740305
51.9950000000000	0.897634852091017
51.9955000000000	0.897454495008915
51.9960000000000	0.897377965940987
51.9965000000000	0.897236496933143
51.9970000000000	0.897084512853923
51.9975000000000	0.897062276529327
51.9980000000000	0.896836153908728
51.9985000000000	0.896761018783716
51.9990000000000	0.896630094199425
51.9995000000000	0.896558234232687
52	0.896305271018954
52.0005000000000	0.896275199052848
52.0010000000000	0.896124362383271
52.0015000000000	0.895997875814586
52.0020000000000	0.895892960560906
52.0025000000000	0.895718763460980
52.0030000000000	0.895676115941626
52.0035000000000	0.895506227160241
52.0040000000000	0.895389151779432
52.0045000000000	0.895294001969467
52.0050000000000	0.895143860723740
52.0055000000000	0.895029847234883
52.0060000000000	0.894895091132537
52.0065000000000	0.894778453396894
52.0070000000000	0.894640977507738
52.0075000000000	0.894540161743753
52.0080000000000	0.894393330479038
52.0085000000000	0.894274609360000
52.0090000000000	0.894184995782128
52.0095000000000	0.894046554680347
52.0100000000000	0.893872306547006
52.0105000000000	0.893725095069226
52.0110000000000	0.893703183087743
52.0115000000000	0.893579795653481
52.0120000000000	0.893407817929722
52.0125000000000	0.893296518226612
52.0130000000000	0.893176825380175
52.0135000000000	0.893040172857302
52.0140000000000	0.892916971951055
52.0145000000000	0.892797305533860
52.0150000000000	0.892676332062783
52.0155000000000	0.892536757949387
52.0160000000000	0.892433009983677
52.0165000000000	0.892301490948732
52.0170000000000	0.892184970692660
52.0175000000000	0.892028408945424
52.0180000000000	0.891932825595847
52.0185000000000	0.891814670858727
52.0190000000000	0.891687285045292
52.0195000000000	0.891545393063038
52.0200000000000	0.891438668009203
52.0205000000000	0.891313053046467
52.0210000000000	0.891159197877061
52.0215000000000	0.891075900493739
52.0220000000000	0.890812310711116
52.0225000000000	0.890923478807138
52.0230000000000	0.890688044764161
52.0235000000000	0.890515693784282
52.0240000000000	0.890513319990883
52.0245000000000	0.890228109804432
52.0250000000000	0.890234179124535
52.0255000000000	0.890032990666768
52.0260000000000	0.889932627491890
52.0265000000000	0.889820551211249
52.0270000000000	0.889658559996311
52.0275000000000	0.889572443267014
52.0280000000000	0.889422178904145
52.0285000000000	0.889321671128250
52.0290000000000	0.889143862662712
52.0295000000000	0.889086440003050
52.0300000000000	0.888941604435758
52.0305000000000	0.888785856274170
52.0310000000000	0.888702793409107
52.0315000000000	0.888550356571616
52.0320000000000	0.888420299519832
52.0325000000000	0.888286680400741
52.0330000000000	0.888206573233613
52.0335000000000	0.888071407739782
52.0340000000000	0.887932116455615
52.0345000000000	0.887727860922297
52.0350000000000	0.887709933601447
52.0355000000000	0.887552071891935
52.0360000000000	0.887406072447007
52.0365000000000	0.887274818666423
52.0370000000000	0.887181400334042
52.0375000000000	0.887059024395611
52.0380000000000	0.886926127329321
52.0385000000000	0.886763625371269
52.0390000000000	0.886656148246930
52.0395000000000	0.886587333089211
52.0400000000000	0.886334481134650
52.0405000000000	0.886301528268970
52.0410000000000	0.886171206606372
52.0415000000000	0.885989309308330
52.0420000000000	0.885918282382201
52.0425000000000	0.885791870520035
52.0430000000000	0.885639921493749
52.0435000000000	0.885502432206444
52.0440000000000	0.885400397690592
52.0445000000000	0.885255168171966
52.0450000000000	0.885151707602056
52.0455000000000	0.884910740279162
52.0460000000000	0.884983956915710
52.0465000000000	0.884709175269864
52.0470000000000	0.884567962558235
52.0475000000000	0.884583806590209
52.0480000000000	0.884341373197253
52.0485000000000	0.884261432250847
52.0490000000000	0.884089182819773
52.0495000000000	0.883999399666563
52.0500000000000	0.883836413315981
52.0505000000000	0.883715887593743
52.0510000000000	0.883604687709669
52.0515000000000	0.883487380367820
52.0520000000000	0.883279162311424
52.0525000000000	0.883259177886643
52.0530000000000	0.883067868064813
52.0535000000000	0.882970405353490
52.0540000000000	0.882780737810083
52.0545000000000	0.882706304759410
52.0550000000000	0.882550240973095
52.0555000000000	0.882458033019662
52.0560000000000	0.882306741609501
52.0565000000000	0.882124611699626
52.0570000000000	0.882082617989855
52.0575000000000	0.881894667999067
52.0580000000000	0.881824474361337
52.0585000000000	0.881630034005473
52.0590000000000	0.881494494869955
52.0595000000000	0.881381279279249
52.0600000000000	0.881293907456214
52.0605000000000	0.881135115354636
52.0610000000000	0.880956704217324
52.0615000000000	0.880916772458248
52.0620000000000	0.880737503450319
52.0625000000000	0.880521223856189
52.0630000000000	0.880536629536653
52.0635000000000	0.880348564264966
52.0640000000000	0.880243452711319
52.0645000000000	0.880059922768358
52.0650000000000	0.879943476378240
52.0655000000000	0.879805215712614
52.0660000000000	0.879627098013740
52.0665000000000	0.879573204870558
52.0670000000000	0.879484625468688
52.0675000000000	0.879259189247340
52.0680000000000	0.879081960082394
52.0685000000000	0.879110174363088
52.0690000000000	0.878880018174714
52.0695000000000	0.878731982389344
52.0700000000000	0.878645356453574
52.0705000000000	0.878468877483630
52.0710000000000	0.878216406106706
52.0715000000000	0.878408558623252
52.0720000000000	0.878037475782791
52.0725000000000	0.877965265526957
52.0730000000000	0.877814584432324
52.0735000000000	0.877685132306255
52.0740000000000	0.877583978644827
52.0745000000000	0.877380109979314
52.0750000000000	0.877299718718600
52.0755000000000	0.877152013402132
52.0760000000000	0.877032546612482
52.0765000000000	0.876849871597976
52.0770000000000	0.876823533038168
52.0775000000000	0.876555411712756
52.0780000000000	0.876522568218659
52.0785000000000	0.876272016947304
52.0790000000000	0.876243074658271
52.0795000000000	0.876061384181821
52.0800000000000	0.875931708271389
52.0805000000000	0.875762968398078
52.0810000000000	0.875730728627657
52.0815000000000	0.875514807408863
52.0820000000000	0.875367186483591
52.0825000000000	0.875229988220442
52.0830000000000	0.875147341193434
52.0835000000000	0.874952425030011
52.0840000000000	0.874849913539765
52.0845000000000	0.874674154498137
52.0850000000000	0.874609738480752
52.0855000000000	0.874422491734488
52.0860000000000	0.874263130067279
52.0865000000000	0.874181198747201
52.0870000000000	0.874017522232565
52.0875000000000	0.873866279170099
52.0880000000000	0.873708330433767
52.0885000000000	0.873657165296218
52.0890000000000	0.873428427486535
52.0895000000000	0.873313883193392
52.0900000000000	0.873228067772591
52.0905000000000	0.873015026002628
52.0910000000000	0.872914215180608
52.0915000000000	0.872765705046850
52.0920000000000	0.872683502894112
52.0925000000000	0.872462188378441
52.0930000000000	0.872345869477002
52.0935000000000	0.872219298832330
52.0940000000000	0.872067030359509
52.0945000000000	0.871928902744755
52.0950000000000	0.871805133761644
52.0955000000000	0.871659341116766
52.0960000000000	0.871464244359050
52.0965000000000	0.871387927997582
52.0970000000000	0.871235679735718
52.0975000000000	0.871103988103984
52.0980000000000	0.870917949439832
52.0985000000000	0.870851801871782
52.0990000000000	0.870610063828988
52.0995000000000	0.870561332356634
52.1000000000000	0.870387910675322
52.1005000000000	0.870221025431043
52.1010000000000	0.870127124004670
52.1015000000000	0.869948525047864
52.1020000000000	0.869810637529858
52.1025000000000	0.869698934323407
52.1030000000000	0.869527224951063
52.1035000000000	0.869385388513191
52.1040000000000	0.869228083031421
52.1045000000000	0.869139583710205
52.1050000000000	0.868930013849488
52.1055000000000	0.868872634023715
52.1060000000000	0.868658547761156
52.1065000000000	0.868543906482307
52.1070000000000	0.868373592584604
52.1075000000000	0.868144861117029
52.1080000000000	0.868213947424459
52.1085000000000	0.867961284954643
52.1090000000000	0.867810992193268
52.1095000000000	0.867684387854240
52.1100000000000	0.867523980136583
52.1105000000000	0.867360551835998
52.1110000000000	0.867258184816584
52.1115000000000	0.867113036814586
52.1120000000000	0.866962744118684
52.1125000000000	0.866786658242681
52.1130000000000	0.866682455896759
52.1135000000000	0.866518730700455
52.1140000000000	0.866349544204048
52.1145000000000	0.866266522340462
52.1150000000000	0.866095946679495
52.1155000000000	0.865962646647972
52.1160000000000	0.865763954406194
52.1165000000000	0.865687082854783
52.1170000000000	0.865406461116324
52.1175000000000	0.865461512561523
52.1180000000000	0.865163622941275
52.1185000000000	0.865143190443841
52.1190000000000	0.864935026890904
52.1195000000000	0.864731376228622
52.1200000000000	0.864674884670687
52.1205000000000	0.864505829572613
52.1210000000000	0.864367363116111
52.1215000000000	0.864254875140080
52.1220000000000	0.864050613495542
52.1225000000000	0.863855218441483
52.1230000000000	0.863786825288898
52.1235000000000	0.863614302901192
52.1240000000000	0.863390746873924
52.1245000000000	0.863423235850028
52.1250000000000	0.863279533318936
52.1255000000000	0.862924558605185
52.1260000000000	0.862761231809873
52.1265000000000	0.862935629197493
52.1270000000000	0.862566753559472
52.1275000000000	0.862476049298913
52.1280000000000	0.862314798464198
52.1285000000000	0.862168007089390
52.1290000000000	0.861923061944460
52.1295000000000	0.861984181475352
52.1300000000000	0.861715265280954
52.1305000000000	0.861513267053739
52.1310000000000	0.861530426073884
52.1315000000000	0.861278365277821
52.1320000000000	0.861150891949615
52.1325000000000	0.860968183190911
52.1330000000000	0.860887404299518
52.1335000000000	0.860730179868523
52.1340000000000	0.860527220113462
52.1345000000000	0.860399832784640
52.1350000000000	0.860283056843697
52.1355000000000	0.860120146969603
52.1360000000000	0.860017096019463
52.1365000000000	0.859838309151484
52.1370000000000	0.859649398755142
52.1375000000000	0.859539321351536
52.1380000000000	0.859445895854793
52.1385000000000	0.859249108705449
52.1390000000000	0.859110464916555
52.1395000000000	0.858961661956073
52.1400000000000	0.858812513227777
52.1405000000000	0.858681776444599
52.1410000000000	0.858514968512183
52.1415000000000	0.858359543244866
52.1420000000000	0.858242950687175
52.1425000000000	0.858123301086846
52.1430000000000	0.857965705319716
52.1435000000000	0.857745390255430
52.1440000000000	0.857680803303459
52.1445000000000	0.857461477185322
52.1450000000000	0.857430150672811
52.1455000000000	0.857190326274810
52.1460000000000	0.857069991951457
52.1465000000000	0.856935504863862
52.1470000000000	0.856803582006175
52.1475000000000	0.856597239704496
52.1480000000000	0.856539242582828
52.1485000000000	0.856355676635650
52.1490000000000	0.856210080080043
52.1495000000000	0.856067716350194
52.1500000000000	0.855956583211173
52.1505000000000	0.855758290648188
52.1510000000000	0.855616389433381
52.1515000000000	0.855502086724473
52.1520000000000	0.855340214581592
52.1525000000000	0.855218927807898
52.1530000000000	0.854997235823540
52.1535000000000	0.855010872675939
52.1540000000000	0.854696146906970
52.1545000000000	0.854675162905496
52.1550000000000	0.854471934998152
52.1555000000000	0.854368994676386
52.1560000000000	0.854204592555328
52.1565000000000	0.854066407059139
52.1570000000000	0.853896239091218
52.1575000000000	0.853785993538260
52.1580000000000	0.853608727556124
52.1585000000000	0.853493994231139
52.1590000000000	0.853351633322742
52.1595000000000	0.853235400139599
52.1600000000000	0.853054840781141
52.1605000000000	0.852913280082797
52.1610000000000	0.852770771263769
52.1615000000000	0.852651380033222
52.1620000000000	0.852519989360440
52.1625000000000	0.852320029775011
52.1630000000000	0.852218918970176
52.1635000000000	0.852107341545789
52.1640000000000	0.851951618693998
52.1645000000000	0.851743675271160
52.1650000000000	0.851741593714716
52.1655000000000	0.851411911965817
52.1660000000000	0.851410102830316
52.1665000000000	0.851282222592755
52.1670000000000	0.851025476683341
52.1675000000000	0.850952897420806
52.1680000000000	0.850812754152538
52.1685000000000	0.850607883512019
52.1690000000000	0.850639369435742
52.1695000000000	0.850265979968146
52.1700000000000	0.850374270575941
52.1705000000000	0.850116003639897
52.1710000000000	0.849962004501593
52.1715000000000	0.849843974415191
52.1720000000000	0.849682842872874
52.1725000000000	0.849586776001979
52.1730000000000	0.849428156911774
52.1735000000000	0.849254339824989
52.1740000000000	0.849182231791529
52.1745000000000	0.849025391778566
52.1750000000000	0.848805270194214
52.1755000000000	0.848758230607279
52.1760000000000	0.848597810227275
52.1765000000000	0.848443270201277
52.1770000000000	0.848317129028839
52.1775000000000	0.848169907880350
52.1780000000000	0.848030309636749
52.1785000000000	0.847942610250240
52.1790000000000	0.847796145365972
52.1795000000000	0.847615453931050
52.1800000000000	0.847497340983052
52.1805000000000	0.847385302660602
52.1810000000000	0.847203899204408
52.1815000000000	0.847098107263479
52.1820000000000	0.846954553346214
52.1825000000000	0.846824415335852
52.1830000000000	0.846712002536027
52.1835000000000	0.846500747992622
52.1840000000000	0.846445051977966
52.1845000000000	0.846259524404046
52.1850000000000	0.846168242276625
52.1855000000000	0.845978408725214
52.1860000000000	0.845899859843559
52.1865000000000	0.845731810945959
52.1870000000000	0.845600468343059
52.1875000000000	0.845462963199215
52.1880000000000	0.845316325848047
52.1885000000000	0.845206342153012
52.1890000000000	0.845082117240744
52.1895000000000	0.844893928780423
52.1900000000000	0.844770601262372
52.1905000000000	0.844702265984390
52.1910000000000	0.844580060593365
52.1915000000000	0.844335582908412
52.1920000000000	0.844299396480728
52.1925000000000	0.844042873664587
52.1930000000000	0.844084186419142
52.1935000000000	0.843857072158310
52.1940000000000	0.843699199442909
52.1945000000000	0.843602400341105
52.1950000000000	0.843471086596519
52.1955000000000	0.843311144993792
52.1960000000000	0.843201654150251
52.1965000000000	0.843073613971596
52.1970000000000	0.842951730167094
52.1975000000000	0.842804109147490
52.1980000000000	0.842646735320285
52.1985000000000	0.842532087916649
52.1990000000000	0.842381801533768
52.1995000000000	0.842323461653768
52.2000000000000	0.842111401250164
52.2005000000000	0.841966581925758
52.2010000000000	0.841908239391558
52.2015000000000	0.841722847262300
52.2020000000000	0.841597588143246
52.2025000000000	0.841522521441604
52.2030000000000	0.841290353145535
52.2035000000000	0.841225359244045
52.2040000000000	0.841081862914728
52.2045000000000	0.840983254322650
52.2050000000000	0.840780892624297
52.2055000000000	0.840683436340104
52.2060000000000	0.840562996263175
52.2065000000000	0.840392588080690
52.2070000000000	0.840343067285583
52.2075000000000	0.840094606689949
52.2080000000000	0.840057041287751
52.2085000000000	0.839934266363143
52.2090000000000	0.839753425896512
52.2095000000000	0.839590323220719
52.2100000000000	0.839554205728018
52.2105000000000	0.839349930413033
52.2110000000000	0.839219439898896
52.2115000000000	0.839123849672075
52.2120000000000	0.838951289964394
52.2125000000000	0.838874847084631
52.2130000000000	0.838729894405945
52.2135000000000	0.838573087217824
52.2140000000000	0.838395105646230
52.2145000000000	0.838368902476147
52.2150000000000	0.838187223178581
52.2155000000000	0.838045188411887
52.2160000000000	0.837931212023725
52.2165000000000	0.837812921116657
52.2170000000000	0.837527887775203
52.2175000000000	0.837691778657107
52.2180000000000	0.837357781988304
52.2185000000000	0.837260181457005
52.2190000000000	0.837139997760246
52.2195000000000	0.837037744546117
52.2200000000000	0.836852366552558
52.2205000000000	0.836744119156158
52.2210000000000	0.836601790823021
52.2215000000000	0.836410926104722
52.2220000000000	0.836456635602314
52.2225000000000	0.836226948582752
52.2230000000000	0.836051416460629
52.2235000000000	0.836045382922949
52.2240000000000	0.835696711758621
52.2245000000000	0.835689506308197
52.2250000000000	0.835618994097648
52.2255000000000	0.835391005050233
52.2260000000000	0.835315882095684
52.2265000000000	0.835113305136488
52.2270000000000	0.835005865508414
52.2275000000000	0.834960978620500
52.2280000000000	0.834771720617421
52.2285000000000	0.834623508549111
52.2290000000000	0.834487938511369
52.2295000000000	0.834404490133335
52.2300000000000	0.834192895541332
52.2305000000000	0.834119133278976
52.2310000000000	0.834028970793173
52.2315000000000	0.833877029344581
52.2320000000000	0.833614316647752
52.2325000000000	0.833579913936035
52.2330000000000	0.833431094315744
52.2335000000000	0.833317143599128
52.2340000000000	0.833120601862402
52.2345000000000	0.833062679887128
52.2350000000000	0.832946434716191
52.2355000000000	0.832775486074936
52.2360000000000	0.832624952834485
52.2365000000000	0.832504274578747
52.2370000000000	0.832398150717858
52.2375000000000	0.832259242425910
52.2380000000000	0.832082048675282
52.2385000000000	0.831942046619453
52.2390000000000	0.831862240807136
52.2395000000000	0.831709787521527
52.2400000000000	0.831572805541589
52.2405000000000	0.831426714068823
52.2410000000000	0.831304138343866
52.2415000000000	0.831149455437012
52.2420000000000	0.831064377697775
52.2425000000000	0.830883050791415
52.2430000000000	0.830768480097199
52.2435000000000	0.830621114926083
52.2440000000000	0.830517258028624
52.2445000000000	0.830343596822739
52.2450000000000	0.830218866332963
52.2455000000000	0.830104936133482
52.2460000000000	0.829905198020847
52.2465000000000	0.829832667052767
52.2470000000000	0.829712702676229
52.2475000000000	0.829553523850557
52.2480000000000	0.829375143715261
52.2485000000000	0.829324092873265
52.2490000000000	0.829123991737914
52.2495000000000	0.829018078475588
52.2500000000000	0.828804718258774
52.2505000000000	0.828782889286638
52.2510000000000	0.828585683735784
52.2515000000000	0.828443215091182
52.2520000000000	0.828376038697075
52.2525000000000	0.828095223070632
52.2530000000000	0.828139668242520
52.2535000000000	0.827890604407432
52.2540000000000	0.827758103740296
52.2545000000000	0.827630339334780
52.2550000000000	0.827531932715118
52.2555000000000	0.827375079378956
52.2560000000000	0.827227191706918
52.2565000000000	0.827080016965717
52.2570000000000	0.826890011004403
52.2575000000000	0.826872412719479
52.2580000000000	0.826695543331791
52.2585000000000	0.826524991485360
52.2590000000000	0.826430115990556
52.2595000000000	0.826271871601851
52.2600000000000	0.826118595997472
52.2605000000000	0.825972865910665
52.2610000000000	0.825879555673163
52.2615000000000	0.825738098065290
52.2620000000000	0.825537968745571
52.2625000000000	0.825449055756214
52.2630000000000	0.825291694587387
52.2635000000000	0.825154130073903
52.2640000000000	0.825054267584888
52.2645000000000	0.824867530779547
52.2650000000000	0.824746177151403
52.2655000000000	0.824611638793168
52.2660000000000	0.824464241156184
52.2665000000000	0.824324809787788
52.2670000000000	0.824197697791096
52.2675000000000	0.824068769722443
52.2680000000000	0.823923128486683
52.2685000000000	0.823747072285090
52.2690000000000	0.823626099122813
52.2695000000000	0.823543099478234
52.2700000000000	0.823258997014332
52.2705000000000	0.823293053919547
52.2710000000000	0.823049534338474
52.2715000000000	0.822956521233976
52.2720000000000	0.822817280457765
52.2725000000000	0.822634026718057
52.2730000000000	0.822536597108170
52.2735000000000	0.822374856467659
52.2740000000000	0.822199873997073
52.2745000000000	0.822131162758751
52.2750000000000	0.821957102378769
52.2755000000000	0.821789884769203
52.2760000000000	0.821721145633761
52.2765000000000	0.821529780769592
52.2770000000000	0.821429897160128
52.2775000000000	0.821255542562687
52.2780000000000	0.821047919978146
52.2785000000000	0.821095531563073
52.2790000000000	0.820792405821322
52.2795000000000	0.820714976576265
52.2800000000000	0.820542397493290
52.2805000000000	0.820381297311475
52.2810000000000	0.820360085457028
52.2815000000000	0.820127771814222
52.2820000000000	0.819924782664189
52.2825000000000	0.819948375872547
52.2830000000000	0.819695273181931
52.2835000000000	0.819622434906172
52.2840000000000	0.819418836497414
52.2845000000000	0.819319201583725
52.2850000000000	0.819164503262216
52.2855000000000	0.819008525892525
52.2860000000000	0.818797602878586
52.2865000000000	0.818857162439215
52.2870000000000	0.818593073348817
52.2875000000000	0.818467452948125
52.2880000000000	0.818271247987191
52.2885000000000	0.818210872161421
52.2890000000000	0.818015819237943
52.2895000000000	0.817951630782299
52.2900000000000	0.817741225213227
52.2905000000000	0.817618779574897
52.2910000000000	0.817435811786969
52.2915000000000	0.817434831989208
52.2920000000000	0.817212835462501
52.2925000000000	0.817015984909593
52.2930000000000	0.816904042143676
52.2935000000000	0.816675989862570
52.2940000000000	0.816789322262315
52.2945000000000	0.816505776357534
52.2950000000000	0.816356399795234
52.2955000000000	0.816196025468965
52.2960000000000	0.816109284740195
52.2965000000000	0.815973573605835
52.2970000000000	0.815778829707522
52.2975000000000	0.815692544979149
52.2980000000000	0.815554584868216
52.2985000000000	0.815331447135608
52.2990000000000	0.815298149742081
52.2995000000000	0.815100135668685
52.3000000000000	0.814986549274517
52.3005000000000	0.814811506099414
52.3010000000000	0.814712680399028
52.3015000000000	0.814559867700601
52.3020000000000	0.814316008104786
52.3025000000000	0.814377772597389
52.3030000000000	0.814143436101041
52.3035000000000	0.814010682929623
52.3040000000000	0.813826851123162
52.3045000000000	0.813740791460933
52.3050000000000	0.813639454566560
52.3055000000000	0.813381040730414
52.3060000000000	0.813333457520926
52.3065000000000	0.813108978239475
52.3070000000000	0.813079923758719
52.3075000000000	0.812927860538792
52.3080000000000	0.812730562635279
52.3085000000000	0.812578951294177
52.3090000000000	0.812559700453315
52.3095000000000	0.812322173692516
52.3100000000000	0.812189562508808
52.3105000000000	0.812160808677207
52.3110000000000	0.811886757729596
52.3115000000000	0.811787670505168
52.3120000000000	0.811662963446869
52.3125000000000	0.811527712788818
52.3130000000000	0.811382560650570
52.3135000000000	0.811194521833379
52.3140000000000	0.811175390998538
52.3145000000000	0.810961737304565
52.3150000000000	0.810847286691071
52.3155000000000	0.810697369195950
52.3160000000000	0.810572877454133
52.3165000000000	0.810495903190347
52.3170000000000	0.810125773731435
52.3175000000000	0.810296199896571
52.3180000000000	0.810036883912122
52.3185000000000	0.809824463967153
52.3190000000000	0.809777980008973
52.3195000000000	0.809616129059217
52.3200000000000	0.809469405269156
52.3205000000000	0.809324976836323
52.3210000000000	0.809240812348749
52.3215000000000	0.809086628569115
52.3220000000000	0.808931001489348
52.3225000000000	0.808714004453465
52.3230000000000	0.808826610999570
52.3235000000000	0.808464819209429
52.3240000000000	0.808440642456726
52.3245000000000	0.808223450518423
52.3250000000000	0.808140236003400
52.3255000000000	0.808015915465037
52.3260000000000	0.807810932754433
52.3265000000000	0.807763703977060
52.3270000000000	0.807668681045428
52.3275000000000	0.807403835266045
52.3280000000000	0.807331675399080
52.3285000000000	0.807260624555117
52.3290000000000	0.807001272996846
52.3295000000000	0.806946060369801
52.3300000000000	0.806763068448643
52.3305000000000	0.806704368170116
52.3310000000000	0.806505145671294
52.3315000000000	0.806421810686509
52.3320000000000	0.806189088648311
52.3325000000000	0.806159439239680
52.3330000000000	0.806029800288309
52.3335000000000	0.805875916927626
52.3340000000000	0.805729130049484
52.3345000000000	0.805646273858288
52.3350000000000	0.805424492534318
52.3355000000000	0.805361524743462
52.3360000000000	0.805209099113763
52.3365000000000	0.805062185521497
52.3370000000000	0.804959350091100
52.3375000000000	0.804822089610078
52.3380000000000	0.804699864548812
52.3385000000000	0.804537939056489
52.3390000000000	0.804405085319486
52.3395000000000	0.804302205139419
52.3400000000000	0.804134711765512
52.3405000000000	0.804052279817053
52.3410000000000	0.803890905995200
52.3415000000000	0.803765388610234
52.3420000000000	0.803655078166569
52.3425000000000	0.803476835394556
52.3430000000000	0.803397315247901
52.3435000000000	0.803183401199090
52.3440000000000	0.803123999189848
52.3445000000000	0.803026835115145
52.3450000000000	0.802855764255143
52.3455000000000	0.802722367720574
52.3460000000000	0.802574490761850
52.3465000000000	0.802473085815720
52.3470000000000	0.802361921480154
52.3475000000000	0.802184608364055
52.3480000000000	0.802122193710829
52.3485000000000	0.801913078043476
52.3490000000000	0.801850971855601
52.3495000000000	0.801673890649998
52.3500000000000	0.801590569937457
52.3505000000000	0.801427860452883
52.3510000000000	0.801274320184052
52.3515000000000	0.801223197693470
52.3520000000000	0.801004386982998
52.3525000000000	0.800966873732522
52.3530000000000	0.800787079928999
52.3535000000000	0.800657124465970
52.3540000000000	0.800531631469263
52.3545000000000	0.800394511335939
52.3550000000000	0.800282095418549
52.3555000000000	0.800183196684176
52.3560000000000	0.800008078157713
52.3565000000000	0.799892884893238
52.3570000000000	0.799762296510390
52.3575000000000	0.799706721004346
52.3580000000000	0.799470650095956
52.3585000000000	0.799384624530891
52.3590000000000	0.799259665085048
52.3595000000000	0.799147645836140
52.3600000000000	0.798979090189116
52.3605000000000	0.798845084457183
52.3610000000000	0.798819730994034
52.3615000000000	0.798572242833460
52.3620000000000	0.798534287494301
52.3625000000000	0.798387526098402
52.3630000000000	0.798176938932872
52.3635000000000	0.798191550288670
52.3640000000000	0.797994183900715
52.3645000000000	0.797765316249566
52.3650000000000	0.797857519356128
52.3655000000000	0.797566690367290
52.3660000000000	0.797522072621450
52.3665000000000	0.797316110794121
52.3670000000000	0.797291421594607
52.3675000000000	0.797085078817619
52.3680000000000	0.797031741452182
52.3685000000000	0.796834105758732
52.3690000000000	0.796721441765214
52.3695000000000	0.796597994076158
52.3700000000000	0.796511015644316
52.3705000000000	0.796357756991622
52.3710000000000	0.796247047184900
52.3715000000000	0.796089229958620
52.3720000000000	0.795951931055790
52.3725000000000	0.795887529071752
52.3730000000000	0.795797346117186
52.3735000000000	0.795543495584601
52.3740000000000	0.795497972175254
52.3745000000000	0.795323062321291
52.3750000000000	0.795207127285800
52.3755000000000	0.795173236397211
52.3760000000000	0.794953867686876
52.3765000000000	0.794859178989287
52.3770000000000	0.794735603856755
52.3775000000000	0.794624321784191
52.3780000000000	0.794475907739017
52.3785000000000	0.794364185797874
52.3790000000000	0.794244339428834
52.3795000000000	0.794099518501775
52.3800000000000	0.793983520997463
52.3805000000000	0.793864755135674
52.3810000000000	0.793747452994500
52.3815000000000	0.793596090938276
52.3820000000000	0.793505190571666
52.3825000000000	0.793371041821013
52.3830000000000	0.793257082020971
52.3835000000000	0.793105741422236
52.3840000000000	0.792977609763944
52.3845000000000	0.792877827334249
52.3850000000000	0.792752280132140
52.3855000000000	0.792610815103924
52.3860000000000	0.792525299419842
52.3865000000000	0.792354320334976
52.3870000000000	0.792235039003511
52.3875000000000	0.792168498127172
52.3880000000000	0.791986303011860
52.3885000000000	0.791877414472144
52.3890000000000	0.791741004656200
52.3895000000000	0.791669744717409
52.3900000000000	0.791517094243716
52.3905000000000	0.791379528072456
52.3910000000000	0.791223433782189
52.3915000000000	0.791210492389599
52.3920000000000	0.790912574701457
52.3925000000000	0.791012899911450
52.3930000000000	0.790717381525281
52.3935000000000	0.790667107985042
52.3940000000000	0.790552073613325
52.3945000000000	0.790402971221741
52.3950000000000	0.790285119665706
52.3955000000000	0.790153652449521
52.3960000000000	0.790037520904964
52.3965000000000	0.789919181214358
52.3970000000000	0.789774944687879
52.3975000000000	0.789668812890611
52.3980000000000	0.789602188343515
52.3985000000000	0.789387162210420
52.3990000000000	0.789344941433399
52.3995000000000	0.789117965097393
52.4000000000000	0.789060063018611
52.4005000000000	0.788946183563103
52.4010000000000	0.788692484643328
52.4015000000000	0.788832224882771
52.4020000000000	0.788518492668195
52.4025000000000	0.788490818326815
52.4030000000000	0.788184465604461
52.4035000000000	0.788359399845434
52.4040000000000	0.788065700906947
52.4045000000000	0.787947146077982
52.4050000000000	0.787850135142916
52.4055000000000	0.787700530459173
52.4060000000000	0.787609094510488
52.4065000000000	0.787442667198566
52.4070000000000	0.787362510992222
52.4075000000000	0.787251713365101
52.4080000000000	0.787097286649742
52.4085000000000	0.786983506966254
52.4090000000000	0.786870443679188
52.4095000000000	0.786747812174720
52.4100000000000	0.786640098856717
52.4105000000000	0.786490313706637
52.4110000000000	0.786354490762658
52.4115000000000	0.786276181790372
52.4120000000000	0.786162666709350
52.4125000000000	0.786003882306879
52.4130000000000	0.785875086493260
52.4135000000000	0.785742488696077
52.4140000000000	0.785722630027492
52.4145000000000	0.785601073726391
52.4150000000000	0.785313477731251
52.4155000000000	0.785315026196201
52.4160000000000	0.785183165611053
52.4165000000000	0.785062285961418
52.4170000000000	0.784902164494998
52.4175000000000	0.784809078248603
52.4180000000000	0.784710972905421
52.4185000000000	0.784569298056911
52.4190000000000	0.784448283705093
52.4195000000000	0.784325291371659
52.4200000000000	0.784210505844087
52.4205000000000	0.784113319114912
52.4210000000000	0.783937773132686
52.4215000000000	0.783881141355502
52.4220000000000	0.783712386934814
52.4225000000000	0.783613612534240
52.4230000000000	0.783494932081577
52.4235000000000	0.783359732400889
52.4240000000000	0.783231354751812
52.4245000000000	0.783173959704865
52.4250000000000	0.782990408902194
52.4255000000000	0.782969979393737
52.4260000000000	0.782709063681582
52.4265000000000	0.782664921040881
52.4270000000000	0.782546687599231
52.4275000000000	0.782312066836064
52.4280000000000	0.782402421084787
52.4285000000000	0.782154014681989
52.4290000000000	0.782063053668371
52.4295000000000	0.781957770306879
52.4300000000000	0.781805529804500
52.4305000000000	0.781730933649871
52.4310000000000	0.781574485889571
52.4315000000000	0.781467187224804
52.4320000000000	0.781356940191597
52.4325000000000	0.781216928778902
52.4330000000000	0.781128997199311
52.4335000000000	0.780988924918276
52.4340000000000	0.780863178983702
52.4345000000000	0.780790398730708
52.4350000000000	0.780630622930905
52.4355000000000	0.780526986818596
52.4360000000000	0.780398218680378
52.4365000000000	0.780300590205013
52.4370000000000	0.780239296670970
52.4375000000000	0.779962274658003
52.4380000000000	0.779949721386127
52.4385000000000	0.779811059898885
52.4390000000000	0.779703472591440
52.4395000000000	0.779569198708303
52.4400000000000	0.779420908277603
52.4405000000000	0.779428358784385
52.4410000000000	0.779191502902682
52.4415000000000	0.779156389356894
52.4420000000000	0.778974502867629
52.4425000000000	0.778890452329112
52.4430000000000	0.778766247063805
52.4435000000000	0.778637509612102
52.4440000000000	0.778527022356138
52.4445000000000	0.778427702537665
52.4450000000000	0.778301731145515
52.4455000000000	0.778193933631076
52.4460000000000	0.778070112919250
52.4465000000000	0.777898419792761
52.4470000000000	0.777895788524274
52.4475000000000	0.777739035546313
52.4480000000000	0.777654899653332
52.4485000000000	0.777395957134436
52.4490000000000	0.777462489472062
52.4495000000000	0.777188594460154
52.4500000000000	0.777245470657641
52.4505000000000	0.776911135893897
52.4510000000000	0.776934763019241
52.4515000000000	0.776779438590953
52.4520000000000	0.776702317399389
52.4525000000000	0.776510316691239
52.4530000000000	0.776512941298078
52.4535000000000	0.776368336838979
52.4540000000000	0.776197880649791
52.4545000000000	0.776105572089197
52.4550000000000	0.775929578184160
52.4555000000000	0.775913348062281
52.4560000000000	0.775792628135795
52.4565000000000	0.775666426064347
52.4570000000000	0.775529304672016
52.4575000000000	0.775536997777168
52.4580000000000	0.775187660806655
52.4585000000000	0.775216045588238
52.4590000000000	0.775076181205749
52.4595000000000	0.774966114655764
52.4600000000000	0.774825354183302
52.4605000000000	0.774923991318386
52.4610000000000	0.774487813303975
52.4615000000000	0.774525263717237
52.4620000000000	0.774401034500185
52.4625000000000	0.774236711971690
52.4630000000000	0.774243322348973
52.4635000000000	0.774066021893229
52.4640000000000	0.773928088645957
52.4645000000000	0.773875473272465
52.4650000000000	0.773837089767284
52.4655000000000	0.773492101842453
52.4660000000000	0.773520226757902
52.4665000000000	0.773407935487360
52.4670000000000	0.773286341179851
52.4675000000000	0.773174559542931
52.4680000000000	0.773033459766098
52.4685000000000	0.772978122238766
52.4690000000000	0.772832701420436
52.4695000000000	0.772721541623532
52.4700000000000	0.772602041409819
52.4705000000000	0.772515715854650
52.4710000000000	0.772389494381515
52.4715000000000	0.772310447307845
52.4720000000000	0.772142796145533
52.4725000000000	0.772142791177447
52.4730000000000	0.771783683886499
52.4735000000000	0.771938568177578
52.4740000000000	0.771703378430955
52.4745000000000	0.771633046577859
52.4750000000000	0.771500242656542
52.4755000000000	0.771444285145406
52.4760000000000	0.771348830253997
52.4765000000000	0.771073479466929
52.4770000000000	0.771101363696332
52.4775000000000	0.771074445319207
52.4780000000000	0.770707765176827
52.4785000000000	0.770835167728202
52.4790000000000	0.770570700022340
52.4795000000000	0.770527196027853
52.4800000000000	0.770428356802498
52.4805000000000	0.770318554989853
52.4810000000000	0.770181838942781
52.4815000000000	0.770103278335117
52.4820000000000	0.769976234841727
52.4825000000000	0.770010988967688
52.4830000000000	0.769575752908282
52.4835000000000	0.769698344608998
52.4840000000000	0.769560697939641
52.4845000000000	0.769444854104709
52.4850000000000	0.769305265569832
52.4855000000000	0.769247499914894
52.4860000000000	0.769136414553363
52.4865000000000	0.769032154582466
52.4870000000000	0.768901071016429
52.4875000000000	0.768792477995383
52.4880000000000	0.768803059135151
52.4885000000000	0.768424820314646
52.4890000000000	0.768624427754876
52.4895000000000	0.768267444599127
52.4900000000000	0.768381876825874
52.4905000000000	0.768055612122613
52.4910000000000	0.768183585931067
52.4915000000000	0.767820765219556
52.4920000000000	0.767979542946634
52.4925000000000	0.767600614320072
52.4930000000000	0.767780635427276
52.4935000000000	0.767484641179430
52.4940000000000	0.767421913673922
52.4945000000000	0.767368382247404
52.4950000000000	0.767086983062263
52.4955000000000	0.767135124100824
52.4960000000000	0.766973121262011
52.4965000000000	0.766918886348167
52.4970000000000	0.766855673685663
52.4975000000000	0.766697420067500
52.4980000000000	0.766596282549012
52.4985000000000	0.766376963888800
52.4990000000000	0.766394058317179
52.4995000000000	0.766359846831536
52.5000000000000	0.766045192717506
52.5005000000000	0.766190734215642
52.5010000000000	0.765892928348465
52.5015000000000	0.765981363244276
52.5020000000000	0.765720730855874
52.5025000000000	0.765575780317732
52.5030000000000	0.765680871487377
52.5035000000000	0.765326167668626
52.5040000000000	0.765523846097191
52.5045000000000	0.765176090325215
52.5050000000000	0.765067552902114
52.5055000000000	0.765188146377670
52.5060000000000	0.764845972713410
52.5065000000000	0.764776621900427
52.5070000000000	0.764846977754792
52.5075000000000	0.764585885686500
52.5080000000000	0.764458360041233
52.5085000000000	0.764537492237472
52.5090000000000	0.764241597872050
52.5095000000000	0.764245718120778
52.5100000000000	0.764096422300811
52.5105000000000	0.764165991176007
52.5110000000000	0.763819007594935
52.5115000000000	0.763836454444324
52.5120000000000	0.763706194810392
52.5125000000000	0.763827377697527
52.5130000000000	0.763378320248051
52.5135000000000	0.763491343392618
52.5140000000000	0.763240236316315
52.5145000000000	0.763256146542576
52.5150000000000	0.763162123670063
52.5155000000000	0.763003188001124
52.5160000000000	0.763005185139286
52.5165000000000	0.762746527093608
52.5170000000000	0.762747201689032
52.5175000000000	0.762685249911164
52.5180000000000	0.762505762827900
52.5185000000000	0.762577978117249
52.5190000000000	0.762316984988895
52.5195000000000	0.762151527877464
52.5200000000000	0.762272742368456
52.5205000000000	0.762015543227873
52.5210000000000	0.761853871989703
52.5215000000000	0.762036983875012
52.5220000000000	0.761611670826272
52.5225000000000	0.761782725526336
52.5230000000000	0.761466799369278
52.5235000000000	0.761535546862535
52.5240000000000	0.761309684021841
52.5245000000000	0.761335262820583
52.5250000000000	0.761279882935052
52.5255000000000	0.761039451094493
52.5260000000000	0.761069773312070
52.5265000000000	0.760679918038449
52.5270000000000	0.760950683634859
52.5275000000000	0.760651156133933
52.5280000000000	0.760682997449707
52.5285000000000	0.760392378672426
52.5290000000000	0.760480388424604
52.5295000000000	0.760294742158267
52.5300000000000	0.760388863856963
52.5305000000000	0.760098826709820
52.5310000000000	0.759940393735770
52.5315000000000	0.760044004046913
52.5320000000000	0.759906187669224
52.5325000000000	0.759739286639972
52.5330000000000	0.759551751897274
52.5335000000000	0.759770720764522
52.5340000000000	0.759446542859688
52.5345000000000	0.759408863917053
52.5350000000000	0.759272163082755
52.5355000000000	0.759186448753263
52.5360000000000	0.759038134005003
52.5365000000000	0.759213094068441
52.5370000000000	0.758909923905963
52.5375000000000	0.758687557365449
52.5380000000000	0.758718771895504
52.5385000000000	0.758750217433204
52.5390000000000	0.758609908614935
52.5395000000000	0.758441581452847
52.5400000000000	0.758377187105584
52.5405000000000	0.758364964628929
52.5410000000000	0.758174447277708
52.5415000000000	0.758202957434561
52.5420000000000	0.757995055184649
52.5425000000000	0.757908708572405
52.5430000000000	0.757770758789989
52.5435000000000	0.757860019820801
52.5440000000000	0.757651822424579
52.5445000000000	0.757511009265275
52.5450000000000	0.757557056988119
52.5455000000000	0.757395888706110
52.5460000000000	0.757355585795845
52.5465000000000	0.757173617553715
52.5470000000000	0.757056962221380
52.5475000000000	0.757185472274629
52.5480000000000	0.756898034890822
52.5485000000000	0.756866611662679
52.5490000000000	0.756839536255890
52.5495000000000	0.756607733116409
52.5500000000000	0.756640420065351
52.5505000000000	0.756559379569896
52.5510000000000	0.756420066202150
52.5515000000000	0.756333390910233
52.5520000000000	0.756345683948343
52.5525000000000	0.756094600696197
52.5530000000000	0.756030186455257
52.5535000000000	0.756148333279467
52.5540000000000	0.755757988416897
52.5545000000000	0.755958065581617
52.5550000000000	0.755748981869653
52.5555000000000	0.755668631794733
52.5560000000000	0.755434474805984
52.5565000000000	0.755665049252318
52.5570000000000	0.755320548879816
52.5575000000000	0.755344283756441
52.5580000000000	0.755176751339649
52.5585000000000	0.755261034335384
52.5590000000000	0.755032686123161
52.5595000000000	0.754985013161975
52.5600000000000	0.754896250992404
52.5605000000000	0.754839970701604
52.5610000000000	0.754763961705182
52.5615000000000	0.754668870368001
52.5620000000000	0.754471031131002
52.5625000000000	0.754579957319745
52.5630000000000	0.754415663917631
52.5635000000000	0.754393525325166
52.5640000000000	0.754145953796695
52.5645000000000	0.754282662215622
52.5650000000000	0.753907536012364
52.5655000000000	0.754076854682113
52.5660000000000	0.753953493691146
52.5665000000000	0.753777038220025
52.5670000000000	0.753784541284114
52.5675000000000	0.753592482333807
52.5680000000000	0.753688041875338
52.5685000000000	0.753588283894145
52.5690000000000	0.753423937011201
52.5695000000000	0.753303853404739
52.5700000000000	0.753204347949929
52.5705000000000	0.753267252096687
52.5710000000000	0.753149985978779
52.5715000000000	0.753001063632850
52.5720000000000	0.752928348488581
52.5725000000000	0.752889657294571
52.5730000000000	0.752894139070852
52.5735000000000	0.752669324055785
52.5740000000000	0.752639301617639
52.5745000000000	0.752480931632014
52.5750000000000	0.752577967127611
52.5755000000000	0.752421886051465
52.5760000000000	0.752310704126262
52.5765000000000	0.752256513130157
52.5770000000000	0.752206786173631
52.5775000000000	0.752016292568384
52.5780000000000	0.752149995475930
52.5785000000000	0.751921419517929
52.5790000000000	0.751816655410898
52.5795000000000	0.751755614647409
52.5800000000000	0.751876604933614
52.5805000000000	0.751647444783646
52.5810000000000	0.751561403927223
52.5815000000000	0.751465996290101
52.5820000000000	0.751350646314151
52.5825000000000	0.751288255074062
52.5830000000000	0.751389351058520
52.5835000000000	0.751237051925779
52.5840000000000	0.751103618673682
52.5845000000000	0.751038115318438
52.5850000000000	0.750956480250452
52.5855000000000	0.750872212515320
52.5860000000000	0.750836754864653
52.5865000000000	0.750742609111591
52.5870000000000	0.750730476710107
52.5875000000000	0.750628669537778
52.5880000000000	0.750499995767113
52.5885000000000	0.750453521500281
52.5890000000000	0.750384700871008
52.5895000000000	0.750361945997002
52.5900000000000	0.750193380772741
52.5905000000000	0.750172189853919
52.5910000000000	0.750088999858424
52.5915000000000	0.750071018862949
52.5920000000000	0.749928842134912
52.5925000000000	0.749864381610353
52.5930000000000	0.749837891530495
52.5935000000000	0.749755346379564
52.5940000000000	0.749690026222000
52.5945000000000	0.749644673340240
52.5950000000000	0.749471657268198
52.5955000000000	0.749465616006061
52.5960000000000	0.749310587384236
52.5965000000000	0.749387324571131
52.5970000000000	0.749254350159982
52.5975000000000	0.749225923741922
52.5980000000000	0.749000623865622
52.5985000000000	0.749135022814711
52.5990000000000	0.749006404667604
52.5995000000000	0.748799043313983
52.6000000000000	0.749011263817967
52.6005000000000	0.748652581855160
52.6010000000000	0.748790252692118
52.6015000000000	0.748548517328019
52.6020000000000	0.748644446802632
52.6025000000000	0.748488729868360
52.6030000000000	0.748367539408804
52.6035000000000	0.748430717831728
52.6040000000000	0.748323293159243
52.6045000000000	0.748210875367360
52.6050000000000	0.748073479287442
52.6055000000000	0.748191829274627
52.6060000000000	0.748013899319184
52.6065000000000	0.747941503586647
52.6070000000000	0.747924803338414
52.6075000000000	0.747860446584364
52.6080000000000	0.747694981835909
52.6085000000000	0.747827196609141
52.6090000000000	0.747555706407461
52.6095000000000	0.747541030825521
52.6100000000000	0.747544173089535
52.6105000000000	0.747417046283549
52.6110000000000	0.747458051935957
52.6115000000000	0.747296672846226
52.6120000000000	0.747255515132044
52.6125000000000	0.747157658182423
52.6130000000000	0.747188879468954
52.6135000000000	0.747065601439918
52.6140000000000	0.746991854581380
52.6145000000000	0.746884792016356
52.6150000000000	0.746876621144606
52.6155000000000	0.746841597961224
52.6160000000000	0.746750739765961
52.6165000000000	0.746748673171991
52.6170000000000	0.746551427147065
52.6175000000000	0.746552300892949
52.6180000000000	0.746560779321657
52.6185000000000	0.746411762162588
52.6190000000000	0.746362364306820
52.6195000000000	0.746394499467584
52.6200000000000	0.746194013168376
52.6205000000000	0.746249983666904
52.6210000000000	0.746089869381747
52.6215000000000	0.746062511103085
52.6220000000000	0.745961117659644
52.6225000000000	0.746022125140655
52.6230000000000	0.745914671743677
52.6235000000000	0.745756331074078
52.6240000000000	0.745819481983905
52.6245000000000	0.745724704614982
52.6250000000000	0.745552281975149
52.6255000000000	0.745700920494698
52.6260000000000	0.745500349178275
52.6265000000000	0.745510579005048
52.6270000000000	0.745397058459520
52.6275000000000	0.745407275190393
52.6280000000000	0.745294795825787
52.6285000000000	0.745243145795282
52.6290000000000	0.745203321692685
52.6295000000000	0.745111492222087
52.6300000000000	0.745066555930831
52.6305000000000	0.745069849382214
52.6310000000000	0.744849637410328
52.6315000000000	0.744936008419821
52.6320000000000	0.744881204437930
52.6325000000000	0.744819404201907
52.6330000000000	0.744646315035654
52.6335000000000	0.744736381834864
52.6340000000000	0.744629218346964
52.6345000000000	0.744569930753004
52.6350000000000	0.744447285813054
52.6355000000000	0.744485961710420
52.6360000000000	0.744426654059787
52.6365000000000	0.744291930190531
52.6370000000000	0.744353937061984
52.6375000000000	0.744185998347862
52.6380000000000	0.744134024088800
52.6385000000000	0.744120420542555
52.6390000000000	0.744123809070176
52.6395000000000	0.743965637883744
52.6400000000000	0.744014315259072
52.6405000000000	0.743876333276293
52.6410000000000	0.743802979314229
52.6415000000000	0.743849020776762
52.6420000000000	0.743720981871123
52.6425000000000	0.743696056238322
52.6430000000000	0.743641238363023
52.6435000000000	0.743629460996787
52.6440000000000	0.743500417989234
52.6445000000000	0.743470873516371
52.6450000000000	0.743424831264774
52.6455000000000	0.743372847346127
52.6460000000000	0.743292558138610
52.6465000000000	0.743345969598833
52.6470000000000	0.743157229872467
52.6475000000000	0.743166075980014
52.6480000000000	0.743103216202426
52.6485000000000	0.743154548892547
52.6490000000000	0.742966452022062
52.6495000000000	0.742944891429030
52.6500000000000	0.742910217642360
52.6505000000000	0.742798077493609
52.6510000000000	0.742933616509085
52.6515000000000	0.742683675199154
52.6520000000000	0.742768469832169
52.6525000000000	0.742626051287246
52.6530000000000	0.742629018367044
52.6535000000000	0.742533604478545
52.6540000000000	0.742529800005451
52.6545000000000	0.742467902129067
52.6550000000000	0.742443133828261
52.6555000000000	0.742322334236673
52.6560000000000	0.742322568554668
52.6565000000000	0.742281282635127
52.6570000000000	0.742233926448035
52.6575000000000	0.742175883185116
52.6580000000000	0.742091747691526
52.6585000000000	0.742132277681618
52.6590000000000	0.741955407814802
52.6595000000000	0.742021352108057
52.6600000000000	0.741901119205420
52.6605000000000	0.741911234256449
52.6610000000000	0.741826092598175
52.6615000000000	0.741806984134950
52.6620000000000	0.741746698992025
52.6625000000000	0.741648403340656
52.6630000000000	0.741713321571301
52.6635000000000	0.741568239534759
52.6640000000000	0.741627646188251
52.6645000000000	0.741464345720442
52.6650000000000	0.741479556305188
52.6655000000000	0.741417535422933
52.6660000000000	0.741423929710204
52.6665000000000	0.741286357250189
52.6670000000000	0.741265186081264
52.6675000000000	0.741272301923289
52.6680000000000	0.741205561816674
52.6685000000000	0.741172177858847
52.6690000000000	0.741084979843232
52.6695000000000	0.741036641021805
52.6700000000000	0.741087803897041
52.6705000000000	0.740932477535018
52.6710000000000	0.740897249524528
52.6715000000000	0.740910133456909
52.6720000000000	0.740846002025342
52.6725000000000	0.740852215915753
52.6730000000000	0.740738409092011
52.6735000000000	0.740759059675691
52.6740000000000	0.740614379784552
52.6745000000000	0.740634688912105
52.6750000000000	0.740607231879415
52.6755000000000	0.740517713870527
52.6760000000000	0.740508282011794
52.6765000000000	0.740460008975745
52.6770000000000	0.740215643996683
52.6775000000000	0.740630344984523
52.6780000000000	0.740310325226091
52.6785000000000	0.740334849236628
52.6790000000000	0.740210318346953
52.6795000000000	0.740228856569106
52.6800000000000	0.740144614675205
52.6805000000000	0.740184422931805
52.6810000000000	0.740055793701072
52.6815000000000	0.740081452224380
52.6820000000000	0.740005841912269
52.6825000000000	0.739974522110328
52.6830000000000	0.739959704592242
52.6835000000000	0.739870384362449
52.6840000000000	0.739827110870874
52.6845000000000	0.739815785381839
52.6850000000000	0.739839832884133
52.6855000000000	0.739669439392830
52.6860000000000	0.739703232369404
52.6865000000000	0.739696507176517
52.6870000000000	0.739592608938285
52.6875000000000	0.739594446761145
52.6880000000000	0.739554086597859
52.6885000000000	0.739508039855005
52.6890000000000	0.739493614635323
52.6895000000000	0.739413757791857
52.6900000000000	0.739399383934856
52.6905000000000	0.739321749279043
52.6910000000000	0.739364610708786
52.6915000000000	0.739237900136738
52.6920000000000	0.739301022531679
52.6925000000000	0.739208944690046
52.6930000000000	0.739160116126355
52.6935000000000	0.739129465033262
52.6940000000000	0.738967652818021
52.6945000000000	0.739231458457455
52.6950000000000	0.739012489998671
52.6955000000000	0.739001118123940
52.6960000000000	0.738956958739304
52.6965000000000	0.738928466791059
52.6970000000000	0.738896441497086
52.6975000000000	0.738847093151999
52.6980000000000	0.738867623278475
52.6985000000000	0.738759147004470
52.6990000000000	0.738773304713569
52.6995000000000	0.738704234589133
52.7000000000000	0.738688563186279
52.7005000000000	0.738648012025815
52.7010000000000	0.738636060308180
52.7015000000000	0.738495919594037
52.7020000000000	0.738535310504521
52.7025000000000	0.738659495740388
52.7030000000000	0.738482100559021
52.7035000000000	0.738429188850238
52.7040000000000	0.738430470548576
52.7045000000000	0.738396435630333
52.7050000000000	0.738345454392172
52.7055000000000	0.738347598749708
52.7060000000000	0.738311656660197
52.7065000000000	0.738309923501354
52.7070000000000	0.738183594222218
52.7075000000000	0.738220223460398
52.7080000000000	0.738054896972812
52.7085000000000	0.738260080398901
52.7090000000000	0.738096269567423
52.7095000000000	0.738077550165924
52.7100000000000	0.737988561163833
52.7105000000000	0.738095502819286
52.7110000000000	0.738004844165400
52.7115000000000	0.737945480129635
52.7120000000000	0.737943135870930
52.7125000000000	0.737928262581316
52.7130000000000	0.737854547009760
52.7135000000000	0.737866640372110
52.7140000000000	0.737817932581938
52.7145000000000	0.737780152146425
52.7150000000000	0.737784285844967
52.7155000000000	0.737746892977678
52.7160000000000	0.737688010124402
52.7165000000000	0.737707806148220
52.7170000000000	0.737668668584974
52.7175000000000	0.737627705777619
52.7180000000000	0.737573779610155
52.7185000000000	0.737586910153879
52.7190000000000	0.737551342177385
52.7195000000000	0.737523542227011
52.7200000000000	0.737492996864508
52.7205000000000	0.737483651250561
52.7210000000000	0.737402317378430
52.7215000000000	0.737451304958466
52.7220000000000	0.737390654758562
52.7225000000000	0.737342484395572
52.7230000000000	0.737396060007419
52.7235000000000	0.737282566666008
52.7240000000000	0.737325501801125
52.7245000000000	0.737244950051194
52.7250000000000	0.737256946011392
52.7255000000000	0.737251272399982
52.7260000000000	0.737192704489585
52.7265000000000	0.737164093040568
52.7270000000000	0.737172579593368
52.7275000000000	0.737118218964888
52.7280000000000	0.737129296643580
52.7285000000000	0.737102535722886
52.7290000000000	0.737055789047385
52.7295000000000	0.737048600149175
52.7300000000000	0.737060527769697
52.7305000000000	0.736968065175022
52.7310000000000	0.736959261038088
52.7315000000000	0.736996748211831
52.7320000000000	0.736932102022814
52.7325000000000	0.736930654743990
52.7330000000000	0.736885481873861
52.7335000000000	0.736868244498243
52.7340000000000	0.736881977466695
52.7345000000000	0.736858487023404
52.7350000000000	0.736729708939653
52.7355000000000	0.736847817975552
52.7360000000000	0.736813871505003
52.7365000000000	0.736699254228476
52.7370000000000	0.736754901250429
52.7375000000000	0.736781853133699
52.7380000000000	0.736607983308309
52.7385000000000	0.736703870585222
52.7390000000000	0.736761376728243
52.7395000000000	0.736564332870316
52.7400000000000	0.736636037503443
52.7405000000000	0.736582702280553
52.7410000000000	0.736639280921523
52.7415000000000	0.736575044059701
52.7420000000000	0.736566961518966
52.7425000000000	0.736535890469515
52.7430000000000	0.736547922651916
52.7435000000000	0.736483151040320
52.7440000000000	0.736534600973647
52.7445000000000	0.736475338380476
52.7450000000000	0.736470556482470
52.7455000000000	0.736469579670897
52.7460000000000	0.736449772336851
52.7465000000000	0.736404930379028
52.7470000000000	0.736501068402366
52.7475000000000	0.736309008752502
52.7480000000000	0.736390910481866
52.7485000000000	0.736363889487253
52.7490000000000	0.736285747503390
52.7495000000000	0.736500654141476
52.7500000000000	0.736225431843778
52.7505000000000	0.736344564268640
52.7510000000000	0.736271867125868
52.7515000000000	0.736317271160497
52.7520000000000	0.736234002656686
52.7525000000000	0.736274426864360
52.7530000000000	0.736413310047373
52.7535000000000	0.736109853133292
52.7540000000000	0.736374641353809
52.7545000000000	0.736072364768781
52.7550000000000	0.736271104096087
52.7555000000000	0.736149498795404
52.7560000000000	0.736186201411776
52.7565000000000	0.736170541666799
52.7570000000000	0.736217512547349
52.7575000000000	0.736121227208411
52.7580000000000	0.736143491381241
52.7585000000000	0.736194371501517
52.7590000000000	0.736120324532612
52.7595000000000	0.736124088213821
52.7600000000000	0.736111043997720
52.7605000000000	0.736120966873635
52.7610000000000	0.736080671721581
52.7615000000000	0.736078193956406
52.7620000000000	0.736083478679943
52.7625000000000	0.736119964796123
52.7630000000000	0.736026921330241
52.7635000000000	0.736119268070483
52.7640000000000	0.736024402373927
52.7645000000000	0.736068160332297
52.7650000000000	0.735964881748727
52.7655000000000	0.736138895109039
52.7660000000000	0.736013105626136
52.7665000000000	0.736018432102997
52.7670000000000	0.736015264554920
52.7675000000000	0.735975236222365
52.7680000000000	0.736071063511012
52.7685000000000	0.736001415671963
52.7690000000000	0.735977491001328
52.7695000000000	0.735985054139920
52.7700000000000	0.735975709653543
52.7705000000000	0.736026670905304
52.7710000000000	0.736006986187313
52.7715000000000	0.735917973732582
52.7720000000000	0.736046973561557
52.7725000000000	0.735958492711944
52.7730000000000	0.735948882440155
52.7735000000000	0.736005493311113
52.7740000000000	0.735937961519866
52.7745000000000	0.735979445615971
52.7750000000000	0.735979119513808
52.7755000000000	0.735996732519030
52.7760000000000	0.735937655877775
52.7765000000000	0.735974405339831
52.7770000000000	0.735834622586969
52.7775000000000	0.736081990205795
52.7780000000000	0.735931214452931
52.7785000000000	0.735927435155375
52.7790000000000	0.735967970604135
52.7795000000000	0.735929639457439
52.7800000000000	0.735968746397849
52.7805000000000	0.736034526200526
52.7810000000000	0.735889859691103
52.7815000000000	0.736054062259436
52.7820000000000	0.735911027231817
52.7825000000000	0.735981189981311
52.7830000000000	0.735906797362620
52.7835000000000	0.736077564522297
52.7840000000000	0.735910856668795
52.7845000000000	0.735979137573529
52.7850000000000	0.736051715988118
52.7855000000000	0.735892850785674
52.7860000000000	0.735953567033014
52.7865000000000	0.736059422968403
52.7870000000000	0.735950075043113
52.7875000000000	0.735983136011013
52.7880000000000	0.735967535022163
52.7885000000000	0.736073224901197
52.7890000000000	0.735940766281207
52.7895000000000	0.736095940185247
52.7900000000000	0.735919406866498
52.7905000000000	0.736081140838961
52.7910000000000	0.736051588691944
52.7915000000000	0.735950197531061
52.7920000000000	0.736088417440329
52.7925000000000	0.736020749318873
52.7930000000000	0.736019023256447
52.7935000000000	0.736127536220308
52.7940000000000	0.736077374058849
52.7945000000000	0.735964581855030
52.7950000000000	0.736192964007387
52.7955000000000	0.736070801482431
52.7960000000000	0.736011374370642
52.7965000000000	0.736181496429021
52.7970000000000	0.736096661681952
52.7975000000000	0.736025382058643
52.7980000000000	0.736207742101354
52.7985000000000	0.736177004646577
52.7990000000000	0.736123847490173
52.7995000000000	0.736143268871413
52.8000000000000	0.736182579395512
52.8005000000000	0.736183812552756
52.8010000000000	0.736157562956914
52.8015000000000	0.736123300658159
52.8020000000000	0.736236969205847
52.8025000000000	0.736181246794155
52.8030000000000	0.736206798782156
52.8035000000000	0.736211134952113
52.8040000000000	0.736323407751819
52.8045000000000	0.736220602949451
52.8050000000000	0.736247992615332
52.8055000000000	0.736237149284861
52.8060000000000	0.736315747617814
52.8065000000000	0.736342364987451
52.8070000000000	0.736212669826141
52.8075000000000	0.736442583177057
52.8080000000000	0.736208533317114
52.8085000000000	0.736416856281561
52.8090000000000	0.736427912252631
52.8095000000000	0.736310959285837
52.8100000000000	0.736469183372034
52.8105000000000	0.736387764254631
52.8110000000000	0.736378712613614
52.8115000000000	0.736455279242079
52.8120000000000	0.736488379975360
52.8125000000000	0.736388313729947
52.8130000000000	0.736472156060017
52.8135000000000	0.736585159716509
52.8140000000000	0.736422220202212
52.8145000000000	0.736605002383919
52.8150000000000	0.736445619782635
52.8155000000000	0.736619066467974
52.8160000000000	0.736541244221126
52.8165000000000	0.736647015780808
52.8170000000000	0.736605886492679
52.8175000000000	0.736605717852069
52.8180000000000	0.736496665224730
52.8185000000000	0.736800720089001
52.8190000000000	0.736620485726531
52.8195000000000	0.736700615797078
52.8200000000000	0.736769786674326
52.8205000000000	0.736649870964719
52.8210000000000	0.736762412266596
52.8215000000000	0.736762495072326
52.8220000000000	0.736782955511503
52.8225000000000	0.736862840455502
52.8230000000000	0.736807470205051
52.8235000000000	0.736739874725372
52.8240000000000	0.736917945992695
52.8245000000000	0.736854923581461
52.8250000000000	0.737021607810384
52.8255000000000	0.736854548639667
52.8260000000000	0.736985286676247
52.8265000000000	0.736953145643532
52.8270000000000	0.736895763066881
52.8275000000000	0.737025674143409
52.8280000000000	0.737131238417724
52.8285000000000	0.736994005423417
52.8290000000000	0.737013816765961
52.8295000000000	0.737185368523862
52.8300000000000	0.737122692414146
52.8305000000000	0.737066524296342
52.8310000000000	0.737094894622137
52.8315000000000	0.737208925439995
52.8320000000000	0.737295567844796
52.8325000000000	0.737210689569837
52.8330000000000	0.737203400691496
52.8335000000000	0.737331307935436
52.8340000000000	0.737255294764660
52.8345000000000	0.737285832272892
52.8350000000000	0.737411189853070
52.8355000000000	0.737404901037339
52.8360000000000	0.737342651723633
52.8365000000000	0.737406999920931
52.8370000000000	0.737439052935805
52.8375000000000	0.737428171240308
52.8380000000000	0.737573417985407
52.8385000000000	0.737416716034726
52.8390000000000	0.737627032713458
52.8395000000000	0.737649865441271
52.8400000000000	0.737563952910405
52.8405000000000	0.737592977167785
52.8410000000000	0.737677008131843
52.8415000000000	0.737705781741798
52.8420000000000	0.737748467455858
52.8425000000000	0.737720486208300
52.8430000000000	0.737768966117813
52.8435000000000	0.737788677779540
52.8440000000000	0.737755638313854
52.8445000000000	0.737927083030530
52.8450000000000	0.737828175815111
52.8455000000000	0.737953033090189
52.8460000000000	0.737783780563927
52.8465000000000	0.738087898281820
52.8470000000000	0.738024880509134
52.8475000000000	0.738023034354303
52.8480000000000	0.737970831953249
52.8485000000000	0.738097115038975
52.8490000000000	0.738176165778910
52.8495000000000	0.738144181051923
52.8500000000000	0.738079998281690
52.8505000000000	0.738227158797466
52.8510000000000	0.738324157550495
52.8515000000000	0.738181844481503
52.8520000000000	0.738383196213606
52.8525000000000	0.738274876911956
52.8530000000000	0.738339296450256
52.8535000000000	0.738367948110697
52.8540000000000	0.738554321635816
52.8545000000000	0.738403641628453
52.8550000000000	0.738397312647618
52.8555000000000	0.738699171273439
52.8560000000000	0.738432312370377
52.8565000000000	0.738682803833319
52.8570000000000	0.738630451532514
52.8575000000000	0.738645804300237
52.8580000000000	0.738691308911531
52.8585000000000	0.738580775752697
52.8590000000000	0.738924603598947
52.8595000000000	0.738654230236638
52.8600000000000	0.738967742994237
52.8605000000000	0.738782983106973
52.8610000000000	0.738975112829904
52.8615000000000	0.738920176390910
52.8620000000000	0.738972124500495
52.8625000000000	0.739040574400452
52.8630000000000	0.739029980210731
52.8635000000000	0.738955549879118
52.8640000000000	0.739127322960263
52.8645000000000	0.739239977214354
52.8650000000000	0.739159811711862
52.8655000000000	0.739257196991938
52.8660000000000	0.739156475171567
52.8665000000000	0.739359914562725
52.8670000000000	0.739412608833919
52.8675000000000	0.739344928812999
52.8680000000000	0.739364006822344
52.8685000000000	0.739421977840447
52.8690000000000	0.739590519286710
52.8695000000000	0.739518479173749
52.8700000000000	0.739564074138241
52.8705000000000	0.739604822541021
52.8710000000000	0.739562693359289
52.8715000000000	0.739789883896675
52.8720000000000	0.739700588172602
52.8725000000000	0.739767071588833
52.8730000000000	0.739821297723677
52.8735000000000	0.739900685205455
52.8740000000000	0.739798451995166
52.8745000000000	0.739963019278526
52.8750000000000	0.739968959303984
52.8755000000000	0.739921182273724
52.8760000000000	0.740156454347113
52.8765000000000	0.740058374830615
52.8770000000000	0.740185723278913
52.8775000000000	0.740043248931217
52.8780000000000	0.740321132439011
52.8785000000000	0.740273764890146
52.8790000000000	0.740282655181740
52.8795000000000	0.740327044976576
52.8800000000000	0.740402692438158
52.8805000000000	0.740428117201797
52.8810000000000	0.740457290779034
52.8815000000000	0.740403200366738
52.8820000000000	0.740703351941087
52.8825000000000	0.740589781657616
52.8830000000000	0.740577784037214
52.8835000000000	0.740801541511950
52.8840000000000	0.740634530760175
52.8845000000000	0.740892495352228
52.8850000000000	0.740797372190793
52.8855000000000	0.740866923611627
52.8860000000000	0.740913866563644
52.8865000000000	0.740963730317633
52.8870000000000	0.740980439775865
52.8875000000000	0.741034797880871
52.8880000000000	0.741054527292020
52.8885000000000	0.741272716517385
52.8890000000000	0.741135093532432
52.8895000000000	0.741271484459414
52.8900000000000	0.741347070863200
52.8905000000000	0.741152977000168
52.8910000000000	0.741532635759519
52.8915000000000	0.741383068563796
52.8920000000000	0.741416321310732
52.8925000000000	0.741616821522889
52.8930000000000	0.741515862698094
52.8935000000000	0.741576866851436
52.8940000000000	0.741695935523224
52.8945000000000	0.741802387818592
52.8950000000000	0.741725121297205
52.8955000000000	0.741841382481938
52.8960000000000	0.741886854992043
52.8965000000000	0.741823367882473
52.8970000000000	0.742087678583871
52.8975000000000	0.741971611346532
52.8980000000000	0.742064341048690
52.8985000000000	0.742133599374115
52.8990000000000	0.742143065660041
52.8995000000000	0.742246066933353
52.9000000000000	0.742227925081205
52.9005000000000	0.742215771209457
52.9010000000000	0.742464103335444
52.9015000000000	0.742355108550454
52.9020000000000	0.742590968907523
52.9025000000000	0.742523412932187
52.9030000000000	0.742470574862247
52.9035000000000	0.742622562876764
52.9040000000000	0.742805396063243
52.9045000000000	0.742724429892452
52.9050000000000	0.742780978456066
52.9055000000000	0.742842033527073
52.9060000000000	0.742983210596536
52.9065000000000	0.742838603158208
52.9070000000000	0.743038976765473
52.9075000000000	0.743055258576530
52.9080000000000	0.743103311406714
52.9085000000000	0.743148733956175
52.9090000000000	0.743112968771937
52.9095000000000	0.743410774152300
52.9100000000000	0.743253121690285
52.9105000000000	0.743485714383041
52.9110000000000	0.743408707410111
52.9115000000000	0.743501198756182
52.9120000000000	0.743550195811690
52.9125000000000	0.743664111280934
52.9130000000000	0.743562644203071
52.9135000000000	0.743699864579411
52.9140000000000	0.743778598475593
52.9145000000000	0.743915354589703
52.9150000000000	0.743856664367588
52.9155000000000	0.743932588858273
52.9160000000000	0.743929514949223
52.9165000000000	0.744171380588875
52.9170000000000	0.744106824672091
52.9175000000000	0.744167152997861
52.9180000000000	0.744247322061962
52.9185000000000	0.744288890957126
52.9190000000000	0.744353155361502
52.9195000000000	0.744411430838011
52.9200000000000	0.744499686372272
52.9205000000000	0.744500978330751
52.9210000000000	0.744600317250413
52.9215000000000	0.744646047682190
52.9220000000000	0.744706174186569
52.9225000000000	0.744771923204349
52.9230000000000	0.744808235646448
52.9235000000000	0.744886618254017
52.9240000000000	0.744959389614137
52.9245000000000	0.745012648734389
52.9250000000000	0.745056688292425
52.9255000000000	0.745153977756766
52.9260000000000	0.745179195357170
52.9265000000000	0.745268184897539
52.9270000000000	0.745295302088005
52.9275000000000	0.745367701730590
52.9280000000000	0.745458732779376
52.9285000000000	0.745477036763814
52.9290000000000	0.745583786091836
52.9295000000000	0.745618531505490
52.9300000000000	0.745704183050756
52.9305000000000	0.745740071480692
52.9310000000000	0.745822342307576
52.9315000000000	0.745865326789369
52.9320000000000	0.745919374452254
52.9325000000000	0.746043737564164
52.9330000000000	0.746074818421703
52.9335000000000	0.746093339539864
52.9340000000000	0.746240650151614
52.9345000000000	0.746224234935972
52.9350000000000	0.746352502530800
52.9355000000000	0.746392937434943
52.9360000000000	0.746429937155872
52.9365000000000	0.746554165695211
52.9370000000000	0.746566775437494
52.9375000000000	0.746673309491642
52.9380000000000	0.746699121293120
52.9385000000000	0.746770800720569
52.9390000000000	0.746902305558055
52.9395000000000	0.746875869051158
52.9400000000000	0.746938831749499
52.9405000000000	0.747121618222572
52.9410000000000	0.747037715847586
52.9415000000000	0.747257421837222
52.9420000000000	0.747258014988798
52.9425000000000	0.747326439034734
52.9430000000000	0.747362023281365
52.9435000000000	0.747436048040973
52.9440000000000	0.747552513754330
52.9445000000000	0.747587710350588
52.9450000000000	0.747666276100840
52.9455000000000	0.747725861861266
52.9460000000000	0.747809630711899
52.9465000000000	0.747872028252397
52.9470000000000	0.747902917764270
52.9475000000000	0.748014535925915
52.9480000000000	0.748071380096680
52.9485000000000	0.748151638685829
52.9490000000000	0.748213863542297
52.9495000000000	0.748292463004823
52.9500000000000	0.748324527730367
52.9505000000000	0.748362728322884
52.9510000000000	0.748576383947516
52.9515000000000	0.748597219038364
52.9520000000000	0.748646021308302
52.9525000000000	0.748659990927594
52.9530000000000	0.748798653806860
52.9535000000000	0.748826622118373
52.9540000000000	0.748844885730174
52.9545000000000	0.749084943608061
52.9550000000000	0.749040156589197
52.9555000000000	0.749161290047964
52.9560000000000	0.749183733673811
52.9565000000000	0.749295113238139
52.9570000000000	0.749381059623522
52.9575000000000	0.749387136543103
52.9580000000000	0.749513793545599
52.9585000000000	0.749581650825899
52.9590000000000	0.749637153743310
52.9595000000000	0.749724566027183
52.9600000000000	0.749791758065593
52.9605000000000	0.749849799179568
52.9610000000000	0.749966273991456
52.9615000000000	0.750037264052583
52.9620000000000	0.750075154784331
52.9625000000000	0.750167433967895
52.9630000000000	0.750229866392022
52.9635000000000	0.750292914301846
52.9640000000000	0.750410848911616
52.9645000000000	0.750462572194268
52.9650000000000	0.750530195285164
52.9655000000000	0.750666370824480
52.9660000000000	0.750596393751355
52.9665000000000	0.750813637184363
52.9670000000000	0.750819373708738
52.9675000000000	0.750936369394720
52.9680000000000	0.750991961105867
52.9685000000000	0.751055085674296
52.9690000000000	0.751171200077378
52.9695000000000	0.751218888730025
52.9700000000000	0.751327295678196
52.9705000000000	0.751330088318396
52.9710000000000	0.751465712304405
52.9715000000000	0.751661813371336
52.9720000000000	0.751484301140690
52.9725000000000	0.751711818554626
52.9730000000000	0.751704990914832
52.9735000000000	0.751887241125585
52.9740000000000	0.752000358915944
52.9745000000000	0.751929640059392
52.9750000000000	0.752085943010667
52.9755000000000	0.752124505744692
52.9760000000000	0.752266512581358
52.9765000000000	0.752310691602103
52.9770000000000	0.752412764103853
52.9775000000000	0.752448065714003
52.9780000000000	0.752547067334757
52.9785000000000	0.752680835845721
52.9790000000000	0.752686231597857
52.9795000000000	0.752806291736384
52.9800000000000	0.752873957683960
52.9805000000000	0.752965802347707
52.9810000000000	0.753001119946965
52.9815000000000	0.753122211513784
52.9820000000000	0.753214070356344
52.9825000000000	0.753263906014169
52.9830000000000	0.753356368171415
52.9835000000000	0.753426369062533
52.9840000000000	0.753557103553890
52.9845000000000	0.753548305421336
52.9850000000000	0.753737175046343
52.9855000000000	0.753720300179694
52.9860000000000	0.753909532458674
52.9865000000000	0.753878486077741
52.9870000000000	0.754019689906167
52.9875000000000	0.754098456967327
52.9880000000000	0.754188978649955
52.9885000000000	0.754240365022812
52.9890000000000	0.754352416257969
52.9895000000000	0.754417890879577
52.9900000000000	0.754490664431033
52.9905000000000	0.754590393762792
52.9910000000000	0.754691520152496
52.9915000000000	0.754730130983310
52.9920000000000	0.754857216254111
52.9925000000000	0.754930274142976
52.9930000000000	0.754994768777817
52.9935000000000	0.755113500029176
52.9940000000000	0.755140307890431
52.9945000000000	0.755272398883148
52.9950000000000	0.755357461490269
52.9955000000000	0.755448769165637
52.9960000000000	0.755493726222439
52.9965000000000	0.755677326153944
52.9970000000000	0.755610218082440
52.9975000000000	0.755770443637231
52.9980000000000	0.755861721299572
52.9985000000000	0.755955015352540
52.9990000000000	0.756084109923402
52.9995000000000	0.756053851786383
53	0.756250956440403
53.0005000000000	0.756205177546823
53.0010000000000	0.756405924112686
53.0015000000000	0.756448481732182
53.0020000000000	0.756529085321534
53.0025000000000	0.756634339422515
53.0030000000000	0.756712748943760
53.0035000000000	0.756806393517138
53.0040000000000	0.756912682517904
53.0045000000000	0.756964893163198
53.0050000000000	0.757080915507328
53.0055000000000	0.757133947652382
53.0060000000000	0.757251676661404
53.0065000000000	0.757339642167827
53.0070000000000	0.757449760931718
53.0075000000000	0.757445533104974
53.0080000000000	0.757595931101391
53.0085000000000	0.757717664057358
53.0090000000000	0.757780247533856
53.0095000000000	0.757813068037995
53.0100000000000	0.757973561026865
53.0105000000000	0.758067619496059
53.0110000000000	0.758103442536334
53.0115000000000	0.758214574103156
53.0120000000000	0.758306748218451
53.0125000000000	0.758376106132619
53.0130000000000	0.758490401032928
53.0135000000000	0.758572585178328
53.0140000000000	0.758673509459531
53.0145000000000	0.758708774086014
53.0150000000000	0.758886606118489
53.0155000000000	0.758911355937112
53.0160000000000	0.759046975815823
53.0165000000000	0.759089235160752
53.0170000000000	0.759210798020589
53.0175000000000	0.759328046208231
53.0180000000000	0.759375324399009
53.0185000000000	0.759491200817766
53.0190000000000	0.759540577641521
53.0195000000000	0.759672142903602
53.0200000000000	0.759723704094691
53.0205000000000	0.759864405182483
53.0210000000000	0.759973662250152
53.0215000000000	0.759960468182020
53.0220000000000	0.760138827081207
53.0225000000000	0.760219114933583
53.0230000000000	0.760358930098922
53.0235000000000	0.760332460940053
53.0240000000000	0.760542548736407
53.0245000000000	0.760530725237493
53.0250000000000	0.760722692196193
53.0255000000000	0.760714425956919
53.0260000000000	0.760865590265007
53.0265000000000	0.760957162138489
53.0270000000000	0.761033621429298
53.0275000000000	0.761174198431205
53.0280000000000	0.761204366140490
53.0285000000000	0.761325950107402
53.0290000000000	0.761435624831283
53.0295000000000	0.761495431130405
53.0300000000000	0.761641818357131
53.0305000000000	0.761694026633389
53.0310000000000	0.761783009219260
53.0315000000000	0.761961923726988
53.0320000000000	0.761910803464409
53.0325000000000	0.762090840940375
53.0330000000000	0.762197957795426
53.0335000000000	0.762271668881118
53.0340000000000	0.762345761496734
53.0345000000000	0.762457682704758
53.0350000000000	0.762587786294223
53.0355000000000	0.762665466003101
53.0360000000000	0.762718925904965
53.0365000000000	0.762862647037054
53.0370000000000	0.762918838957307
53.0375000000000	0.763052602321262
53.0380000000000	0.763123355168275
53.0385000000000	0.763212121057579
53.0390000000000	0.763336144986787
53.0395000000000	0.763420596439033
53.0400000000000	0.763516375895668
53.0405000000000	0.763600266000993
53.0410000000000	0.763689454129909
53.0415000000000	0.763859849243985
53.0420000000000	0.763890234023967
53.0425000000000	0.764001753806523
53.0430000000000	0.764098360641948
53.0435000000000	0.764187520119258
53.0440000000000	0.764309213486186
53.0445000000000	0.764393523079222
53.0450000000000	0.764520877874392
53.0455000000000	0.764552925844867
53.0460000000000	0.764722220104864
53.0465000000000	0.764776619301908
53.0470000000000	0.764875072008411
53.0475000000000	0.765029612835034
53.0480000000000	0.765031062259126
53.0485000000000	0.765166637555702
53.0490000000000	0.765332084570172
53.0495000000000	0.765390893308416
53.0500000000000	0.765416501718364
53.0505000000000	0.765593506408175
53.0510000000000	0.765697962813024
53.0515000000000	0.765759211017754
53.0520000000000	0.765882938712535
53.0525000000000	0.765981231029169
53.0530000000000	0.766085000875251
53.0535000000000	0.766193179821176
53.0540000000000	0.766248941083981
53.0545000000000	0.766353743359179
53.0550000000000	0.766481596965845
53.0555000000000	0.766566632741881
53.0560000000000	0.766710684764311
53.0565000000000	0.766825429359927
53.0570000000000	0.766806695317560
53.0575000000000	0.766990554769055
53.0580000000000	0.767097687940206
53.0585000000000	0.767185889938100
53.0590000000000	0.767276844546065
53.0595000000000	0.767367711651610
53.0600000000000	0.767505838830528
53.0605000000000	0.767581101064756
53.0610000000000	0.767718665946962
53.0615000000000	0.767748140606351
53.0620000000000	0.767895991992423
53.0625000000000	0.767986186759463
53.0630000000000	0.768085792779161
53.0635000000000	0.768256933352689
53.0640000000000	0.768283115937973
53.0645000000000	0.768406655024896
53.0650000000000	0.768489986466722
53.0655000000000	0.768602884468589
53.0660000000000	0.768712589053096
53.0665000000000	0.768861630163570
53.0670000000000	0.768895995527503
53.0675000000000	0.769018235015148
53.0680000000000	0.769099362141234
53.0685000000000	0.769247415648078
53.0690000000000	0.769356031892905
53.0695000000000	0.769433565555857
53.0700000000000	0.769552470552985
53.0705000000000	0.769638702380564
53.0710000000000	0.769723895944443
53.0715000000000	0.769889479045053
53.0720000000000	0.769948788046812
53.0725000000000	0.770054315484230
53.0730000000000	0.770193295943687
53.0735000000000	0.770250918874197
53.0740000000000	0.770375712450148
53.0745000000000	0.770467491541414
53.0750000000000	0.770597946358358
53.0755000000000	0.770705959557554
53.0760000000000	0.770784047726954
53.0765000000000	0.770899062930707
53.0770000000000	0.771017821915636
53.0775000000000	0.771101791098188
53.0780000000000	0.771199649224963
53.0785000000000	0.771374933133360
53.0790000000000	0.771385452886034
53.0795000000000	0.771574483530705
53.0800000000000	0.771623469385640
53.0805000000000	0.771753211314764
53.0810000000000	0.771840914046981
53.0815000000000	0.771956691647052
53.0820000000000	0.772061892030905
53.0825000000000	0.772206858677094
53.0830000000000	0.772270437292207
53.0835000000000	0.772387141040533
53.0840000000000	0.772493308272686
53.0845000000000	0.772648617287478
53.0850000000000	0.772667780581651
53.0855000000000	0.772839321720832
53.0860000000000	0.772907554303062
53.0865000000000	0.773089790856423
53.0870000000000	0.773075464237086
53.0875000000000	0.773246488829476
53.0880000000000	0.773394208626961
53.0885000000000	0.773439497891730
53.0890000000000	0.773586459255384
53.0895000000000	0.773627611317439
53.0900000000000	0.773817930348894
53.0905000000000	0.773880844234251
53.0910000000000	0.774035188191896
53.0915000000000	0.774069822267446
53.0920000000000	0.774259874390941
53.0925000000000	0.774293409195824
53.0930000000000	0.774493535487121
53.0935000000000	0.774486614591445
53.0940000000000	0.774699859939372
53.0945000000000	0.774738138357935
53.0950000000000	0.774895910811734
53.0955000000000	0.774968049520031
53.0960000000000	0.775104582507940
53.0965000000000	0.775181343786514
53.0970000000000	0.775324746658371
53.0975000000000	0.775435347500186
53.0980000000000	0.775523054966756
53.0985000000000	0.775648913725922
53.0990000000000	0.775747769596862
53.0995000000000	0.775852337103586
53.1000000000000	0.775975746448758
53.1005000000000	0.776075335063174
53.1010000000000	0.776192629331119
53.1015000000000	0.776326649645967
53.1020000000000	0.776426591784576
53.1025000000000	0.776508093718460
53.1030000000000	0.776645139282951
53.1035000000000	0.776772566861478
53.1040000000000	0.776822130603927
53.1045000000000	0.776966386004222
53.1050000000000	0.777118505430089
53.1055000000000	0.777184774724386
53.1060000000000	0.777282781270091
53.1065000000000	0.777429273302252
53.1070000000000	0.777549728936834
53.1075000000000	0.777607036420371
53.1080000000000	0.777779601927457
53.1085000000000	0.777860077248673
53.1090000000000	0.777978876861939
53.1095000000000	0.778127648937542
53.1100000000000	0.778130273582321
53.1105000000000	0.778313315363016
53.1110000000000	0.778440982292635
53.1115000000000	0.778560993580350
53.1120000000000	0.778620155537967
53.1125000000000	0.778777093864185
53.1130000000000	0.778852380617738
53.1135000000000	0.779013007237819
53.1140000000000	0.779097457519477
53.1145000000000	0.779215920929970
53.1150000000000	0.779342426054098
53.1155000000000	0.779430778330360
53.1160000000000	0.779560653588847
53.1165000000000	0.779666511151411
53.1170000000000	0.779771388077443
53.1175000000000	0.779895182320151
53.1180000000000	0.780005557916304
53.1185000000000	0.780119223307380
53.1190000000000	0.780250622564451
53.1195000000000	0.780368510907259
53.1200000000000	0.780431733240816
53.1205000000000	0.780673110227406
53.1210000000000	0.780581265206200
53.1215000000000	0.780860899205748
53.1220000000000	0.780911501076842
53.1225000000000	0.781023572787306
53.1230000000000	0.781141691714486
53.1235000000000	0.781276822080355
53.1240000000000	0.781383314178914
53.1245000000000	0.781523035026601
53.1250000000000	0.781592629523796
53.1255000000000	0.781719466886027
53.1260000000000	0.781851733355898
53.1265000000000	0.781937768449523
53.1270000000000	0.782065801879259
53.1275000000000	0.782193436244691
53.1280000000000	0.782301421166029
53.1285000000000	0.782416519458663
53.1290000000000	0.782556645736916
53.1295000000000	0.782765504577143
53.1300000000000	0.782615309531102
53.1305000000000	0.782932030223082
53.1310000000000	0.782942607339468
53.1315000000000	0.783145892092228
53.1320000000000	0.783227221218032
53.1325000000000	0.783321513120827
53.1330000000000	0.783468245039644
53.1335000000000	0.783575644939221
53.1340000000000	0.783738229070634
53.1345000000000	0.783780579542404
53.1350000000000	0.783902207753260
53.1355000000000	0.784108558556780
53.1360000000000	0.784112812310249
53.1365000000000	0.784272513978015
53.1370000000000	0.784407582913172
53.1375000000000	0.784509919646041
53.1380000000000	0.784595577340751
53.1385000000000	0.784762886796867
53.1390000000000	0.784798725359872
53.1395000000000	0.785089884069105
53.1400000000000	0.785031564930570
53.1405000000000	0.785227052241808
53.1410000000000	0.785303227150145
53.1415000000000	0.785483815473218
53.1420000000000	0.785569254993421
53.1425000000000	0.785677734875942
53.1430000000000	0.785794408677323
53.1435000000000	0.785920303612493
53.1440000000000	0.786049790892348
53.1445000000000	0.786081968573057
53.1450000000000	0.786335731221192
53.1455000000000	0.786384455313369
53.1460000000000	0.786494355670885
53.1465000000000	0.786661902178441
53.1470000000000	0.786734167330833
53.1475000000000	0.786850671090581
53.1480000000000	0.786991610162051
53.1485000000000	0.787085517156739
53.1490000000000	0.787205447916966
53.1495000000000	0.787364995138999
53.1500000000000	0.787432301828525
53.1505000000000	0.787609193110108
53.1510000000000	0.787731962714516
53.1515000000000	0.787747859065520
53.1520000000000	0.787915295067668
53.1525000000000	0.788076176949590
53.1530000000000	0.788162356459675
53.1535000000000	0.788311902166989
53.1540000000000	0.788383307230981
53.1545000000000	0.788559682476926
53.1550000000000	0.788640239710117
53.1555000000000	0.788741712389022
53.1560000000000	0.788895822882491
53.1565000000000	0.789002279487233
53.1570000000000	0.789171999130534
53.1575000000000	0.789187364284420
53.1580000000000	0.789380257853263
53.1585000000000	0.789456708270671
53.1590000000000	0.789619954398658
53.1595000000000	0.789723270663471
53.1600000000000	0.789778949464667
53.1605000000000	0.790033067424329
53.1610000000000	0.790071019919526
53.1615000000000	0.790230373970367
53.1620000000000	0.790300498575287
53.1625000000000	0.790451258557120
53.1630000000000	0.790549946043130
53.1635000000000	0.790686997354960
53.1640000000000	0.790766999728185
53.1645000000000	0.790954848241338
53.1650000000000	0.791065588507548
53.1655000000000	0.791183329683581
53.1660000000000	0.791271409077405
53.1665000000000	0.791457279218178
53.1670000000000	0.791476381587155
53.1675000000000	0.791669200304874
53.1680000000000	0.791770923098125
53.1685000000000	0.791879012179196
53.1690000000000	0.791993142698602
53.1695000000000	0.792157849851343
53.1700000000000	0.792264738676042
53.1705000000000	0.792362564417632
53.1710000000000	0.792498796479399
53.1715000000000	0.792614774580440
53.1720000000000	0.792728546401081
53.1725000000000	0.792867392206336
53.1730000000000	0.792932970779056
53.1735000000000	0.793205041931954
53.1740000000000	0.793174060014151
53.1745000000000	0.793438890075565
53.1750000000000	0.793381869029572
53.1755000000000	0.793588733699706
53.1760000000000	0.793724319086206
53.1765000000000	0.793842739903860
53.1770000000000	0.793960402974681
53.1775000000000	0.794090484213227
53.1780000000000	0.794188251192359
53.1785000000000	0.794334173101410
53.1790000000000	0.794443968849605
53.1795000000000	0.794556158678250
53.1800000000000	0.794690178770254
53.1805000000000	0.794826124543586
53.1810000000000	0.794922618613389
53.1815000000000	0.795053868401268
53.1820000000000	0.795191779700094
53.1825000000000	0.795315577448426
53.1830000000000	0.795397838359587
53.1835000000000	0.795557725406459
53.1840000000000	0.795668168589177
53.1845000000000	0.795781930233459
53.1850000000000	0.795935249079318
53.1855000000000	0.796022214842349
53.1860000000000	0.796181460289238
53.1865000000000	0.796270111049805
53.1870000000000	0.796423197598667
53.1875000000000	0.796517084951073
53.1880000000000	0.796692102146325
53.1885000000000	0.796736002699958
53.1890000000000	0.796920645147700
53.1895000000000	0.797015938490853
53.1900000000000	0.797138084960764
53.1905000000000	0.797268126522666
53.1910000000000	0.797403415271361
53.1915000000000	0.797526759454599
53.1920000000000	0.797614822427450
53.1925000000000	0.797774179614966
53.1930000000000	0.797892627853498
53.1935000000000	0.798045936445335
53.1940000000000	0.798085819544948
53.1945000000000	0.798295433659179
53.1950000000000	0.798356818196531
53.1955000000000	0.798507109004212
53.1960000000000	0.798612160782190
53.1965000000000	0.798786809306238
53.1970000000000	0.798873490288416
53.1975000000000	0.798942670853642
53.1980000000000	0.799206606710885
53.1985000000000	0.799243398623823
53.1990000000000	0.799351019847077
53.1995000000000	0.799516228213033
53.2000000000000	0.799616610942818
53.2005000000000	0.799701735193561
53.2010000000000	0.799915249765017
53.2015000000000	0.800003560453876
53.2020000000000	0.800115851376095
53.2025000000000	0.800238772792918
53.2030000000000	0.800364596901338
53.2035000000000	0.800521461761973
53.2040000000000	0.800574175691828
53.2045000000000	0.800757490109314
53.2050000000000	0.800866735828958
53.2055000000000	0.800988034650718
53.2060000000000	0.801122691136614
53.2065000000000	0.801235373819107
53.2070000000000	0.801382793264376
53.2075000000000	0.801465930502553
53.2080000000000	0.801623680023960
53.2085000000000	0.801753295936389
53.2090000000000	0.801876540723435
53.2095000000000	0.801958460281248
53.2100000000000	0.802048916363950
53.2105000000000	0.802342454487139
53.2110000000000	0.802331397551654
53.2115000000000	0.802487425423198
53.2120000000000	0.802625403287424
53.2125000000000	0.802742930808702
53.2130000000000	0.802859515817394
53.2135000000000	0.803008820901143
53.2140000000000	0.803108703928874
53.2145000000000	0.803256069846987
53.2150000000000	0.803360237668043
53.2155000000000	0.803485168412922
53.2160000000000	0.803640211714785
53.2165000000000	0.803727450364901
53.2170000000000	0.803848330778113
53.2175000000000	0.804012294878159
53.2180000000000	0.804094273038433
53.2185000000000	0.804283119303481
53.2190000000000	0.804364466817827
53.2195000000000	0.804486156991755
53.2200000000000	0.804614907961873
53.2205000000000	0.804763963942327
53.2210000000000	0.804870284042825
53.2215000000000	0.804998155016928
53.2220000000000	0.805132767710979
53.2225000000000	0.805149382112908
53.2230000000000	0.805490728475808
53.2235000000000	0.805484602252622
53.2240000000000	0.805642196103205
53.2245000000000	0.805743680266748
53.2250000000000	0.805869838058553
53.2255000000000	0.806042064695844
53.2260000000000	0.806124043103145
53.2265000000000	0.806239396803111
53.2270000000000	0.806430830795105
53.2275000000000	0.806470251015439
53.2280000000000	0.806667491903225
53.2285000000000	0.806757474509676
53.2290000000000	0.806897174662421
53.2295000000000	0.807013672867139
53.2300000000000	0.807142215847820
53.2305000000000	0.807275614821304
53.2310000000000	0.807425723998372
53.2315000000000	0.807500241805854
53.2320000000000	0.807622674497327
53.2325000000000	0.807803347070710
53.2330000000000	0.807884524032453
53.2335000000000	0.807999748296725
53.2340000000000	0.808202158318296
53.2345000000000	0.808281344942090
53.2350000000000	0.808409229606248
53.2355000000000	0.808568000845308
53.2360000000000	0.808630455169250
53.2365000000000	0.808801523985005
53.2370000000000	0.808890214010272
53.2375000000000	0.809056120261436
53.2380000000000	0.809169466762855
53.2385000000000	0.809295306947072
53.2390000000000	0.809420121937929
53.2395000000000	0.809550657258031
53.2400000000000	0.809668077546421
53.2405000000000	0.809848960298782
53.2410000000000	0.809904317854435
53.2415000000000	0.810044207135507
53.2420000000000	0.810169188502966
53.2425000000000	0.810338460750896
53.2430000000000	0.810418470892758
53.2435000000000	0.810570313644125
53.2440000000000	0.810689371650666
53.2445000000000	0.810832340795567
53.2450000000000	0.810928198499696
53.2455000000000	0.811085926946431
53.2460000000000	0.811188452479458
53.2465000000000	0.811357324169814
53.2470000000000	0.811423997744959
53.2475000000000	0.811593855128243
53.2480000000000	0.811664697907688
53.2485000000000	0.811867843568015
53.2490000000000	0.811961938328891
53.2495000000000	0.812093809301858
53.2500000000000	0.812208538538139
53.2505000000000	0.812321244347848
53.2510000000000	0.812497857309895
53.2515000000000	0.812587088686411
53.2520000000000	0.812728798684379
53.2525000000000	0.812845359667043
53.2530000000000	0.812961354027735
53.2535000000000	0.813119182218603
53.2540000000000	0.813211058586402
53.2545000000000	0.813397002281069
53.2550000000000	0.813472292213758
53.2555000000000	0.813609818444375
53.2560000000000	0.813722266113535
53.2565000000000	0.813882753927615
53.2570000000000	0.813974728925632
53.2575000000000	0.814117283893678
53.2580000000000	0.814253972748575
53.2585000000000	0.814346824449108
53.2590000000000	0.814512587506303
53.2595000000000	0.814626743147126
53.2600000000000	0.814743020062816
53.2605000000000	0.814874819824468
53.2610000000000	0.815034884242840
53.2615000000000	0.815135464751837
53.2620000000000	0.815241274114481
53.2625000000000	0.815384796120472
53.2630000000000	0.815522110320353
53.2635000000000	0.815625311996907
53.2640000000000	0.815757598302302
53.2645000000000	0.815924062389489
53.2650000000000	0.815988912780629
53.2655000000000	0.816152834409339
53.2660000000000	0.816278982054249
53.2665000000000	0.816386573518249
53.2670000000000	0.816539121009421
53.2675000000000	0.816585210466663
53.2680000000000	0.816843196740102
53.2685000000000	0.816866107457991
53.2690000000000	0.817101110287727
53.2695000000000	0.817087110122789
53.2700000000000	0.817300041696656
53.2705000000000	0.817412906672135
53.2710000000000	0.817546472161808
53.2715000000000	0.817663911321409
53.2720000000000	0.817774281192445
53.2725000000000	0.817894564973301
53.2730000000000	0.818045715693115
53.2735000000000	0.818192984343467
53.2740000000000	0.818244743267805
53.2745000000000	0.818406518329551
53.2750000000000	0.818553034453202
53.2755000000000	0.818669130060969
53.2760000000000	0.818779794157228
53.2765000000000	0.818904873439399
53.2770000000000	0.819043163477152
53.2775000000000	0.819175900137963
53.2780000000000	0.819286673332096
53.2785000000000	0.819412532230231
53.2790000000000	0.819542774479122
53.2795000000000	0.819676302620693
53.2800000000000	0.819791165468841
53.2805000000000	0.819922970898803
53.2810000000000	0.820017377812684
53.2815000000000	0.820170803425540
53.2820000000000	0.820283381197853
53.2825000000000	0.820426913254251
53.2830000000000	0.820523244817114
53.2835000000000	0.820641561500360
53.2840000000000	0.820812889389522
53.2845000000000	0.821029565218000
53.2850000000000	0.820904381135479
53.2855000000000	0.821163369472284
53.2860000000000	0.821289230310909
53.2865000000000	0.821384167049504
53.2870000000000	0.821528492231088
53.2875000000000	0.821663992948609
53.2880000000000	0.821779223271184
53.2885000000000	0.821930092680454
53.2890000000000	0.821992009539154
53.2895000000000	0.822161326823568
53.2900000000000	0.822258949207802
53.2905000000000	0.822423955098970
53.2910000000000	0.822443971777763
53.2915000000000	0.822686992965337
53.2920000000000	0.822759470400875
53.2925000000000	0.822859996409695
53.2930000000000	0.823015041266325
53.2935000000000	0.823152936006109
53.2940000000000	0.823235215029510
53.2945000000000	0.823383806601649
53.2950000000000	0.823457913835102
53.2955000000000	0.823679652206220
53.2960000000000	0.823724485238910
53.2965000000000	0.823850044515943
53.2970000000000	0.824005676888224
53.2975000000000	0.824087187568143
53.2980000000000	0.824244437630285
53.2985000000000	0.824354817070157
53.2990000000000	0.824445556050419
53.2995000000000	0.824665248509320
53.3000000000000	0.824628074256473
53.3005000000000	0.824871424741131
53.3010000000000	0.824934110169208
53.3015000000000	0.825075310343435
53.3020000000000	0.825194214410306
53.3025000000000	0.825307766556099
53.3030000000000	0.825433597265046
53.3035000000000	0.825572295810746
53.3040000000000	0.825671988409332
53.3045000000000	0.825776376680546
53.3050000000000	0.825913348186556
53.3055000000000	0.826047885465512
53.3060000000000	0.826159825750416
53.3065000000000	0.826263700263457
53.3070000000000	0.826391749238591
53.3075000000000	0.826523777383759
53.3080000000000	0.826615672123646
53.3085000000000	0.826750682544290
53.3090000000000	0.826876113364854
53.3095000000000	0.826980988304962
53.3100000000000	0.827110988815867
53.3105000000000	0.827201412817177
53.3110000000000	0.827350225162108
53.3115000000000	0.827503583714120
53.3120000000000	0.827517510389420
53.3125000000000	0.827714505396083
53.3130000000000	0.827836537865786
53.3135000000000	0.827874424851589
53.3140000000000	0.828062794484310
53.3145000000000	0.828182009724982
53.3150000000000	0.828278411968499
53.3155000000000	0.828364407233548
53.3160000000000	0.828535662875231
53.3165000000000	0.828623052348798
53.3170000000000	0.828732387497531
53.3175000000000	0.828887001717959
53.3180000000000	0.828966749044951
53.3185000000000	0.829095169303019
53.3190000000000	0.829189089051809
53.3195000000000	0.829344071513500
53.3200000000000	0.829431759896145
53.3205000000000	0.829560079119473
53.3210000000000	0.829655868945218
53.3215000000000	0.829757216880787
53.3220000000000	0.829916738387107
53.3225000000000	0.830023554365877
53.3230000000000	0.830107891909054
53.3235000000000	0.830249204076709
53.3240000000000	0.830374259772430
53.3245000000000	0.830453315570297
53.3250000000000	0.830578828255477
53.3255000000000	0.830703323615072
53.3260000000000	0.830799360522941
53.3265000000000	0.830914400388150
53.3270000000000	0.831026951384305
53.3275000000000	0.831155431353559
53.3280000000000	0.831235988359057
53.3285000000000	0.831380981676797
53.3290000000000	0.831488491619772
53.3295000000000	0.831578232714363
53.3300000000000	0.831728690460593
53.3305000000000	0.831806605926541
53.3310000000000	0.831930424608056
53.3315000000000	0.832025710297503
53.3320000000000	0.832163554921470
53.3325000000000	0.832269129983577
53.3330000000000	0.832365426446630
53.3335000000000	0.832447869084668
53.3340000000000	0.832616588952259
53.3345000000000	0.832706923510060
53.3350000000000	0.832799628354069
53.3355000000000	0.832822065186393
53.3360000000000	0.833076201321541
53.3365000000000	0.833180271136578
53.3370000000000	0.833243266523909
53.3375000000000	0.833369727068978
53.3380000000000	0.833437545479233
53.3385000000000	0.833555442560357
53.3390000000000	0.833688227774930
53.3395000000000	0.833804791805279
53.3400000000000	0.833869244010071
53.3405000000000	0.834073351916662
53.3410000000000	0.833997185342181
53.3415000000000	0.834280127763452
53.3420000000000	0.834301435072823
53.3425000000000	0.834429932725972
53.3430000000000	0.834535212979650
53.3435000000000	0.834642812393092
53.3440000000000	0.834745450441348
53.3445000000000	0.834860107742412
53.3450000000000	0.834955536497096
53.3455000000000	0.835060435284195
53.3460000000000	0.835206991288988
53.3465000000000	0.835230192014544
53.3470000000000	0.835393393402911
53.3475000000000	0.835454771605512
53.3480000000000	0.835614646989632
53.3485000000000	0.835664262231552
53.3490000000000	0.835826761199693
53.3495000000000	0.835882672378221
53.3500000000000	0.836002153803029
53.3505000000000	0.836101460546276
53.3510000000000	0.836205101854218
53.3515000000000	0.836316804614796
53.3520000000000	0.836423262847918
53.3525000000000	0.836492271642385
53.3530000000000	0.836614604781316
53.3535000000000	0.836711103723349
53.3540000000000	0.836837649142723
53.3545000000000	0.836911719007436
53.3550000000000	0.837027715725513
53.3555000000000	0.837115226369627
53.3560000000000	0.837230494131013
53.3565000000000	0.837328039887878
53.3570000000000	0.837400604633839
53.3575000000000	0.837558667285813
53.3580000000000	0.837615120715864
53.3585000000000	0.837688638080446
53.3590000000000	0.837850855355981
53.3595000000000	0.837921437086645
53.3600000000000	0.838033055446013
53.3605000000000	0.837986268151229
53.3610000000000	0.838361716108512
53.3615000000000	0.838284152629595
53.3620000000000	0.838439604361586
53.3625000000000	0.838522632087858
53.3630000000000	0.838593379784074
53.3635000000000	0.838781877826600
53.3640000000000	0.838700620186573
53.3645000000000	0.838949478870022
53.3650000000000	0.839016640000626
53.3655000000000	0.839123161701455
53.3660000000000	0.839132510075375
53.3665000000000	0.839292959142676
53.3670000000000	0.839383072995342
53.3675000000000	0.839492257024134
53.3680000000000	0.839583065504515
53.3685000000000	0.839619355117058
53.3690000000000	0.839813689486687
53.3695000000000	0.839870719149443
53.3700000000000	0.839955585870359
53.3705000000000	0.840042739501440
53.3710000000000	0.840123858483161
53.3715000000000	0.840265831176618
53.3720000000000	0.840314745609511
53.3725000000000	0.840442666979612
53.3730000000000	0.840514968710949
53.3735000000000	0.840587604335670
53.3740000000000	0.840733075274948
53.3745000000000	0.840800172437339
53.3750000000000	0.840882584118068
53.3755000000000	0.840969068689442
53.3760000000000	0.841087495727572
53.3765000000000	0.841163445371946
53.3770000000000	0.841247321329629
53.3775000000000	0.841354738522050
53.3780000000000	0.841473851465150
53.3785000000000	0.841493879011997
53.3790000000000	0.841636549936021
53.3795000000000	0.841709584170095
53.3800000000000	0.841811312424047
53.3805000000000	0.841866819353145
53.3810000000000	0.841996956048139
53.3815000000000	0.842070602628006
53.3820000000000	0.842157853994382
53.3825000000000	0.842297732317154
53.3830000000000	0.842255087373067
53.3835000000000	0.842470257691888
53.3840000000000	0.842513815731009
53.3845000000000	0.842582102899942
53.3850000000000	0.842705685653458
53.3855000000000	0.842743279101307
53.3860000000000	0.842905319423960
53.3865000000000	0.842923850213014
53.3870000000000	0.843058865451784
53.3875000000000	0.843110051029548
53.3880000000000	0.843202124937620
53.3885000000000	0.843354554872456
53.3890000000000	0.843373554693913
53.3895000000000	0.843477456117703
53.3900000000000	0.843542430593488
53.3905000000000	0.843648190713762
53.3910000000000	0.843715252350770
53.3915000000000	0.843839727815842
53.3920000000000	0.843886312067322
53.3925000000000	0.844015655320223
53.3930000000000	0.844065236071224
53.3935000000000	0.844149265468051
53.3940000000000	0.844246916340564
53.3945000000000	0.844320911296269
53.3950000000000	0.844418862424238
53.3955000000000	0.844473088287791
53.3960000000000	0.844570011196074
53.3965000000000	0.844662054785612
53.3970000000000	0.844746347082315
53.3975000000000	0.844815573085495
53.3980000000000	0.844914644070791
53.3985000000000	0.844968422456972
53.3990000000000	0.845052708890809
53.3995000000000	0.845200137667675
53.4000000000000	0.845207113906342
53.4005000000000	0.845300176486530
53.4010000000000	0.845405614713597
53.4015000000000	0.845449044695475
53.4020000000000	0.845593709600760
53.4025000000000	0.845667122527731
53.4030000000000	0.845678746164675
53.4035000000000	0.845803004847972
53.4040000000000	0.845863548666478
53.4045000000000	0.845965925454110
53.4050000000000	0.846046565227218
53.4055000000000	0.846107033862249
53.4060000000000	0.846180242219990
53.4065000000000	0.846307671816333
53.4070000000000	0.846245448411258
53.4075000000000	0.846619458164395
53.4080000000000	0.846403378183930
53.4085000000000	0.846620660867080
53.4090000000000	0.846636239049961
53.4095000000000	0.846736752199934
53.4100000000000	0.846736212822662
53.4105000000000	0.846931111172110
53.4110000000000	0.847044720585193
53.4115000000000	0.847039379625496
53.4120000000000	0.847150304070798
53.4125000000000	0.847193773969550
53.4130000000000	0.847259428600872
53.4135000000000	0.847303599933510
53.4140000000000	0.847484264296103
53.4145000000000	0.847490923243955
53.4150000000000	0.847571408057882
53.4155000000000	0.847693433283536
53.4160000000000	0.847760689971933
53.4165000000000	0.847801871493792
53.4170000000000	0.847897225520099
53.4175000000000	0.848021825088649
53.4180000000000	0.847946750220633
53.4185000000000	0.848112532341114
53.4190000000000	0.848202025104044
53.4195000000000	0.848260324163313
53.4200000000000	0.848314882532678
53.4205000000000	0.848415879031095
53.4210000000000	0.848457703605568
53.4215000000000	0.848586685880116
53.4220000000000	0.848608111015435
53.4225000000000	0.848693959987368
53.4230000000000	0.848775795168036
53.4235000000000	0.848824723190371
53.4240000000000	0.848938004215505
53.4245000000000	0.848841968732189
53.4250000000000	0.849211931623509
53.4255000000000	0.849012258503253
53.4260000000000	0.849284745851496
53.4265000000000	0.849281972109982
53.4270000000000	0.849368174464499
53.4275000000000	0.849329378848254
53.4280000000000	0.849532356177608
53.4285000000000	0.849548263323995
53.4290000000000	0.849613795075511
53.4295000000000	0.849718271705240
53.4300000000000	0.849767777578144
53.4305000000000	0.849824379960263
53.4310000000000	0.849884227153924
53.4315000000000	0.849984776783266
53.4320000000000	0.850043457578457
53.4325000000000	0.850112430684280
53.4330000000000	0.850176009326454
53.4335000000000	0.850200094514332
53.4340000000000	0.850354291801841
53.4345000000000	0.850334898413060
53.4350000000000	0.850515090377015
53.4355000000000	0.850503474958812
53.4360000000000	0.850563211361009
53.4365000000000	0.850661412520758
53.4370000000000	0.850762711557775
53.4375000000000	0.850769958327398
53.4380000000000	0.850879049878785
53.4385000000000	0.850876543326429
53.4390000000000	0.850989343104862
53.4395000000000	0.851055701371707
53.4400000000000	0.851166408725257
53.4405000000000	0.851091828381129
53.4410000000000	0.851290169998766
53.4415000000000	0.851322214333623
53.4420000000000	0.851392172700211
53.4425000000000	0.851440378794652
53.4430000000000	0.851498238870769
53.4435000000000	0.851574920477413
53.4440000000000	0.851638499654122
53.4445000000000	0.851747095533051
53.4450000000000	0.851728197245791
53.4455000000000	0.851845914188711
53.4460000000000	0.851795200411792
53.4465000000000	0.852059233367172
53.4470000000000	0.852014612128852
53.4475000000000	0.852039983789340
53.4480000000000	0.852199392859409
53.4485000000000	0.852180578537641
53.4490000000000	0.852294932493171
53.4495000000000	0.852336777234054
53.4500000000000	0.852355440301315
53.4505000000000	0.852496930257558
53.4510000000000	0.852525842525107
53.4515000000000	0.852577780544163
53.4520000000000	0.852653070899297
53.4525000000000	0.852695636250342
53.4530000000000	0.852753187856332
53.4535000000000	0.852822210785745
53.4540000000000	0.852920138453677
53.4545000000000	0.852927268535574
53.4550000000000	0.852926054970889
53.4555000000000	0.853152197609147
53.4560000000000	0.853113072359896
53.4565000000000	0.853202333023424
53.4570000000000	0.853228119610539
53.4575000000000	0.853308922571439
53.4580000000000	0.853240596580191
53.4585000000000	0.853525605826481
53.4590000000000	0.853501047063114
53.4595000000000	0.853512917222475
53.4600000000000	0.853616150518829
53.4605000000000	0.853638657589345
53.4610000000000	0.853716897537890
53.4615000000000	0.853760478243555
53.4620000000000	0.853824414097759
53.4625000000000	0.853794270232704
53.4630000000000	0.854029379068295
53.4635000000000	0.853981233105004
53.4640000000000	0.854029336375335
53.4645000000000	0.854149275984346
53.4650000000000	0.854128969061046
53.4655000000000	0.854208376296874
53.4660000000000	0.854287104421081
53.4665000000000	0.854275502603098
53.4670000000000	0.854432097785477
53.4675000000000	0.854417437191120
53.4680000000000	0.854501226813052
53.4685000000000	0.854561085443499
53.4690000000000	0.854570605026469
53.4695000000000	0.854626728452142
53.4700000000000	0.854743108268438
53.4705000000000	0.854694374313576
53.4710000000000	0.854967727309160
53.4715000000000	0.854758219024667
53.4720000000000	0.854950453056564
53.4725000000000	0.854952339660284
53.4730000000000	0.855040728888743
53.4735000000000	0.855015706880336
53.4740000000000	0.855202825913435
53.4745000000000	0.855139914955032
53.4750000000000	0.855244044384377
53.4755000000000	0.855214294962070
53.4760000000000	0.855412617317503
53.4765000000000	0.855273539265754
53.4770000000000	0.855542198830547
53.4775000000000	0.855470415105975
53.4780000000000	0.855581368090765
53.4785000000000	0.855480833230374
53.4790000000000	0.855703932742122
53.4795000000000	0.855659245715300
53.4800000000000	0.855718098842234
53.4805000000000	0.855789366606937
53.4810000000000	0.855820550829344
53.4815000000000	0.855871791515533
53.4820000000000	0.855815497688065
53.4825000000000	0.856139784732327
53.4830000000000	0.855834545248210
53.4835000000000	0.856130416894410
53.4840000000000	0.856188075383669
53.4845000000000	0.856195905680788
53.4850000000000	0.856083070902539
53.4855000000000	0.856375156203829
53.4860000000000	0.856281122198759
53.4865000000000	0.856295614288475
53.4870000000000	0.856321979585917
53.4875000000000	0.856528490938845
53.4880000000000	0.856408815792141
53.4885000000000	0.856504916405628
53.4890000000000	0.856673478571410
53.4895000000000	0.856589933289159
53.4900000000000	0.856702499374380
53.4905000000000	0.856651084850689
53.4910000000000	0.856744687423876
53.4915000000000	0.856934238995959
53.4920000000000	0.856701065060077
53.4925000000000	0.856874128731467
53.4930000000000	0.856928053587361
53.4935000000000	0.856957350320058
53.4940000000000	0.856901150227255
53.4945000000000	0.857157073020351
53.4950000000000	0.856987258593641
53.4955000000000	0.857224013173497
53.4960000000000	0.857101629727703
53.4965000000000	0.857270280267877
53.4970000000000	0.857189520401800
53.4975000000000	0.857344480139385
53.4980000000000	0.857318078929926
53.4985000000000	0.857401101306577
53.4990000000000	0.857289778517249
53.4995000000000	0.857510200238753
53.5000000000000	0.857514832264692
53.5005000000000	0.857523929796054
53.5010000000000	0.857461376911485
53.5015000000000	0.857602448145701
53.5020000000000	0.857766753415985
53.5025000000000	0.857641470878692
53.5030000000000	0.857812173103326
53.5035000000000	0.857644071648476
53.5040000000000	0.857711684742450
53.5045000000000	0.857911319185789
53.5050000000000	0.857884911358834
53.5055000000000	0.857886210364462
53.5060000000000	0.857948617502167
53.5065000000000	0.857928014148924
53.5070000000000	0.858026224195729
53.5075000000000	0.858036670098025
53.5080000000000	0.857994662705684
53.5085000000000	0.858182352016349
53.5090000000000	0.858135483104245
53.5095000000000	0.858136589286760
53.5100000000000	0.858245891969418
53.5105000000000	0.858240219471787
53.5110000000000	0.858276687179491
53.5115000000000	0.858289646225275
53.5120000000000	0.858283796430485
53.5125000000000	0.858412468876608
53.5130000000000	0.858432688930060
53.5135000000000	0.858443847989227
53.5140000000000	0.858360580542972
53.5145000000000	0.858592518697500
53.5150000000000	0.858372018607700
53.5155000000000	0.858605180668219
53.5160000000000	0.858545523052158
53.5165000000000	0.858746378881512
53.5170000000000	0.858626206097295
53.5175000000000	0.858580498646261
53.5180000000000	0.858805673634128
53.5185000000000	0.858575935026111
53.5190000000000	0.858918531400541
53.5195000000000	0.858779573621962
53.5200000000000	0.858751881781470
53.5205000000000	0.858901519958607
53.5210000000000	0.858858061781303
53.5215000000000	0.858922752560790
53.5220000000000	0.858901840109549
53.5225000000000	0.858863426816495
53.5230000000000	0.859038830358760
53.5235000000000	0.859018512019165
53.5240000000000	0.859032682848154
53.5245000000000	0.859023268951760
53.5250000000000	0.859116900686431
53.5255000000000	0.859064679983898
53.5260000000000	0.859060016358958
53.5265000000000	0.859098993686617
53.5270000000000	0.859302207183643
53.5275000000000	0.859163808360561
53.5280000000000	0.859224092428405
53.5285000000000	0.859254278446785
53.5290000000000	0.859167111048614
53.5295000000000	0.859371007668143
53.5300000000000	0.859366669888402
53.5305000000000	0.859237746265205
53.5310000000000	0.859281103220886
53.5315000000000	0.859581975505223
53.5320000000000	0.859115463178954
53.5325000000000	0.859519184051604
53.5330000000000	0.859464562919992
53.5335000000000	0.859382106171662
53.5340000000000	0.859526762268271
53.5345000000000	0.859388157693153
53.5350000000000	0.859526551628547
53.5355000000000	0.859590102024956
53.5360000000000	0.859531063325578
53.5365000000000	0.859465876270667
53.5370000000000	0.859547749246434
53.5375000000000	0.859735762807560
53.5380000000000	0.859566315565257
53.5385000000000	0.859556786384545
53.5390000000000	0.859730605042317
53.5395000000000	0.859647773075224
53.5400000000000	0.859666621808098
53.5405000000000	0.859671692168903
53.5410000000000	0.859712005967252
53.5415000000000	0.859734772445449
53.5420000000000	0.859762620605824
53.5425000000000	0.859692897559583
53.5430000000000	0.859759668772452
53.5435000000000	0.859782400508491
53.5440000000000	0.859775901405988
53.5445000000000	0.859807867842582
53.5450000000000	0.859801900937263
53.5455000000000	0.859829434584480
53.5460000000000	0.859789165122237
53.5465000000000	0.859845128070118
53.5470000000000	0.859899378901858
53.5475000000000	0.859842529609378
53.5480000000000	0.859824602606380
53.5485000000000	0.859949309532760
53.5490000000000	0.859808299834911
53.5495000000000	0.859836035418968
53.5500000000000	0.860075973455971
53.5505000000000	0.859892664340252
53.5510000000000	0.859962950639954
53.5515000000000	0.859908106717729
53.5520000000000	0.859958156602657
53.5525000000000	0.859966183761149
53.5530000000000	0.859919473698217
53.5535000000000	0.859940902691981
53.5540000000000	0.860057770116224
53.5545000000000	0.859897759880589
53.5550000000000	0.860060539245057
53.5555000000000	0.859897095999604
53.5560000000000	0.860031662139316
53.5565000000000	0.860068319412291
53.5570000000000	0.859960595311931
53.5575000000000	0.859984291755866
53.5580000000000	0.860026940410477
53.5585000000000	0.860094659107477
53.5590000000000	0.860009203072089
53.5595000000000	0.859977237683784
53.5600000000000	0.860113515903937
53.5605000000000	0.859960557132950
53.5610000000000	0.860131006586152
53.5615000000000	0.859851346217082
53.5620000000000	0.860149933841862
53.5625000000000	0.860021699981893
53.5630000000000	0.860014097503810
53.5635000000000	0.860032310286861
53.5640000000000	0.859913585897821
53.5645000000000	0.860206425036070
53.5650000000000	0.859905510179687
53.5655000000000	0.860180132797819
53.5660000000000	0.859988086351664
53.5665000000000	0.860041709702948
53.5670000000000	0.860015950563826
53.5675000000000	0.859964792084967
53.5680000000000	0.860099838688548
53.5685000000000	0.859924117381248
53.5690000000000	0.860041688952761
53.5695000000000	0.860083144329618
53.5700000000000	0.860017927192201
53.5705000000000	0.860006585004738
53.5710000000000	0.859989236950425
53.5715000000000	0.859952953659186
53.5720000000000	0.860002730063501
53.5725000000000	0.860028460320908
53.5730000000000	0.859931742872691
53.5735000000000	0.859903393270124
53.5740000000000	0.860086111948029
53.5745000000000	0.859951704578774
53.5750000000000	0.859830315739015
53.5755000000000	0.859925282714260
53.5760000000000	0.859995948536487
53.5765000000000	0.860016604688425
53.5770000000000	0.859890290246554
53.5775000000000	0.859954095416380
53.5780000000000	0.859885323321297
53.5785000000000	0.859896145403925
53.5790000000000	0.859871350830429
53.5795000000000	0.859877904641759
53.5800000000000	0.859981595269896
53.5805000000000	0.859723873591984
53.5810000000000	0.859852432537471
53.5815000000000	0.859811431617975
53.5820000000000	0.859719936514079
53.5825000000000	0.859901314775229
53.5830000000000	0.859723224237695
53.5835000000000	0.859750088602232
53.5840000000000	0.859789307512309
53.5845000000000	0.859824850064923
53.5850000000000	0.859666770125606
53.5855000000000	0.859853927223794
53.5860000000000	0.859681725393957
53.5865000000000	0.859550887617822
53.5870000000000	0.859706741758458
53.5875000000000	0.859747876568385
53.5880000000000	0.859605952555807
53.5885000000000	0.859693327270203
53.5890000000000	0.859570838731792
53.5895000000000	0.859610894962354
53.5900000000000	0.859626423551525
53.5905000000000	0.859436891728277
53.5910000000000	0.859641390501933
53.5915000000000	0.859438389804191
53.5920000000000	0.859596961725745
53.5925000000000	0.859473624389809
53.5930000000000	0.859387754930451
53.5935000000000	0.859500471979354
53.5940000000000	0.859469467355750
53.5945000000000	0.859462076204137
53.5950000000000	0.859219070022906
53.5955000000000	0.859495627539778
53.5960000000000	0.859244156628153
53.5965000000000	0.859439980125738
53.5970000000000	0.859272644544228
53.5975000000000	0.859306446694209
53.5980000000000	0.859189474108491
53.5985000000000	0.859313264899469
53.5990000000000	0.859101228303852
53.5995000000000	0.859301813637089
53.6000000000000	0.859126268908894
53.6005000000000	0.859184836549895
53.6010000000000	0.859071279800980
53.6015000000000	0.859000527461158
53.6020000000000	0.859229687255213
53.6025000000000	0.859022365318634
53.6030000000000	0.858919492838997
53.6035000000000	0.859107873799860
53.6040000000000	0.858942817276762
53.6045000000000	0.858892027655470
53.6050000000000	0.858978331368615
53.6055000000000	0.858877925800534
53.6060000000000	0.858934302430938
53.6065000000000	0.858700645186644
53.6070000000000	0.858877218994654
53.6075000000000	0.858774947117675
53.6080000000000	0.858786827180158
53.6085000000000	0.858591243095395
53.6090000000000	0.858778520214446
53.6095000000000	0.858634984141877
53.6100000000000	0.858712488480011
53.6105000000000	0.858529233736181
53.6110000000000	0.858564864215027
53.6115000000000	0.858536928447837
53.6120000000000	0.858499169828985
53.6125000000000	0.858477943004581
53.6130000000000	0.858434013461424
53.6135000000000	0.858475216863987
53.6140000000000	0.858300306580065
53.6145000000000	0.858364534314921
53.6150000000000	0.858246360267065
53.6155000000000	0.858352636799516
53.6160000000000	0.858224313707870
53.6165000000000	0.858228795560250
53.6170000000000	0.858158589332247
53.6175000000000	0.858139758045035
53.6180000000000	0.858113473161575
53.6185000000000	0.858060656051232
53.6190000000000	0.857917981818741
53.6195000000000	0.858137431288520
53.6200000000000	0.857880855497951
53.6205000000000	0.857896739576432
53.6210000000000	0.857989911551889
53.6215000000000	0.857832707687202
53.6220000000000	0.857811599052379
53.6225000000000	0.857753504059052
53.6230000000000	0.857782060006517
53.6235000000000	0.857685595234146
53.6240000000000	0.857662551344415
53.6245000000000	0.857592192251437
53.6250000000000	0.857650052361619
53.6255000000000	0.857497737471719
53.6260000000000	0.857423334149296
53.6265000000000	0.857561592325784
53.6270000000000	0.857345131203587
53.6275000000000	0.857413328644336
53.6280000000000	0.857318032069945
53.6285000000000	0.857286671156681
53.6290000000000	0.857341046713023
53.6295000000000	0.857184571550232
53.6300000000000	0.857195722988969
53.6305000000000	0.857030252731389
53.6310000000000	0.857194317285212
53.6315000000000	0.857072010397293
53.6320000000000	0.856903185217798
53.6325000000000	0.857053494773249
53.6330000000000	0.856795198671279
53.6335000000000	0.856912235984664
53.6340000000000	0.856867241890758
53.6345000000000	0.856752538828416
53.6350000000000	0.856756706276387
53.6355000000000	0.856662159563819
53.6360000000000	0.856526020931096
53.6365000000000	0.856773118323585
53.6370000000000	0.856444237810118
53.6375000000000	0.856573248182363
53.6380000000000	0.856346612029015
53.6385000000000	0.856463073858783
53.6390000000000	0.856376704462342
53.6395000000000	0.856310915363019
53.6400000000000	0.856243419541910
53.6405000000000	0.856138561721178
53.6410000000000	0.856221533188803
53.6415000000000	0.856153004976845
53.6420000000000	0.855975307276130
53.6425000000000	0.856089159718134
53.6430000000000	0.855974499847727
53.6435000000000	0.855906588251449
53.6440000000000	0.855865274594290
53.6445000000000	0.855758424934913
53.6450000000000	0.855745134790505
53.6455000000000	0.855698637250725
53.6460000000000	0.855715417852315
53.6465000000000	0.855648778370232
53.6470000000000	0.855546736785886
53.6475000000000	0.855420230131425
53.6480000000000	0.855506849720541
53.6485000000000	0.855407165497754
53.6490000000000	0.855345981640136
53.6495000000000	0.855327646721980
53.6500000000000	0.855199024675529
53.6505000000000	0.855122883126633
53.6510000000000	0.855115078147573
53.6515000000000	0.855101106778273
53.6520000000000	0.855028645535503
53.6525000000000	0.854944701284203
53.6530000000000	0.854858964300112
53.6535000000000	0.854872716446971
53.6540000000000	0.854834534086248
53.6545000000000	0.854724084620757
53.6550000000000	0.854683664323833
53.6555000000000	0.854550715622915
53.6560000000000	0.854554831899542
53.6565000000000	0.854569852696065
53.6570000000000	0.854433029277623
53.6575000000000	0.854304629863516
53.6580000000000	0.854412605401233
53.6585000000000	0.854200876937343
53.6590000000000	0.854230182912081
53.6595000000000	0.854205301491076
53.6600000000000	0.854007663692937
53.6605000000000	0.854052340859030
53.6610000000000	0.854073321403886
53.6615000000000	0.853681970208098
53.6620000000000	0.853970287663036
53.6625000000000	0.853700662347034
53.6630000000000	0.853841940246091
53.6635000000000	0.853658888403145
53.6640000000000	0.853589354298221
53.6645000000000	0.853427421100463
53.6650000000000	0.853598265197851
53.6655000000000	0.853413274803455
53.6660000000000	0.853331328824811
53.6665000000000	0.853237391177138
53.6670000000000	0.853234451711691
53.6675000000000	0.853186890810056
53.6680000000000	0.853113675764311
53.6685000000000	0.853027316510308
53.6690000000000	0.852925411366158
53.6695000000000	0.852817755822066
53.6700000000000	0.852930478847234
53.6705000000000	0.852649338123708
53.6710000000000	0.852714774672917
53.6715000000000	0.852726752307520
53.6720000000000	0.852545438318927
53.6725000000000	0.852495098188451
53.6730000000000	0.852399336656678
53.6735000000000	0.852406796014166
53.6740000000000	0.852199501003621
53.6745000000000	0.852336003522890
53.6750000000000	0.852144022231282
53.6755000000000	0.852104772898235
53.6760000000000	0.851961546952369
53.6765000000000	0.851941228626975
53.6770000000000	0.851912964525474
53.6775000000000	0.851831945606044
53.6780000000000	0.851617787504741
53.6785000000000	0.851825988997203
53.6790000000000	0.851588650210924
53.6795000000000	0.851438220902041
53.6800000000000	0.851471737924742
53.6805000000000	0.851424291216957
53.6810000000000	0.851360112909618
53.6815000000000	0.851183013318935
53.6820000000000	0.851304649177773
53.6825000000000	0.850918484075408
53.6830000000000	0.851027068479946
53.6835000000000	0.851057444839318
53.6840000000000	0.850786096242283
53.6845000000000	0.850937838322293
53.6850000000000	0.850714573528768
53.6855000000000	0.850629378369949
53.6860000000000	0.850581250295088
53.6865000000000	0.850572527701957
53.6870000000000	0.850432565413954
53.6875000000000	0.850369539650965
53.6880000000000	0.850298679228502
53.6885000000000	0.850139334005765
53.6890000000000	0.850203096191509
53.6895000000000	0.850049161162775
53.6900000000000	0.849870400363409
53.6905000000000	0.850045687033817
53.6910000000000	0.849702000641146
53.6915000000000	0.849945929563781
53.6920000000000	0.849572570098844
53.6925000000000	0.849583752615184
53.6930000000000	0.849574546912212
53.6935000000000	0.849423581821215
53.6940000000000	0.849333713768424
53.6945000000000	0.849321995539190
53.6950000000000	0.849090633897178
53.6955000000000	0.849252992572740
53.6960000000000	0.849076533826359
53.6965000000000	0.848913425021016
53.6970000000000	0.848894276531204
53.6975000000000	0.848766993975706
53.6980000000000	0.848695645189177
53.6985000000000	0.848667525356985
53.6990000000000	0.848548549106309
53.6995000000000	0.848486209167652
53.7000000000000	0.848361555921637
53.7005000000000	0.848427009163411
53.7010000000000	0.848135654656083
53.7015000000000	0.848276209577793
53.7020000000000	0.848101699162010
53.7025000000000	0.847859240041568
53.7030000000000	0.847991068815019
53.7035000000000	0.847799497005943
53.7040000000000	0.847737062693788
53.7045000000000	0.847660161022485
53.7050000000000	0.847514546066952
53.7055000000000	0.847552944246373
53.7060000000000	0.847266071819668
53.7065000000000	0.847454132396001
53.7070000000000	0.847209223711090
53.7075000000000	0.847155140411028
53.7080000000000	0.847010046760579
53.7085000000000	0.846937906620562
53.7090000000000	0.846941858782147
53.7095000000000	0.846821064170397
53.7100000000000	0.846708895193310
53.7105000000000	0.846628250095747
53.7110000000000	0.846497721599761
53.7115000000000	0.846435870901552
53.7120000000000	0.846408992965155
53.7125000000000	0.846279969589946
53.7130000000000	0.846189716025640
53.7135000000000	0.845984032421265
53.7140000000000	0.846197811204906
53.7145000000000	0.845755719116887
53.7150000000000	0.845948351519351
53.7155000000000	0.845710882365174
53.7160000000000	0.845645801610768
53.7165000000000	0.845573063066786
53.7170000000000	0.845511969547266
53.7175000000000	0.845339804335700
53.7180000000000	0.845298969758022
53.7185000000000	0.845196338670353
53.7190000000000	0.845101483650097
53.7195000000000	0.845011335113531
53.7200000000000	0.844935945281132
53.7205000000000	0.844825042581992
53.7210000000000	0.844764919633894
53.7215000000000	0.844534445843927
53.7220000000000	0.844657220724611
53.7225000000000	0.844477890053819
53.7230000000000	0.844331961762613
53.7235000000000	0.844281914961437
53.7240000000000	0.844182437409312
53.7245000000000	0.844078731260313
53.7250000000000	0.843998102767353
53.7255000000000	0.843892767916413
53.7260000000000	0.843810358869722
53.7265000000000	0.843693797817944
53.7270000000000	0.843581312941028
53.7275000000000	0.843597700706324
53.7280000000000	0.843378088983671
53.7285000000000	0.843325272500599
53.7290000000000	0.843210648236653
53.7295000000000	0.843080558073999
53.7300000000000	0.843044735943635
53.7305000000000	0.842976519838199
53.7310000000000	0.842871916290571
53.7315000000000	0.842619220235449
53.7320000000000	0.842723837774565
53.7325000000000	0.842495925181579
53.7330000000000	0.842548175353688
53.7335000000000	0.842340320710594
53.7340000000000	0.842198643451460
53.7345000000000	0.842292322105561
53.7350000000000	0.841889529797783
53.7355000000000	0.841979589526012
53.7360000000000	0.841861584026034
53.7365000000000	0.841804674765090
53.7370000000000	0.841668112289579
53.7375000000000	0.841509032910645
53.7380000000000	0.841379052932017
53.7385000000000	0.841475772471585
53.7390000000000	0.841222533816541
53.7395000000000	0.841111256183390
53.7400000000000	0.841046093358748
53.7405000000000	0.841024739661718
53.7410000000000	0.840845154751048
53.7415000000000	0.840623624373135
53.7420000000000	0.840723851508000
53.7425000000000	0.840581871006228
53.7430000000000	0.840422543922015
53.7435000000000	0.840189375335351
53.7440000000000	0.840402118624014
53.7445000000000	0.840108325968994
53.7450000000000	0.840015652410745
53.7455000000000	0.839924762021907
53.7460000000000	0.839789004566585
53.7465000000000	0.839641592090748
53.7470000000000	0.839719715852544
53.7475000000000	0.839435343113888
53.7480000000000	0.839452317589719
53.7485000000000	0.839154120159942
53.7490000000000	0.839328134792862
53.7495000000000	0.839011370022492
53.7500000000000	0.838950434576691
53.7505000000000	0.838888846805732
53.7510000000000	0.838767141130000
53.7515000000000	0.838677354212450
53.7520000000000	0.838547556054876
53.7525000000000	0.838355468189150
53.7530000000000	0.838415633826867
53.7535000000000	0.838122721101692
53.7540000000000	0.838288674878370
53.7545000000000	0.837765540860624
53.7550000000000	0.838029336313230
53.7555000000000	0.837821953457930
53.7560000000000	0.837587079764719
53.7565000000000	0.837670626919942
53.7570000000000	0.837386704947532
53.7575000000000	0.837418669439689
53.7580000000000	0.837132830142322
53.7585000000000	0.837204305204358
53.7590000000000	0.836895586969251
53.7595000000000	0.837039350861663
53.7600000000000	0.836780483773850
53.7605000000000	0.836703173874519
53.7610000000000	0.836631955631146
53.7615000000000	0.836412097420553
53.7620000000000	0.836360305632399
53.7625000000000	0.836259516072927
53.7630000000000	0.836171914223326
53.7635000000000	0.835972769433748
53.7640000000000	0.835951732113025
53.7645000000000	0.835831305286743
53.7650000000000	0.835630811853540
53.7655000000000	0.835592106150517
53.7660000000000	0.835342112144320
53.7665000000000	0.835361622680553
53.7670000000000	0.835285051062206
53.7675000000000	0.835097662536103
53.7680000000000	0.834976897813611
53.7685000000000	0.834964690057745
53.7690000000000	0.834705713646161
53.7695000000000	0.834730823327116
53.7700000000000	0.834518256217485
53.7705000000000	0.834396560668863
53.7710000000000	0.834338358031580
53.7715000000000	0.834165884358779
53.7720000000000	0.834148118181230
53.7725000000000	0.833842496844711
53.7730000000000	0.833900722056002
53.7735000000000	0.833789290783836
53.7740000000000	0.833600428069679
53.7745000000000	0.833557934344131
53.7750000000000	0.833289052489797
53.7755000000000	0.833296890595854
53.7760000000000	0.833238930423803
53.7765000000000	0.832915646815094
53.7770000000000	0.832997140454411
53.7775000000000	0.832690838328825
53.7780000000000	0.832703162031605
53.7785000000000	0.832504027612350
53.7790000000000	0.832526123096669
53.7795000000000	0.832220657971431
53.7800000000000	0.832341239245343
53.7805000000000	0.832025926548098
53.7810000000000	0.831854252214549
53.7815000000000	0.831973264205399
53.7820000000000	0.831771037662589
53.7825000000000	0.831522883216683
53.7830000000000	0.831499072959824
53.7835000000000	0.831409928072174
53.7840000000000	0.831195088488496
53.7845000000000	0.831130609243098
53.7850000000000	0.830934312865447
53.7855000000000	0.830879531152089
53.7860000000000	0.830809789705426
53.7865000000000	0.830479473282724
53.7870000000000	0.830662881956772
53.7875000000000	0.830410990423650
53.7880000000000	0.830273776248857
53.7885000000000	0.830142999304248
53.7890000000000	0.830031865927717
53.7895000000000	0.829866521999461
53.7900000000000	0.829800068158180
53.7905000000000	0.829772537672473
53.7910000000000	0.829392281654468
53.7915000000000	0.829567155896530
53.7920000000000	0.829125409060578
53.7925000000000	0.829195425142100
53.7930000000000	0.829064763880253
53.7935000000000	0.828877260108959
53.7940000000000	0.828734248051624
53.7945000000000	0.828739247649033
53.7950000000000	0.828571115217717
53.7955000000000	0.828346778938665
53.7960000000000	0.828390160601423
53.7965000000000	0.828112835654060
53.7970000000000	0.828070334108510
53.7975000000000	0.827840197469501
53.7980000000000	0.827864092067247
53.7985000000000	0.827698980899199
53.7990000000000	0.827434912835231
53.7995000000000	0.827466241072942
53.8000000000000	0.827249052720274
53.8005000000000	0.827154828354297
53.8010000000000	0.827070154327151
53.8015000000000	0.827008525965922
53.8020000000000	0.826666284959007
53.8025000000000	0.826725733261230
53.8030000000000	0.826585847978706
53.8035000000000	0.826367205173940
53.8040000000000	0.826285484984456
53.8045000000000	0.826178578553992
53.8050000000000	0.825936452550419
53.8055000000000	0.826002430574034
53.8060000000000	0.825726255009841
53.8065000000000	0.825583539986478
53.8070000000000	0.825598466157292
53.8075000000000	0.825320599712937
53.8080000000000	0.825315791400494
53.8085000000000	0.825090846421801
53.8090000000000	0.825037343410800
53.8095000000000	0.824830662587299
53.8100000000000	0.824668352088838
53.8105000000000	0.824740659724771
53.8110000000000	0.824439062407552
53.8115000000000	0.824333592495392
53.8120000000000	0.824277790673657
53.8125000000000	0.824168307940079
53.8130000000000	0.823854121039014
53.8135000000000	0.823871315011023
53.8140000000000	0.823685137073441
53.8145000000000	0.823617795467116
53.8150000000000	0.823404800738542
53.8155000000000	0.823294873372738
53.8160000000000	0.823149385134860
53.8165000000000	0.823068181541163
53.8170000000000	0.823013132195655
53.8175000000000	0.822774030489754
53.8180000000000	0.822694904435345
53.8185000000000	0.822482018057776
53.8190000000000	0.822473773434350
53.8195000000000	0.822249251117021
53.8200000000000	0.822168340294704
53.8205000000000	0.821881391272450
53.8210000000000	0.822006196065783
53.8215000000000	0.821638949532950
53.8220000000000	0.821699493159029
53.8225000000000	0.821503433036599
53.8230000000000	0.821311739743199
53.8235000000000	0.821309241024864
53.8240000000000	0.821125512485416
53.8245000000000	0.820843819208839
53.8250000000000	0.820835672127653
53.8255000000000	0.820806441318406
53.8260000000000	0.820527817383856
53.8265000000000	0.820370942774469
53.8270000000000	0.820374023713039
53.8275000000000	0.820201387243926
53.8280000000000	0.819988001358500
53.8285000000000	0.819915872094428
53.8290000000000	0.819790943068403
53.8295000000000	0.819647794994494
53.8300000000000	0.819441631898911
53.8305000000000	0.819438629462493
53.8310000000000	0.819227828172026
53.8315000000000	0.819058497608694
53.8320000000000	0.818928613300628
53.8325000000000	0.818989905159207
53.8330000000000	0.818585503509330
53.8335000000000	0.818588400825602
53.8340000000000	0.818567508434923
53.8345000000000	0.818250021677961
53.8350000000000	0.818243242257348
53.8355000000000	0.818042580590367
53.8360000000000	0.817921218610052
53.8365000000000	0.817778295582976
53.8370000000000	0.817752268434270
53.8375000000000	0.817309187791335
53.8380000000000	0.817465215156628
53.8385000000000	0.817250891790335
53.8390000000000	0.817123121620759
53.8395000000000	0.816966888108008
53.8400000000000	0.816860618254248
53.8405000000000	0.816717515003983
53.8410000000000	0.816587736239925
53.8415000000000	0.816495378271363
53.8420000000000	0.816274922791740
53.8425000000000	0.816193744904372
53.8430000000000	0.816061809189396
53.8435000000000	0.815966703961814
53.8440000000000	0.815778076472051
53.8445000000000	0.815607834548959
53.8450000000000	0.815452659822600
53.8455000000000	0.815464649128531
53.8460000000000	0.815292524116724
53.8465000000000	0.815099094554447
53.8470000000000	0.814993607939979
53.8475000000000	0.814936299650105
53.8480000000000	0.814649364071874
53.8485000000000	0.814585585909163
53.8490000000000	0.814478713821284
53.8495000000000	0.814293092201740
53.8500000000000	0.814183949878784
53.8505000000000	0.814090417964795
53.8510000000000	0.813914747070536
53.8515000000000	0.813723123318984
53.8520000000000	0.813717429753497
53.8525000000000	0.813532573614414
53.8530000000000	0.813399219608374
53.8535000000000	0.813200091992806
53.8540000000000	0.813176630162104
53.8545000000000	0.812910939995239
53.8550000000000	0.812946304824467
53.8555000000000	0.812670509963732
53.8560000000000	0.812617320901957
53.8565000000000	0.812389243123471
53.8570000000000	0.812406624084652
53.8575000000000	0.812174255057410
53.8580000000000	0.812035391846458
53.8585000000000	0.811975533543610
53.8590000000000	0.811768518132989
53.8595000000000	0.811581855831199
53.8600000000000	0.811545932922694
53.8605000000000	0.811465306258133
53.8610000000000	0.811220638859669
53.8615000000000	0.811144155048249
53.8620000000000	0.810993788895556
53.8625000000000	0.810909444639888
53.8630000000000	0.810693332713264
53.8635000000000	0.810596775854473
53.8640000000000	0.810412446036277
53.8645000000000	0.810405880986959
53.8650000000000	0.810255670715108
53.8655000000000	0.809941026751966
53.8660000000000	0.810032243873252
53.8665000000000	0.809763459285065
53.8670000000000	0.809690064189468
53.8675000000000	0.809606281095265
53.8680000000000	0.809436352906325
53.8685000000000	0.809250049998169
53.8690000000000	0.809200924369736
53.8695000000000	0.808947268430159
53.8700000000000	0.808858126259258
53.8705000000000	0.808780164527326
53.8710000000000	0.808664271891991
53.8715000000000	0.808428946585153
53.8720000000000	0.808426842320618
53.8725000000000	0.808195487793277
53.8730000000000	0.808056426738408
53.8735000000000	0.807949688371122
53.8740000000000	0.807942356597761
53.8745000000000	0.807689535373487
53.8750000000000	0.807560304370197
53.8755000000000	0.807454959686096
53.8760000000000	0.807269519841417
53.8765000000000	0.807230149529143
53.8770000000000	0.807049937036864
53.8775000000000	0.806935891914315
53.8780000000000	0.806767329568003
53.8785000000000	0.806643872072244
53.8790000000000	0.806527819614565
53.8795000000000	0.806435271943387
53.8800000000000	0.806294227594872
53.8805000000000	0.806181225866626
53.8810000000000	0.805921413933324
53.8815000000000	0.805926442220504
53.8820000000000	0.805765129756084
53.8825000000000	0.805639280502871
53.8830000000000	0.805507525267246
53.8835000000000	0.805307814970515
53.8840000000000	0.805299237463920
53.8845000000000	0.805076718614310
53.8850000000000	0.805001356854255
53.8855000000000	0.804833531291790
53.8860000000000	0.804733589475280
53.8865000000000	0.804601340651959
53.8870000000000	0.804362478073697
53.8875000000000	0.804437475661918
53.8880000000000	0.804133503265475
53.8885000000000	0.804198509801614
53.8890000000000	0.803927008984703
53.8895000000000	0.803824703961791
53.8900000000000	0.803677693070489
53.8905000000000	0.803578248441387
53.8910000000000	0.803435065456363
53.8915000000000	0.803278365506049
53.8920000000000	0.803255381471187
53.8925000000000	0.803021302283039
53.8930000000000	0.802917312973749
53.8935000000000	0.802875921632582
53.8940000000000	0.802678425710070
53.8945000000000	0.802547901988133
53.8950000000000	0.802425046526859
53.8955000000000	0.802265037417604
53.8960000000000	0.802192297043421
53.8965000000000	0.802064684834661
53.8970000000000	0.801853013243723
53.8975000000000	0.801856521812577
53.8980000000000	0.801661048459550
53.8985000000000	0.801590105099867
53.8990000000000	0.801440707459341
53.8995000000000	0.801238948159267
53.9000000000000	0.801186425690090
53.9005000000000	0.801058824062146
53.9010000000000	0.800895610725600
53.9015000000000	0.800792451661448
53.9020000000000	0.800670488565930
53.9025000000000	0.800538010900544
53.9030000000000	0.800421668852644
53.9035000000000	0.800333878747052
53.9040000000000	0.800131883469806
53.9045000000000	0.800059286039413
53.9050000000000	0.799905138389687
53.9055000000000	0.799806309693625
53.9060000000000	0.799700499161083
53.9065000000000	0.799558322778689
53.9070000000000	0.799390491420576
53.9075000000000	0.799271176290115
53.9080000000000	0.799181480198099
53.9085000000000	0.799176589211234
53.9090000000000	0.798755401084630
53.9095000000000	0.798948661189082
53.9100000000000	0.798663538907217
53.9105000000000	0.798544270161275
53.9110000000000	0.798459963180607
53.9115000000000	0.798264351463245
53.9120000000000	0.798233779023971
53.9125000000000	0.798071178562354
53.9130000000000	0.797963520064473
53.9135000000000	0.797835075980848
53.9140000000000	0.797723704763842
53.9145000000000	0.797550496901613
53.9150000000000	0.797472044367043
53.9155000000000	0.797386434501555
53.9160000000000	0.797199288127580
53.9165000000000	0.797093226273461
53.9170000000000	0.797072092364302
53.9175000000000	0.796765594189890
53.9180000000000	0.796734856539440
53.9185000000000	0.796641172338488
53.9190000000000	0.796502154801464
53.9195000000000	0.796307229905016
53.9200000000000	0.796345247715047
53.9205000000000	0.796126253291930
53.9210000000000	0.796003901749923
53.9215000000000	0.795880332603237
53.9220000000000	0.795780321182925
53.9225000000000	0.795656073214031
53.9230000000000	0.795544670469960
53.9235000000000	0.795437605480178
53.9240000000000	0.795270620730974
53.9245000000000	0.795187169517151
53.9250000000000	0.795076276724933
53.9255000000000	0.794906687871126
53.9260000000000	0.794840286349976
53.9265000000000	0.794678170860673
53.9270000000000	0.794606326363993
53.9275000000000	0.794469923039707
53.9280000000000	0.794340534284351
53.9285000000000	0.794213181991837
53.9290000000000	0.794081876400378
53.9295000000000	0.793997178007327
53.9300000000000	0.793911788639018
53.9305000000000	0.793779601296570
53.9310000000000	0.793667730010502
53.9315000000000	0.793481592253576
53.9320000000000	0.793407530922159
53.9325000000000	0.793312092960007
53.9330000000000	0.793168027959045
53.9335000000000	0.793041297720502
53.9340000000000	0.792942261968088
53.9345000000000	0.792839720469017
53.9350000000000	0.792683984652212
53.9355000000000	0.792578877362855
53.9360000000000	0.792480177838046
53.9365000000000	0.792420913670070
53.9370000000000	0.792137492584236
53.9375000000000	0.792140420779583
53.9380000000000	0.792030994135578
53.9385000000000	0.791852430222269
53.9390000000000	0.791793608443470
53.9395000000000	0.791635976469682
53.9400000000000	0.791540067533375
53.9405000000000	0.791450035706595
53.9410000000000	0.791307419735035
53.9415000000000	0.791196526150852
53.9420000000000	0.791105459941510
53.9425000000000	0.790943997296166
53.9430000000000	0.790873843909702
53.9435000000000	0.790710934509203
53.9440000000000	0.790575568636544
53.9445000000000	0.790525674091043
53.9450000000000	0.790454528916485
53.9455000000000	0.790227402227218
53.9460000000000	0.790198673376273
53.9465000000000	0.790048938761102
53.9470000000000	0.789910265016903
53.9475000000000	0.789746049449760
53.9480000000000	0.789793449148671
53.9485000000000	0.789581225354797
53.9490000000000	0.789510724954657
53.9495000000000	0.789329333642543
53.9500000000000	0.789268988027748
53.9505000000000	0.789156396334329
53.9510000000000	0.789035230294644
53.9515000000000	0.788900821162769
53.9520000000000	0.788793278671504
53.9525000000000	0.788605082986506
53.9530000000000	0.788689215816622
53.9535000000000	0.788464451225776
53.9540000000000	0.788285858994076
53.9545000000000	0.788277125310055
53.9550000000000	0.788257245755851
53.9555000000000	0.787856899020303
53.9560000000000	0.787918261658498
53.9565000000000	0.787726013554091
53.9570000000000	0.787736214181362
53.9575000000000	0.787585278163653
53.9580000000000	0.787728259984809
53.9585000000000	0.786988886411686
53.9590000000000	0.787319917541645
53.9595000000000	0.787083583822155
53.9600000000000	0.787039001046933
53.9605000000000	0.786877265563211
53.9610000000000	0.786774149275404
53.9615000000000	0.786696271641413
53.9620000000000	0.786529743447923
53.9625000000000	0.786499800856515
53.9630000000000	0.786313646347422
53.9635000000000	0.786269315478905
53.9640000000000	0.786333712419842
53.9645000000000	0.785732466847144
53.9650000000000	0.785966107904893
53.9655000000000	0.785753306368511
53.9660000000000	0.785903503169309
53.9665000000000	0.785549767408685
53.9670000000000	0.785325529705592
53.9675000000000	0.785275993438691
53.9680000000000	0.785482018237247
53.9685000000000	0.785044646983724
53.9690000000000	0.784899975674973
53.9695000000000	0.785099346279017
53.9700000000000	0.784749825171800
53.9705000000000	0.784703789500712
53.9710000000000	0.784557970183179
53.9715000000000	0.784492493767367
53.9720000000000	0.784220679496897
53.9725000000000	0.784278227965138
53.9730000000000	0.784066559378677
53.9735000000000	0.784273334306103
53.9740000000000	0.783715601216823
53.9745000000000	0.783989734980238
53.9750000000000	0.783585206353101
53.9755000000000	0.783638191386133
53.9760000000000	0.783510833121788
53.9765000000000	0.783455085373192
53.9770000000000	0.783236891575185
53.9775000000000	0.783129601158675
53.9780000000000	0.783030219259024
53.9785000000000	0.783038723651037
53.9790000000000	0.782768998997975
53.9795000000000	0.782921441424550
53.9800000000000	0.782608336168558
53.9805000000000	0.782515874243870
53.9810000000000	0.782471146196456
53.9815000000000	0.782206743992211
53.9820000000000	0.782293791217148
53.9825000000000	0.782106137900874
53.9830000000000	0.781994269869453
53.9835000000000	0.781891202803546
53.9840000000000	0.781767915644091
53.9845000000000	0.781636040360366
53.9850000000000	0.781638958052918
53.9855000000000	0.781434682651526
53.9860000000000	0.781375834269159
53.9865000000000	0.781250276453969
53.9870000000000	0.781194662674358
53.9875000000000	0.780985928720656
53.9880000000000	0.780961781656865
53.9885000000000	0.780821818470560
53.9890000000000	0.780729926880217
53.9895000000000	0.780610109385246
53.9900000000000	0.780525714017221
53.9905000000000	0.780414160141329
53.9910000000000	0.780314472289976
53.9915000000000	0.780196121300861
53.9920000000000	0.780138945611565
53.9925000000000	0.779961542990088
53.9930000000000	0.779884567030461
53.9935000000000	0.779794049672431
53.9940000000000	0.779686204119234
53.9945000000000	0.779606917368125
53.9950000000000	0.779442154340586
53.9955000000000	0.779384114644482
53.9960000000000	0.779284439777784
53.9965000000000	0.779168650396975
53.9970000000000	0.779079731746657
53.9975000000000	0.778931970709846
53.9980000000000	0.778835717651412
53.9985000000000	0.778771519130102
53.9990000000000	0.778649963557055
53.9995000000000	0.778554112167672
54	0.778436518229314
54.0005000000000	0.778391665897527
54.0010000000000	0.778233451449602
54.0015000000000	0.778162256032106
54.0020000000000	0.777976816926836
54.0025000000000	0.777959643025760
54.0030000000000	0.777810273180603
54.0035000000000	0.777776085872030
54.0040000000000	0.777593188161230
54.0045000000000	0.777554679935017
54.0050000000000	0.777415285759845
54.0055000000000	0.777339920420026
54.0060000000000	0.777307377554329
54.0065000000000	0.777125840353239
54.0070000000000	0.776934988377853
54.0075000000000	0.776967247164722
54.0080000000000	0.776764888332698
54.0085000000000	0.776821153337208
54.0090000000000	0.776696218910857
54.0095000000000	0.776519525324617
54.0100000000000	0.776420461430383
54.0105000000000	0.776379629794255
54.0110000000000	0.776196967264525
54.0115000000000	0.776154855084169
54.0120000000000	0.776012447924000
54.0125000000000	0.775954192836939
54.0130000000000	0.775826802113158
54.0135000000000	0.775741368107655
54.0140000000000	0.775666931232499
54.0145000000000	0.775537933761943
54.0150000000000	0.775430866551857
54.0155000000000	0.775354777947766
54.0160000000000	0.775211986063571
54.0165000000000	0.775213387960547
54.0170000000000	0.774974560136292
54.0175000000000	0.775030697525428
54.0180000000000	0.774860702971587
54.0185000000000	0.774757549030665
54.0190000000000	0.774674442249423
54.0195000000000	0.774445046978774
54.0200000000000	0.774609675540451
54.0205000000000	0.774294126012608
54.0210000000000	0.774352340078615
54.0215000000000	0.774078101579467
54.0220000000000	0.774207273296691
54.0225000000000	0.773930831376121
54.0230000000000	0.773958457362210
54.0235000000000	0.773675418067107
54.0240000000000	0.773726843843749
54.0245000000000	0.773613990030489
54.0250000000000	0.773627023224350
54.0255000000000	0.773416825647908
54.0260000000000	0.773343484331001
54.0265000000000	0.773217561315251
54.0270000000000	0.773156031887529
54.0275000000000	0.773054239559337
54.0280000000000	0.772821044023929
54.0285000000000	0.772904171970287
54.0290000000000	0.772874601064959
54.0295000000000	0.772483427403420
54.0300000000000	0.772750010463769
54.0305000000000	0.772472116611614
54.0310000000000	0.772394395666158
54.0315000000000	0.772304156019530
54.0320000000000	0.772206318524884
54.0325000000000	0.772148378947916
54.0330000000000	0.771837820388178
54.0335000000000	0.772110538553476
54.0340000000000	0.771826656586441
54.0345000000000	0.771758234702751
54.0350000000000	0.771657465720119
54.0355000000000	0.771564934473265
54.0360000000000	0.771490826052661
54.0365000000000	0.771342459062375
54.0370000000000	0.771327596154337
54.0375000000000	0.771185075113595
54.0380000000000	0.771147189713218
54.0385000000000	0.770879719270260
54.0390000000000	0.771070983826493
54.0395000000000	0.770832593796773
54.0400000000000	0.770734970881657
54.0405000000000	0.770688747110000
54.0410000000000	0.770593425198504
54.0415000000000	0.770459811442069
54.0420000000000	0.770405679549080
54.0425000000000	0.770131951236195
54.0430000000000	0.770444515555253
54.0435000000000	0.770065176537480
54.0440000000000	0.770003798156233
54.0445000000000	0.769818508968800
54.0450000000000	0.770084631739023
54.0455000000000	0.769529274340429
54.0460000000000	0.769936988223814
54.0465000000000	0.769552004038367
54.0470000000000	0.769580479370671
54.0475000000000	0.769151317545397
54.0480000000000	0.769655091348785
54.0485000000000	0.769155161940803
54.0490000000000	0.769186730166973
54.0495000000000	0.769071231527752
54.0500000000000	0.769013774044310
54.0505000000000	0.768895278185466
54.0510000000000	0.768851572722849
54.0515000000000	0.768744680836193
54.0520000000000	0.768618905634859
54.0525000000000	0.768579709629691
54.0530000000000	0.768503130841109
54.0535000000000	0.768378146877956
54.0540000000000	0.768325441656618
54.0545000000000	0.768232125119205
54.0550000000000	0.767886685422649
54.0555000000000	0.768355770863063
54.0560000000000	0.767921245709745
54.0565000000000	0.767927343115009
54.0570000000000	0.767780489084644
54.0575000000000	0.767429013640529
54.0580000000000	0.767730020209747
54.0585000000000	0.767785136356653
54.0590000000000	0.767476420469481
54.0595000000000	0.767363350020795
54.0600000000000	0.767316216650558
54.0605000000000	0.767225819646753
54.0610000000000	0.767176095568101
54.0615000000000	0.767039815700540
54.0620000000000	0.766965678548710
54.0625000000000	0.766928164759713
54.0630000000000	0.766767445217245
54.0635000000000	0.766763519516838
54.0640000000000	0.766648377034230
54.0645000000000	0.766585519552270
54.0650000000000	0.766507132195189
54.0655000000000	0.766408798523394
54.0660000000000	0.766282568972809
54.0665000000000	0.766246886950894
54.0670000000000	0.766176421113640
54.0675000000000	0.766087363077719
54.0680000000000	0.766001088294271
54.0685000000000	0.765966813876058
54.0690000000000	0.765842293255278
54.0695000000000	0.765758715124490
54.0700000000000	0.765731911905385
54.0705000000000	0.765512387069896
54.0710000000000	0.765558198051559
54.0715000000000	0.765490111385335
54.0720000000000	0.765350618017537
54.0725000000000	0.765301577930439
54.0730000000000	0.765232206296095
54.0735000000000	0.765087204447009
54.0740000000000	0.765080957858996
54.0745000000000	0.764935027396884
54.0750000000000	0.764943218541398
54.0755000000000	0.764802494999072
54.0760000000000	0.764776967485765
54.0765000000000	0.764639836918465
54.0770000000000	0.764632088360416
54.0775000000000	0.764451722286736
54.0780000000000	0.764466948983403
54.0785000000000	0.764381523221247
54.0790000000000	0.764304675911839
54.0795000000000	0.764156100774959
54.0800000000000	0.764146014960781
54.0805000000000	0.763998739984456
54.0810000000000	0.764011618036569
54.0815000000000	0.763905824640023
54.0820000000000	0.763861693310819
54.0825000000000	0.763685884257294
54.0830000000000	0.763710439631793
54.0835000000000	0.763563496371074
54.0840000000000	0.763537464666241
54.0845000000000	0.763433182731208
54.0850000000000	0.763378507580832
54.0855000000000	0.763271077546499
54.0860000000000	0.763273332121986
54.0865000000000	0.763142789811996
54.0870000000000	0.763051813399141
54.0875000000000	0.762959390495516
54.0880000000000	0.762973461903104
54.0885000000000	0.762771957332135
54.0890000000000	0.762827228927326
54.0895000000000	0.762643662889533
54.0900000000000	0.762672722194429
54.0905000000000	0.762566198481142
54.0910000000000	0.762471505634503
54.0915000000000	0.762421115545564
54.0920000000000	0.762283475642325
54.0925000000000	0.762296946020084
54.0930000000000	0.762163414280699
54.0935000000000	0.762125646014911
54.0940000000000	0.761997900282680
54.0945000000000	0.761992317807052
54.0950000000000	0.761873177678524
54.0955000000000	0.761845005170963
54.0960000000000	0.761786503412394
54.0965000000000	0.761626921323503
54.0970000000000	0.761608149567344
54.0975000000000	0.761531281776236
54.0980000000000	0.761443087106038
54.0985000000000	0.761391837462772
54.0990000000000	0.761320766079734
54.0995000000000	0.761232492999584
54.1000000000000	0.761265514990089
54.1005000000000	0.761042104689415
54.1010000000000	0.761014473093517
54.1015000000000	0.760959562484720
54.1020000000000	0.760845695441983
54.1025000000000	0.760840862860346
54.1030000000000	0.760701316174778
54.1035000000000	0.760684426771538
54.1040000000000	0.760660533956345
54.1045000000000	0.760505915200219
54.1050000000000	0.760457290933190
54.1055000000000	0.760358037238388
54.1060000000000	0.760348048753026
54.1065000000000	0.760298674729377
54.1070000000000	0.760126949265765
54.1075000000000	0.760107343839589
54.1080000000000	0.760046655652131
54.1085000000000	0.759981975233307
54.1090000000000	0.759884756801537
54.1095000000000	0.759863672913169
54.1100000000000	0.759720462253760
54.1105000000000	0.759684543234684
54.1110000000000	0.759612739355298
54.1115000000000	0.759627445856262
54.1120000000000	0.759423801155037
54.1125000000000	0.759376784139693
54.1130000000000	0.759375381051873
54.1135000000000	0.759277907080385
54.1140000000000	0.759192614169025
54.1145000000000	0.759121542713803
54.1150000000000	0.759055635447308
54.1155000000000	0.759024480611699
54.1160000000000	0.758972533335504
54.1165000000000	0.758730744641920
54.1170000000000	0.758913117489671
54.1175000000000	0.758732025302928
54.1180000000000	0.758632309604153
54.1185000000000	0.758602919309960
54.1190000000000	0.758561035710158
54.1195000000000	0.758410799617031
54.1200000000000	0.758300457218342
54.1205000000000	0.758396985685865
54.1210000000000	0.758267710001293
54.1215000000000	0.758130088902155
54.1220000000000	0.758094059035364
54.1225000000000	0.758096522118008
54.1230000000000	0.757966794956439
54.1235000000000	0.757869194828225
54.1240000000000	0.757888046376075
54.1245000000000	0.757815943725013
54.1250000000000	0.757554272944949
54.1255000000000	0.757782182174306
54.1260000000000	0.757550384693571
54.1265000000000	0.757464746510645
54.1270000000000	0.757532162432729
54.1275000000000	0.757285388242753
54.1280000000000	0.757315162691624
54.1285000000000	0.757251459106191
54.1290000000000	0.757161008126581
54.1295000000000	0.757148378110043
54.1300000000000	0.757014915535694
54.1305000000000	0.756986731741574
54.1310000000000	0.756937357423272
54.1315000000000	0.756808275097025
54.1320000000000	0.756807583982855
54.1325000000000	0.756714728427037
54.1330000000000	0.756606546836909
54.1335000000000	0.756546528563604
54.1340000000000	0.756506177061660
54.1345000000000	0.756501706866946
54.1350000000000	0.756341552329283
54.1355000000000	0.756313546300322
54.1360000000000	0.756257819326534
54.1365000000000	0.756168602655213
54.1370000000000	0.756077614748775
54.1375000000000	0.756097916316389
54.1380000000000	0.755938178950843
54.1385000000000	0.755893277185974
54.1390000000000	0.755968197773581
54.1395000000000	0.755665008256239
54.1400000000000	0.755807356700121
54.1405000000000	0.755652567434190
54.1410000000000	0.755541856096371
54.1415000000000	0.755588948122207
54.1420000000000	0.755394526819628
54.1425000000000	0.755382196599131
54.1430000000000	0.755309062605619
54.1435000000000	0.755259666852770
54.1440000000000	0.755279040185556
54.1445000000000	0.755022988290022
54.1450000000000	0.755072739075931
54.1455000000000	0.754994646038203
54.1460000000000	0.754963925405528
54.1465000000000	0.754913696244685
54.1470000000000	0.754732204026030
54.1475000000000	0.754857559344040
54.1480000000000	0.754655440519154
54.1485000000000	0.754602682090304
54.1490000000000	0.754542716454040
54.1495000000000	0.754480359377467
54.1500000000000	0.754412034593280
54.1505000000000	0.754296855240703
54.1510000000000	0.754294518376095
54.1515000000000	0.754247903120456
54.1520000000000	0.754138618734831
54.1525000000000	0.754087431637256
54.1530000000000	0.754075295551558
54.1535000000000	0.754004925896412
54.1540000000000	0.753836127452608
54.1545000000000	0.753902114532679
54.1550000000000	0.753671275064887
54.1555000000000	0.753724634075195
54.1560000000000	0.753716510317850
54.1565000000000	0.753585937086030
54.1570000000000	0.753424349742834
54.1575000000000	0.753453225678537
54.1580000000000	0.753431443370504
54.1585000000000	0.753249407103389
54.1590000000000	0.753309812579924
54.1595000000000	0.753258322937229
54.1600000000000	0.753071534727392
54.1605000000000	0.753102926291398
54.1610000000000	0.752916838454781
54.1615000000000	0.752975020809234
54.1620000000000	0.752881827780603
54.1625000000000	0.752771869546109
54.1630000000000	0.752812238043118
54.1635000000000	0.752602496249138
54.1640000000000	0.752627272137896
54.1645000000000	0.752546237256654
54.1650000000000	0.752513674880661
54.1655000000000	0.752447737297865
54.1660000000000	0.752309416296747
54.1665000000000	0.752306400492817
54.1670000000000	0.752217951560344
54.1675000000000	0.752182178645485
54.1680000000000	0.752190761004272
54.1685000000000	0.751962270782835
54.1690000000000	0.751975128366369
54.1695000000000	0.751907926562502
54.1700000000000	0.751854826823470
54.1705000000000	0.751781747137127
54.1710000000000	0.751728549357230
54.1715000000000	0.751672216705540
54.1720000000000	0.751565979959227
54.1725000000000	0.751572200951662
54.1730000000000	0.751454015142703
54.1735000000000	0.751400702645185
54.1740000000000	0.751322029722405
54.1745000000000	0.751299307871547
54.1750000000000	0.751206275112009
54.1755000000000	0.751211012752920
54.1760000000000	0.751056627725072
54.1765000000000	0.751060668408066
54.1770000000000	0.750871933295828
54.1775000000000	0.750931963862584
54.1780000000000	0.750800152444068
54.1785000000000	0.750806614722755
54.1790000000000	0.750681850131726
54.1795000000000	0.750592690270607
54.1800000000000	0.750684051802565
54.1805000000000	0.750462168078311
54.1810000000000	0.750469180985336
54.1815000000000	0.750374128215507
54.1820000000000	0.750324121789539
54.1825000000000	0.750191092359001
54.1830000000000	0.750284615337191
54.1835000000000	0.750119272765626
54.1840000000000	0.750082173684360
54.1845000000000	0.750006518860107
54.1850000000000	0.749942978658240
54.1855000000000	0.749896805735879
54.1860000000000	0.749821762476966
54.1865000000000	0.749740807055786
54.1870000000000	0.749680106217101
54.1875000000000	0.749645017372929
54.1880000000000	0.749554678196219
54.1885000000000	0.749536981278825
54.1890000000000	0.749397593088514
54.1895000000000	0.749391113796154
54.1900000000000	0.749260767020988
54.1905000000000	0.749299266242005
54.1910000000000	0.749119676686752
54.1915000000000	0.749195782260327
54.1920000000000	0.749033556085883
54.1925000000000	0.748993148245303
54.1930000000000	0.748935547992348
54.1935000000000	0.748876707263586
54.1940000000000	0.748799721428246
54.1945000000000	0.748732039192069
54.1950000000000	0.748685327646944
54.1955000000000	0.748529206544498
54.1960000000000	0.748647925707348
54.1965000000000	0.748431443529253
54.1970000000000	0.748454644165060
54.1975000000000	0.748369948928338
54.1980000000000	0.748305675506303
54.1985000000000	0.748223401201842
54.1990000000000	0.748203448780020
54.1995000000000	0.748082107775906
54.2000000000000	0.748037942091704
54.2005000000000	0.747998851359127
54.2010000000000	0.747893963895144
54.2015000000000	0.747885783697896
54.2020000000000	0.747799634081406
54.2025000000000	0.747689824652123
54.2030000000000	0.747655206824009
54.2035000000000	0.747631175046047
54.2040000000000	0.747532136857595
54.2045000000000	0.747415355073713
54.2050000000000	0.747470601692859
54.2055000000000	0.747349447261976
54.2060000000000	0.747271758914175
54.2065000000000	0.747211417293562
54.2070000000000	0.747156288222345
54.2075000000000	0.747103123043449
54.2080000000000	0.747036986927953
54.2085000000000	0.746965770498352
54.2090000000000	0.746906545239428
54.2095000000000	0.746841339377050
54.2100000000000	0.746766649462708
54.2105000000000	0.746712474735489
54.2110000000000	0.746563641387890
54.2115000000000	0.746679806963423
54.2120000000000	0.746475113256856
54.2125000000000	0.746506123261024
54.2130000000000	0.746370184754173
54.2135000000000	0.746359051284847
54.2140000000000	0.746350901687822
54.2145000000000	0.746120013994991
54.2150000000000	0.746137442748935
54.2155000000000	0.746087633887599
54.2160000000000	0.745993329650989
54.2165000000000	0.745980962308940
54.2170000000000	0.745853860420848
54.2175000000000	0.745845347286246
54.2180000000000	0.745764003523136
54.2185000000000	0.745710873309730
54.2190000000000	0.745626232381745
54.2195000000000	0.745554602652264
54.2200000000000	0.745516594848099
54.2205000000000	0.745441655038765
54.2210000000000	0.745354082600869
54.2215000000000	0.745349921287758
54.2220000000000	0.745268295884477
54.2225000000000	0.745151269445476
54.2230000000000	0.745130510094925
54.2235000000000	0.745046266720130
54.2240000000000	0.745004245936148
54.2245000000000	0.744938504960809
54.2250000000000	0.744870753035766
54.2255000000000	0.744795810750417
54.2260000000000	0.744761345624133
54.2265000000000	0.744649375685515
54.2270000000000	0.744632550757875
54.2275000000000	0.744518553072132
54.2280000000000	0.744531124275996
54.2285000000000	0.744396837005905
54.2290000000000	0.744365833833387
54.2295000000000	0.744282844659730
54.2300000000000	0.744225571566985
54.2305000000000	0.744181122386504
54.2310000000000	0.744079454937182
54.2315000000000	0.744011053294659
54.2320000000000	0.744031581462326
54.2325000000000	0.743798480450211
54.2330000000000	0.743964040048661
54.2335000000000	0.743595233772195
54.2340000000000	0.743920721672454
54.2345000000000	0.743607503142569
54.2350000000000	0.743585696356288
54.2355000000000	0.743546456500534
54.2360000000000	0.743441435913567
54.2365000000000	0.743420357866703
54.2370000000000	0.743327778795654
54.2375000000000	0.743281106761914
54.2380000000000	0.743167518469554
54.2385000000000	0.743154118050660
54.2390000000000	0.743086790061409
54.2395000000000	0.743007136331312
54.2400000000000	0.742945725468478
54.2405000000000	0.742872023451459
54.2410000000000	0.742832765563205
54.2415000000000	0.742762380722148
54.2420000000000	0.742686548449733
54.2425000000000	0.742642349364247
54.2430000000000	0.742569336481154
54.2435000000000	0.742463861276728
54.2440000000000	0.742442814243716
54.2445000000000	0.742356894124068
54.2450000000000	0.742308646468365
54.2455000000000	0.742229820437039
54.2460000000000	0.742190977270631
54.2465000000000	0.742085005713929
54.2470000000000	0.742053462142875
54.2475000000000	0.741991290097156
54.2480000000000	0.741900986685712
54.2485000000000	0.741857481662558
54.2490000000000	0.741791641006282
54.2495000000000	0.741674169181914
54.2500000000000	0.741705778279864
54.2505000000000	0.741572857720027
54.2510000000000	0.741531519442683
54.2515000000000	0.741461137845709
54.2520000000000	0.741394426663632
54.2525000000000	0.741333870054237
54.2530000000000	0.741256458264932
54.2535000000000	0.741213602741580
54.2540000000000	0.741108681523085
54.2545000000000	0.741097730613897
54.2550000000000	0.740972148511559
54.2555000000000	0.740958316623545
54.2560000000000	0.740860574036917
54.2565000000000	0.740832782554307
54.2570000000000	0.740741389539328
54.2575000000000	0.740679502073031
54.2580000000000	0.740612355361908
54.2585000000000	0.740537216493358
54.2590000000000	0.740491407196436
54.2595000000000	0.740396840397834
54.2600000000000	0.740346006127099
54.2605000000000	0.740326153417109
54.2610000000000	0.740195804950354
54.2615000000000	0.740156569350085
54.2620000000000	0.740105970009115
54.2625000000000	0.740034013413431
54.2630000000000	0.739922241533104
54.2635000000000	0.739923932003778
54.2640000000000	0.739815427787930
54.2645000000000	0.739746830586890
54.2650000000000	0.739710224560053
54.2655000000000	0.739620778126812
54.2660000000000	0.739568997630115
54.2665000000000	0.739490113121621
54.2670000000000	0.739450625909631
54.2675000000000	0.739350636741116
54.2680000000000	0.739306939276612
54.2685000000000	0.739213776619571
54.2690000000000	0.739169325074000
54.2695000000000	0.739096474446993
54.2700000000000	0.739041925531061
54.2705000000000	0.738934581811975
54.2710000000000	0.738954485443400
54.2715000000000	0.738761190863209
54.2720000000000	0.738814336641937
54.2725000000000	0.738694730458809
54.2730000000000	0.738638733452826
54.2735000000000	0.738562156208688
54.2740000000000	0.738527465890551
54.2745000000000	0.738413149630160
54.2750000000000	0.738305303561681
54.2755000000000	0.738353195752319
54.2760000000000	0.738228881379991
54.2765000000000	0.738181969858541
54.2770000000000	0.738095130506372
54.2775000000000	0.738054564191295
54.2780000000000	0.737955874165972
54.2785000000000	0.737903436771427
54.2790000000000	0.737828606909951
54.2795000000000	0.737861287656773
54.2800000000000	0.737592672468984
54.2805000000000	0.737644231594069
54.2810000000000	0.737573803074906
54.2815000000000	0.737489447362989
54.2820000000000	0.737431449889307
54.2825000000000	0.737364533470296
54.2830000000000	0.737278461337874
54.2835000000000	0.737195008921110
54.2840000000000	0.737231560906948
54.2845000000000	0.737036130047486
54.2850000000000	0.737009912846147
54.2855000000000	0.737014525122359
54.2860000000000	0.736890416225370
54.2865000000000	0.736811604532008
54.2870000000000	0.736777679372228
54.2875000000000	0.736672132776815
54.2880000000000	0.736618098531169
54.2885000000000	0.736523857659081
54.2890000000000	0.736517251426837
54.2895000000000	0.736402677851589
54.2900000000000	0.736355454547791
54.2905000000000	0.736249316030376
54.2910000000000	0.736255380737480
54.2915000000000	0.736156062265772
54.2920000000000	0.735939100380304
54.2925000000000	0.736146018134681
54.2930000000000	0.735895001414080
54.2935000000000	0.735902999783688
54.2940000000000	0.735787678601160
54.2945000000000	0.735729632055729
54.2950000000000	0.735726528364623
54.2955000000000	0.735543608281022
54.2960000000000	0.735513775826517
54.2965000000000	0.735484348874049
54.2970000000000	0.735393798960929
54.2975000000000	0.735302122628966
54.2980000000000	0.735265895990632
54.2985000000000	0.735167874478054
54.2990000000000	0.735117546083067
54.2995000000000	0.735072609344241
54.3000000000000	0.734973218638666
54.3005000000000	0.734888718567570
54.3010000000000	0.734850953247926
54.3015000000000	0.734776444794788
54.3020000000000	0.734649724722434
54.3025000000000	0.734593628293781
54.3030000000000	0.734666411815956
54.3035000000000	0.734462881789385
54.3040000000000	0.734437040221062
54.3045000000000	0.734372336095716
54.3050000000000	0.734276916490934
54.3055000000000	0.734191714520308
54.3060000000000	0.734128264340722
54.3065000000000	0.734142350768219
54.3070000000000	0.733986854586735
54.3075000000000	0.733933660781613
54.3080000000000	0.733855701512531
54.3085000000000	0.733821390074633
54.3090000000000	0.733740798406492
54.3095000000000	0.733668986061877
54.3100000000000	0.733543342312678
54.3105000000000	0.733550263849354
54.3110000000000	0.733455350851855
54.3115000000000	0.733380115789266
54.3120000000000	0.733308171033445
54.3125000000000	0.733236910609389
54.3130000000000	0.733177262909301
54.3135000000000	0.733118898439939
54.3140000000000	0.733018867639655
54.3145000000000	0.732933538486973
54.3150000000000	0.732911965964942
54.3155000000000	0.732812401315600
54.3160000000000	0.732738661233885
54.3165000000000	0.732683872567514
54.3170000000000	0.732609081143410
54.3175000000000	0.732496426845387
54.3180000000000	0.732573773789683
54.3185000000000	0.732346680008201
54.3190000000000	0.732324262947223
54.3195000000000	0.732276746341298
54.3200000000000	0.732156623817610
54.3205000000000	0.732127015876497
54.3210000000000	0.732041681373266
54.3215000000000	0.731985656234097
54.3220000000000	0.731855706787573
54.3225000000000	0.731871646310884
54.3230000000000	0.731772202429451
54.3235000000000	0.731686523659586
54.3240000000000	0.731602871814362
54.3245000000000	0.731567145909108
54.3250000000000	0.731461144894954
54.3255000000000	0.731349467198180
54.3260000000000	0.731355770467902
54.3265000000000	0.731311824177643
54.3270000000000	0.731188378916770
54.3275000000000	0.731092590305290
54.3280000000000	0.731045313866576
54.3285000000000	0.731005352843570
54.3290000000000	0.730898504400225
54.3295000000000	0.730817289113964
54.3300000000000	0.730766276290115
54.3305000000000	0.730726160665618
54.3310000000000	0.730582486305368
54.3315000000000	0.730563601963802
54.3320000000000	0.730506614481088
54.3325000000000	0.730339370533268
54.3330000000000	0.730382600481268
54.3335000000000	0.730239404119352
54.3340000000000	0.730183584800768
54.3345000000000	0.730152004961784
54.3350000000000	0.730003024267574
54.3355000000000	0.730023974330373
54.3360000000000	0.729851208961845
54.3365000000000	0.729840346224569
54.3370000000000	0.729731317009709
54.3375000000000	0.729720404723768
54.3380000000000	0.729515187135651
54.3385000000000	0.729648673901083
54.3390000000000	0.729444550832529
54.3395000000000	0.729418638812938
54.3400000000000	0.729306012804727
54.3405000000000	0.729232707083070
54.3410000000000	0.729210887788171
54.3415000000000	0.729080934804483
54.3420000000000	0.729048886717359
54.3425000000000	0.728969712495344
54.3430000000000	0.728880233069296
54.3435000000000	0.728816360529137
54.3440000000000	0.728726911670810
54.3445000000000	0.728717411560647
54.3450000000000	0.728569889530636
54.3455000000000	0.728519244601046
54.3460000000000	0.728455090010048
54.3465000000000	0.728368353828775
54.3470000000000	0.728331526683936
54.3475000000000	0.728193639091601
54.3480000000000	0.728185469016593
54.3485000000000	0.728114793182569
54.3490000000000	0.727928376781631
54.3495000000000	0.727910338316929
54.3500000000000	0.727965631297229
54.3505000000000	0.727762349637636
54.3510000000000	0.727748287724642
54.3515000000000	0.727623674582122
54.3520000000000	0.727589081053273
54.3525000000000	0.727485437860077
54.3530000000000	0.727471740040721
54.3535000000000	0.727346383904733
54.3540000000000	0.727267233802398
54.3545000000000	0.727193255841111
54.3550000000000	0.727169656787257
54.3555000000000	0.726967312048222
54.3560000000000	0.727098838997728
54.3565000000000	0.726877357669974
54.3570000000000	0.726928796302279
54.3575000000000	0.726673279460503
54.3580000000000	0.726698565713790
54.3585000000000	0.726550673261669
54.3590000000000	0.726611177714305
54.3595000000000	0.726470218668058
54.3600000000000	0.726400417551404
54.3605000000000	0.726351334142733
54.3610000000000	0.726197632514859
54.3615000000000	0.726197962734634
54.3620000000000	0.726142769245561
54.3625000000000	0.726011380256458
54.3630000000000	0.725919845440898
54.3635000000000	0.725926347053735
54.3640000000000	0.725754921881582
54.3645000000000	0.725802383749671
54.3650000000000	0.725636734350362
54.3655000000000	0.725575295983293
54.3660000000000	0.725507677952822
54.3665000000000	0.725445942163090
54.3670000000000	0.725352704690782
54.3675000000000	0.725326528369035
54.3680000000000	0.725203890723363
54.3685000000000	0.725114475861561
54.3690000000000	0.725098518626413
54.3695000000000	0.724987520330343
54.3700000000000	0.724939253350467
54.3705000000000	0.724787770865685
54.3710000000000	0.724792811385027
54.3715000000000	0.724705737999624
54.3720000000000	0.724544721912152
54.3725000000000	0.724558723424777
54.3730000000000	0.724565354026867
54.3735000000000	0.724376318187796
54.3740000000000	0.724303344629165
54.3745000000000	0.724250919903296
54.3750000000000	0.724195824213830
54.3755000000000	0.724081272595103
54.3760000000000	0.724008761174381
54.3765000000000	0.723993569884379
54.3770000000000	0.723846269678502
54.3775000000000	0.723786048670449
54.3780000000000	0.723775868459899
54.3785000000000	0.723607533184884
54.3790000000000	0.723535320377971
54.3795000000000	0.723562252419187
54.3800000000000	0.723440989379291
54.3805000000000	0.723331829384079
54.3810000000000	0.723326873294900
54.3815000000000	0.723072844215539
54.3820000000000	0.723205384210443
54.3825000000000	0.723053456105114
54.3830000000000	0.722959347511197
54.3835000000000	0.723009118314385
54.3840000000000	0.722720277300267
54.3845000000000	0.722771422065893
54.3850000000000	0.722683572638360
54.3855000000000	0.722608217132771
54.3860000000000	0.722448212021081
54.3865000000000	0.722574206605540
54.3870000000000	0.722338985123027
54.3875000000000	0.722282526301913
54.3880000000000	0.722261452670560
54.3885000000000	0.722134994175087
54.3890000000000	0.722096398310757
54.3895000000000	0.721987294107805
54.3900000000000	0.721924982309292
54.3905000000000	0.721808886700743
54.3910000000000	0.721822626181833
54.3915000000000	0.721704072943780
54.3920000000000	0.721626989242536
54.3925000000000	0.721548367596219
54.3930000000000	0.721476811941549
54.3935000000000	0.721506945942310
54.3940000000000	0.721179375054847
54.3945000000000	0.721317374571901
54.3950000000000	0.721150348252661
54.3955000000000	0.721059218931531
54.3960000000000	0.721047492592477
54.3965000000000	0.720989674525342
54.3970000000000	0.720886115169477
54.3975000000000	0.720761652308192
54.3980000000000	0.720761267818784
54.3985000000000	0.720626088630308
54.3990000000000	0.720589884006373
54.3995000000000	0.720505886205874
54.4000000000000	0.720431233285627
54.4005000000000	0.720331356354899
54.4010000000000	0.720255078993857
54.4015000000000	0.720258939763634
54.4020000000000	0.720050769641187
54.4025000000000	0.720079908880037
54.4030000000000	0.719931431965436
54.4035000000000	0.719906253544729
54.4040000000000	0.719744396430144
54.4045000000000	0.719843588325385
54.4050000000000	0.719629099606291
54.4055000000000	0.719607835125564
54.4060000000000	0.719506987324208
54.4065000000000	0.719493507780190
54.4070000000000	0.719205013877379
54.4075000000000	0.719463785257221
54.4080000000000	0.719167470722002
54.4085000000000	0.719128398547819
54.4090000000000	0.719031438788732
54.4095000000000	0.718998499805295
54.4100000000000	0.718969382230381
54.4105000000000	0.718830270933089
54.4110000000000	0.718637303133640
54.4115000000000	0.718810984746116
54.4120000000000	0.718597110246854
54.4125000000000	0.718464505847727
54.4130000000000	0.718532916884944
54.4135000000000	0.718387010883875
54.4140000000000	0.718315661113961
54.4145000000000	0.718225711756714
54.4150000000000	0.718158095250721
54.4155000000000	0.718107653439058
54.4160000000000	0.718009609586528
54.4165000000000	0.717947446203464
54.4170000000000	0.717838733893072
54.4175000000000	0.717734451562218
54.4180000000000	0.717798879814264
54.4185000000000	0.717616161341555
54.4190000000000	0.717515596882892
54.4195000000000	0.717477073834763
54.4200000000000	0.717374987723742
54.4205000000000	0.717238793776103
54.4210000000000	0.717408613364418
54.4215000000000	0.717142625177925
54.4220000000000	0.717103472362768
54.4225000000000	0.717035018866314
54.4230000000000	0.716960883562008
54.4235000000000	0.716869191272341
54.4240000000000	0.716805292852799
54.4245000000000	0.716716225312439
54.4250000000000	0.716658897974900
54.4255000000000	0.716574904430871
54.4260000000000	0.716448006484262
54.4265000000000	0.716443734748773
54.4270000000000	0.716383315857261
54.4275000000000	0.716295355655504
54.4280000000000	0.716182649687810
54.4285000000000	0.716178501276620
54.4290000000000	0.716008395968584
54.4295000000000	0.715993922309670
54.4300000000000	0.715871221582020
54.4305000000000	0.715806329902975
54.4310000000000	0.715748730759665
54.4315000000000	0.715664019226715
54.4320000000000	0.715618628339405
54.4325000000000	0.715472999177886
54.4330000000000	0.715498190730224
54.4335000000000	0.715373346687616
54.4340000000000	0.715291262021536
54.4345000000000	0.715237106159814
54.4350000000000	0.715166163545505
54.4355000000000	0.715035840880544
54.4360000000000	0.715021067165256
54.4365000000000	0.714937341563204
54.4370000000000	0.714798030396405
54.4375000000000	0.714810297677303
54.4380000000000	0.714658219304724
54.4385000000000	0.714649252338038
54.4390000000000	0.714563670185182
54.4395000000000	0.714437680977902
54.4400000000000	0.714425612124929
54.4405000000000	0.714328431637271
54.4410000000000	0.714278993514810
54.4415000000000	0.714166718213293
54.4420000000000	0.714042433087395
54.4425000000000	0.714054020126124
54.4430000000000	0.713926877315285
54.4435000000000	0.713906365812115
54.4440000000000	0.713798261611716
54.4445000000000	0.713695305355841
54.4450000000000	0.713662421327873
54.4455000000000	0.713633972284428
54.4460000000000	0.713344165968934
54.4465000000000	0.713533754100425
54.4470000000000	0.713301619792956
54.4475000000000	0.713349120656335
54.4480000000000	0.713139924024458
54.4485000000000	0.713075768777675
54.4490000000000	0.713128616148474
54.4495000000000	0.713017469419345
54.4500000000000	0.712816458564700
54.4505000000000	0.712862447364541
54.4510000000000	0.712763562264704
54.4515000000000	0.712600032207937
54.4520000000000	0.712676915834652
54.4525000000000	0.712568906349682
54.4530000000000	0.712427802594784
54.4535000000000	0.712354316317905
54.4540000000000	0.712335136729564
54.4545000000000	0.712211157960866
54.4550000000000	0.712175485991625
54.4555000000000	0.712069269447494
54.4560000000000	0.712007750584479
54.4565000000000	0.711954579758563
54.4570000000000	0.711827126460584
54.4575000000000	0.711807705352396
54.4580000000000	0.711690578397287
54.4585000000000	0.711684955136417
54.4590000000000	0.711529848813982
54.4595000000000	0.711503952298760
54.4600000000000	0.711401002368546
54.4605000000000	0.711294605013554
54.4610000000000	0.711217720666327
54.4615000000000	0.711315803308634
54.4620000000000	0.711080355518732
54.4625000000000	0.711036406170722
54.4630000000000	0.710957306302278
54.4635000000000	0.710894185508054
54.4640000000000	0.710864290727132
54.4645000000000	0.710705176390366
54.4650000000000	0.710702453842582
54.4655000000000	0.710600849644564
54.4660000000000	0.710622934890166
54.4665000000000	0.710410345435587
54.4670000000000	0.710410367136154
54.4675000000000	0.710228794488487
54.4680000000000	0.710222216058775
54.4685000000000	0.710206545929796
54.4690000000000	0.710030695635794
54.4695000000000	0.709997506802415
54.4700000000000	0.709961877323382
54.4705000000000	0.709903459008063
54.4710000000000	0.709761159969371
54.4715000000000	0.709733131682574
54.4720000000000	0.709644593512591
54.4725000000000	0.709596721623831
54.4730000000000	0.709433967337643
54.4735000000000	0.709444095569434
54.4740000000000	0.709360995307355
54.4745000000000	0.709259333759313
54.4750000000000	0.709226783770297
54.4755000000000	0.709122802492448
54.4760000000000	0.709055173981198
54.4765000000000	0.708976594466390
54.4770000000000	0.708824934535665
54.4775000000000	0.709006297107560
54.4780000000000	0.708696162008371
54.4785000000000	0.708714118105393
54.4790000000000	0.708569889380109
54.4795000000000	0.708588450812524
54.4800000000000	0.708471946294915
54.4805000000000	0.708420307367980
54.4810000000000	0.708338882608736
54.4815000000000	0.708234061468923
54.4820000000000	0.708209106637492
54.4825000000000	0.708079948741518
54.4830000000000	0.708144529589547
54.4835000000000	0.707855500028801
54.4840000000000	0.707926984226959
54.4845000000000	0.707871224652621
54.4850000000000	0.707687254142820
54.4855000000000	0.707689004551837
54.4860000000000	0.707533384965121
54.4865000000000	0.707622209899721
54.4870000000000	0.707431425492215
54.4875000000000	0.707454133067817
54.4880000000000	0.707179080031510
54.4885000000000	0.707336557950480
54.4890000000000	0.707159869493155
54.4895000000000	0.707126761714222
54.4900000000000	0.706968074210863
54.4905000000000	0.707040281182161
54.4910000000000	0.706827283338385
54.4915000000000	0.706863764776688
54.4920000000000	0.706783002546554
54.4925000000000	0.706582202743798
54.4930000000000	0.706626132767518
54.4935000000000	0.706501784080016
54.4940000000000	0.706498887369625
54.4945000000000	0.706339310224445
54.4950000000000	0.706339986203980
54.4955000000000	0.706199759432778
54.4960000000000	0.706278351496237
54.4965000000000	0.706066387110806
54.4970000000000	0.705952455394973
54.4975000000000	0.706049533130669
54.4980000000000	0.705862308673977
54.4985000000000	0.705811922330782
54.4990000000000	0.705738498219407
54.4995000000000	0.705658271686573
54.5000000000000	0.705616549596480
54.5005000000000	0.705538000485682
54.5010000000000	0.705437921362883
54.5015000000000	0.705433748273295
54.5020000000000	0.705280614891843
54.5025000000000	0.705249080730296
54.5030000000000	0.705186667214732
54.5035000000000	0.705128721203405
54.5040000000000	0.705019212072504
54.5045000000000	0.705045166322952
54.5050000000000	0.704796708766984
54.5055000000000	0.704852018865287
54.5060000000000	0.704832083001557
54.5065000000000	0.704592961771836
54.5070000000000	0.704638810087077
54.5075000000000	0.704559504749212
54.5080000000000	0.704494716168806
54.5085000000000	0.704406790216009
54.5090000000000	0.704315264976808
54.5095000000000	0.704282975529002
54.5100000000000	0.704235229986531
54.5105000000000	0.704100099121523
54.5110000000000	0.704072384087094
54.5115000000000	0.704006200670837
54.5120000000000	0.703958241814972
54.5125000000000	0.703814488823443
54.5130000000000	0.703776951444463
54.5135000000000	0.703708654515112
54.5140000000000	0.703640180226551
54.5145000000000	0.703584016683371
54.5150000000000	0.703487018528222
54.5155000000000	0.703487940038009
54.5160000000000	0.703313002946192
54.5165000000000	0.703333959365657
54.5170000000000	0.703230556737900
54.5175000000000	0.703189479769623
54.5180000000000	0.703073987420023
54.5185000000000	0.703050568525264
54.5190000000000	0.702875462636615
54.5195000000000	0.702996231159375
54.5200000000000	0.702809930335574
54.5205000000000	0.702739469655695
54.5210000000000	0.702741257551139
54.5215000000000	0.702565340982487
54.5220000000000	0.702578695248961
54.5225000000000	0.702476344830385
54.5230000000000	0.702483667423953
54.5235000000000	0.702285616964173
54.5240000000000	0.702329910518198
54.5245000000000	0.702191268307862
54.5250000000000	0.702148989494151
54.5255000000000	0.702120201336453
54.5260000000000	0.701981046280145
54.5265000000000	0.701946054633618
54.5270000000000	0.701900427109793
54.5275000000000	0.701804263075727
54.5280000000000	0.701744068080856
54.5285000000000	0.701659997245020
54.5290000000000	0.701655738720258
54.5295000000000	0.701553491854271
54.5300000000000	0.701534507571942
54.5305000000000	0.701391342031810
54.5310000000000	0.701348119148099
54.5315000000000	0.701204241282630
54.5320000000000	0.701386894831915
54.5325000000000	0.701096584365594
54.5330000000000	0.701102066627460
54.5335000000000	0.701021642667706
54.5340000000000	0.700958771960365
54.5345000000000	0.700917277193956
54.5350000000000	0.700781329145896
54.5355000000000	0.700791727878100
54.5360000000000	0.700717899689430
54.5365000000000	0.700594080732028
54.5370000000000	0.700603900414960
54.5375000000000	0.700491993954763
54.5380000000000	0.700446738017016
54.5385000000000	0.700416522012424
54.5390000000000	0.700324299679074
54.5395000000000	0.700203859882543
54.5400000000000	0.700212164810206
54.5405000000000	0.700172753121829
54.5410000000000	0.699987864495714
54.5415000000000	0.700015068608306
54.5420000000000	0.699905474136393
54.5425000000000	0.699925113212674
54.5430000000000	0.699826334895482
54.5435000000000	0.699677140168504
54.5440000000000	0.699708295810392
54.5445000000000	0.699612914154031
54.5450000000000	0.699561946117608
54.5455000000000	0.699493453977627
54.5460000000000	0.699427917997962
54.5465000000000	0.699389230231262
54.5470000000000	0.699243585687950
54.5475000000000	0.699281595158568
54.5480000000000	0.699183091660389
54.5485000000000	0.699123101541963
54.5490000000000	0.699050382375739
54.5495000000000	0.698962701413623
54.5500000000000	0.698926100603407
54.5505000000000	0.698879079851991
54.5510000000000	0.698820788917918
54.5515000000000	0.698822323171968
54.5520000000000	0.698605432296246
54.5525000000000	0.698635483219195
54.5530000000000	0.698575051145292
54.5535000000000	0.698540705225594
54.5540000000000	0.698411544541326
54.5545000000000	0.698351081146114
54.5550000000000	0.698339354120758
54.5555000000000	0.698285802162382
54.5560000000000	0.698165735715051
54.5565000000000	0.698165404357358
54.5570000000000	0.698044084189515
54.5575000000000	0.698093041183027
54.5580000000000	0.697851409432716
54.5585000000000	0.697991275535209
54.5590000000000	0.697863077872504
54.5595000000000	0.697743157799494
54.5600000000000	0.697672963938029
54.5605000000000	0.697707175475689
54.5610000000000	0.697613219168140
54.5615000000000	0.697541475148772
54.5620000000000	0.697485068743097
54.5625000000000	0.697442538873421
54.5630000000000	0.697407054426257
54.5635000000000	0.697192726085283
54.5640000000000	0.697320135120743
54.5645000000000	0.697180809101418
54.5650000000000	0.697100068081892
54.5655000000000	0.697166979421918
54.5660000000000	0.697020912362553
54.5665000000000	0.696981552856728
54.5670000000000	0.696897706755286
54.5675000000000	0.696897014705637
54.5680000000000	0.696730660850341
54.5685000000000	0.696766421263417
54.5690000000000	0.696666700874890
54.5695000000000	0.696667734419835
54.5700000000000	0.696553450436647
54.5705000000000	0.696512402553203
54.5710000000000	0.696434570795896
54.5715000000000	0.696402974463146
54.5720000000000	0.696389726417412
54.5725000000000	0.696235068416879
54.5730000000000	0.696336593621777
54.5735000000000	0.696079366741669
54.5740000000000	0.696189158549821
54.5745000000000	0.696040525825335
54.5750000000000	0.696014838242681
54.5755000000000	0.695915690386673
54.5760000000000	0.695968352184191
54.5765000000000	0.695802187498285
54.5770000000000	0.695868443693336
54.5775000000000	0.695720743212856
54.5780000000000	0.695690559632245
54.5785000000000	0.695619719589637
54.5790000000000	0.695592016988490
54.5795000000000	0.695494758378103
54.5800000000000	0.695460342827460
54.5805000000000	0.695447567231712
54.5810000000000	0.695391644380978
54.5815000000000	0.695283239462901
54.5820000000000	0.695258127884001
54.5825000000000	0.695259010717189
54.5830000000000	0.695143589540116
54.5835000000000	0.695099745181774
54.5840000000000	0.695075773416853
54.5845000000000	0.694942548605865
54.5850000000000	0.694974669693607
54.5855000000000	0.694905481738251
54.5860000000000	0.694871956772553
54.5865000000000	0.694748441081289
54.5870000000000	0.694772822663102
54.5875000000000	0.694700193626755
54.5880000000000	0.694618450412055
54.5885000000000	0.694547425702050
54.5890000000000	0.694604207966959
54.5895000000000	0.694491568649791
54.5900000000000	0.694527045915276
54.5905000000000	0.694296203949355
54.5910000000000	0.694358258207461
54.5915000000000	0.694096958337595
54.5920000000000	0.694470764327690
54.5925000000000	0.694157150465728
54.5930000000000	0.694127995953818
54.5935000000000	0.694099058996914
54.5940000000000	0.694075075316481
54.5945000000000	0.693950870331269
54.5950000000000	0.693956450499634
54.5955000000000	0.693880071939215
54.5960000000000	0.693875673102377
54.5965000000000	0.693761543404551
54.5970000000000	0.693816269107323
54.5975000000000	0.693664295787335
54.5980000000000	0.693699525475129
54.5985000000000	0.693591369625783
54.5990000000000	0.693560982356693
54.5995000000000	0.693503472662189
54.6000000000000	0.693484819020993
54.6005000000000	0.693467806841694
54.6010000000000	0.693350393326810
54.6015000000000	0.693284001855366
54.6020000000000	0.693331487286521
54.6025000000000	0.693231413310888
54.6030000000000	0.693215097045182
54.6035000000000	0.693057727462915
54.6040000000000	0.693194674787467
54.6045000000000	0.692997903263786
54.6050000000000	0.692998821922144
54.6055000000000	0.693007239992813
54.6060000000000	0.692892273412475
54.6065000000000	0.692884620293836
54.6070000000000	0.692783086925371
54.6075000000000	0.692876068789224
54.6080000000000	0.692690153763083
54.6085000000000	0.692745006689995
54.6090000000000	0.692637813471722
54.6095000000000	0.692616815790814
54.6100000000000	0.692558805550575
54.6105000000000	0.692554761468773
54.6110000000000	0.692455285845175
54.6115000000000	0.692406054403835
54.6120000000000	0.692459484195812
54.6125000000000	0.692306959609241
54.6130000000000	0.692322824135982
54.6135000000000	0.692232665103791
54.6140000000000	0.692273771519500
54.6145000000000	0.692186604207372
54.6150000000000	0.692091895888250
54.6155000000000	0.692181537246445
54.6160000000000	0.691999170346132
54.6165000000000	0.692011336197207
54.6170000000000	0.692001418881924
54.6175000000000	0.691894549200216
54.6180000000000	0.691911232493956
54.6185000000000	0.691878924534810
54.6190000000000	0.691796491397220
54.6195000000000	0.691775536023017
54.6200000000000	0.691764441941317
54.6205000000000	0.691665958153487
54.6210000000000	0.691644619110983
54.6215000000000	0.691531766523360
54.6220000000000	0.691661827440118
54.6225000000000	0.691522863485455
54.6230000000000	0.691470169152301
54.6235000000000	0.691487337265343
54.6240000000000	0.691422944867960
54.6245000000000	0.691369065577421
54.6250000000000	0.691282641597052
54.6255000000000	0.691367147647603
54.6260000000000	0.691273801491467
54.6265000000000	0.691232465858195
54.6270000000000	0.691150539063184
54.6275000000000	0.691202376384140
54.6280000000000	0.691091612439512
54.6285000000000	0.691097018463941
54.6290000000000	0.690999159321460
54.6295000000000	0.690985331243917
54.6300000000000	0.691043870756330
54.6305000000000	0.690882259112150
54.6310000000000	0.690952119996678
54.6315000000000	0.690846882287714
54.6320000000000	0.690761281382416
54.6325000000000	0.690813595655774
54.6330000000000	0.690727032117005
54.6335000000000	0.690772275493210
54.6340000000000	0.690653827442713
54.6345000000000	0.690679175849640
54.6350000000000	0.690625288790461
54.6355000000000	0.690567719876920
54.6360000000000	0.690557798553185
54.6365000000000	0.690522386252271
54.6370000000000	0.690443803060294
54.6375000000000	0.690481376744931
54.6380000000000	0.690369513359541
54.6385000000000	0.690381997363938
54.6390000000000	0.690307018619308
54.6395000000000	0.690368265627630
54.6400000000000	0.690166189220548
54.6405000000000	0.690358855809947
54.6410000000000	0.690229494471503
54.6415000000000	0.690224774482337
54.6420000000000	0.690016271616706
54.6425000000000	0.690204629586026
54.6430000000000	0.690055214806021
54.6435000000000	0.690071877260416
54.6440000000000	0.690005515940331
54.6445000000000	0.690002674796398
54.6450000000000	0.689906253466892
54.6455000000000	0.689946806183515
54.6460000000000	0.689888239900249
54.6465000000000	0.689897690774500
54.6470000000000	0.689842553652520
54.6475000000000	0.689818269100121
54.6480000000000	0.689776584435261
54.6485000000000	0.689819449907816
54.6490000000000	0.689639676592349
54.6495000000000	0.689669985534358
54.6500000000000	0.689752017718326
54.6505000000000	0.689518723118968
54.6510000000000	0.689620751250975
54.6515000000000	0.689599231084423
54.6520000000000	0.689473830509211
54.6525000000000	0.689571015918330
54.6530000000000	0.689451378471528
54.6535000000000	0.689478317585193
54.6540000000000	0.689490656973371
54.6545000000000	0.689319199444167
54.6550000000000	0.689447040844247
54.6555000000000	0.689321685660877
54.6560000000000	0.689345711725986
54.6565000000000	0.689257494906226
54.6570000000000	0.689332453092956
54.6575000000000	0.689176975843117
54.6580000000000	0.689214114622879
54.6585000000000	0.689197146216440
54.6590000000000	0.689131555089024
54.6595000000000	0.689199217181191
54.6600000000000	0.689050257153466
54.6605000000000	0.689086274333784
54.6610000000000	0.689041828119392
54.6615000000000	0.689073131968068
54.6620000000000	0.688991478280345
54.6625000000000	0.689015258013701
54.6630000000000	0.688895150352698
54.6635000000000	0.688944792259334
54.6640000000000	0.689000455704946
54.6645000000000	0.688815534305403
54.6650000000000	0.688853089732511
54.6655000000000	0.688831392005153
54.6660000000000	0.688858384211652
54.6665000000000	0.688770348669493
54.6670000000000	0.688762231302371
54.6675000000000	0.688717581367608
54.6680000000000	0.688827742640599
54.6685000000000	0.688586896289831
54.6690000000000	0.688690160415123
54.6695000000000	0.688644233607208
54.6700000000000	0.688641284654452
54.6705000000000	0.688613554802980
54.6710000000000	0.688595372833133
54.6715000000000	0.688499600474242
54.6720000000000	0.688626223059300
54.6725000000000	0.688516926799737
54.6730000000000	0.688513803505969
54.6735000000000	0.688432636658403
54.6740000000000	0.688499733182192
54.6745000000000	0.688404304678420
54.6750000000000	0.688354612008672
54.6755000000000	0.688492879543896
54.6760000000000	0.688376551341797
54.6765000000000	0.688336009808315
54.6770000000000	0.688325620035138
54.6775000000000	0.688371648821178
54.6780000000000	0.688335780424843
54.6785000000000	0.688251033254734
54.6790000000000	0.688230382387890
54.6795000000000	0.688266827095334
54.6800000000000	0.688241614639762
54.6805000000000	0.688224623351590
54.6810000000000	0.688142844117594
54.6815000000000	0.688188739431432
54.6820000000000	0.688231294146215
54.6825000000000	0.688006524389322
54.6830000000000	0.688173716656272
54.6835000000000	0.688113874176662
54.6840000000000	0.688071242015010
54.6845000000000	0.688070616117090
54.6850000000000	0.688069742153862
54.6855000000000	0.688010744646727
54.6860000000000	0.688012822457574
54.6865000000000	0.687994272244182
54.6870000000000	0.688038403944291
54.6875000000000	0.687908663847976
54.6880000000000	0.687977528984753
54.6885000000000	0.687941418869405
54.6890000000000	0.687956883239951
54.6895000000000	0.687912530712382
54.6900000000000	0.687848917497193
54.6905000000000	0.687907221005465
54.6910000000000	0.687859395874176
54.6915000000000	0.687847720030679
54.6920000000000	0.687832532438070
54.6925000000000	0.687858439036153
54.6930000000000	0.687785534902089
54.6935000000000	0.687827615056257
54.6940000000000	0.687823476318912
54.6945000000000	0.687672804642909
54.6950000000000	0.687790477735598
54.6955000000000	0.687736571098389
54.6960000000000	0.687684049731479
54.6965000000000	0.687803587850217
54.6970000000000	0.687684084734550
54.6975000000000	0.687728634495912
54.6980000000000	0.687680600935074
54.6985000000000	0.687625170213215
54.6990000000000	0.687635809798923
54.6995000000000	0.687720086344273
54.7000000000000	0.687649229664406
54.7005000000000	0.687564787670839
54.7010000000000	0.687657744689143
54.7015000000000	0.687576723564773
54.7020000000000	0.687648922768467
54.7025000000000	0.687473918848082
54.7030000000000	0.687717843141669
54.7035000000000	0.687508601635916
54.7040000000000	0.687587739982492
54.7045000000000	0.687589475489402
54.7050000000000	0.687403634140634
54.7055000000000	0.687739476610648
54.7060000000000	0.687409735561303
54.7065000000000	0.687497873007421
54.7070000000000	0.687524879334815
54.7075000000000	0.687490112055576
54.7080000000000	0.687535572708212
54.7085000000000	0.687475105012650
54.7090000000000	0.687466983427562
54.7095000000000	0.687526448624557
54.7100000000000	0.687397730504075
54.7105000000000	0.687441981954053
54.7110000000000	0.687481606943597
54.7115000000000	0.687507292809459
54.7120000000000	0.687331716646285
54.7125000000000	0.687428968091506
54.7130000000000	0.687494336111788
54.7135000000000	0.687414539575061
54.7140000000000	0.687380518542891
54.7145000000000	0.687398713101546
54.7150000000000	0.687448100720982
54.7155000000000	0.687372367006652
54.7160000000000	0.687402314643742
54.7165000000000	0.687314226781431
54.7170000000000	0.687496814579476
54.7175000000000	0.687361205496661
54.7180000000000	0.687337065727593
54.7185000000000	0.687430794956477
54.7190000000000	0.687324295239295
54.7195000000000	0.687385593936722
54.7200000000000	0.687408367826353
54.7205000000000	0.687338486051539
54.7210000000000	0.687394506517660
54.7215000000000	0.687336390245696
54.7220000000000	0.687341855564773
54.7225000000000	0.687369128437077
54.7230000000000	0.687359032778264
54.7235000000000	0.687374779633581
54.7240000000000	0.687327118640540
54.7245000000000	0.687401316061033
54.7250000000000	0.687282172763152
54.7255000000000	0.687357461372182
54.7260000000000	0.687410828579210
54.7265000000000	0.687281226978897
54.7270000000000	0.687392244415945
54.7275000000000	0.687356081341684
54.7280000000000	0.687355589660319
54.7285000000000	0.687307676564596
54.7290000000000	0.687372886659127
54.7295000000000	0.687396267133925
54.7300000000000	0.687348704620666
54.7305000000000	0.687352538833011
54.7310000000000	0.687320383784876
54.7315000000000	0.687406583307375
54.7320000000000	0.687341576537965
54.7325000000000	0.687346474230763
54.7330000000000	0.687387303410669
54.7335000000000	0.687406941469861
54.7340000000000	0.687361865904315
54.7345000000000	0.687419549690350
54.7350000000000	0.687319974542773
54.7355000000000	0.687375091754517
54.7360000000000	0.687423955529209
54.7365000000000	0.687425015910749
54.7370000000000	0.687399725992356
54.7375000000000	0.687341650352075
54.7380000000000	0.687454964869891
54.7385000000000	0.687430188555196
54.7390000000000	0.687458531434909
54.7395000000000	0.687406476939331
54.7400000000000	0.687405309769990
54.7405000000000	0.687431846404728
54.7410000000000	0.687476323316522
54.7415000000000	0.687453490952513
54.7420000000000	0.687455994824773
54.7425000000000	0.687462276198482
54.7430000000000	0.687526220671868
54.7435000000000	0.687485212766504
54.7440000000000	0.687448608146927
54.7445000000000	0.687552776128544
54.7450000000000	0.687490704267523
54.7455000000000	0.687506763751491
54.7460000000000	0.687524061788729
54.7465000000000	0.687542692888433
54.7470000000000	0.687529307341081
54.7475000000000	0.687550397627654
54.7480000000000	0.687554571890792
54.7485000000000	0.687627840475836
54.7490000000000	0.687614522066871
54.7495000000000	0.687507636597905
54.7500000000000	0.687602319962178
54.7505000000000	0.687727778809492
54.7510000000000	0.687572621194732
54.7515000000000	0.687720711504873
54.7520000000000	0.687572356549429
54.7525000000000	0.687689347555427
54.7530000000000	0.687674758461597
54.7535000000000	0.687679431762858
54.7540000000000	0.687718127474447
54.7545000000000	0.687703075926412
54.7550000000000	0.687702874437763
54.7555000000000	0.687809802599043
54.7560000000000	0.687688529025721
54.7565000000000	0.687781399738530
54.7570000000000	0.687856520397296
54.7575000000000	0.687778139988433
54.7580000000000	0.687788898799568
54.7585000000000	0.687783320888148
54.7590000000000	0.687916153696454
54.7595000000000	0.687857365281177
54.7600000000000	0.687845051852776
54.7605000000000	0.687921049171692
54.7610000000000	0.687868457836672
54.7615000000000	0.687930866119054
54.7620000000000	0.687972021578112
54.7625000000000	0.687925723792176
54.7630000000000	0.688034304476120
54.7635000000000	0.687960580782155
54.7640000000000	0.687988392556083
54.7645000000000	0.688032724204480
54.7650000000000	0.688078682484483
54.7655000000000	0.688073142706855
54.7660000000000	0.688059436223672
54.7665000000000	0.688064694331612
54.7670000000000	0.688156787658341
54.7675000000000	0.688169488110563
54.7680000000000	0.688128802751025
54.7685000000000	0.688259022841017
54.7690000000000	0.688155549581443
54.7695000000000	0.688223054604412
54.7700000000000	0.688266978237213
54.7705000000000	0.688278717137450
54.7710000000000	0.688366713808676
54.7715000000000	0.688173249898696
54.7720000000000	0.688340601197105
54.7725000000000	0.688359346324042
54.7730000000000	0.688389213138836
54.7735000000000	0.688397453058545
54.7740000000000	0.688413879408949
54.7745000000000	0.688496431662625
54.7750000000000	0.688422245094381
54.7755000000000	0.688445177712732
54.7760000000000	0.688562348722121
54.7765000000000	0.688536911936562
54.7770000000000	0.688536540380528
54.7775000000000	0.688614934357586
54.7780000000000	0.688579138892179
54.7785000000000	0.688621722646096
54.7790000000000	0.688706782831305
54.7795000000000	0.688686927376921
54.7800000000000	0.688737556238241
54.7805000000000	0.688700919769158
54.7810000000000	0.688729278864321
54.7815000000000	0.688862289171885
54.7820000000000	0.688782282389092
54.7825000000000	0.688871695879310
54.7830000000000	0.688837989210264
54.7835000000000	0.688921426671027
54.7840000000000	0.688923575593371
54.7845000000000	0.689000809908011
54.7850000000000	0.688966462456994
54.7855000000000	0.688974925223009
54.7860000000000	0.689155547725940
54.7865000000000	0.689052279931379
54.7870000000000	0.689064431468445
54.7875000000000	0.689153677111495
54.7880000000000	0.689173135625942
54.7885000000000	0.689221672060834
54.7890000000000	0.689177094670622
54.7895000000000	0.689299932845386
54.7900000000000	0.689171704090609
54.7905000000000	0.689398143731864
54.7910000000000	0.689360226296638
54.7915000000000	0.689413222138777
54.7920000000000	0.689369304465675
54.7925000000000	0.689524640062400
54.7930000000000	0.689443136304971
54.7935000000000	0.689535736928841
54.7940000000000	0.689486778939882
54.7945000000000	0.689587567335850
54.7950000000000	0.689735001716153
54.7955000000000	0.689519842862645
54.7960000000000	0.689745096449618
54.7965000000000	0.689694102713780
54.7970000000000	0.689764820756760
54.7975000000000	0.689784015719424
54.7980000000000	0.689813418507612
54.7985000000000	0.689928581630214
54.7990000000000	0.689801958527359
54.7995000000000	0.689842753573064
54.8000000000000	0.690126105828860
54.8005000000000	0.689952672353525
54.8010000000000	0.690028607505647
54.8015000000000	0.690134384814430
54.8020000000000	0.690068221964431
54.8025000000000	0.690185046567450
54.8030000000000	0.690208860342717
54.8035000000000	0.690199580198459
54.8040000000000	0.690231299757440
54.8045000000000	0.690360024568132
54.8050000000000	0.690366864608782
54.8055000000000	0.690335060992146
54.8060000000000	0.690436242378672
54.8065000000000	0.690509208271033
54.8070000000000	0.690450360042419
54.8075000000000	0.690584261014242
54.8080000000000	0.690572895822945
54.8085000000000	0.690627118581409
54.8090000000000	0.690673676164230
54.8095000000000	0.690726832604985
54.8100000000000	0.690714300691229
54.8105000000000	0.690809241801458
54.8110000000000	0.690899017248033
54.8115000000000	0.690801237410897
54.8120000000000	0.690963043494304
54.8125000000000	0.690941727981893
54.8130000000000	0.691036452264557
54.8135000000000	0.691025811604082
54.8140000000000	0.691101018787590
54.8145000000000	0.691091805119858
54.8150000000000	0.691286158507351
54.8155000000000	0.691194346539775
54.8160000000000	0.691280744529454
54.8165000000000	0.691316558955897
54.8170000000000	0.691327368017092
54.8175000000000	0.691444420693154
54.8180000000000	0.691485129924179
54.8185000000000	0.691375816993500
54.8190000000000	0.691642360294718
54.8195000000000	0.691598577872189
54.8200000000000	0.691604166213970
54.8205000000000	0.691708879346046
54.8210000000000	0.691791555643895
54.8215000000000	0.691713674417283
54.8220000000000	0.691839355396395
54.8225000000000	0.691904466129270
54.8230000000000	0.691941900160135
54.8235000000000	0.691968027855366
54.8240000000000	0.691992360173331
54.8245000000000	0.692114157440002
54.8250000000000	0.692087191284865
54.8255000000000	0.692208079222274
54.8260000000000	0.692331763720309
54.8265000000000	0.692138546250013
54.8270000000000	0.692379033883861
54.8275000000000	0.692338458186295
54.8280000000000	0.692471765298539
54.8285000000000	0.692405581989588
54.8290000000000	0.692580801151468
54.8295000000000	0.692584011775575
54.8300000000000	0.692646049354027
54.8305000000000	0.692679469618807
54.8310000000000	0.692758036109044
54.8315000000000	0.692737093007644
54.8320000000000	0.692825664459918
54.8325000000000	0.692940144869442
54.8330000000000	0.692963360973320
54.8335000000000	0.693019978449521
54.8340000000000	0.693014518356188
54.8345000000000	0.693158768030317
54.8350000000000	0.693119494844009
54.8355000000000	0.693240976471162
54.8360000000000	0.693272453757036
54.8365000000000	0.693388091227232
54.8370000000000	0.693343017821513
54.8375000000000	0.693450935678551
54.8380000000000	0.693494139252527
54.8385000000000	0.693617357286617
54.8390000000000	0.693543820390938
54.8395000000000	0.693712566765786
54.8400000000000	0.693732931270558
54.8405000000000	0.693769107922795
54.8410000000000	0.693867411219122
54.8415000000000	0.693862733898094
54.8420000000000	0.693970477959508
54.8425000000000	0.693949809663504
54.8430000000000	0.694108913759713
54.8435000000000	0.694174590552934
54.8440000000000	0.694140073012960
54.8445000000000	0.694328519027550
54.8450000000000	0.694213403551805
54.8455000000000	0.694447831315948
54.8460000000000	0.694440383495259
54.8465000000000	0.694513896450142
54.8470000000000	0.694601848900759
54.8475000000000	0.694531877080588
54.8480000000000	0.694683375639924
54.8485000000000	0.694655765721990
54.8490000000000	0.694913598081907
54.8495000000000	0.694810820044171
54.8500000000000	0.694918125171690
54.8505000000000	0.695036427949341
54.8510000000000	0.695012145576334
54.8515000000000	0.695125527932673
54.8520000000000	0.695153308280872
54.8525000000000	0.695260801592600
54.8530000000000	0.695175810616942
54.8535000000000	0.695461718602731
54.8540000000000	0.695358295036453
54.8545000000000	0.695574575429345
54.8550000000000	0.695496317109960
54.8555000000000	0.695692872704586
54.8560000000000	0.695551132561498
54.8565000000000	0.695890080681954
54.8570000000000	0.695637971675221
54.8575000000000	0.695985661435283
54.8580000000000	0.695946179501851
54.8585000000000	0.696014809327600
54.8590000000000	0.696009652879900
54.8595000000000	0.696200691751088
54.8600000000000	0.696248169559637
54.8605000000000	0.696290649016197
54.8610000000000	0.696321888555998
54.8615000000000	0.696455765323009
54.8620000000000	0.696411566641695
54.8625000000000	0.696556019065336
54.8630000000000	0.696607385484500
54.8635000000000	0.696653497288594
54.8640000000000	0.696769547844068
54.8645000000000	0.696797755174970
54.8650000000000	0.696887053541829
54.8655000000000	0.696958929579722
54.8660000000000	0.697059159535652
54.8665000000000	0.697071232431969
54.8670000000000	0.697178800972625
54.8675000000000	0.697186815279848
54.8680000000000	0.697375218194453
54.8685000000000	0.697370015001823
54.8690000000000	0.697428309727504
54.8695000000000	0.697547378603731
54.8700000000000	0.697554871436465
54.8705000000000	0.697648145695408
54.8710000000000	0.697783816222132
54.8715000000000	0.697759336486721
54.8720000000000	0.697931858518291
54.8725000000000	0.697871988526535
54.8730000000000	0.698089169259169
54.8735000000000	0.698042335997438
54.8740000000000	0.698208216926147
54.8745000000000	0.698251613110502
54.8750000000000	0.698279236669575
54.8755000000000	0.698344527169652
54.8760000000000	0.698480062901924
54.8765000000000	0.698484973062284
54.8770000000000	0.698656082485514
54.8775000000000	0.698700063131618
54.8780000000000	0.698753681229868
54.8785000000000	0.698841613270071
54.8790000000000	0.698948506220485
54.8795000000000	0.698929996164669
54.8800000000000	0.699064184413973
54.8805000000000	0.699108827793461
54.8810000000000	0.699278335364299
54.8815000000000	0.699280493929615
54.8820000000000	0.699326416756546
54.8825000000000	0.699340992455428
54.8830000000000	0.699588885860830
54.8835000000000	0.699620567918819
54.8840000000000	0.699647799901357
54.8845000000000	0.699725345150279
54.8850000000000	0.699825810570244
54.8855000000000	0.699836942131482
54.8860000000000	0.700070584165381
54.8865000000000	0.700016796447058
54.8870000000000	0.700179256626291
54.8875000000000	0.700216948415407
54.8880000000000	0.700247999800442
54.8885000000000	0.700425971872967
54.8890000000000	0.700413529968726
54.8895000000000	0.700543328456998
54.8900000000000	0.700609942323356
54.8905000000000	0.700645571969695
54.8910000000000	0.700822307711817
54.8915000000000	0.700800578188462
54.8920000000000	0.700952822687190
54.8925000000000	0.700930514118297
54.8930000000000	0.701238662738422
54.8935000000000	0.701113388195780
54.8940000000000	0.701205736695328
54.8945000000000	0.701373641464797
54.8950000000000	0.701423637284472
54.8955000000000	0.701482658552710
54.8960000000000	0.701530855653349
54.8965000000000	0.701751418799758
54.8970000000000	0.701741864439537
54.8975000000000	0.701836169528422
54.8980000000000	0.701891556009959
54.8985000000000	0.701983679007025
54.8990000000000	0.702055892024844
54.8995000000000	0.702184114082862
54.9000000000000	0.702213678823830
54.9005000000000	0.702407646871370
54.9010000000000	0.702316690369363
54.9015000000000	0.702547717093145
54.9020000000000	0.702603656868464
54.9025000000000	0.702674692027304
54.9030000000000	0.702747813451939
54.9035000000000	0.702788287836141
54.9040000000000	0.702948755326127
54.9045000000000	0.703014624581205
54.9050000000000	0.703112502675636
54.9055000000000	0.703166102275914
54.9060000000000	0.703273358355247
54.9065000000000	0.703334844816323
54.9070000000000	0.703480039076360
54.9075000000000	0.703522749397847
54.9080000000000	0.703569755905202
54.9085000000000	0.703606466604931
54.9090000000000	0.703900069690111
54.9095000000000	0.703900244868175
54.9100000000000	0.703924862985780
54.9105000000000	0.704068057593093
54.9110000000000	0.704068845994457
54.9115000000000	0.704286681897176
54.9120000000000	0.704323662162249
54.9125000000000	0.704412303938672
54.9130000000000	0.704496701236713
54.9135000000000	0.704557326369849
54.9140000000000	0.704672909610820
54.9145000000000	0.704748451770104
54.9150000000000	0.704834073382201
54.9155000000000	0.704995972585353
54.9160000000000	0.705011391785885
54.9165000000000	0.705131561472328
54.9170000000000	0.705199708363369
54.9175000000000	0.705298843118465
54.9180000000000	0.705421666734397
54.9185000000000	0.705492758261501
54.9190000000000	0.705425232742629
54.9195000000000	0.705729392566684
54.9200000000000	0.705812460802079
54.9205000000000	0.705869852848616
54.9210000000000	0.705926962029347
54.9215000000000	0.706029011552115
54.9220000000000	0.706147621676134
54.9225000000000	0.706220899425925
54.9230000000000	0.706303425653368
54.9235000000000	0.706413220050069
54.9240000000000	0.706554589729210
54.9245000000000	0.706559378114343
54.9250000000000	0.706712024810145
54.9255000000000	0.706757925589889
54.9260000000000	0.706843368147397
54.9265000000000	0.706990770215079
54.9270000000000	0.707056533110742
54.9275000000000	0.707151168992191
54.9280000000000	0.707243385352404
54.9285000000000	0.707376342633217
54.9290000000000	0.707503074776406
54.9295000000000	0.707441758138848
54.9300000000000	0.707594502469806
54.9305000000000	0.707812444019125
54.9310000000000	0.707772269157536
54.9315000000000	0.707945876182684
54.9320000000000	0.708021671509196
54.9325000000000	0.708101194659756
54.9330000000000	0.708223082381374
54.9335000000000	0.708313817186692
54.9340000000000	0.708393047688479
54.9345000000000	0.708493132487453
54.9350000000000	0.708612283103545
54.9355000000000	0.708696424655797
54.9360000000000	0.708813896556009
54.9365000000000	0.708898835929104
54.9370000000000	0.708991922594906
54.9375000000000	0.709106227942646
54.9380000000000	0.709123474973537
54.9385000000000	0.709309922663890
54.9390000000000	0.709406742950469
54.9395000000000	0.709503633257724
54.9400000000000	0.709537446360261
54.9405000000000	0.709608324623399
54.9410000000000	0.709820283157463
54.9415000000000	0.709895850272661
54.9420000000000	0.709996181938538
54.9425000000000	0.710059472158582
54.9430000000000	0.710184520265620
54.9435000000000	0.710291204456221
54.9440000000000	0.710401600733521
54.9445000000000	0.710334493087081
54.9450000000000	0.710755023627780
54.9455000000000	0.710578248030773
54.9460000000000	0.710788467889381
54.9465000000000	0.710923102819765
54.9470000000000	0.711076873676281
54.9475000000000	0.710985285325648
54.9480000000000	0.711206875623459
54.9485000000000	0.711326137130128
54.9490000000000	0.711272725738834
54.9495000000000	0.711732798255980
54.9500000000000	0.711384993249512
54.9505000000000	0.711790572400969
54.9510000000000	0.711831392148120
54.9515000000000	0.711874845485794
54.9520000000000	0.712041158991417
54.9525000000000	0.712106397014974
54.9530000000000	0.712201243408723
54.9535000000000	0.712327942032032
54.9540000000000	0.712474997225780
54.9545000000000	0.712485622347929
54.9550000000000	0.712645807344298
54.9555000000000	0.712782489166832
54.9560000000000	0.712811495839051
54.9565000000000	0.712993075931027
54.9570000000000	0.712987716128578
54.9575000000000	0.713168761630644
54.9580000000000	0.713284104066399
54.9585000000000	0.713468595210697
54.9590000000000	0.713390116980974
54.9595000000000	0.713619152364383
54.9600000000000	0.713636216637466
54.9605000000000	0.713833349158360
54.9610000000000	0.713887632573280
54.9615000000000	0.714004109540181
54.9620000000000	0.714210807129660
54.9625000000000	0.714176026717928
54.9630000000000	0.714293011925439
54.9635000000000	0.714424383764741
54.9640000000000	0.714579535832522
54.9645000000000	0.714652857283600
54.9650000000000	0.714785238827083
54.9655000000000	0.714768450440730
54.9660000000000	0.715009024045302
54.9665000000000	0.715139338751030
54.9670000000000	0.715167487438212
54.9675000000000	0.715276800797110
54.9680000000000	0.715464124686374
54.9685000000000	0.715457987195503
54.9690000000000	0.715686806475419
54.9695000000000	0.715723234428177
54.9700000000000	0.715802970602920
54.9705000000000	0.715961484458962
54.9710000000000	0.716088457743508
54.9715000000000	0.716116275102191
54.9720000000000	0.716344379703719
54.9725000000000	0.716285448898534
54.9730000000000	0.716588302524644
54.9735000000000	0.716599675979963
54.9740000000000	0.716739844627461
54.9745000000000	0.716813906807738
54.9750000000000	0.716926624036282
54.9755000000000	0.717000120716169
54.9760000000000	0.717239046118569
54.9765000000000	0.717305652479456
54.9770000000000	0.717373080514248
54.9775000000000	0.717452285043119
54.9780000000000	0.717663690791316
54.9785000000000	0.717728975684962
54.9790000000000	0.717830701635713
54.9795000000000	0.717885134328011
54.9800000000000	0.718143563335759
54.9805000000000	0.718133714956503
54.9810000000000	0.718355696185716
54.9815000000000	0.718231859536947
54.9820000000000	0.718554576690357
54.9825000000000	0.718599425326448
54.9830000000000	0.718843148121371
54.9835000000000	0.718887337769651
54.9840000000000	0.718889173028545
54.9845000000000	0.719040447691583
54.9850000000000	0.719233961426055
54.9855000000000	0.719220573469920
54.9860000000000	0.719576914414288
54.9865000000000	0.719437340802967
54.9870000000000	0.719632654960480
54.9875000000000	0.719771966854747
54.9880000000000	0.719850597871238
54.9885000000000	0.720031033189588
54.9890000000000	0.720067784647569
54.9895000000000	0.720212083900175
54.9900000000000	0.720297728648628
54.9905000000000	0.720533796020292
54.9910000000000	0.720522367286147
54.9915000000000	0.720633227790783
54.9920000000000	0.720810620104882
54.9925000000000	0.720926532951326
54.9930000000000	0.720967158680386
54.9935000000000	0.721137810554480
54.9940000000000	0.721236082289361
54.9945000000000	0.721404933674851
54.9950000000000	0.721456631003962
54.9955000000000	0.721608637031231
54.9960000000000	0.721715848833429
54.9965000000000	0.721802702404889
54.9970000000000	0.721935168615711
54.9975000000000	0.722103539448245
54.9980000000000	0.722156423992510
54.9985000000000	0.722355142193728
54.9990000000000	0.722316944654135
54.9995000000000	0.722609248663097
55	0.722590046691331
55.0005000000000	0.722785334431742
55.0010000000000	0.722859665741250
55.0015000000000	0.723011729801081
55.0020000000000	0.723125315033927
55.0025000000000	0.723294857302783
55.0030000000000	0.723259096351206
55.0035000000000	0.723419566181367
55.0040000000000	0.723719885326414
55.0045000000000	0.723647944657130
55.0050000000000	0.723829325115041
55.0055000000000	0.723892869906765
55.0060000000000	0.724111568689983
55.0065000000000	0.724132071995020
55.0070000000000	0.724288613619679
55.0075000000000	0.724383657709977
55.0080000000000	0.724554913015358
55.0085000000000	0.724659348216530
55.0090000000000	0.724762760344462
55.0095000000000	0.724969992336718
55.0100000000000	0.724902964231020
55.0105000000000	0.725142920693719
55.0110000000000	0.725253703274370
55.0115000000000	0.725327751734314
55.0120000000000	0.725497980733228
55.0125000000000	0.725654352119939
55.0130000000000	0.725652731795582
55.0135000000000	0.725883075055394
55.0140000000000	0.725928497702646
55.0145000000000	0.726072474147272
55.0150000000000	0.726224749105969
55.0155000000000	0.726290451584443
55.0160000000000	0.726464041346891
55.0165000000000	0.726520715582575
55.0170000000000	0.726690748187964
55.0175000000000	0.726820841806021
55.0180000000000	0.726899552062447
55.0185000000000	0.727000667691433
55.0190000000000	0.727195204162363
55.0195000000000	0.727278395176014
55.0200000000000	0.727420332072655
55.0205000000000	0.727433405170429
55.0210000000000	0.727699447699552
55.0215000000000	0.727725800590542
55.0220000000000	0.727917266131665
55.0225000000000	0.727999251963226
55.0230000000000	0.728125590095178
55.0235000000000	0.728260091444076
55.0240000000000	0.728363729926874
55.0245000000000	0.728464243094849
55.0250000000000	0.728607712143444
55.0255000000000	0.728734936527429
55.0260000000000	0.728842503962674
55.0265000000000	0.728975290574195
55.0270000000000	0.729088755357830
55.0275000000000	0.729233219225597
55.0280000000000	0.729330265077531
55.0285000000000	0.729458090489024
55.0290000000000	0.729602024675491
55.0295000000000	0.729666774414272
55.0300000000000	0.729710080423796
55.0305000000000	0.730061252012332
55.0310000000000	0.730056377715112
55.0315000000000	0.730113657038938
55.0320000000000	0.730416884425712
55.0325000000000	0.730374943057172
55.0330000000000	0.730620936068209
55.0335000000000	0.730600660251354
55.0340000000000	0.730825520036863
55.0345000000000	0.730923907880987
55.0350000000000	0.731010166070928
55.0355000000000	0.731164703628599
55.0360000000000	0.731272095551127
55.0365000000000	0.731422597462558
55.0370000000000	0.731429870805275
55.0375000000000	0.731752919180693
55.0380000000000	0.731767007581398
55.0385000000000	0.731884577458959
55.0390000000000	0.732019968715563
55.0395000000000	0.732234315050434
55.0400000000000	0.732155778078729
55.0405000000000	0.732372684864836
55.0410000000000	0.732491006192029
55.0415000000000	0.732672600209995
55.0420000000000	0.732745679539673
55.0425000000000	0.732912826380135
55.0430000000000	0.732978545024662
55.0435000000000	0.733136312426755
55.0440000000000	0.733210728074949
55.0445000000000	0.733371642429505
55.0450000000000	0.733459228940364
55.0455000000000	0.733632249112405
55.0460000000000	0.733669743426405
55.0465000000000	0.733935401089668
55.0470000000000	0.733955087447104
55.0475000000000	0.734097112462217
55.0480000000000	0.734224278632581
55.0485000000000	0.734371228931135
55.0490000000000	0.734401342603467
55.0495000000000	0.734611907061356
55.0500000000000	0.734755476832702
55.0505000000000	0.734771390338784
55.0510000000000	0.735013076857296
55.0515000000000	0.735089782632622
55.0520000000000	0.735177753716485
55.0525000000000	0.735313792219889
55.0530000000000	0.735473738512009
55.0535000000000	0.735552613432852
55.0540000000000	0.735709862797895
55.0545000000000	0.735744915346868
55.0550000000000	0.736010181571889
55.0555000000000	0.736061755748030
55.0560000000000	0.736146960886944
55.0565000000000	0.736348118206404
55.0570000000000	0.736426660480084
55.0575000000000	0.736482407324387
55.0580000000000	0.736741586571444
55.0585000000000	0.736794262286121
55.0590000000000	0.736917644929089
55.0595000000000	0.737054812311357
55.0600000000000	0.737167159737629
55.0605000000000	0.737260554599036
55.0610000000000	0.737480036648101
55.0615000000000	0.737541599057081
55.0620000000000	0.737571754253803
55.0625000000000	0.737859168931740
55.0630000000000	0.737834490372578
55.0635000000000	0.738055140512945
55.0640000000000	0.738163194180276
55.0645000000000	0.738245284507850
55.0650000000000	0.738383489905716
55.0655000000000	0.738504521715503
55.0660000000000	0.738627166775087
55.0665000000000	0.738745616139499
55.0670000000000	0.738791647367426
55.0675000000000	0.739078630531183
55.0680000000000	0.739160286743265
55.0685000000000	0.739217455570135
55.0690000000000	0.739385793823614
55.0695000000000	0.739470535943108
55.0700000000000	0.739637976372123
55.0705000000000	0.739738895521940
55.0710000000000	0.739825237480951
55.0715000000000	0.739978491831007
55.0720000000000	0.740050062324902
55.0725000000000	0.740308312919620
55.0730000000000	0.740289568397179
55.0735000000000	0.740423792898789
55.0740000000000	0.740631272482913
55.0745000000000	0.740714222561694
55.0750000000000	0.740872222533318
55.0755000000000	0.740883827442431
55.0760000000000	0.741098856361049
55.0765000000000	0.741201099719419
55.0770000000000	0.741293208562235
55.0775000000000	0.741414144340151
55.0780000000000	0.741586589847371
55.0785000000000	0.741705612356827
55.0790000000000	0.741799785873796
55.0795000000000	0.741931656855398
55.0800000000000	0.741978711586091
55.0805000000000	0.742166992414145
55.0810000000000	0.742283657975633
55.0815000000000	0.742453226395729
55.0820000000000	0.742526358759584
55.0825000000000	0.742614357854843
55.0830000000000	0.742754652295222
55.0835000000000	0.742912162328667
55.0840000000000	0.743006885893422
55.0845000000000	0.743129567808457
55.0850000000000	0.743370596905365
55.0855000000000	0.743229645836745
55.0860000000000	0.743513848760921
55.0865000000000	0.743537096605186
55.0870000000000	0.743806239323822
55.0875000000000	0.743910840094528
55.0880000000000	0.743863632491714
55.0885000000000	0.744107202536579
55.0890000000000	0.744235122758530
55.0895000000000	0.744310340009571
55.0900000000000	0.744430422501029
55.0905000000000	0.744612701299070
55.0910000000000	0.744683277819042
55.0915000000000	0.744804303669160
55.0920000000000	0.744931963753332
55.0925000000000	0.745077341054371
55.0930000000000	0.745127841678502
55.0935000000000	0.745304884952331
55.0940000000000	0.745388545118403
55.0945000000000	0.745480701514367
55.0950000000000	0.745703388800546
55.0955000000000	0.745757268463560
55.0960000000000	0.745867400202381
55.0965000000000	0.746014494859127
55.0970000000000	0.746112169770317
55.0975000000000	0.746187646354122
55.0980000000000	0.746436089313789
55.0985000000000	0.746468640919159
55.0990000000000	0.746586629231912
55.0995000000000	0.746686164478985
55.1000000000000	0.746772086747957
55.1005000000000	0.747066528963426
55.1010000000000	0.747046417607928
55.1015000000000	0.747135795426561
55.1020000000000	0.747315427101551
55.1025000000000	0.747426031328795
55.1030000000000	0.747526435917009
55.1035000000000	0.747647078579246
55.1040000000000	0.747753615350602
55.1045000000000	0.747903343802200
55.1050000000000	0.748069862727179
55.1055000000000	0.748069572389609
55.1060000000000	0.748230534955745
55.1065000000000	0.748367650772524
55.1070000000000	0.748466116524889
55.1075000000000	0.748608749717974
55.1080000000000	0.748674290827235
55.1085000000000	0.748845459598196
55.1090000000000	0.748944240339938
55.1095000000000	0.749033889170091
55.1100000000000	0.749168335681137
55.1105000000000	0.749313016292187
55.1110000000000	0.749381272653148
55.1115000000000	0.749518737494127
55.1120000000000	0.749711622668208
55.1125000000000	0.749660444174699
55.1130000000000	0.749918835152716
55.1135000000000	0.749989202308094
55.1140000000000	0.750042345968602
55.1145000000000	0.750221214208330
55.1150000000000	0.750388631861412
55.1155000000000	0.750386711358022
55.1160000000000	0.750567720109785
55.1165000000000	0.750701611494222
55.1170000000000	0.750777027631310
55.1175000000000	0.750887162533304
55.1180000000000	0.750994002716537
55.1185000000000	0.751121180439555
55.1190000000000	0.751297777796537
55.1195000000000	0.751314116297473
55.1200000000000	0.751483912125087
55.1205000000000	0.751635758247548
55.1210000000000	0.751640793541073
55.1215000000000	0.751842354761056
55.1220000000000	0.751887557815992
55.1225000000000	0.751999248205077
55.1230000000000	0.752211479065480
55.1235000000000	0.752282744795071
55.1240000000000	0.752346975789739
55.1245000000000	0.752476783870125
55.1250000000000	0.752630493093905
55.1255000000000	0.752738397832902
55.1260000000000	0.752812828229837
55.1265000000000	0.752960974174505
55.1270000000000	0.753055662344854
55.1275000000000	0.753194893552260
55.1280000000000	0.753231297721915
55.1285000000000	0.753400444725318
55.1290000000000	0.753475975751743
55.1295000000000	0.753649719598594
55.1300000000000	0.753638300053043
55.1305000000000	0.753907815895765
55.1310000000000	0.753955631023798
55.1315000000000	0.754098772239829
55.1320000000000	0.754114922769043
55.1325000000000	0.754313073601054
55.1330000000000	0.754391404967577
55.1335000000000	0.754478212141028
55.1340000000000	0.754575261511464
55.1345000000000	0.754774678957680
55.1350000000000	0.754817850659273
55.1355000000000	0.754951111336296
55.1360000000000	0.755053709444474
55.1365000000000	0.755141748516223
55.1370000000000	0.755310391856640
55.1375000000000	0.755414427302920
55.1380000000000	0.755446634439855
55.1385000000000	0.755596586177031
55.1390000000000	0.755722326699471
55.1395000000000	0.755800167869387
55.1400000000000	0.755938790438659
55.1405000000000	0.755949184949205
55.1410000000000	0.756250809212047
55.1415000000000	0.756229513762668
55.1420000000000	0.756373741981425
55.1425000000000	0.756347688093274
55.1430000000000	0.756692085765391
55.1435000000000	0.756671245161101
55.1440000000000	0.756800145940646
55.1445000000000	0.756891906295803
55.1450000000000	0.757030903204940
55.1455000000000	0.757096170259105
55.1460000000000	0.757162026313168
55.1465000000000	0.757376583303679
55.1470000000000	0.757430373459327
55.1475000000000	0.757539780772328
55.1480000000000	0.757613766610516
55.1485000000000	0.757753330005420
55.1490000000000	0.757899042255125
55.1495000000000	0.757934580179902
55.1500000000000	0.758082597854549
55.1505000000000	0.758167936971340
55.1510000000000	0.758274936836564
55.1515000000000	0.758391563082361
55.1520000000000	0.758479236057890
55.1525000000000	0.758594003752157
55.1530000000000	0.758743215067391
55.1535000000000	0.758759370307437
55.1540000000000	0.758914172523572
55.1545000000000	0.759009625042057
55.1550000000000	0.759123576941270
55.1555000000000	0.759209151251428
55.1560000000000	0.759320335246198
55.1565000000000	0.759463580062365
55.1570000000000	0.759461254285503
55.1575000000000	0.759692540169158
55.1580000000000	0.759679835771086
55.1585000000000	0.759870508743138
55.1590000000000	0.759927246909284
55.1595000000000	0.760060147690254
55.1600000000000	0.760150829231642
55.1605000000000	0.760230893752432
55.1610000000000	0.760404694461048
55.1615000000000	0.760354319174096
55.1620000000000	0.760640950383106
55.1625000000000	0.760664228529294
55.1630000000000	0.760694536932117
55.1635000000000	0.760931014164895
55.1640000000000	0.760897366118159
55.1645000000000	0.761056941175340
55.1650000000000	0.761141918893496
55.1655000000000	0.761290236838226
55.1660000000000	0.761411652928404
55.1665000000000	0.761367080077159
55.1670000000000	0.761571139760853
55.1675000000000	0.761659762113454
55.1680000000000	0.761760119011691
55.1685000000000	0.761870713906820
55.1690000000000	0.761941734076277
55.1695000000000	0.762043117693343
55.1700000000000	0.762168598315509
55.1705000000000	0.762228327313506
55.1710000000000	0.762347100401883
55.1715000000000	0.762462877269789
55.1720000000000	0.762554157887157
55.1725000000000	0.762614231661247
55.1730000000000	0.762761323866918
55.1735000000000	0.762841963974509
55.1740000000000	0.762861003298813
55.1745000000000	0.763128790077539
55.1750000000000	0.763059709639916
55.1755000000000	0.763335719296278
55.1760000000000	0.763193288296856
55.1765000000000	0.763460260808106
55.1770000000000	0.763519861913028
55.1775000000000	0.763481028677681
55.1780000000000	0.763834535428505
55.1785000000000	0.763795637791823
55.1790000000000	0.763881565881076
55.1795000000000	0.763969365284978
55.1800000000000	0.764108463614359
55.1805000000000	0.764157177597687
55.1810000000000	0.764292413804800
55.1815000000000	0.764348031431056
55.1820000000000	0.764344831069794
55.1825000000000	0.764690401519168
55.1830000000000	0.764643403752533
55.1835000000000	0.764751010656899
55.1840000000000	0.764801657882034
55.1845000000000	0.764900167107349
55.1850000000000	0.765061696814257
55.1855000000000	0.765130486169526
55.1860000000000	0.765125303090458
55.1865000000000	0.765364298936169
55.1870000000000	0.765368981903529
55.1875000000000	0.765515432652822
55.1880000000000	0.765610130265924
55.1885000000000	0.765563310066987
55.1890000000000	0.765771093109005
55.1895000000000	0.765895727384017
55.1900000000000	0.765851290790773
55.1905000000000	0.766100512335897
55.1910000000000	0.766052843958561
55.1915000000000	0.766205073448417
55.1920000000000	0.766302041137773
55.1925000000000	0.766365502053299
55.1930000000000	0.766459628946245
55.1935000000000	0.766579270882950
55.1940000000000	0.766629526703072
55.1945000000000	0.766783287640026
55.1950000000000	0.766818902000708
55.1955000000000	0.766914589274680
55.1960000000000	0.766959257756134
55.1965000000000	0.767180309361584
55.1970000000000	0.767141709328855
55.1975000000000	0.767264864110418
55.1980000000000	0.767402035262579
55.1985000000000	0.767290075860360
55.1990000000000	0.767582920213109
55.1995000000000	0.767613929222296
55.2000000000000	0.767694130565472
55.2005000000000	0.767791232523911
55.2010000000000	0.767895202063383
55.2015000000000	0.767860413732447
55.2020000000000	0.768124130575976
55.2025000000000	0.768056113422848
55.2030000000000	0.768203055074791
55.2035000000000	0.768347086287786
55.2040000000000	0.768338353537204
55.2045000000000	0.768452149834330
55.2050000000000	0.768582545898085
55.2055000000000	0.768557536677448
55.2060000000000	0.768717226453366
55.2065000000000	0.768888458884190
55.2070000000000	0.768820080309735
55.2075000000000	0.769026847530210
55.2080000000000	0.768914381538739
55.2085000000000	0.769119148695036
55.2090000000000	0.769250968455925
55.2095000000000	0.769266561536052
55.2100000000000	0.769374998055442
55.2105000000000	0.769460174171415
55.2110000000000	0.769551763265067
55.2115000000000	0.769596170115976
55.2120000000000	0.769621583212052
55.2125000000000	0.769775696450502
55.2130000000000	0.769783354827098
55.2135000000000	0.770080330550486
55.2140000000000	0.769909819674741
55.2145000000000	0.770141570657256
55.2150000000000	0.770168499678482
55.2155000000000	0.770205824955158
55.2160000000000	0.770388819718100
55.2165000000000	0.770326134545041
55.2170000000000	0.770501432311338
55.2175000000000	0.770572626024701
55.2180000000000	0.770619983658638
55.2185000000000	0.770685279587023
55.2190000000000	0.770748800574349
55.2195000000000	0.770940850481665
55.2200000000000	0.770884083312840
55.2205000000000	0.771018486536917
55.2210000000000	0.771161163695793
55.2215000000000	0.771131143859512
55.2220000000000	0.771267744037126
55.2225000000000	0.771224969656978
55.2230000000000	0.771502335159763
55.2235000000000	0.771456282710226
55.2240000000000	0.771527281550571
55.2245000000000	0.771684013370083
55.2250000000000	0.771607458419906
55.2255000000000	0.771831307597369
55.2260000000000	0.771842717736040
55.2265000000000	0.771873713578721
55.2270000000000	0.771974763892962
55.2275000000000	0.772066297239453
55.2280000000000	0.772203619830395
55.2285000000000	0.772127245847904
55.2290000000000	0.772304452722430
55.2295000000000	0.772312353278829
55.2300000000000	0.772432074322501
55.2305000000000	0.772491898381177
55.2310000000000	0.772549947835857
55.2315000000000	0.772528714653888
55.2320000000000	0.772825374863719
55.2325000000000	0.772674514141748
55.2330000000000	0.772951436684324
55.2335000000000	0.772874934504990
55.2340000000000	0.772982513066290
55.2345000000000	0.773089060023032
55.2350000000000	0.773128881315673
55.2355000000000	0.773149883644664
55.2360000000000	0.773244383329990
55.2365000000000	0.773332277003010
55.2370000000000	0.773405761194980
55.2375000000000	0.773437990023016
55.2380000000000	0.773533528990340
55.2385000000000	0.773600224479971
55.2390000000000	0.773643023183005
55.2395000000000	0.773758834066194
55.2400000000000	0.773756506425726
55.2405000000000	0.773874177762442
55.2410000000000	0.773934361832867
55.2415000000000	0.773988073345313
55.2420000000000	0.774052700805939
55.2425000000000	0.774163893386200
55.2430000000000	0.774159235279756
55.2435000000000	0.774084359989048
55.2440000000000	0.774310889971047
55.2445000000000	0.774560660871615
55.2450000000000	0.774399781237970
55.2455000000000	0.774528013301631
55.2460000000000	0.774435287745177
55.2465000000000	0.774766068523316
55.2470000000000	0.774554751591703
55.2475000000000	0.774891407314357
55.2480000000000	0.774687305803477
55.2485000000000	0.775003544373942
55.2490000000000	0.774924318067801
55.2495000000000	0.775007619016899
55.2500000000000	0.775063014233209
55.2505000000000	0.775151561929461
55.2510000000000	0.775172658055252
55.2515000000000	0.775174119276576
55.2520000000000	0.775373804393401
55.2525000000000	0.775424916656971
55.2530000000000	0.775337910635395
55.2535000000000	0.775438991818626
55.2540000000000	0.775621741080598
55.2545000000000	0.775573224348151
55.2550000000000	0.775620864201682
55.2555000000000	0.775768724853165
55.2560000000000	0.775714770673994
55.2565000000000	0.775896909057557
55.2570000000000	0.775741239846497
55.2575000000000	0.776095971747198
55.2580000000000	0.775990511705141
55.2585000000000	0.776042562749848
55.2590000000000	0.776138657392652
55.2595000000000	0.776158868407778
55.2600000000000	0.776251100535807
55.2605000000000	0.776262341617096
55.2610000000000	0.776311452021750
55.2615000000000	0.776356179148001
55.2620000000000	0.776470430136308
55.2625000000000	0.776483212085246
55.2630000000000	0.776608093030989
55.2635000000000	0.776578132953257
55.2640000000000	0.776679865405755
55.2645000000000	0.776732308713796
55.2650000000000	0.776785387079656
55.2655000000000	0.776843506778913
55.2660000000000	0.776855200526921
55.2665000000000	0.776934390779952
55.2670000000000	0.776979798660008
55.2675000000000	0.777095987329397
55.2680000000000	0.777013884669735
55.2685000000000	0.777156208387426
55.2690000000000	0.777186983914141
55.2695000000000	0.777297621096142
55.2700000000000	0.777142655756201
55.2705000000000	0.777428296493469
55.2710000000000	0.777406527783304
55.2715000000000	0.777394319405390
55.2720000000000	0.777575142225923
55.2725000000000	0.777561483858197
55.2730000000000	0.777448432492801
55.2735000000000	0.777651914853513
55.2740000000000	0.777670109700728
55.2745000000000	0.777860381318848
55.2750000000000	0.777631226909550
55.2755000000000	0.777946953501278
55.2760000000000	0.777900707592276
55.2765000000000	0.777874375933524
55.2770000000000	0.777882149804758
55.2775000000000	0.778166452650022
55.2780000000000	0.778051105158087
55.2785000000000	0.778003945403395
55.2790000000000	0.778082030425288
55.2795000000000	0.778224062318293
55.2800000000000	0.778176061743273
55.2805000000000	0.778363758126870
55.2810000000000	0.778296840018268
55.2815000000000	0.778321538946041
55.2820000000000	0.778448058321411
55.2825000000000	0.778725015445329
55.2830000000000	0.778153528633858
55.2835000000000	0.778707018359853
55.2840000000000	0.778501629031389
55.2845000000000	0.778692462437661
55.2850000000000	0.778662209765102
55.2855000000000	0.778736333920690
55.2860000000000	0.778746943557414
55.2865000000000	0.778778530900313
55.2870000000000	0.778856364256036
55.2875000000000	0.778911235127939
55.2880000000000	0.778932405702321
55.2885000000000	0.779014375800284
55.2890000000000	0.778934857417401
55.2895000000000	0.779137396883794
55.2900000000000	0.778975583662086
55.2905000000000	0.779128484771733
55.2910000000000	0.779276678361773
55.2915000000000	0.779134033536419
55.2920000000000	0.779240655149784
55.2925000000000	0.779275787754806
55.2930000000000	0.779321614814602
55.2935000000000	0.779425131917938
55.2940000000000	0.779370672364027
55.2945000000000	0.779420835857602
55.2950000000000	0.779469712710981
55.2955000000000	0.779540187267327
55.2960000000000	0.779547237904843
55.2965000000000	0.779604230327431
55.2970000000000	0.779606638528108
55.2975000000000	0.779678348128570
55.2980000000000	0.779700995082970
55.2985000000000	0.779743751272339
55.2990000000000	0.779805512156517
55.2995000000000	0.779790214349503
55.3000000000000	0.779802358496744
55.3005000000000	0.779938679373953
55.3010000000000	0.779811092344532
55.3015000000000	0.779978243488726
55.3020000000000	0.779986352817926
55.3025000000000	0.780019321482547
55.3030000000000	0.780066632314014
55.3035000000000	0.780053853247212
55.3040000000000	0.780104825221690
55.3045000000000	0.780240645495040
55.3050000000000	0.780132503966494
55.3055000000000	0.780189720406183
55.3060000000000	0.780327884409278
55.3065000000000	0.780184812380292
55.3070000000000	0.780381801733262
55.3075000000000	0.780285552633430
55.3080000000000	0.780394107835004
55.3085000000000	0.780406312328885
55.3090000000000	0.780404193497325
55.3095000000000	0.780486586581096
55.3100000000000	0.780489705202884
55.3105000000000	0.780534059973447
55.3110000000000	0.780619884415916
55.3115000000000	0.780472986408028
55.3120000000000	0.780682387160783
55.3125000000000	0.780656763885903
55.3130000000000	0.780735142187846
55.3135000000000	0.780635176161316
55.3140000000000	0.780719686636089
55.3145000000000	0.780749566655247
55.3150000000000	0.780911641301857
55.3155000000000	0.780771896660625
55.3160000000000	0.780888306881978
55.3165000000000	0.780812116981886
55.3170000000000	0.780994421728866
55.3175000000000	0.780902043119742
55.3180000000000	0.780896222591034
55.3185000000000	0.780978074399572
55.3190000000000	0.780991579903696
55.3195000000000	0.781096911801090
55.3200000000000	0.781042262640227
55.3205000000000	0.781056957979689
55.3210000000000	0.781130473132705
55.3215000000000	0.781170664903549
55.3220000000000	0.781138291740768
55.3225000000000	0.781206134742659
55.3230000000000	0.781191195620459
55.3235000000000	0.781247689104498
55.3240000000000	0.781268931334440
55.3245000000000	0.781292610450067
55.3250000000000	0.781373923449434
55.3255000000000	0.781295930123866
55.3260000000000	0.781418241641276
55.3265000000000	0.781386085139531
55.3270000000000	0.781276152955656
55.3275000000000	0.781536579918427
55.3280000000000	0.781445344502423
55.3285000000000	0.781479123475614
55.3290000000000	0.781455552465572
55.3295000000000	0.781537179912203
55.3300000000000	0.781580072081675
55.3305000000000	0.781632385819719
55.3310000000000	0.781415482501655
55.3315000000000	0.781735638325197
55.3320000000000	0.781605215199397
55.3325000000000	0.781643053167781
55.3330000000000	0.781591740980459
55.3335000000000	0.781800995262994
55.3340000000000	0.781708589862761
55.3345000000000	0.781668954918814
55.3350000000000	0.781795900856917
55.3355000000000	0.781811843602798
55.3360000000000	0.781774084329187
55.3365000000000	0.781801870159346
55.3370000000000	0.781852693604243
55.3375000000000	0.781817139825814
55.3380000000000	0.781916165538508
55.3385000000000	0.781927588532683
55.3390000000000	0.781832675348480
55.3395000000000	0.781840408516477
55.3400000000000	0.782056333981706
55.3405000000000	0.781963636969050
55.3410000000000	0.781876239714892
55.3415000000000	0.782034400835878
55.3420000000000	0.782107939157145
55.3425000000000	0.781991079248522
55.3430000000000	0.781993179729810
55.3435000000000	0.782025897708723
55.3440000000000	0.782109499142374
55.3445000000000	0.782245511059904
55.3450000000000	0.781982398958222
55.3455000000000	0.782097470702894
55.3460000000000	0.782287459742371
55.3465000000000	0.782065079146048
55.3470000000000	0.782254589738634
55.3475000000000	0.782113924598888
55.3480000000000	0.782249349191755
55.3485000000000	0.782350162838926
55.3490000000000	0.781976397261590
55.3495000000000	0.782329188500095
55.3500000000000	0.782347125145389
55.3505000000000	0.782120157222516
55.3510000000000	0.782468223660636
55.3515000000000	0.782216721807860
55.3520000000000	0.782266186864756
55.3525000000000	0.782334435971022
55.3530000000000	0.782325262712055
55.3535000000000	0.782396744815220
55.3540000000000	0.782348644612775
55.3545000000000	0.782335206000525
55.3550000000000	0.782530323644888
55.3555000000000	0.782395153777883
55.3560000000000	0.782411765998505
55.3565000000000	0.782433507711867
55.3570000000000	0.782309877754373
55.3575000000000	0.782596765413282
55.3580000000000	0.782345438903500
55.3585000000000	0.782586247366792
55.3590000000000	0.782320035422247
55.3595000000000	0.782640032221606
55.3600000000000	0.782310173985694
55.3605000000000	0.782639196050268
55.3610000000000	0.782604558482486
55.3615000000000	0.782443537948779
55.3620000000000	0.782539229810329
55.3625000000000	0.782476837461820
55.3630000000000	0.782659166070384
55.3635000000000	0.782531290262413
55.3640000000000	0.782664909486698
55.3645000000000	0.782577334915404
55.3650000000000	0.782605571766157
55.3655000000000	0.782500980502918
55.3660000000000	0.782704262453818
55.3665000000000	0.782488515807692
55.3670000000000	0.782766593918875
55.3675000000000	0.782610373188926
55.3680000000000	0.782658314560750
55.3685000000000	0.782619958606905
55.3690000000000	0.782672522586802
55.3695000000000	0.782692696291561
55.3700000000000	0.782672438551502
55.3705000000000	0.782641758730266
55.3710000000000	0.782686091758815
55.3715000000000	0.782555134911520
55.3720000000000	0.782753918601118
55.3725000000000	0.782763389905835
55.3730000000000	0.782687161506213
55.3735000000000	0.782694368560677
55.3740000000000	0.782725502404362
55.3745000000000	0.782761339409944
55.3750000000000	0.782654395014618
55.3755000000000	0.782754290241962
55.3760000000000	0.782732523897660
55.3765000000000	0.782743087324102
55.3770000000000	0.782733182547697
55.3775000000000	0.782740442675150
55.3780000000000	0.782722751172999
55.3785000000000	0.782798258228007
55.3790000000000	0.782693585418889
55.3795000000000	0.782822487330721
55.3800000000000	0.782713466946756
55.3805000000000	0.782760394192097
55.3810000000000	0.782641008600758
55.3815000000000	0.783003036437087
55.3820000000000	0.782618620190377
55.3825000000000	0.782821580293550
55.3830000000000	0.782730435546679
55.3835000000000	0.782762053781188
55.3840000000000	0.782762195421363
55.3845000000000	0.782685351109353
55.3850000000000	0.782874536698171
55.3855000000000	0.782662737443385
55.3860000000000	0.782891689068209
55.3865000000000	0.782804795423123
55.3870000000000	0.782740388663409
55.3875000000000	0.782732886087597
55.3880000000000	0.782841926568874
55.3885000000000	0.782762210345295
55.3890000000000	0.782725849175834
55.3895000000000	0.782822703787410
55.3900000000000	0.782666685751350
55.3905000000000	0.782844961218523
55.3910000000000	0.782751865528414
55.3915000000000	0.782827742485262
55.3920000000000	0.782680891586378
55.3925000000000	0.782781082928911
55.3930000000000	0.782734346463687
55.3935000000000	0.782769016913331
55.3940000000000	0.782772952545381
55.3945000000000	0.782730102598424
55.3950000000000	0.782697225937574
55.3955000000000	0.782798222876252
55.3960000000000	0.782798391011068
55.3965000000000	0.782661488493846
55.3970000000000	0.782743681595607
55.3975000000000	0.782707052268011
55.3980000000000	0.782746354243571
55.3985000000000	0.782690780737591
55.3990000000000	0.782729108936591
55.3995000000000	0.782720247247469
55.4000000000000	0.782689140430007
55.4005000000000	0.782717296774286
55.4010000000000	0.782671983017312
55.4015000000000	0.782741564868527
55.4020000000000	0.782619896763906
55.4025000000000	0.782707978891439
55.4030000000000	0.782671825239886
55.4035000000000	0.782656087493312
55.4040000000000	0.782669946638696
55.4045000000000	0.782668035983277
55.4050000000000	0.782603051697084
55.4055000000000	0.782652399667602
55.4060000000000	0.782647187340579
55.4065000000000	0.782640726725474
55.4070000000000	0.782620621105533
55.4075000000000	0.782553526319081
55.4080000000000	0.782622668636290
55.4085000000000	0.782575500607280
55.4090000000000	0.782624837311258
55.4095000000000	0.782625822617345
55.4100000000000	0.782462635243161
55.4105000000000	0.782625759429963
55.4110000000000	0.782609792331865
55.4115000000000	0.782415885920615
55.4120000000000	0.782614790562864
55.4125000000000	0.782439565960273
55.4130000000000	0.782480515833175
55.4135000000000	0.782534769042857
55.4140000000000	0.782479179621891
55.4145000000000	0.782492594783870
55.4150000000000	0.782424600540106
55.4155000000000	0.782545438713940
55.4160000000000	0.782389286092977
55.4165000000000	0.782425141174656
55.4170000000000	0.782426526618713
55.4175000000000	0.782450971274408
55.4180000000000	0.782343729331859
55.4185000000000	0.782446755592928
55.4190000000000	0.782351561773894
55.4195000000000	0.782380776694497
55.4200000000000	0.782343851828087
55.4205000000000	0.782339681663526
55.4210000000000	0.782305345484146
55.4215000000000	0.782336255865002
55.4220000000000	0.782299495893582
55.4225000000000	0.782309941741118
55.4230000000000	0.782241802111362
55.4235000000000	0.782254959046525
55.4240000000000	0.782264295765958
55.4245000000000	0.782282152087177
55.4250000000000	0.782145903163776
55.4255000000000	0.782215371809464
55.4260000000000	0.782180752467873
55.4265000000000	0.782209881165901
55.4270000000000	0.782160316337197
55.4275000000000	0.782129471823681
55.4280000000000	0.782299967249969
55.4285000000000	0.781941601665882
55.4290000000000	0.782127076670040
55.4295000000000	0.782066471385528
55.4300000000000	0.782076909454828
55.4305000000000	0.782094058341574
55.4310000000000	0.782005380718317
55.4315000000000	0.782032979289871
55.4320000000000	0.782005625806437
55.4325000000000	0.781957954606582
55.4330000000000	0.781956085827525
55.4335000000000	0.782010557740407
55.4340000000000	0.781926521333487
55.4345000000000	0.781896011923034
55.4350000000000	0.781916343914146
55.4355000000000	0.781927613417700
55.4360000000000	0.781848495063279
55.4365000000000	0.781829322637381
55.4370000000000	0.781831142966390
55.4375000000000	0.781847134717064
55.4380000000000	0.781778225668246
55.4385000000000	0.781785206157184
55.4390000000000	0.781779643242585
55.4395000000000	0.781832229541828
55.4400000000000	0.781617285725555
55.4405000000000	0.781776810105997
55.4410000000000	0.781620301387799
55.4415000000000	0.781661569336245
55.4420000000000	0.781648765135564
55.4425000000000	0.781626383781946
55.4430000000000	0.781603929667074
55.4435000000000	0.781592908275326
55.4440000000000	0.781568341324806
55.4445000000000	0.781558740036716
55.4450000000000	0.781498220152112
55.4455000000000	0.781488153747190
55.4460000000000	0.781545323106070
55.4465000000000	0.781463200844199
55.4470000000000	0.781528636916287
55.4475000000000	0.781342967122855
55.4480000000000	0.781434652384886
55.4485000000000	0.781327168508927
55.4490000000000	0.781384927054829
55.4495000000000	0.781364768914903
55.4500000000000	0.781326254068288
55.4505000000000	0.781318490501811
55.4510000000000	0.781297966552454
55.4515000000000	0.781229721326557
55.4520000000000	0.781220149268336
55.4525000000000	0.781312883959257
55.4530000000000	0.781095028750258
55.4535000000000	0.781166199910755
55.4540000000000	0.781143726036064
55.4545000000000	0.781094159001239
55.4550000000000	0.781157249512005
55.4555000000000	0.781064519093612
55.4560000000000	0.781054595217931
55.4565000000000	0.781051373457775
55.4570000000000	0.780950016936580
55.4575000000000	0.781052439701396
55.4580000000000	0.780976660854090
55.4585000000000	0.780924080465716
55.4590000000000	0.780919965982186
55.4595000000000	0.780919386296292
55.4600000000000	0.780832134513731
55.4605000000000	0.780873853214769
55.4610000000000	0.780854403615734
55.4615000000000	0.780783675962006
55.4620000000000	0.780794719410320
55.4625000000000	0.780766086316478
55.4630000000000	0.780738474799018
55.4635000000000	0.780687918676024
55.4640000000000	0.780676308318910
55.4645000000000	0.780676317806937
55.4650000000000	0.780595498685009
55.4655000000000	0.780613003422888
55.4660000000000	0.780667302210349
55.4665000000000	0.780507205682527
55.4670000000000	0.780545358711770
55.4675000000000	0.780528838938931
55.4680000000000	0.780487911426234
55.4685000000000	0.780468914704812
55.4690000000000	0.780436623906478
55.4695000000000	0.780503185897536
55.4700000000000	0.780319881618584
55.4705000000000	0.780377026180479
55.4710000000000	0.780369660388394
55.4715000000000	0.780294153750153
55.4720000000000	0.780315562744018
55.4725000000000	0.780243919174671
55.4730000000000	0.780270619144659
55.4735000000000	0.780203310559302
55.4740000000000	0.780220229122852
55.4745000000000	0.780147372702323
55.4750000000000	0.780158002400925
55.4755000000000	0.780130650752914
55.4760000000000	0.780041447861810
55.4765000000000	0.780120204262254
55.4770000000000	0.780009083365510
55.4775000000000	0.780043528526113
55.4780000000000	0.779999590528462
55.4785000000000	0.779972133130321
55.4790000000000	0.780040505378025
55.4795000000000	0.779773419181433
55.4800000000000	0.779918584282508
55.4805000000000	0.779926403168955
55.4810000000000	0.779816215289748
55.4815000000000	0.779779260052051
55.4820000000000	0.779853189787175
55.4825000000000	0.779753837592448
55.4830000000000	0.779868668748168
55.4835000000000	0.779571083668795
55.4840000000000	0.779701430864645
55.4845000000000	0.779720077024195
55.4850000000000	0.779619549060138
55.4855000000000	0.779572277062574
55.4860000000000	0.779653137985632
55.4865000000000	0.779522455166278
55.4870000000000	0.779498120231901
55.4875000000000	0.779586646267433
55.4880000000000	0.779507389748140
55.4885000000000	0.779435652309844
55.4890000000000	0.779369818646542
55.4895000000000	0.779522605716548
55.4900000000000	0.779350262046113
55.4905000000000	0.779369474964681
55.4910000000000	0.779330497366770
55.4915000000000	0.779311417068033
55.4920000000000	0.779243750641635
55.4925000000000	0.779373390415070
55.4930000000000	0.779170537679675
55.4935000000000	0.779191799781004
55.4940000000000	0.779212023990713
55.4945000000000	0.779174414828688
55.4950000000000	0.779149489794496
55.4955000000000	0.779204487409296
55.4960000000000	0.778987465144846
55.4965000000000	0.779099643460154
55.4970000000000	0.778990442682358
55.4975000000000	0.779016175266967
55.4980000000000	0.779009067042179
55.4985000000000	0.778953388238725
55.4990000000000	0.778939898777975
55.4995000000000	0.778964351471498
55.5000000000000	0.778856610723867
55.5005000000000	0.778831391811070
55.5010000000000	0.778895039097426
55.5015000000000	0.778824842817714
55.5020000000000	0.778801713235081
55.5025000000000	0.778852628375663
55.5030000000000	0.778736757527001
55.5035000000000	0.778629401138428
55.5040000000000	0.778732363330556
55.5045000000000	0.778626972080054
55.5050000000000	0.778735689621183
55.5055000000000	0.778527547418264
55.5060000000000	0.778621729748578
55.5065000000000	0.778652049389449
55.5070000000000	0.778484511774676
55.5075000000000	0.778529811195565
55.5080000000000	0.778534667370936
55.5085000000000	0.778467688847117
55.5090000000000	0.778481465752727
55.5095000000000	0.778528773768964
55.5100000000000	0.778290824277463
55.5105000000000	0.778430052719784
55.5110000000000	0.778381338306625
55.5115000000000	0.778326141584447
55.5120000000000	0.778384637467686
55.5125000000000	0.778228079263805
55.5130000000000	0.778312394986209
55.5135000000000	0.778238039943791
55.5140000000000	0.778316144953070
55.5145000000000	0.778176934276153
55.5150000000000	0.778117723360917
55.5155000000000	0.778229922657345
55.5160000000000	0.778180524271405
55.5165000000000	0.778126945436977
55.5170000000000	0.778075639012905
55.5175000000000	0.778105743850404
55.5180000000000	0.778002988692607
55.5185000000000	0.778061230764365
55.5190000000000	0.778055619825494
55.5195000000000	0.777982955381538
55.5200000000000	0.777909758042083
55.5205000000000	0.777979927310628
55.5210000000000	0.777971770749161
55.5215000000000	0.777851111699987
55.5220000000000	0.777947647891408
55.5225000000000	0.777876269572817
55.5230000000000	0.777867772691582
55.5235000000000	0.777820807731649
55.5240000000000	0.777819839763663
55.5245000000000	0.777818654165969
55.5250000000000	0.777750704867527
55.5255000000000	0.777736824575214
55.5260000000000	0.777821248335738
55.5265000000000	0.777649848252183
55.5270000000000	0.777631238849131
55.5275000000000	0.777755945236918
55.5280000000000	0.777565856867428
55.5285000000000	0.777676111029935
55.5290000000000	0.777664720729886
55.5295000000000	0.777570928033364
55.5300000000000	0.777514988467894
55.5305000000000	0.777624862372854
55.5310000000000	0.777527925867022
55.5315000000000	0.777499501286571
55.5320000000000	0.777536764484275
55.5325000000000	0.777498924501661
55.5330000000000	0.777442546720676
55.5335000000000	0.777473975792910
55.5340000000000	0.777441039020382
55.5345000000000	0.777368378846504
55.5350000000000	0.777458263813329
55.5355000000000	0.777416251400645
55.5360000000000	0.777291471716371
55.5365000000000	0.777414963589357
55.5370000000000	0.777291144765968
55.5375000000000	0.777310317993463
55.5380000000000	0.777312026023648
55.5385000000000	0.777299737945599
55.5390000000000	0.777284400683763
55.5395000000000	0.777205900961309
55.5400000000000	0.777271861526359
55.5405000000000	0.777191134674976
55.5410000000000	0.777232877013259
55.5415000000000	0.777205502831384
55.5420000000000	0.777158184164890
55.5425000000000	0.777116726811602
55.5430000000000	0.777192051685479
55.5435000000000	0.777100504368337
55.5440000000000	0.777118199845341
55.5445000000000	0.777146333295791
55.5450000000000	0.777079121378401
55.5455000000000	0.777069387869139
55.5460000000000	0.777041526319921
55.5465000000000	0.777005687622702
55.5470000000000	0.777018223304525
55.5475000000000	0.777073748520892
55.5480000000000	0.776986961303764
55.5485000000000	0.776962865944461
55.5490000000000	0.777036411743454
55.5495000000000	0.776955959829090
55.5500000000000	0.776955944745438
55.5505000000000	0.776922749171146
55.5510000000000	0.776956047801190
55.5515000000000	0.776926201686510
55.5520000000000	0.776873326123162
55.5525000000000	0.776973319486992
55.5530000000000	0.776818007227295
55.5535000000000	0.776781065957763
55.5540000000000	0.776964478577378
55.5545000000000	0.776834783066152
55.5550000000000	0.776861249918088
55.5555000000000	0.776822979605913
55.5560000000000	0.776795028213916
55.5565000000000	0.776765514495374
55.5570000000000	0.776822520104734
55.5575000000000	0.776757338440558
55.5580000000000	0.776824783537071
55.5585000000000	0.776645609619024
55.5590000000000	0.776869706134887
55.5595000000000	0.776724039856218
55.5600000000000	0.776816874793372
55.5605000000000	0.776682656800930
55.5610000000000	0.776638578789469
55.5615000000000	0.776780313734717
55.5620000000000	0.776696853388080
55.5625000000000	0.776657756331818
55.5630000000000	0.776721015861900
55.5635000000000	0.776663929067279
55.5640000000000	0.776668541107006
55.5645000000000	0.776719657697800
55.5650000000000	0.776683348098176
55.5655000000000	0.776586749553618
55.5660000000000	0.776647687382758
55.5665000000000	0.776655744389670
55.5670000000000	0.776591823559531
55.5675000000000	0.776657480389016
55.5680000000000	0.776593334563730
55.5685000000000	0.776616182935379
55.5690000000000	0.776611264108641
55.5695000000000	0.776585448546706
55.5700000000000	0.776668429010037
55.5705000000000	0.776557478621119
55.5710000000000	0.776580338403701
55.5715000000000	0.776562894591565
55.5720000000000	0.776601386525398
55.5725000000000	0.776525147294229
55.5730000000000	0.776586112325500
55.5735000000000	0.776610883624770
55.5740000000000	0.776501034680402
55.5745000000000	0.776585512437173
55.5750000000000	0.776539845473470
55.5755000000000	0.776600447638477
55.5760000000000	0.776487917511854
55.5765000000000	0.776586881731667
55.5770000000000	0.776471872658958
55.5775000000000	0.776577229115260
55.5780000000000	0.776534704955671
55.5785000000000	0.776599054844415
55.5790000000000	0.776488490936129
55.5795000000000	0.776547074109089
55.5800000000000	0.776494298427052
55.5805000000000	0.776575993913255
55.5810000000000	0.776468429258082
55.5815000000000	0.776557202318391
55.5820000000000	0.776569020653720
55.5825000000000	0.776507019895555
55.5830000000000	0.776515448099126
55.5835000000000	0.776481763346065
55.5840000000000	0.776596986526083
55.5845000000000	0.776522743342105
55.5850000000000	0.776513345539593
55.5855000000000	0.776539963253389
55.5860000000000	0.776518371044576
55.5865000000000	0.776566844011741
55.5870000000000	0.776541554930211
55.5875000000000	0.776495785535526
55.5880000000000	0.776530084635232
55.5885000000000	0.776521066779766
55.5890000000000	0.776603317869649
55.5895000000000	0.776554684246783
55.5900000000000	0.776531851486543
55.5905000000000	0.776585354227111
55.5910000000000	0.776564800868776
55.5915000000000	0.776550932459260
55.5920000000000	0.776570207494825
55.5925000000000	0.776538790745178
55.5930000000000	0.776616853417572
55.5935000000000	0.776539097705014
55.5940000000000	0.776662459729770
55.5945000000000	0.776547036058902
55.5950000000000	0.776561663936211
55.5955000000000	0.776645936340631
55.5960000000000	0.776514593233249
55.5965000000000	0.776598414788923
55.5970000000000	0.776718151048090
55.5975000000000	0.776615775106329
55.5980000000000	0.776635799249499
55.5985000000000	0.776668759876962
55.5990000000000	0.776600473589639
55.5995000000000	0.776672672691602
55.6000000000000	0.776610799092364
55.6005000000000	0.776684747975337
55.6010000000000	0.776772922059787
55.6015000000000	0.776598712607048
55.6020000000000	0.776763561698798
55.6025000000000	0.776662875696505
55.6030000000000	0.776708654368040
55.6035000000000	0.776709075583498
55.6040000000000	0.776731210008403
55.6045000000000	0.776741393473195
55.6050000000000	0.776728270700318
55.6055000000000	0.776811093986045
55.6060000000000	0.776727523413316
55.6065000000000	0.776753269193247
55.6070000000000	0.776828221195567
55.6075000000000	0.776752137920933
55.6080000000000	0.776833336701852
55.6085000000000	0.776911763512864
55.6090000000000	0.776755325114452
55.6095000000000	0.776817071495627
55.6100000000000	0.776963170566573
55.6105000000000	0.776822245001930
55.6110000000000	0.776864613770023
55.6115000000000	0.776901831286707
55.6120000000000	0.776786656338758
55.6125000000000	0.777053159770659
55.6130000000000	0.776956327587139
55.6135000000000	0.776914546084313
55.6140000000000	0.776981203111154
55.6145000000000	0.776976404494058
55.6150000000000	0.776986373230950
55.6155000000000	0.777035468193567
55.6160000000000	0.776965058797346
55.6165000000000	0.777046384403819
55.6170000000000	0.777089400068476
55.6175000000000	0.777021311107429
55.6180000000000	0.777117408483455
55.6185000000000	0.777098667306330
55.6190000000000	0.777125083734383
55.6195000000000	0.777104655805243
55.6200000000000	0.777194518023630
55.6205000000000	0.777168635271901
55.6210000000000	0.777157389880097
55.6215000000000	0.777210329333865
55.6220000000000	0.777269948643801
55.6225000000000	0.777230349614319
55.6230000000000	0.777241334628451
55.6235000000000	0.777317595978535
55.6240000000000	0.777217974603213
55.6245000000000	0.777365531695501
55.6250000000000	0.777238806297592
55.6255000000000	0.777455597655369
55.6260000000000	0.777342871210254
55.6265000000000	0.777399734170584
55.6270000000000	0.777387023959732
55.6275000000000	0.777493620674227
55.6280000000000	0.777448966176010
55.6285000000000	0.777435468377229
55.6290000000000	0.777627774156732
55.6295000000000	0.777420462487124
55.6300000000000	0.777528202053587
55.6305000000000	0.777560515285251
55.6310000000000	0.777614640132158
55.6315000000000	0.777588977283200
55.6320000000000	0.777602522244341
55.6325000000000	0.777664326004825
55.6330000000000	0.777708366896095
55.6335000000000	0.777664920996757
55.6340000000000	0.777797581137504
55.6345000000000	0.777685590139603
55.6350000000000	0.777775638148780
55.6355000000000	0.777833542208599
55.6360000000000	0.777816790307161
55.6365000000000	0.777879555727315
55.6370000000000	0.777881063739988
55.6375000000000	0.777774118475204
55.6380000000000	0.777984374832502
55.6385000000000	0.777989226607338
55.6390000000000	0.778012347917776
55.6395000000000	0.777909901220619
55.6400000000000	0.778082129721969
55.6405000000000	0.778038075859831
55.6410000000000	0.778006646105225
55.6415000000000	0.778171017672182
55.6420000000000	0.778124969213327
55.6425000000000	0.778198098965608
55.6430000000000	0.778181755986031
55.6435000000000	0.778212510243753
55.6440000000000	0.778210517014896
55.6445000000000	0.778322958992069
55.6450000000000	0.778267977542569
55.6455000000000	0.778370048465917
55.6460000000000	0.778346119722932
55.6465000000000	0.778385800257053
55.6470000000000	0.778455233225205
55.6475000000000	0.778454892712482
55.6480000000000	0.778459126760682
55.6485000000000	0.778483075237252
55.6490000000000	0.778566562423624
55.6495000000000	0.778600092106180
55.6500000000000	0.778606782004514
55.6505000000000	0.778649026665772
55.6510000000000	0.778656136546140
55.6515000000000	0.778738756674793
55.6520000000000	0.778682338787006
55.6525000000000	0.778781341121090
55.6530000000000	0.778820486510964
55.6535000000000	0.778830968890731
55.6540000000000	0.778877136659318
55.6545000000000	0.778847420017431
55.6550000000000	0.778944732794277
55.6555000000000	0.779015679612946
55.6560000000000	0.779036331329055
55.6565000000000	0.778977875301083
55.6570000000000	0.779060841499576
55.6575000000000	0.779100562356575
55.6580000000000	0.779058224917260
55.6585000000000	0.779411840816697
55.6590000000000	0.779019029041046
55.6595000000000	0.779279450233825
55.6600000000000	0.779313142853202
55.6605000000000	0.779296878869384
55.6610000000000	0.779363055739205
55.6615000000000	0.779356819736710
55.6620000000000	0.779469146650146
55.6625000000000	0.779457713881405
55.6630000000000	0.779489238834070
55.6635000000000	0.779512638379716
55.6640000000000	0.779590589899436
55.6645000000000	0.779664895236030
55.6650000000000	0.779611514204322
55.6655000000000	0.779740221613518
55.6660000000000	0.779703295426094
55.6665000000000	0.779818087859798
55.6670000000000	0.779744079801067
55.6675000000000	0.779860863018314
55.6680000000000	0.779887415878003
55.6685000000000	0.779929667113398
55.6690000000000	0.779968941404862
55.6695000000000	0.780023510015532
55.6700000000000	0.780046104598703
55.6705000000000	0.780094567804071
55.6710000000000	0.780238589703461
55.6715000000000	0.780030243105863
55.6720000000000	0.780214327357359
55.6725000000000	0.780276598138959
55.6730000000000	0.780250058911007
55.6735000000000	0.780414648365932
55.6740000000000	0.780372123688652
55.6745000000000	0.780413765408443
55.6750000000000	0.780507692860414
55.6755000000000	0.780480218813815
55.6760000000000	0.780577391327313
55.6765000000000	0.780577743031701
55.6770000000000	0.780682035962609
55.6775000000000	0.780648211719796
55.6780000000000	0.780745779735855
55.6785000000000	0.780767134430451
55.6790000000000	0.780891589077712
55.6795000000000	0.780785543299465
55.6800000000000	0.780922445391399
55.6805000000000	0.780970288638666
55.6810000000000	0.781014126402410
55.6815000000000	0.781040720576279
55.6820000000000	0.781056754518003
55.6825000000000	0.781215679232993
55.6830000000000	0.781138303421414
55.6835000000000	0.781255802832707
55.6840000000000	0.781301220228588
55.6845000000000	0.781333933287176
55.6850000000000	0.781387873382432
55.6855000000000	0.781387717279193
55.6860000000000	0.781452151025033
55.6865000000000	0.781588029907115
55.6870000000000	0.781569260553718
55.6875000000000	0.781568304800595
55.6880000000000	0.781718340004614
55.6885000000000	0.781681422772683
55.6890000000000	0.781757174904797
55.6895000000000	0.781871794899218
55.6900000000000	0.781841647496069
55.6905000000000	0.781895783849770
55.6910000000000	0.781990852839704
55.6915000000000	0.782006551164611
55.6920000000000	0.782054571535483
55.6925000000000	0.782185161762779
55.6930000000000	0.782123835749886
55.6935000000000	0.782208637884445
55.6940000000000	0.782339113476824
55.6945000000000	0.782283657590968
55.6950000000000	0.782398024287782
55.6955000000000	0.782426192067311
55.6960000000000	0.782485024622077
55.6965000000000	0.782552278018930
55.6970000000000	0.782584622464418
55.6975000000000	0.782638613157568
55.6980000000000	0.782739488504296
55.6985000000000	0.782820472714227
55.6990000000000	0.782718438245216
55.6995000000000	0.782896824308400
55.7000000000000	0.782870446429371
55.7005000000000	0.783021971008576
55.7010000000000	0.782989984558619
55.7015000000000	0.783094734051664
55.7020000000000	0.783173018126215
55.7025000000000	0.783158897940255
55.7030000000000	0.783269730899744
55.7035000000000	0.783321752852410
55.7040000000000	0.783327182559425
55.7045000000000	0.783451878024450
55.7050000000000	0.783522852288970
55.7055000000000	0.783552264566995
55.7060000000000	0.783577780112320
55.7065000000000	0.783614609481932
55.7070000000000	0.783788809479298
55.7075000000000	0.783750289465160
55.7080000000000	0.783786570258893
55.7085000000000	0.783950692738650
55.7090000000000	0.783902363343980
55.7095000000000	0.784088491355728
55.7100000000000	0.784013137643253
55.7105000000000	0.784152672200028
55.7110000000000	0.784195623362252
55.7115000000000	0.784385146927003
55.7120000000000	0.784162249689663
55.7125000000000	0.784430138119902
55.7130000000000	0.784462019824291
55.7135000000000	0.784431758404435
55.7140000000000	0.784637648264649
55.7145000000000	0.784588931280557
55.7150000000000	0.784700213214008
55.7155000000000	0.784758833925207
55.7160000000000	0.784833841481255
55.7165000000000	0.784885108852342
55.7170000000000	0.784922225887052
55.7175000000000	0.785055242882345
55.7180000000000	0.785019077786788
55.7185000000000	0.785176223306296
55.7190000000000	0.785145017281778
55.7195000000000	0.785364978220071
55.7200000000000	0.785277461188557
55.7205000000000	0.785440645639765
55.7210000000000	0.785553240793368
55.7215000000000	0.785432564293127
55.7220000000000	0.785671698901775
55.7225000000000	0.785612569534033
55.7230000000000	0.785765389341799
55.7235000000000	0.785830833021791
55.7240000000000	0.785872934244293
55.7245000000000	0.785968234806700
55.7250000000000	0.785972392366624
55.7255000000000	0.786119604647040
55.7260000000000	0.786140097131050
55.7265000000000	0.786249369874040
55.7270000000000	0.786278693699234
55.7275000000000	0.786341331560751
55.7280000000000	0.786479206992714
55.7285000000000	0.786494317877314
55.7290000000000	0.786552821467239
55.7295000000000	0.786630598919522
55.7300000000000	0.786785360783790
55.7305000000000	0.786753313087300
55.7310000000000	0.786869281738668
55.7315000000000	0.787029669747069
55.7320000000000	0.786920693181264
55.7325000000000	0.787119768380507
55.7330000000000	0.787153455744352
55.7335000000000	0.787199477272439
55.7340000000000	0.787319277650285
55.7345000000000	0.787389032374125
55.7350000000000	0.787439668767201
55.7355000000000	0.787535468769249
55.7360000000000	0.787637300704092
55.7365000000000	0.787648528161562
55.7370000000000	0.787764191005919
55.7375000000000	0.787820106192372
55.7380000000000	0.787967069156311
55.7385000000000	0.788010897875430
55.7390000000000	0.788051462857865
55.7395000000000	0.788119642550167
55.7400000000000	0.788243695078054
55.7405000000000	0.788271483652645
55.7410000000000	0.788468479898975
55.7415000000000	0.788380584889106
55.7420000000000	0.788511015652712
55.7425000000000	0.788639388381905
55.7430000000000	0.788699116601824
55.7435000000000	0.788772610035410
55.7440000000000	0.788910584156704
55.7445000000000	0.788896478195304
55.7450000000000	0.789004116791932
55.7455000000000	0.789134784632150
55.7460000000000	0.789162550557510
55.7465000000000	0.789312506989140
55.7470000000000	0.789361301430058
55.7475000000000	0.789448655326280
55.7480000000000	0.789538345662625
55.7485000000000	0.789565625802787
55.7490000000000	0.789642377976181
55.7495000000000	0.789866871971427
55.7500000000000	0.789826340763454
55.7505000000000	0.789940416097108
55.7510000000000	0.790052732906204
55.7515000000000	0.790114776838629
55.7520000000000	0.790198096782392
55.7525000000000	0.790186632091068
55.7530000000000	0.790565866247093
55.7535000000000	0.790394158964221
55.7540000000000	0.790621324304205
55.7545000000000	0.790583815401016
55.7550000000000	0.790770281928642
55.7555000000000	0.790905275795489
55.7560000000000	0.790781975780396
55.7565000000000	0.791068263002250
55.7570000000000	0.791065253401987
55.7575000000000	0.791152752154100
55.7580000000000	0.791294399901001
55.7585000000000	0.791357802948283
55.7590000000000	0.791480220092766
55.7595000000000	0.791578581197477
55.7600000000000	0.791652190768010
55.7605000000000	0.791706612004764
55.7610000000000	0.791732180524133
55.7615000000000	0.792052599239433
55.7620000000000	0.791952383591610
55.7625000000000	0.792180716359938
55.7630000000000	0.792199984024036
55.7635000000000	0.792323997937249
55.7640000000000	0.792360148622140
55.7645000000000	0.792516183230718
55.7650000000000	0.792587021704654
55.7655000000000	0.792697147005279
55.7660000000000	0.792772855266797
55.7665000000000	0.792782436284085
55.7670000000000	0.793099775241164
55.7675000000000	0.793043412613659
55.7680000000000	0.793212756677197
55.7685000000000	0.793262941654644
55.7690000000000	0.793392561977609
55.7695000000000	0.793473490536617
55.7700000000000	0.793555100149610
55.7705000000000	0.793675403501316
55.7710000000000	0.793780570462486
55.7715000000000	0.793849599073258
55.7720000000000	0.794042089531396
55.7725000000000	0.794048284798795
55.7730000000000	0.794156365270878
55.7735000000000	0.794371495769088
55.7740000000000	0.794310328778002
55.7745000000000	0.794528008937266
55.7750000000000	0.794581388911702
55.7755000000000	0.794756833946343
55.7760000000000	0.794723267782391
55.7765000000000	0.794885364003531
55.7770000000000	0.795059442846477
55.7775000000000	0.795083830132397
55.7780000000000	0.795256407480990
55.7785000000000	0.795340584759352
55.7790000000000	0.795419327378820
55.7795000000000	0.795581781698272
55.7800000000000	0.795638404324276
55.7805000000000	0.795674054269230
55.7810000000000	0.795953487787868
55.7815000000000	0.795944585754075
55.7820000000000	0.796127839688614
55.7825000000000	0.796159544600240
55.7830000000000	0.796325795443670
55.7835000000000	0.796471773280684
55.7840000000000	0.796467609848826
55.7845000000000	0.796604434008866
55.7850000000000	0.796822379607465
55.7855000000000	0.796802212818026
55.7860000000000	0.796956811900540
55.7865000000000	0.797118331202684
55.7870000000000	0.797204007378531
55.7875000000000	0.797267095540401
55.7880000000000	0.797433226216446
55.7885000000000	0.797542818522634
55.7890000000000	0.797645497945441
55.7895000000000	0.797773305061804
55.7900000000000	0.797906053174169
55.7905000000000	0.797984864671587
55.7910000000000	0.798089915885761
55.7915000000000	0.798239549057899
55.7920000000000	0.798386019044897
55.7925000000000	0.798458900381359
55.7930000000000	0.798528065075097
55.7935000000000	0.798762691086893
55.7940000000000	0.798783729781509
55.7945000000000	0.798965541604825
55.7950000000000	0.799017911523341
55.7955000000000	0.799146622002991
55.7960000000000	0.799309361378839
55.7965000000000	0.799510646563160
55.7970000000000	0.799405277371253
55.7975000000000	0.799731601815851
55.7980000000000	0.799740233462526
55.7985000000000	0.799923941930005
55.7990000000000	0.799954751294323
55.7995000000000	0.800201562006170
55.8000000000000	0.800353980707507
55.8005000000000	0.800282467710904
55.8010000000000	0.800535383781089
55.8015000000000	0.800647310368208
55.8020000000000	0.800752955846763
55.8025000000000	0.800907079460425
55.8030000000000	0.801004262550488
55.8035000000000	0.801119793765035
55.8040000000000	0.801294941832600
55.8045000000000	0.801352002829738
55.8050000000000	0.801479634150636
55.8055000000000	0.801692422035716
55.8060000000000	0.801725406492003
55.8065000000000	0.801898893530118
55.8070000000000	0.802014945058095
55.8075000000000	0.802176436972898
55.8080000000000	0.802267996632671
55.8085000000000	0.802497841408099
55.8090000000000	0.802443701093164
55.8095000000000	0.802750045179796
55.8100000000000	0.802714947288049
55.8105000000000	0.802881606253857
55.8110000000000	0.803080718735150
55.8115000000000	0.803226450682033
55.8120000000000	0.803231992266746
55.8125000000000	0.803489384303970
55.8130000000000	0.803586753747714
55.8135000000000	0.803722606618828
55.8140000000000	0.803738767345376
55.8145000000000	0.804066176786578
55.8150000000000	0.804052399700123
55.8155000000000	0.804301531525392
55.8160000000000	0.804333758178731
55.8165000000000	0.804551009642949
55.8170000000000	0.804578886379347
55.8175000000000	0.804778903802214
55.8180000000000	0.804844867009670
55.8185000000000	0.805088793019009
55.8190000000000	0.805213445996615
55.8195000000000	0.805322709865417
55.8200000000000	0.805453255332442
55.8205000000000	0.805585771811799
55.8210000000000	0.805674286229681
55.8215000000000	0.805932597568591
55.8220000000000	0.805950579350917
55.8225000000000	0.806122892714062
55.8230000000000	0.806250098395447
55.8235000000000	0.806475297040724
55.8240000000000	0.806590444268420
55.8245000000000	0.806605316843791
55.8250000000000	0.806824816093050
55.8255000000000	0.807023649776383
55.8260000000000	0.807134660564031
55.8265000000000	0.807170230319633
55.8270000000000	0.807427182420776
55.8275000000000	0.807520052780348
55.8280000000000	0.807658001485048
55.8285000000000	0.807844853057749
55.8290000000000	0.807915402555858
55.8295000000000	0.808173296632041
55.8300000000000	0.808138375327661
55.8305000000000	0.808373543240898
55.8310000000000	0.808579480456796
55.8315000000000	0.808609202723308
55.8320000000000	0.808829367589050
55.8325000000000	0.808967161500914
55.8330000000000	0.809117323304421
55.8335000000000	0.809199430229925
55.8340000000000	0.809395212015965
55.8345000000000	0.809527822819518
55.8350000000000	0.809681175582780
55.8355000000000	0.809871950035951
55.8360000000000	0.809894116238669
55.8365000000000	0.810174867346888
55.8370000000000	0.810252499783835
55.8375000000000	0.810373091339644
55.8380000000000	0.810555966477826
55.8385000000000	0.810665838793363
55.8390000000000	0.810928366348244
55.8395000000000	0.810974594345585
55.8400000000000	0.811083945588981
55.8405000000000	0.811337634214752
55.8410000000000	0.811464751172840
55.8415000000000	0.811559639588754
55.8420000000000	0.811747153306715
55.8425000000000	0.811891185093531
55.8430000000000	0.812023241552456
55.8435000000000	0.812210227148690
55.8440000000000	0.812321007680006
55.8445000000000	0.812487733913046
55.8450000000000	0.812626134050636
55.8455000000000	0.812836467278067
55.8460000000000	0.812924763930698
55.8465000000000	0.813112946237541
55.8470000000000	0.813160756913484
55.8475000000000	0.813395565725557
55.8480000000000	0.813541468688618
55.8485000000000	0.813734889850450
55.8490000000000	0.813839374577497
55.8495000000000	0.813946471185035
55.8500000000000	0.814185705906790
55.8505000000000	0.814308422391440
55.8510000000000	0.814475678789876
55.8515000000000	0.814599192621992
55.8520000000000	0.814791639164273
55.8525000000000	0.814827877600273
55.8530000000000	0.815136438935467
55.8535000000000	0.815226090952101
55.8540000000000	0.815391438386614
55.8545000000000	0.815527288739052
55.8550000000000	0.815685108123529
55.8555000000000	0.815861713202711
55.8560000000000	0.815998166520592
55.8565000000000	0.816153656183242
55.8570000000000	0.816309344601241
55.8575000000000	0.816482215792443
55.8580000000000	0.816488615450969
55.8585000000000	0.816898835225484
55.8590000000000	0.816961163373302
55.8595000000000	0.817083538950240
55.8600000000000	0.817245264161759
55.8605000000000	0.817438665276660
55.8610000000000	0.817587512049847
55.8615000000000	0.817702351452976
55.8620000000000	0.817890812639641
55.8625000000000	0.818030897738776
55.8630000000000	0.818241400929445
55.8635000000000	0.818291807410027
55.8640000000000	0.818536313624615
55.8645000000000	0.818728885278756
55.8650000000000	0.818806130245478
55.8655000000000	0.819020575774541
55.8660000000000	0.819147518135777
55.8665000000000	0.819321732298040
55.8670000000000	0.819473674610734
55.8675000000000	0.819612216381613
55.8680000000000	0.819894393529437
55.8685000000000	0.819952212319910
55.8690000000000	0.820100564963678
55.8695000000000	0.820207237394500
55.8700000000000	0.820519205345797
55.8705000000000	0.820592492520024
55.8710000000000	0.820794848589119
55.8715000000000	0.820906638403962
55.8720000000000	0.821126747718410
55.8725000000000	0.821250397784297
55.8730000000000	0.821425687760168
55.8735000000000	0.821554207744297
55.8740000000000	0.821811645171357
55.8745000000000	0.821846459246357
55.8750000000000	0.822065418055162
55.8755000000000	0.822355524712393
55.8760000000000	0.822290669246750
55.8765000000000	0.822555867315580
55.8770000000000	0.822756884883718
55.8775000000000	0.822926689773876
55.8780000000000	0.823024318235440
55.8785000000000	0.823241719965266
55.8790000000000	0.823399539059994
55.8795000000000	0.823557537902333
55.8800000000000	0.823693451642185
55.8805000000000	0.823952245507008
55.8810000000000	0.823978644040734
55.8815000000000	0.824241402036856
55.8820000000000	0.824368301735928
55.8825000000000	0.824546176049231
55.8830000000000	0.824721173336870
55.8835000000000	0.824869317578230
55.8840000000000	0.825071705116399
55.8845000000000	0.825222548312332
55.8850000000000	0.825316955166736
55.8855000000000	0.825626556908367
55.8860000000000	0.825639986788628
55.8865000000000	0.825967671612853
55.8870000000000	0.826007816120910
55.8875000000000	0.826237933757715
55.8880000000000	0.826360881687241
55.8885000000000	0.826591353641384
55.8890000000000	0.826717325495045
55.8895000000000	0.826932320552455
55.8900000000000	0.827009824111843
55.8905000000000	0.827254573190094
55.8910000000000	0.827445354506618
55.8915000000000	0.827506523703370
55.8920000000000	0.827756104370675
55.8925000000000	0.827888655704072
55.8930000000000	0.828053490044213
55.8935000000000	0.828276130107697
55.8940000000000	0.828397767901939
55.8945000000000	0.828635809671026
55.8950000000000	0.828755454195874
55.8955000000000	0.828930314791737
55.8960000000000	0.829099291178655
55.8965000000000	0.829259470872121
55.8970000000000	0.829458266750272
55.8975000000000	0.829675349339955
55.8980000000000	0.829693409445588
55.8985000000000	0.830005036927853
55.8990000000000	0.830149769183756
55.8995000000000	0.830283461917682
55.9000000000000	0.830430255106998
55.9005000000000	0.830693048063789
55.9010000000000	0.830811873801202
55.9015000000000	0.830971228551653
55.9020000000000	0.831224501086355
55.9025000000000	0.831256084339009
55.9030000000000	0.831575915819392
55.9035000000000	0.831672820736804
55.9040000000000	0.831880619272886
55.9045000000000	0.832089468287488
55.9050000000000	0.832180297938470
55.9055000000000	0.832436894897500
55.9060000000000	0.832488847628120
55.9065000000000	0.832688320194054
55.9070000000000	0.832927409548241
55.9075000000000	0.833073816644421
55.9080000000000	0.833240582612174
55.9085000000000	0.833460401822286
55.9090000000000	0.833592716417239
55.9095000000000	0.833774611111478
55.9100000000000	0.833984197915878
55.9105000000000	0.834136030369148
55.9110000000000	0.834307282298640
55.9115000000000	0.834455175226309
55.9120000000000	0.834686080032106
55.9125000000000	0.834852129601616
55.9130000000000	0.835036879773543
55.9135000000000	0.835155207978856
55.9140000000000	0.835426374669353
55.9145000000000	0.835479696648482
55.9150000000000	0.835710020318153
55.9155000000000	0.835914800845636
55.9160000000000	0.836063718351488
55.9165000000000	0.836250404792214
55.9170000000000	0.836425532415196
55.9175000000000	0.836614610714625
55.9180000000000	0.836777266581332
55.9185000000000	0.836956264310526
55.9190000000000	0.837134601337286
55.9195000000000	0.837288925238615
55.9200000000000	0.837499518608967
55.9205000000000	0.837750803925095
55.9210000000000	0.837799824267619
55.9215000000000	0.838028125994217
55.9220000000000	0.838260940846399
55.9225000000000	0.838386041765215
55.9230000000000	0.838566662275873
55.9235000000000	0.838760294570541
55.9240000000000	0.838967975616115
55.9245000000000	0.839173451216372
55.9250000000000	0.839287198911313
55.9255000000000	0.839349164191784
55.9260000000000	0.839705907435798
55.9265000000000	0.839814196694074
55.9270000000000	0.840011547895119
55.9275000000000	0.840216583238054
55.9280000000000	0.840360875140712
55.9285000000000	0.840545938286710
55.9290000000000	0.840735982889308
55.9295000000000	0.840950793510912
55.9300000000000	0.841128008040537
55.9305000000000	0.841238579153121
55.9310000000000	0.841470286913297
55.9315000000000	0.841617664253943
55.9320000000000	0.841871524200845
55.9325000000000	0.841957493716356
55.9330000000000	0.842212315913992
55.9335000000000	0.842350642580055
55.9340000000000	0.842583345767885
55.9345000000000	0.842777041851569
55.9350000000000	0.842980518154626
55.9355000000000	0.842954933265162
55.9360000000000	0.843374690756439
55.9365000000000	0.843448794596264
55.9370000000000	0.843655595822048
55.9375000000000	0.843832616167382
55.9380000000000	0.844056564087672
55.9385000000000	0.844164093476682
55.9390000000000	0.844428718006963
55.9395000000000	0.844525348885467
55.9400000000000	0.844831263277754
55.9405000000000	0.844912326848788
55.9410000000000	0.845143499912190
55.9415000000000	0.845282287722838
55.9420000000000	0.845537881250021
55.9425000000000	0.845693871525429
55.9430000000000	0.845866168309068
55.9435000000000	0.846040447780752
55.9440000000000	0.846309766522864
55.9445000000000	0.846381048715031
55.9450000000000	0.846597320415711
55.9455000000000	0.846781942537259
55.9460000000000	0.847044547289275
55.9465000000000	0.847145486324159
55.9470000000000	0.847360652029814
55.9475000000000	0.847523817779672
55.9480000000000	0.847750210921435
55.9485000000000	0.847936136757856
55.9490000000000	0.848164570301947
55.9495000000000	0.848236022531113
55.9500000000000	0.848455523702099
55.9505000000000	0.848657367799254
55.9510000000000	0.848900002230815
55.9515000000000	0.849025343143074
55.9520000000000	0.849201980451760
55.9525000000000	0.849442023682398
55.9530000000000	0.849582309139415
55.9535000000000	0.849834088923200
55.9540000000000	0.849957125912805
55.9545000000000	0.850160808071414
55.9550000000000	0.850361583184361
55.9555000000000	0.850546358974011
55.9560000000000	0.850720120620115
55.9565000000000	0.850949459599335
55.9570000000000	0.851041933080536
55.9575000000000	0.851388129842475
55.9580000000000	0.851438548386217
55.9585000000000	0.851700140748243
55.9590000000000	0.851861519454078
55.9595000000000	0.852062526978628
55.9600000000000	0.852267169243225
55.9605000000000	0.852404890327935
55.9610000000000	0.852652978892621
55.9615000000000	0.852850936569287
55.9620000000000	0.853011550212181
55.9625000000000	0.853134503564033
55.9630000000000	0.853433156571151
55.9635000000000	0.853691650347975
55.9640000000000	0.853610784617483
55.9645000000000	0.853999575943233
55.9650000000000	0.854121892660913
55.9655000000000	0.854308845968587
55.9660000000000	0.854595668654175
55.9665000000000	0.854775878882915
55.9670000000000	0.854874881818318
55.9675000000000	0.855088865664279
55.9680000000000	0.855340410214050
55.9685000000000	0.855489534032514
55.9690000000000	0.855653845645399
55.9695000000000	0.855870044260905
55.9700000000000	0.856123781858944
55.9705000000000	0.856229448331899
55.9710000000000	0.856484978486844
55.9715000000000	0.856634682266657
55.9720000000000	0.856888022555858
55.9725000000000	0.856993066271066
55.9730000000000	0.857217753237526
55.9735000000000	0.857404716483701
55.9740000000000	0.857623714545327
55.9745000000000	0.857800714018958
55.9750000000000	0.858005999232326
55.9755000000000	0.858155476647528
55.9760000000000	0.858438328091907
55.9765000000000	0.858566402705738
55.9770000000000	0.858752977362174
55.9775000000000	0.858972922033508
55.9780000000000	0.859152295703684
55.9785000000000	0.859344019419359
55.9790000000000	0.859575610005214
55.9795000000000	0.859777185600868
55.9800000000000	0.859879034375557
55.9805000000000	0.860176974212765
55.9810000000000	0.860328225396743
55.9815000000000	0.860539313591564
55.9820000000000	0.860677652248778
55.9825000000000	0.860925664359774
55.9830000000000	0.861098944532253
55.9835000000000	0.861307423403744
55.9840000000000	0.861407134077613
55.9845000000000	0.861792976158005
55.9850000000000	0.861852449322418
55.9855000000000	0.862135259725775
55.9860000000000	0.862302775043184
55.9865000000000	0.862373753623024
55.9870000000000	0.862730153894318
55.9875000000000	0.862831054244698
55.9880000000000	0.863148598306756
55.9885000000000	0.863176170947744
55.9890000000000	0.863462026724983
55.9895000000000	0.863618855395915
55.9900000000000	0.863892757630702
55.9905000000000	0.863982925993956
55.9910000000000	0.864220913239798
55.9915000000000	0.864475132616555
55.9920000000000	0.864608078919527
55.9925000000000	0.864849990409425
55.9930000000000	0.865009813437687
55.9935000000000	0.865215178014932
55.9940000000000	0.865420878933983
55.9945000000000	0.865594844586134
55.9950000000000	0.865803873418150
55.9955000000000	0.866026569956543
55.9960000000000	0.866247401089766
55.9965000000000	0.866296383444350
55.9970000000000	0.866671945042854
55.9975000000000	0.866750083148156
55.9980000000000	0.866983109318402
55.9985000000000	0.867223478098524
55.9990000000000	0.867382781377370
55.9995000000000	0.867589573778149
56	0.867750330022602
56.0005000000000	0.868048175011595
56.0010000000000	0.868083117858833
56.0015000000000	0.868449064995130
56.0020000000000	0.868513241392021
56.0025000000000	0.868801572698234
56.0030000000000	0.868965592008448
56.0035000000000	0.869139998797402
56.0040000000000	0.869393106688881
56.0045000000000	0.869540773678323
56.0050000000000	0.869780939404852
56.0055000000000	0.869938383061926
56.0060000000000	0.870155841731870
56.0065000000000	0.870363676545301
56.0070000000000	0.870551007409062
56.0075000000000	0.870788667442433
56.0080000000000	0.870880625996279
56.0085000000000	0.871146232976347
56.0090000000000	0.871366067782728
56.0095000000000	0.871531809889316
56.0100000000000	0.871714034672263
56.0105000000000	0.871974156183175
56.0110000000000	0.872130637683106
56.0115000000000	0.872335247559283
56.0120000000000	0.872546986321884
56.0125000000000	0.872751713340000
56.0130000000000	0.872883162875061
56.0135000000000	0.873161237101531
56.0140000000000	0.873346480556398
56.0145000000000	0.873512169745905
56.0150000000000	0.873699108369108
56.0155000000000	0.873912674694249
56.0160000000000	0.874150084091326
56.0165000000000	0.874299880094648
56.0170000000000	0.874527539908199
56.0175000000000	0.874718265084645
56.0180000000000	0.874911968771059
56.0185000000000	0.875139061398865
56.0190000000000	0.875255434840254
56.0195000000000	0.875537369154752
56.0200000000000	0.875774298791967
56.0205000000000	0.875821376226431
56.0210000000000	0.876146283245121
56.0215000000000	0.876288015553983
56.0220000000000	0.876462327432195
56.0225000000000	0.876719567260005
56.0230000000000	0.876890640885175
56.0235000000000	0.877131311081015
56.0240000000000	0.877289615718818
56.0245000000000	0.877464491843972
56.0250000000000	0.877684741624607
56.0255000000000	0.877915016890080
56.0260000000000	0.878069006478629
56.0265000000000	0.878294902145137
56.0270000000000	0.878481658567371
56.0275000000000	0.878660226187488
56.0280000000000	0.878890438699303
56.0285000000000	0.879039879118697
56.0290000000000	0.879315148676573
56.0295000000000	0.879450813068614
56.0300000000000	0.879739509045697
56.0305000000000	0.879748783888098
56.0310000000000	0.880145841992463
56.0315000000000	0.880222617712811
56.0320000000000	0.880460215259209
56.0325000000000	0.880661200528403
56.0330000000000	0.880854292881703
56.0335000000000	0.881047474960521
56.0340000000000	0.881252095824701
56.0345000000000	0.881450160504120
56.0350000000000	0.881616845696009
56.0355000000000	0.881864331897932
56.0360000000000	0.882030241032077
56.0365000000000	0.882210522246000
56.0370000000000	0.882421012469685
56.0375000000000	0.882605830228771
56.0380000000000	0.882868469603432
56.0385000000000	0.882990510218279
56.0390000000000	0.883227628360420
56.0395000000000	0.883410858841576
56.0400000000000	0.883631512220051
56.0405000000000	0.883835987013081
56.0410000000000	0.883960931078649
56.0415000000000	0.884208987505159
56.0420000000000	0.884397767072908
56.0425000000000	0.884560595863526
56.0430000000000	0.884814355402571
56.0435000000000	0.884937745732670
56.0440000000000	0.885177973517525
56.0445000000000	0.885383545456030
56.0450000000000	0.885547777788483
56.0455000000000	0.885791193689286
56.0460000000000	0.885996359089305
56.0465000000000	0.886130828378755
56.0470000000000	0.886310266798201
56.0475000000000	0.886497028864801
56.0480000000000	0.886759605615021
56.0485000000000	0.886949609003250
56.0490000000000	0.887092722994168
56.0495000000000	0.887343229655082
56.0500000000000	0.887493859297728
56.0505000000000	0.887709243049057
56.0510000000000	0.887891130020806
56.0515000000000	0.888106566761855
56.0520000000000	0.888281063194624
56.0525000000000	0.888453701285099
56.0530000000000	0.888701561789687
56.0535000000000	0.888856488099111
56.0540000000000	0.889051856778093
56.0545000000000	0.889254193897299
56.0550000000000	0.889492826073755
56.0555000000000	0.889594577696828
56.0560000000000	0.889813908050088
56.0565000000000	0.890021732150755
56.0570000000000	0.890216987952106
56.0575000000000	0.890388022375918
56.0580000000000	0.890583595769956
56.0585000000000	0.890845386085347
56.0590000000000	0.890932378463160
56.0595000000000	0.891197325279097
56.0600000000000	0.891366337626260
56.0605000000000	0.891530318512382
56.0610000000000	0.891726493673047
56.0615000000000	0.891976277096997
56.0620000000000	0.892097471269405
56.0625000000000	0.892318792023498
56.0630000000000	0.892500054169605
56.0635000000000	0.892676378999672
56.0640000000000	0.892902600213683
56.0645000000000	0.893063788879258
56.0650000000000	0.893276293841299
56.0655000000000	0.893464249277099
56.0660000000000	0.893616540863330
56.0665000000000	0.893867244776002
56.0670000000000	0.894035867174122
56.0675000000000	0.894175704904871
56.0680000000000	0.894422638874338
56.0685000000000	0.894607478643337
56.0690000000000	0.894783936692814
56.0695000000000	0.894953756618687
56.0700000000000	0.895155428328701
56.0705000000000	0.895303446472690
56.0710000000000	0.895566466404602
56.0715000000000	0.895723330552983
56.0720000000000	0.895905417964084
56.0725000000000	0.896100731976970
56.0730000000000	0.896270689395528
56.0735000000000	0.896444594617879
56.0740000000000	0.896691128788138
56.0745000000000	0.896824871949954
56.0750000000000	0.897040594537913
56.0755000000000	0.897233446165861
56.0760000000000	0.897383506993102
56.0765000000000	0.897595302974560
56.0770000000000	0.897804520634043
56.0775000000000	0.898046455135293
56.0780000000000	0.898053538946586
56.0785000000000	0.898340493709218
56.0790000000000	0.898525547587060
56.0795000000000	0.898673176194474
56.0800000000000	0.898936878092997
56.0805000000000	0.899040069035490
56.0810000000000	0.899324961926826
56.0815000000000	0.899393783436621
56.0820000000000	0.899666903273261
56.0825000000000	0.899789633043105
56.0830000000000	0.900025875388602
56.0835000000000	0.900253855972983
56.0840000000000	0.900300648436642
56.0845000000000	0.900575392185637
56.0850000000000	0.900732313007650
56.0855000000000	0.900948976891571
56.0860000000000	0.901053975767629
56.0865000000000	0.901336069728335
56.0870000000000	0.901466169856890
56.0875000000000	0.901671421128708
56.0880000000000	0.901836956228370
56.0885000000000	0.902073656896660
56.0890000000000	0.902185425469005
56.0895000000000	0.902418447896495
56.0900000000000	0.902561101867752
56.0905000000000	0.902799755973656
56.0910000000000	0.902908896390374
56.0915000000000	0.903147063322955
56.0920000000000	0.903285439432657
56.0925000000000	0.903527169736067
56.0930000000000	0.903642441168731
56.0935000000000	0.903914575458667
56.0940000000000	0.904045425379634
56.0945000000000	0.904227803203192
56.0950000000000	0.904404491089179
56.0955000000000	0.904591326611576
56.0960000000000	0.904759470076009
56.0965000000000	0.905029365859332
56.0970000000000	0.905107024575386
56.0975000000000	0.905316966083529
56.0980000000000	0.905529872209844
56.0985000000000	0.905708885550505
56.0990000000000	0.905827412950064
56.0995000000000	0.906091423112241
56.1000000000000	0.906227425272260
56.1005000000000	0.906418095378178
56.1010000000000	0.906574303939501
56.1015000000000	0.906813721698000
56.1020000000000	0.906976803629374
56.1025000000000	0.907178039276744
56.1030000000000	0.907307062734296
56.1035000000000	0.907560995698538
56.1040000000000	0.907652112442051
56.1045000000000	0.908014709565413
56.1050000000000	0.907932470877148
56.1055000000000	0.908242995850312
56.1060000000000	0.908534196966189
56.1065000000000	0.908525534956372
56.1070000000000	0.908795813333973
56.1075000000000	0.908969357335010
56.1080000000000	0.909139915568095
56.1085000000000	0.909376324437846
56.1090000000000	0.909469504142732
56.1095000000000	0.909766732176528
56.1100000000000	0.909856407842598
56.1105000000000	0.910099845677109
56.1110000000000	0.910269796580006
56.1115000000000	0.910449309887206
56.1120000000000	0.910584185270947
56.1125000000000	0.910840566512166
56.1130000000000	0.910968196214064
56.1135000000000	0.911196794078340
56.1140000000000	0.911340385432663
56.1145000000000	0.911534266444450
56.1150000000000	0.911734694789421
56.1155000000000	0.911908559965955
56.1160000000000	0.912102669695718
56.1165000000000	0.912251428506164
56.1170000000000	0.912484369197873
56.1175000000000	0.912655362028038
56.1180000000000	0.912796272721479
56.1185000000000	0.913013658361092
56.1190000000000	0.913234482862420
56.1195000000000	0.913378363046523
56.1200000000000	0.913563813382945
56.1205000000000	0.913721516413211
56.1210000000000	0.913936631591296
56.1215000000000	0.914107316454318
56.1220000000000	0.914313810503177
56.1225000000000	0.914483280263275
56.1230000000000	0.914681041686910
56.1235000000000	0.914845937438139
56.1240000000000	0.914981096307864
56.1245000000000	0.915319588467992
56.1250000000000	0.915416185963048
56.1255000000000	0.915585283534931
56.1260000000000	0.915776037556089
56.1265000000000	0.915964133919930
56.1270000000000	0.916164549656112
56.1275000000000	0.916360954838133
56.1280000000000	0.916516830955043
56.1285000000000	0.916713954245806
56.1290000000000	0.916917616836102
56.1295000000000	0.917105080921756
56.1300000000000	0.917250439446598
56.1305000000000	0.917455857342476
56.1310000000000	0.917634890161084
56.1315000000000	0.917849408133051
56.1320000000000	0.917993102388988
56.1325000000000	0.918246799666584
56.1330000000000	0.918382825640190
56.1335000000000	0.918595331417470
56.1340000000000	0.918751615851381
56.1345000000000	0.918973329440376
56.1350000000000	0.919140029667300
56.1355000000000	0.919324467069631
56.1360000000000	0.919533718678901
56.1365000000000	0.919700031412642
56.1370000000000	0.919902309820106
56.1375000000000	0.920095259450639
56.1380000000000	0.920300717415454
56.1385000000000	0.920419213625610
56.1390000000000	0.920713858225546
56.1395000000000	0.920805996958648
56.1400000000000	0.921015527416591
56.1405000000000	0.921229862495169
56.1410000000000	0.921400698649511
56.1415000000000	0.921622420302254
56.1420000000000	0.921733648498200
56.1425000000000	0.922006736769317
56.1430000000000	0.922156466381192
56.1435000000000	0.922360926701562
56.1440000000000	0.922539680633513
56.1445000000000	0.922745584199667
56.1450000000000	0.922910565645649
56.1455000000000	0.923109093721701
56.1460000000000	0.923309431215148
56.1465000000000	0.923539783573004
56.1470000000000	0.923627082438658
56.1475000000000	0.923896964932166
56.1480000000000	0.924069260928429
56.1485000000000	0.924242917764115
56.1490000000000	0.924478305600868
56.1495000000000	0.924594497727743
56.1500000000000	0.924792406032353
56.1505000000000	0.925027595036245
56.1510000000000	0.925242124551382
56.1515000000000	0.925361547677482
56.1520000000000	0.925621308885380
56.1525000000000	0.925782540344860
56.1530000000000	0.925936934094096
56.1535000000000	0.926157934615780
56.1540000000000	0.926351763059811
56.1545000000000	0.926532403850256
56.1550000000000	0.926731567262326
56.1555000000000	0.926910706239658
56.1560000000000	0.927130281505618
56.1565000000000	0.927288352148774
56.1570000000000	0.927482601835081
56.1575000000000	0.927703479541994
56.1580000000000	0.927884452862266
56.1585000000000	0.928046025692978
56.1590000000000	0.928248569739442
56.1595000000000	0.928447006359670
56.1600000000000	0.928635026836669
56.1605000000000	0.928805508757483
56.1610000000000	0.928995233614707
56.1615000000000	0.929199485055178
56.1620000000000	0.929406650773270
56.1625000000000	0.929564007476475
56.1630000000000	0.929800436188647
56.1635000000000	0.929943443698076
56.1640000000000	0.930167917433211
56.1645000000000	0.930318041745216
56.1650000000000	0.930553187085346
56.1655000000000	0.930688617251520
56.1660000000000	0.930925984936178
56.1665000000000	0.931066101980939
56.1670000000000	0.931312821636782
56.1675000000000	0.931451603330819
56.1680000000000	0.931658555692311
56.1685000000000	0.931850937569099
56.1690000000000	0.932077483868876
56.1695000000000	0.932178162251866
56.1700000000000	0.932420245975555
56.1705000000000	0.932621847652164
56.1710000000000	0.932785346586267
56.1715000000000	0.932972076201163
56.1720000000000	0.933169894213504
56.1725000000000	0.933331049770901
56.1730000000000	0.933543089454608
56.1735000000000	0.933738356136020
56.1740000000000	0.933891254941503
56.1745000000000	0.934098682910047
56.1750000000000	0.934284772365849
56.1755000000000	0.934462759375194
56.1760000000000	0.934644748599979
56.1765000000000	0.934854760373044
56.1770000000000	0.935013402639829
56.1775000000000	0.935230864351568
56.1780000000000	0.935363990820896
56.1785000000000	0.935591132192366
56.1790000000000	0.935749015523418
56.1795000000000	0.935972455921979
56.1800000000000	0.936103693421441
56.1805000000000	0.936309955743784
56.1810000000000	0.936450476327298
56.1815000000000	0.936765598602991
56.1820000000000	0.936825727063559
56.1825000000000	0.937052685606678
56.1830000000000	0.937222576655990
56.1835000000000	0.937399260007363
56.1840000000000	0.937605359320759
56.1845000000000	0.937762718101266
56.1850000000000	0.937968361648804
56.1855000000000	0.938090969411867
56.1860000000000	0.938333296703759
56.1865000000000	0.938485982266608
56.1870000000000	0.938656088878163
56.1875000000000	0.938883362821423
56.1880000000000	0.939000195277947
56.1885000000000	0.939234191133329
56.1890000000000	0.939384387780889
56.1895000000000	0.939557093779686
56.1900000000000	0.939747640716788
56.1905000000000	0.939917042890851
56.1910000000000	0.940093007438652
56.1915000000000	0.940273450480129
56.1920000000000	0.940475076288988
56.1925000000000	0.940620389490917
56.1930000000000	0.940783060328911
56.1935000000000	0.940987380378674
56.1940000000000	0.941161216048135
56.1945000000000	0.941302048759751
56.1950000000000	0.941480689048327
56.1955000000000	0.941714802347968
56.1960000000000	0.941830372227549
56.1965000000000	0.942055628957039
56.1970000000000	0.942210614494572
56.1975000000000	0.942330989044479
56.1980000000000	0.942558496155911
56.1985000000000	0.942710252876829
56.1990000000000	0.942905277423554
56.1995000000000	0.943030238309213
56.2000000000000	0.943224005702473
56.2005000000000	0.943408717599676
56.2010000000000	0.943562876113561
56.2015000000000	0.943747679257413
56.2020000000000	0.943902690566803
56.2025000000000	0.944061666719321
56.2030000000000	0.944257181303698
56.2035000000000	0.944385317348847
56.2040000000000	0.944618399207645
56.2045000000000	0.944738717848881
56.2050000000000	0.944871978262910
56.2055000000000	0.945146821739140
56.2060000000000	0.945205262324805
56.2065000000000	0.945423042273745
56.2070000000000	0.945578665663832
56.2075000000000	0.945725564700711
56.2080000000000	0.945936187208415
56.2085000000000	0.946034207215878
56.2090000000000	0.946273678155902
56.2095000000000	0.946378669215427
56.2100000000000	0.946594524013180
56.2105000000000	0.946705261258792
56.2110000000000	0.946885741494820
56.2115000000000	0.947051810431523
56.2120000000000	0.947229003153962
56.2125000000000	0.947357703532916
56.2130000000000	0.947533811115814
56.2135000000000	0.947719504623785
56.2140000000000	0.947820340404555
56.2145000000000	0.948009922849056
56.2150000000000	0.948199447987460
56.2155000000000	0.948325972647068
56.2160000000000	0.948496364471585
56.2165000000000	0.948623472826907
56.2170000000000	0.948839611756784
56.2175000000000	0.948975033393615
56.2180000000000	0.949102830116231
56.2185000000000	0.949288699489701
56.2190000000000	0.949430399447360
56.2195000000000	0.949615866260152
56.2200000000000	0.949726265733280
56.2205000000000	0.949925529043974
56.2210000000000	0.950048384588128
56.2215000000000	0.950234526916304
56.2220000000000	0.950370802047264
56.2225000000000	0.950525378111613
56.2230000000000	0.950646209301400
56.2235000000000	0.950865763425489
56.2240000000000	0.950943165312777
56.2245000000000	0.951187021066442
56.2250000000000	0.951265494269032
56.2255000000000	0.951448747118645
56.2260000000000	0.951598894961797
56.2265000000000	0.951770958285714
56.2270000000000	0.951858518832305
56.2275000000000	0.952072048580173
56.2280000000000	0.952180167988726
56.2285000000000	0.952357832878791
56.2290000000000	0.952500870042026
56.2295000000000	0.952646613659147
56.2300000000000	0.952786471346338
56.2305000000000	0.952946473759492
56.2310000000000	0.953096808461711
56.2315000000000	0.953254620988281
56.2320000000000	0.953374341743624
56.2325000000000	0.953524459773435
56.2330000000000	0.953721740280565
56.2335000000000	0.953812744191676
56.2340000000000	0.953978077957957
56.2345000000000	0.954114913582477
56.2350000000000	0.954322470409395
56.2355000000000	0.954418816696826
56.2360000000000	0.954512717217498
56.2365000000000	0.954710750674710
56.2370000000000	0.954858730077660
56.2375000000000	0.954996068735669
56.2380000000000	0.955142425843670
56.2385000000000	0.955275370625141
56.2390000000000	0.955433180932669
56.2395000000000	0.955593513761408
56.2400000000000	0.955701949254835
56.2405000000000	0.955856361205933
56.2410000000000	0.955997240222972
56.2415000000000	0.956138549135636
56.2420000000000	0.956281615713244
56.2425000000000	0.956410633670441
56.2430000000000	0.956584867536564
56.2435000000000	0.956692433337001
56.2440000000000	0.956902384094415
56.2445000000000	0.956967275530755
56.2450000000000	0.957138439219191
56.2455000000000	0.957244689974242
56.2460000000000	0.957435661073870
56.2465000000000	0.957527343062795
56.2470000000000	0.957702005751348
56.2475000000000	0.957838978333347
56.2480000000000	0.957950576703086
56.2485000000000	0.958097945342037
56.2490000000000	0.958250309484700
56.2495000000000	0.958370954297185
56.2500000000000	0.958520457383575
56.2505000000000	0.958665736814620
56.2510000000000	0.958816699688078
56.2515000000000	0.958900507042107
56.2520000000000	0.958988951633476
56.2525000000000	0.959296173950571
56.2530000000000	0.959338291446344
56.2535000000000	0.959471401712985
56.2540000000000	0.959609698247656
56.2545000000000	0.959724513715502
56.2550000000000	0.959919080895754
56.2555000000000	0.960011513133118
56.2560000000000	0.960161233587478
56.2565000000000	0.960238276051574
56.2570000000000	0.960470227094309
56.2575000000000	0.960541750639781
56.2580000000000	0.960768366852192
56.2585000000000	0.960753787126430
56.2590000000000	0.960976781677834
56.2595000000000	0.961043098204669
56.2600000000000	0.961253578477470
56.2605000000000	0.961352162853071
56.2610000000000	0.961490792784649
56.2615000000000	0.961612367431618
56.2620000000000	0.961804959788412
56.2625000000000	0.961837371416825
56.2630000000000	0.962000144599670
56.2635000000000	0.962181091672767
56.2640000000000	0.962289997006896
56.2645000000000	0.962393678076668
56.2650000000000	0.962559430529210
56.2655000000000	0.962659551815071
56.2660000000000	0.962805900463329
56.2665000000000	0.962939934825541
56.2670000000000	0.963049951654474
56.2675000000000	0.963213745357921
56.2680000000000	0.963309974505484
56.2685000000000	0.963458026264443
56.2690000000000	0.963549651678821
56.2695000000000	0.963752659470586
56.2700000000000	0.963858651711333
56.2705000000000	0.963950895343066
56.2710000000000	0.964120041337673
56.2715000000000	0.964213515517485
56.2720000000000	0.964364385934872
56.2725000000000	0.964472601575707
56.2730000000000	0.964696851455860
56.2735000000000	0.964653289670034
56.2740000000000	0.964889917921565
56.2745000000000	0.964981067065386
56.2750000000000	0.965125630787951
56.2755000000000	0.965266907539083
56.2760000000000	0.965378893152197
56.2765000000000	0.965492049308374
56.2770000000000	0.965640279499520
56.2775000000000	0.965756134334269
56.2780000000000	0.965879124975302
56.2785000000000	0.966027096406398
56.2790000000000	0.966110054204570
56.2795000000000	0.966315135989027
56.2800000000000	0.966350558449907
56.2805000000000	0.966516391545270
56.2810000000000	0.966632250815214
56.2815000000000	0.966770129354725
56.2820000000000	0.966870997730418
56.2825000000000	0.967037740318811
56.2830000000000	0.967127199137033
56.2835000000000	0.967257417131975
56.2840000000000	0.967401751706164
56.2845000000000	0.967493909596725
56.2850000000000	0.967626667095579
56.2855000000000	0.967754287734748
56.2860000000000	0.967886171246506
56.2865000000000	0.968019532313113
56.2870000000000	0.968114516384630
56.2875000000000	0.968250111091754
56.2880000000000	0.968375391522145
56.2885000000000	0.968489914917233
56.2890000000000	0.968702968255156
56.2895000000000	0.968660955056445
56.2900000000000	0.968861485050469
56.2905000000000	0.969033959812035
56.2910000000000	0.969070439648020
56.2915000000000	0.969231789314447
56.2920000000000	0.969352372895758
56.2925000000000	0.969451583690324
56.2930000000000	0.969633437209115
56.2935000000000	0.969681654152526
56.2940000000000	0.969837230260877
56.2945000000000	0.969960471262046
56.2950000000000	0.970061889561852
56.2955000000000	0.970209018865037
56.2960000000000	0.970330173298898
56.2965000000000	0.970419306115005
56.2970000000000	0.970557780244121
56.2975000000000	0.970668439003869
56.2980000000000	0.970824775669914
56.2985000000000	0.970905283455648
56.2990000000000	0.971025124114892
56.2995000000000	0.971182195799767
56.3000000000000	0.971242348092930
56.3005000000000	0.971435831240833
56.3010000000000	0.971473182579174
56.3015000000000	0.971622543844124
56.3020000000000	0.971752694571734
56.3025000000000	0.971867391621443
56.3030000000000	0.971995931183052
56.3035000000000	0.972092139552529
56.3040000000000	0.972247029636843
56.3045000000000	0.972314207069536
56.3050000000000	0.972449918922746
56.3055000000000	0.972583247623194
56.3060000000000	0.972673579350948
56.3065000000000	0.972830701859500
56.3070000000000	0.972930235984187
56.3075000000000	0.973023477027400
56.3080000000000	0.973160103683422
56.3085000000000	0.973271335483855
56.3090000000000	0.973397711599440
56.3095000000000	0.973504182309274
56.3100000000000	0.973615799508235
56.3105000000000	0.973733627901236
56.3110000000000	0.973872013106262
56.3115000000000	0.973940476662763
56.3120000000000	0.974127743876054
56.3125000000000	0.974177147923544
56.3130000000000	0.974302035848572
56.3135000000000	0.974432317383809
56.3140000000000	0.974567641366729
56.3145000000000	0.974638935665766
56.3150000000000	0.974741413372923
56.3155000000000	0.974931178110225
56.3160000000000	0.975001128766988
56.3165000000000	0.975127361882095
56.3170000000000	0.975219427706473
56.3175000000000	0.975365124413606
56.3180000000000	0.975439439486921
56.3185000000000	0.975581997228773
56.3190000000000	0.975656513563503
56.3195000000000	0.975818468332547
56.3200000000000	0.975914585664374
56.3205000000000	0.976018782754800
56.3210000000000	0.976125501341188
56.3215000000000	0.976252867833796
56.3220000000000	0.976350740909544
56.3225000000000	0.976487193298128
56.3230000000000	0.976509829416931
56.3235000000000	0.976790475864978
56.3240000000000	0.976768485730495
56.3245000000000	0.976924140127836
56.3250000000000	0.977036401912406
56.3255000000000	0.977130416855408
56.3260000000000	0.977257519253705
56.3265000000000	0.977365606948233
56.3270000000000	0.977462349108125
56.3275000000000	0.977587851248790
56.3280000000000	0.977680316024674
56.3285000000000	0.977832458642943
56.3290000000000	0.977896800650482
56.3295000000000	0.978030150041487
56.3300000000000	0.978139029757176
56.3305000000000	0.978219690569162
56.3310000000000	0.978412390435523
56.3315000000000	0.978389942389926
56.3320000000000	0.978583166419422
56.3325000000000	0.978666449628390
56.3330000000000	0.978877685012634
56.3335000000000	0.978800134042250
56.3340000000000	0.978992739039502
56.3345000000000	0.979133233553821
56.3350000000000	0.979216971791074
56.3355000000000	0.979319645226725
56.3360000000000	0.979444357436801
56.3365000000000	0.979531838275079
56.3370000000000	0.979600042341693
56.3375000000000	0.979793479501019
56.3380000000000	0.979884736027262
56.3385000000000	0.979861610318231
56.3390000000000	0.980090922770146
56.3395000000000	0.980228489029312
56.3400000000000	0.980239223985361
56.3405000000000	0.980373408230258
56.3410000000000	0.980559697050156
56.3415000000000	0.980584158841848
56.3420000000000	0.980699033223426
56.3425000000000	0.980811995836680
56.3430000000000	0.980916512141759
56.3435000000000	0.981025031691539
56.3440000000000	0.981108072757578
56.3445000000000	0.981249064401963
56.3450000000000	0.981227431686003
56.3455000000000	0.981511617360858
56.3460000000000	0.981473991730666
56.3465000000000	0.981725246457317
56.3470000000000	0.981701845701300
56.3475000000000	0.981813628264347
56.3480000000000	0.982003336489312
56.3485000000000	0.982031869083023
56.3490000000000	0.982165227491917
56.3495000000000	0.982236499089000
56.3500000000000	0.982304703956813
56.3505000000000	0.982508500528733
56.3510000000000	0.982559981948878
56.3515000000000	0.982664513610044
56.3520000000000	0.982720201471403
56.3525000000000	0.982885717615622
56.3530000000000	0.983026219800594
56.3535000000000	0.983012069870171
56.3540000000000	0.983090688288704
56.3545000000000	0.983311388276758
56.3550000000000	0.983319180328637
56.3555000000000	0.983486078429871
56.3560000000000	0.983551822162569
56.3565000000000	0.983666855722817
56.3570000000000	0.983746940905734
56.3575000000000	0.983856310376989
56.3580000000000	0.983896379052296
56.3585000000000	0.984022490409666
56.3590000000000	0.984155357491555
56.3595000000000	0.984217806404324
56.3600000000000	0.984449187510369
56.3605000000000	0.984397762194074
56.3610000000000	0.984540449931447
56.3615000000000	0.984610082233768
56.3620000000000	0.984684420920305
56.3625000000000	0.984900428084213
56.3630000000000	0.984889415455263
56.3635000000000	0.985017266343779
56.3640000000000	0.985030736145753
56.3645000000000	0.985297921765358
56.3650000000000	0.985274993559998
56.3655000000000	0.985377494503675
56.3660000000000	0.985468805532921
56.3665000000000	0.985529203042119
56.3670000000000	0.985755870196094
56.3675000000000	0.985748733352329
56.3680000000000	0.985866845671446
56.3685000000000	0.985937955945894
56.3690000000000	0.986057645877501
56.3695000000000	0.986077713999624
56.3700000000000	0.986292958308264
56.3705000000000	0.986273488149344
56.3710000000000	0.986357139144544
56.3715000000000	0.986611493616672
56.3720000000000	0.986576281189820
56.3725000000000	0.986661194198140
56.3730000000000	0.986825479052309
56.3735000000000	0.986760133541140
56.3740000000000	0.987076130302184
56.3745000000000	0.987040212674108
56.3750000000000	0.987107954413761
56.3755000000000	0.987239081542843
56.3760000000000	0.987282878948653
56.3765000000000	0.987439083439526
56.3770000000000	0.987420324608491
56.3775000000000	0.987639536618595
56.3780000000000	0.987712281989918
56.3785000000000	0.987687952758794
56.3790000000000	0.987888561487203
56.3795000000000	0.987818218912682
56.3800000000000	0.988076348074515
56.3805000000000	0.988161784697928
56.3810000000000	0.988169182411775
56.3815000000000	0.988253110466994
56.3820000000000	0.988419129643590
56.3825000000000	0.988408113255326
56.3830000000000	0.988510585610360
56.3835000000000	0.988709702704511
56.3840000000000	0.988601068325462
56.3845000000000	0.988879767918735
56.3850000000000	0.988857886717181
56.3855000000000	0.988978276836576
56.3860000000000	0.989040851580636
56.3865000000000	0.989119270797789
56.3870000000000	0.989229447966479
56.3875000000000	0.989214877061997
56.3880000000000	0.989396640150233
56.3885000000000	0.989510905904759
56.3890000000000	0.989480379098672
56.3895000000000	0.989595880317079
56.3900000000000	0.989746336372760
56.3905000000000	0.989824218972608
56.3910000000000	0.989811940601085
56.3915000000000	0.990006806943146
56.3920000000000	0.989944501031806
56.3925000000000	0.990205520499883
56.3930000000000	0.990139394619728
56.3935000000000	0.990235539024906
56.3940000000000	0.990431254623097
56.3945000000000	0.990427193080792
56.3950000000000	0.990484082751467
56.3955000000000	0.990559301285767
56.3960000000000	0.990725206731850
56.3965000000000	0.990667746059469
56.3970000000000	0.990849118908745
56.3975000000000	0.990937494169457
56.3980000000000	0.990939600428763
56.3985000000000	0.991070284199909
56.3990000000000	0.991023888237093
56.3995000000000	0.991352220931771
56.4000000000000	0.991287192727591
56.4005000000000	0.991292744751129
56.4010000000000	0.991425479000258
56.4015000000000	0.991555934589425
56.4020000000000	0.991619860343273
56.4025000000000	0.991599739068296
56.4030000000000	0.991804319813067
56.4035000000000	0.991737673606539
56.4040000000000	0.991964916472883
56.4045000000000	0.991888660922830
56.4050000000000	0.992069894292965
56.4055000000000	0.992060688521611
56.4060000000000	0.992257126812601
56.4065000000000	0.992180734467971
56.4070000000000	0.992427898873900
56.4075000000000	0.992320355940389
56.4080000000000	0.992553201489731
56.4085000000000	0.992444543923121
56.4090000000000	0.992649519665994
56.4095000000000	0.992744536747548
56.4100000000000	0.992706412902449
56.4105000000000	0.992865537978667
56.4110000000000	0.992875711544851
56.4115000000000	0.993038680438563
56.4120000000000	0.992980962275181
56.4125000000000	0.993091789663422
56.4130000000000	0.993261668462655
56.4135000000000	0.993247200420600
56.4140000000000	0.993272784064635
56.4145000000000	0.993403688388430
56.4150000000000	0.993449848709150
56.4155000000000	0.993523704623010
56.4160000000000	0.993597966106075
56.4165000000000	0.993677615336737
56.4170000000000	0.993721775367182
56.4175000000000	0.993865610902786
56.4180000000000	0.993808517506479
56.4185000000000	0.993963091650555
56.4190000000000	0.994016695741440
56.4195000000000	0.994072201544447
56.4200000000000	0.994071412315671
56.4205000000000	0.994245373331618
56.4210000000000	0.994200187120781
56.4215000000000	0.994394648219647
56.4220000000000	0.994284455458553
56.4225000000000	0.994520509545743
56.4230000000000	0.994605812216889
56.4235000000000	0.994494256888630
56.4240000000000	0.994676039956632
56.4245000000000	0.994691225001316
56.4250000000000	0.994839842801500
56.4255000000000	0.994841341382826
56.4260000000000	0.994960358185355
56.4265000000000	0.994934825246024
56.4270000000000	0.995010735676734
56.4275000000000	0.995155483196984
56.4280000000000	0.995130654960981
56.4285000000000	0.995269093432648
56.4290000000000	0.995214928443010
56.4295000000000	0.995346818836283
56.4300000000000	0.995421634680977
56.4305000000000	0.995499876995307
56.4310000000000	0.995593426276783
56.4315000000000	0.995513803789611
56.4320000000000	0.995611865294320
56.4325000000000	0.995740457339411
56.4330000000000	0.995778697037686
56.4335000000000	0.995859654478162
56.4340000000000	0.995865783222484
56.4345000000000	0.996012006435890
56.4350000000000	0.995973703282889
56.4355000000000	0.996103034924662
56.4360000000000	0.996070639996209
56.4365000000000	0.996208483937062
56.4370000000000	0.996269607033636
56.4375000000000	0.996227091835276
56.4380000000000	0.996442707837570
56.4385000000000	0.996427562025172
56.4390000000000	0.996386034723245
56.4395000000000	0.996588380607500
56.4400000000000	0.996617845357207
56.4405000000000	0.996608729623977
56.4410000000000	0.996739428591801
56.4415000000000	0.996768277058727
56.4420000000000	0.996775166765005
56.4425000000000	0.996885578922519
56.4430000000000	0.996882677901397
56.4435000000000	0.997016916975175
56.4440000000000	0.996995819001484
56.4445000000000	0.997138800200388
56.4450000000000	0.997140499450474
56.4455000000000	0.997252633574904
56.4460000000000	0.997187585324413
56.4465000000000	0.997367482816755
56.4470000000000	0.997386459318067
56.4475000000000	0.997394476920129
56.4480000000000	0.997479132455583
56.4485000000000	0.997448775346098
56.4490000000000	0.997608666055130
56.4495000000000	0.997660402664348
56.4500000000000	0.997642846613340
56.4505000000000	0.997880995439497
56.4510000000000	0.997671310765233
56.4515000000000	0.997816829244923
56.4520000000000	0.997948707540748
56.4525000000000	0.997892129534705
56.4530000000000	0.998040046394344
56.4535000000000	0.997998403231281
56.4540000000000	0.998142995838059
56.4545000000000	0.998067901586878
56.4550000000000	0.998282374855999
56.4555000000000	0.998228633977348
56.4560000000000	0.998278348251152
56.4565000000000	0.998311230660351
56.4570000000000	0.998432625932451
56.4575000000000	0.998385982978568
56.4580000000000	0.998556779136541
56.4585000000000	0.998548378567569
56.4590000000000	0.998531846060606
56.4595000000000	0.998677062909105
56.4600000000000	0.998662469829185
56.4605000000000	0.998766132450951
56.4610000000000	0.998773873439980
56.4615000000000	0.998785998539848
56.4620000000000	0.998921642863531
56.4625000000000	0.998934614852061
56.4630000000000	0.998964123662971
56.4635000000000	0.998988094574770
56.4640000000000	0.999089820362311
56.4645000000000	0.999057973942968
56.4650000000000	0.999212140809735
56.4655000000000	0.999239933206257
56.4660000000000	0.999204415983334
56.4665000000000	0.999362918092883
56.4670000000000	0.999318303218155
56.4675000000000	0.999363358097032
56.4680000000000	0.999430555847020
56.4685000000000	0.999473784126710
56.4690000000000	0.999508614443693
56.4695000000000	0.999562907326806
56.4700000000000	0.999607538993588
56.4705000000000	0.999680301034565
56.4710000000000	0.999624245187636
56.4715000000000	0.999743996245290
56.4720000000000	0.999785887458397
56.4725000000000	0.999884832860639
56.4730000000000	0.999922226721830
56.4735000000000	0.999770635823387
56.4740000000000	0.999960987494438
56.4745000000000	1.00001650013618
56.4750000000000	1.00002780452888
56.4755000000000	1.00007974232162
56.4760000000000	1.00018900783208
56.4765000000000	1.00009038416709
56.4770000000000	1.00023437617468
56.4775000000000	1.00019149792770
56.4780000000000	1.00027604167286
56.4785000000000	1.00032787533541
56.4790000000000	1.00039481501505
56.4795000000000	1.00037026901810
56.4800000000000	1.00042050887879
56.4805000000000	1.00046907711752
56.4810000000000	1.00060449392470
56.4815000000000	1.00046984423165
56.4820000000000	1.00067345295227
56.4825000000000	1.00058561663161
56.4830000000000	1.00068092438535
56.4835000000000	1.00072814004592
56.4840000000000	1.00070580093045
56.4845000000000	1.00081488407684
56.4850000000000	1.00083160441341
56.4855000000000	1.00077279050398
56.4860000000000	1.00096241296598
56.4865000000000	1.00093256664308
56.4870000000000	1.00100428999432
56.4875000000000	1.00100804182666
56.4880000000000	1.00106678448290
56.4885000000000	1.00100553116656
56.4890000000000	1.00121755830769
56.4895000000000	1.00107551623647
56.4900000000000	1.00125256707481
56.4905000000000	1.00116588818015
56.4910000000000	1.00126871341157
56.4915000000000	1.00128813342188
56.4920000000000	1.00131022451993
56.4925000000000	1.00141305457202
56.4930000000000	1.00132351745952
56.4935000000000	1.00145059558947
56.4940000000000	1.00154054326435
56.4945000000000	1.00144637438107
56.4950000000000	1.00151673788601
56.4955000000000	1.00158267624106
56.4960000000000	1.00158603823330
56.4965000000000	1.00167795980291
56.4970000000000	1.00163014312804
56.4975000000000	1.00167492414523
56.4980000000000	1.00178087006621
56.4985000000000	1.00172064137554
56.4990000000000	1.00178241314913
56.4995000000000	1.00181480207751
56.5000000000000	1.00183949360605
56.5005000000000	1.00189838283935
56.5010000000000	1.00188691847895
56.5015000000000	1.00199324913002
56.5020000000000	1.00191058459350
56.5025000000000	1.00206809567489
56.5030000000000	1.00196933659335
56.5035000000000	1.00214083306616
56.5040000000000	1.00202588786160
56.5045000000000	1.00211966736276
56.5050000000000	1.00222939801542
56.5055000000000	1.00217983866371
56.5060000000000	1.00216656583232
56.5065000000000	1.00226166674222
56.5070000000000	1.00220055865852
56.5075000000000	1.00233535246504
56.5080000000000	1.00229934288453
56.5085000000000	1.00235685942133
56.5090000000000	1.00235675786094
56.5095000000000	1.00239087701661
56.5100000000000	1.00247290811006
56.5105000000000	1.00238380641091
56.5110000000000	1.00252391639788
56.5115000000000	1.00253297700528
56.5120000000000	1.00248305737564
56.5125000000000	1.00257075350170
56.5130000000000	1.00261818997990
56.5135000000000	1.00261012976995
56.5140000000000	1.00264610570274
56.5145000000000	1.00263380319626
56.5150000000000	1.00269988169133
56.5155000000000	1.00274438948480
56.5160000000000	1.00269866344441
56.5165000000000	1.00274526564854
56.5170000000000	1.00279401190055
56.5175000000000	1.00280850496958
56.5180000000000	1.00285412831128
56.5185000000000	1.00278674620677
56.5190000000000	1.00294668500025
56.5195000000000	1.00291799144094
56.5200000000000	1.00283556769415
56.5205000000000	1.00296968071105
56.5210000000000	1.00301269340562
56.5215000000000	1.00297811086104
56.5220000000000	1.00297294938774
56.5225000000000	1.00303056705534
56.5230000000000	1.00305932826337
56.5235000000000	1.00307291254548
56.5240000000000	1.00314090754207
56.5245000000000	1.00308210345440
56.5250000000000	1.00316579516262
56.5255000000000	1.00311901013562
56.5260000000000	1.00320783601311
56.5265000000000	1.00311285537680
56.5270000000000	1.00328340922233
56.5275000000000	1.00324211723679
56.5280000000000	1.00324116923911
56.5285000000000	1.00327115814460
56.5290000000000	1.00328116815206
56.5295000000000	1.00332389944165
56.5300000000000	1.00334144667653
56.5305000000000	1.00336872900011
56.5310000000000	1.00334708273340
56.5315000000000	1.00335472227281
56.5320000000000	1.00341696433325
56.5325000000000	1.00344431412068
56.5330000000000	1.00343878824989
56.5335000000000	1.00341906595432
56.5340000000000	1.00350594739840
56.5345000000000	1.00345038713551
56.5350000000000	1.00352346799236
56.5355000000000	1.00352481387623
56.5360000000000	1.00355140681655
56.5365000000000	1.00352769641151
56.5370000000000	1.00358844754607
56.5375000000000	1.00354153589282
56.5380000000000	1.00363061560198
56.5385000000000	1.00360950485804
56.5390000000000	1.00355875173183
56.5395000000000	1.00375186814063
56.5400000000000	1.00358564409434
56.5405000000000	1.00365616179190
56.5410000000000	1.00399217804465
56.5415000000000	1.00340051832829
56.5420000000000	1.00375196234809
56.5425000000000	1.00366912635857
56.5430000000000	1.00378677497454
56.5435000000000	1.00374164738501
56.5440000000000	1.00374855514156
56.5445000000000	1.00377245000354
56.5450000000000	1.00379797154660
56.5455000000000	1.00377196407039
56.5460000000000	1.00384708618004
56.5465000000000	1.00382996670369
56.5470000000000	1.00384687280227
56.5475000000000	1.00380795542273
56.5480000000000	1.00388682273449
56.5485000000000	1.00382482566966
56.5490000000000	1.00388773360148
56.5495000000000	1.00389505342299
56.5500000000000	1.00390846344192
56.5505000000000	1.00392797882983
56.5510000000000	1.00388388155964
56.5515000000000	1.00394664177688
56.5520000000000	1.00394723706420
56.5525000000000	1.00389161382750
56.5530000000000	1.00396877657296
56.5535000000000	1.00398429900776
56.5540000000000	1.00398296540509
56.5545000000000	1.00396614664972
56.5550000000000	1.00397438583591
56.5555000000000	1.00399805256468
56.5560000000000	1.00400214920111
56.5565000000000	1.00402348290582
56.5570000000000	1.00405746745108
56.5575000000000	1.00395724551093
56.5580000000000	1.00409012498148
56.5585000000000	1.00403927387141
56.5590000000000	1.00404276405713
56.5595000000000	1.00402644297514
56.5600000000000	1.00406263529220
56.5605000000000	1.00410090136024
56.5610000000000	1.00405026997818
56.5615000000000	1.00407490019432
56.5620000000000	1.00404182933313
56.5625000000000	1.00415381848131
56.5630000000000	1.00407181211868
56.5635000000000	1.00412964639329
56.5640000000000	1.00436762798504
56.5645000000000	1.00378656532037
56.5650000000000	1.00414580630921
56.5655000000000	1.00418444918140
56.5660000000000	1.00401316720840
56.5665000000000	1.00419506983506
56.5670000000000	1.00408341444386
56.5675000000000	1.00441249478957
56.5680000000000	1.00383717043785
56.5685000000000	1.00417481807199
56.5690000000000	1.00413765504638
56.5695000000000	1.00437685928225
56.5700000000000	1.00386477079950
56.5705000000000	1.00440104743871
56.5710000000000	1.00386449423032
56.5715000000000	1.00418117364721
56.5720000000000	1.00417387451349
56.5725000000000	1.00436732534788
56.5730000000000	1.00409504560712
56.5735000000000	1.00393861343435
56.5740000000000	1.00412164939987
56.5745000000000	1.00442064085643
56.5750000000000	1.00411932469251
56.5755000000000	1.00394360437878
56.5760000000000	1.00439921528669
56.5765000000000	1.00410274664721
56.5770000000000	1.00397681741041
56.5775000000000	1.00433710723917
56.5780000000000	1.00412478206273
56.5785000000000	1.00396948812421
56.5790000000000	1.00433329133690
56.5795000000000	1.00389620830077
56.5800000000000	1.00441228097965
56.5805000000000	1.00391521186609
56.5810000000000	1.00433405564124
56.5815000000000	1.00392304726562
56.5820000000000	1.00435425454455
56.5825000000000	1.00409793123784
56.5830000000000	1.00410860282348
56.5835000000000	1.00409824350694
56.5840000000000	1.00402472092766
56.5845000000000	1.00422958938817
56.5850000000000	1.00408619497696
56.5855000000000	1.00418137223787
56.5860000000000	1.00401941869226
56.5865000000000	1.00402428907142
56.5870000000000	1.00419691273397
56.5875000000000	1.00389718401317
56.5880000000000	1.00426143240920
56.5885000000000	1.00398152079859
56.5890000000000	1.00415773447361
56.5895000000000	1.00404729815169
56.5900000000000	1.00407826026980
56.5905000000000	1.00402427762029
56.5910000000000	1.00406181511146
56.5915000000000	1.00406215273230
56.5920000000000	1.00397192143623
56.5925000000000	1.00404574565778
56.5930000000000	1.00401070423532
56.5935000000000	1.00400320066337
56.5940000000000	1.00403214698544
56.5945000000000	1.00397380375662
56.5950000000000	1.00405091849504
56.5955000000000	1.00398418687871
56.5960000000000	1.00389044298633
56.5965000000000	1.00402263405975
56.5970000000000	1.00389415023139
56.5975000000000	1.00397558259024
56.5980000000000	1.00391572317931
56.5985000000000	1.00392479872627
56.5990000000000	1.00392669249066
56.5995000000000	1.00387995659593
56.6000000000000	1.00390279280444
56.6005000000000	1.00388197396340
56.6010000000000	1.00388447350833
56.6015000000000	1.00387367903820
56.6020000000000	1.00383977665133
56.6025000000000	1.00383452066935
56.6030000000000	1.00383432214667
56.6035000000000	1.00385153183275
56.6040000000000	1.00377464234016
56.6045000000000	1.00385351484720
56.6050000000000	1.00370736677938
56.6055000000000	1.00379012870427
56.6060000000000	1.00374308450040
56.6065000000000	1.00375591690367
56.6070000000000	1.00373274080157
56.6075000000000	1.00373385145249
56.6080000000000	1.00372436832016
56.6085000000000	1.00366927769766
56.6090000000000	1.00366640069486
56.6095000000000	1.00370537624664
56.6100000000000	1.00361427158564
56.6105000000000	1.00366477881332
56.6110000000000	1.00358780996324
56.6115000000000	1.00360805123223
56.6120000000000	1.00359785244916
56.6125000000000	1.00358427138571
56.6130000000000	1.00354803633903
56.6135000000000	1.00355337390899
56.6140000000000	1.00353682320338
56.6145000000000	1.00348303364081
56.6150000000000	1.00352357365605
56.6155000000000	1.00346370551143
56.6160000000000	1.00347227565928
56.6165000000000	1.00352871980153
56.6170000000000	1.00336425867894
56.6175000000000	1.00341004393174
56.6180000000000	1.00338966197210
56.6185000000000	1.00335871255245
56.6190000000000	1.00346710835386
56.6195000000000	1.00323922492827
56.6200000000000	1.00331931808896
56.6205000000000	1.00336178869532
56.6210000000000	1.00321769785322
56.6215000000000	1.00327890906140
56.6220000000000	1.00324264174273
56.6225000000000	1.00322455108943
56.6230000000000	1.00324776906328
56.6235000000000	1.00316707992557
56.6240000000000	1.00316199347800
56.6245000000000	1.00314019583776
56.6250000000000	1.00315388442170
56.6255000000000	1.00308293268808
56.6260000000000	1.00312245774097
56.6265000000000	1.00300881023936
56.6270000000000	1.00322974580814
56.6275000000000	1.00283698465760
56.6280000000000	1.00325715111663
56.6285000000000	1.00290890357497
56.6290000000000	1.00295579250589
56.6295000000000	1.00279760661984
56.6300000000000	1.00287492556073
56.6305000000000	1.00310168330796
56.6310000000000	1.00263177684599
56.6315000000000	1.00307219345904
56.6320000000000	1.00280033614811
56.6325000000000	1.00280757531335
56.6330000000000	1.00277412420566
56.6335000000000	1.00254106538319
56.6340000000000	1.00298706390355
56.6345000000000	1.00263245721671
56.6350000000000	1.00269942771581
56.6355000000000	1.00265732378887
56.6360000000000	1.00262907132761
56.6365000000000	1.00260501319954
56.6370000000000	1.00255548783620
56.6375000000000	1.00257877436952
56.6380000000000	1.00253948732067
56.6385000000000	1.00248594380631
56.6390000000000	1.00246374749204
56.6395000000000	1.00246967728535
56.6400000000000	1.00238427861818
56.6405000000000	1.00242752091824
56.6410000000000	1.00234527713375
56.6415000000000	1.00233924082894
56.6420000000000	1.00231429159095
56.6425000000000	1.00224299017171
56.6430000000000	1.00229067637439
56.6435000000000	1.00224055564414
56.6440000000000	1.00216634477439
56.6445000000000	1.00219741219893
56.6450000000000	1.00212439290020
56.6455000000000	1.00212720728890
56.6460000000000	1.00205647008742
56.6465000000000	1.00206722490520
56.6470000000000	1.00202431228860
56.6475000000000	1.00197765771182
56.6480000000000	1.00196184046346
56.6485000000000	1.00194052709785
56.6490000000000	1.00189283307185
56.6495000000000	1.00187356584248
56.6500000000000	1.00183779621739
56.6505000000000	1.00182854887107
56.6510000000000	1.00174839963355
56.6515000000000	1.00177296137803
56.6520000000000	1.00170538599591
56.6525000000000	1.00166576741490
56.6530000000000	1.00166361453424
56.6535000000000	1.00161734009623
56.6540000000000	1.00155555310778
56.6545000000000	1.00160645756791
56.6550000000000	1.00147782246467
56.6555000000000	1.00150619846049
56.6560000000000	1.00146855154019
56.6565000000000	1.00138479306240
56.6570000000000	1.00138595606327
56.6575000000000	1.00135342168030
56.6580000000000	1.00129132984308
56.6585000000000	1.00129504560824
56.6590000000000	1.00123550707280
56.6595000000000	1.00117820867544
56.6600000000000	1.00122816779493
56.6605000000000	1.00112417902787
56.6610000000000	1.00113949400076
56.6615000000000	1.00102532793413
56.6620000000000	1.00106117984501
56.6625000000000	1.00100785702915
56.6630000000000	1.00091615689586
56.6635000000000	1.00094205474674
56.6640000000000	1.00088387690855
56.6645000000000	1.00085991049616
56.6650000000000	1.00078585493852
56.6655000000000	1.00079942015347
56.6660000000000	1.00075777007183
56.6665000000000	1.00063952271215
56.6670000000000	1.00069365842953
56.6675000000000	1.00060337512337
56.6680000000000	1.00060272095541
56.6685000000000	1.00055866776307
56.6690000000000	1.00048714197498
56.6695000000000	1.00048477684781
56.6700000000000	1.00044450472926
56.6705000000000	1.00034828491911
56.6710000000000	1.00034269601601
56.6715000000000	1.00032445563167
56.6720000000000	1.00025925444778
56.6725000000000	1.00023775254743
56.6730000000000	1.00017369373418
56.6735000000000	1.00016225253088
56.6740000000000	1.00012215834469
56.6745000000000	1.00000147161891
56.6750000000000	1.00004695380133
56.6755000000000	1.00001346413919
56.6760000000000	0.999946108844556
56.6765000000000	0.999839710265720
56.6770000000000	0.999857560576437
56.6775000000000	0.999841326693386
56.6780000000000	0.999738737114532
56.6785000000000	0.999762807644559
56.6790000000000	0.999644117494954
56.6795000000000	0.999662296640945
56.6800000000000	0.999608760435544
56.6805000000000	0.999528999339564
56.6810000000000	0.999519981833208
56.6815000000000	0.999445124316461
56.6820000000000	0.999447778258548
56.6825000000000	0.999304276450306
56.6830000000000	0.999408934212553
56.6835000000000	0.999300071455585
56.6840000000000	0.999199725561625
56.6845000000000	0.999216547532990
56.6850000000000	0.999158038425187
56.6855000000000	0.999069891361457
56.6860000000000	0.999088402876430
56.6865000000000	0.998979293048106
56.6870000000000	0.998991578994467
56.6875000000000	0.998897651196145
56.6880000000000	0.998899445954295
56.6885000000000	0.998819789489772
56.6890000000000	0.998797967550060
56.6895000000000	0.998725846838557
56.6900000000000	0.998689709801034
56.6905000000000	0.998606283747610
56.6910000000000	0.998594932899450
56.6915000000000	0.998559046928942
56.6920000000000	0.998488750057822
56.6925000000000	0.998455631217857
56.6930000000000	0.998364158657350
56.6935000000000	0.998411977845511
56.6940000000000	0.998217692178419
56.6945000000000	0.998292174079706
56.6950000000000	0.998178967737467
56.6955000000000	0.998192801444196
56.6960000000000	0.998059058404195
56.6965000000000	0.998064077957529
56.6970000000000	0.997972247923612
56.6975000000000	0.997949510966398
56.6980000000000	0.997961894260034
56.6985000000000	0.997795430962797
56.6990000000000	0.997807523860990
56.6995000000000	0.997765379695067
56.7000000000000	0.997685806071488
56.7005000000000	0.997610911521795
56.7010000000000	0.997617415252859
56.7015000000000	0.997459891840857
56.7020000000000	0.997596535200593
56.7025000000000	0.997359360656124
56.7030000000000	0.997392495507903
56.7035000000000	0.997346356563645
56.7040000000000	0.997284610456367
56.7045000000000	0.997229319413495
56.7050000000000	0.997133846429920
56.7055000000000	0.997164157448993
56.7060000000000	0.997074273138062
56.7065000000000	0.996940928017419
56.7070000000000	0.996968299325549
56.7075000000000	0.996969668052152
56.7080000000000	0.996829163047803
56.7085000000000	0.996772552806800
56.7090000000000	0.996744062619362
56.7095000000000	0.996624905156487
56.7100000000000	0.996686811417671
56.7105000000000	0.996533061560158
56.7110000000000	0.996571415171016
56.7115000000000	0.996399775462997
56.7120000000000	0.996463370021575
56.7125000000000	0.996287152164646
56.7130000000000	0.996322605068955
56.7135000000000	0.996244905543679
56.7140000000000	0.996209039035058
56.7145000000000	0.996063718533582
56.7150000000000	0.996084504920818
56.7155000000000	0.995986299481060
56.7160000000000	0.996025493315576
56.7165000000000	0.995790173761329
56.7170000000000	0.995902978227105
56.7175000000000	0.995715343142484
56.7180000000000	0.995746716870385
56.7185000000000	0.995661581220279
56.7190000000000	0.995600745333747
56.7195000000000	0.995531045973202
56.7200000000000	0.995488408951419
56.7205000000000	0.995459933634081
56.7210000000000	0.995365308350264
56.7215000000000	0.995275342154918
56.7220000000000	0.995259582717406
56.7225000000000	0.995153208644981
56.7230000000000	0.995144443728170
56.7235000000000	0.995104497702211
56.7240000000000	0.994989137893428
56.7245000000000	0.994958218435922
56.7250000000000	0.994862901298341
56.7255000000000	0.994822123003686
56.7260000000000	0.994784985759649
56.7265000000000	0.994747374781201
56.7270000000000	0.994583776601397
56.7275000000000	0.994547268349156
56.7280000000000	0.994557791484131
56.7285000000000	0.994468687934331
56.7290000000000	0.994379780211452
56.7295000000000	0.994332245134498
56.7300000000000	0.994318252441033
56.7305000000000	0.994162020143886
56.7310000000000	0.994142905340390
56.7315000000000	0.994097999072192
56.7320000000000	0.994000380290264
56.7325000000000	0.993976561361847
56.7330000000000	0.993866211771054
56.7335000000000	0.993858756089820
56.7340000000000	0.993756845120659
56.7345000000000	0.993728039985851
56.7350000000000	0.993599404984514
56.7355000000000	0.993599785814775
56.7360000000000	0.993472097438867
56.7365000000000	0.993473379061274
56.7370000000000	0.993359183189462
56.7375000000000	0.993337857604268
56.7380000000000	0.993263781275242
56.7385000000000	0.993180639708905
56.7390000000000	0.993097785771097
56.7395000000000	0.993057100165538
56.7400000000000	0.992974693523079
56.7405000000000	0.992943390986254
56.7410000000000	0.992895022126661
56.7415000000000	0.992736741914216
56.7420000000000	0.992732830611273
56.7425000000000	0.992683574195516
56.7430000000000	0.992600680156420
56.7435000000000	0.992470617522529
56.7440000000000	0.992489948692177
56.7445000000000	0.992386995334581
56.7450000000000	0.992322965188400
56.7455000000000	0.992253763698119
56.7460000000000	0.992175812726701
56.7465000000000	0.992146125868967
56.7470000000000	0.991999085347743
56.7475000000000	0.992047201237447
56.7480000000000	0.991886988595679
56.7485000000000	0.991833577640870
56.7490000000000	0.991793825725318
56.7495000000000	0.991707520557664
56.7500000000000	0.991654429993908
56.7505000000000	0.991564844283499
56.7510000000000	0.991481901113419
56.7515000000000	0.991443428026145
56.7520000000000	0.991373159142632
56.7525000000000	0.991276418354906
56.7530000000000	0.991232963951150
56.7535000000000	0.991166648584952
56.7540000000000	0.991067784161815
56.7545000000000	0.991030115565443
56.7550000000000	0.990925613906856
56.7555000000000	0.990895046456289
56.7560000000000	0.990780742390372
56.7565000000000	0.990744835428377
56.7570000000000	0.990645239599457
56.7575000000000	0.990578643730357
56.7580000000000	0.990564649241562
56.7585000000000	0.990399803972284
56.7590000000000	0.990406227168706
56.7595000000000	0.990294584427280
56.7600000000000	0.990228092838563
56.7605000000000	0.990164565146730
56.7610000000000	0.990071871443181
56.7615000000000	0.990010618389216
56.7620000000000	0.989961020758529
56.7625000000000	0.989862852226061
56.7630000000000	0.989813239742175
56.7635000000000	0.989686268888909
56.7640000000000	0.989674186172901
56.7645000000000	0.989593237531037
56.7650000000000	0.989511912394477
56.7655000000000	0.989420779686521
56.7660000000000	0.989341013336508
56.7665000000000	0.989293230502619
56.7670000000000	0.989224257362095
56.7675000000000	0.989127382182315
56.7680000000000	0.989059431281218
56.7685000000000	0.988963429018868
56.7690000000000	0.988932824241913
56.7695000000000	0.988856510994663
56.7700000000000	0.988747706238984
56.7705000000000	0.988708906755806
56.7710000000000	0.988619245891376
56.7715000000000	0.988505112428903
56.7720000000000	0.988519314212372
56.7725000000000	0.988369558798787
56.7730000000000	0.988302877243009
56.7735000000000	0.988256130885823
56.7740000000000	0.988173561359934
56.7745000000000	0.988085266662361
56.7750000000000	0.987999618461042
56.7755000000000	0.987952298309795
56.7760000000000	0.987866982264998
56.7765000000000	0.987793125930713
56.7770000000000	0.987689366494783
56.7775000000000	0.987638933766502
56.7780000000000	0.987555512803432
56.7785000000000	0.987502388090760
56.7790000000000	0.987410127612447
56.7795000000000	0.987304997814588
56.7800000000000	0.987245673244442
56.7805000000000	0.987202569466440
56.7810000000000	0.987072948462706
56.7815000000000	0.987035128285726
56.7820000000000	0.986936381602928
56.7825000000000	0.986843360056055
56.7830000000000	0.986821543859571
56.7835000000000	0.986697233968044
56.7840000000000	0.986651051320525
56.7845000000000	0.986552186892236
56.7850000000000	0.986488014044242
56.7855000000000	0.986393012142971
56.7860000000000	0.986319085660740
56.7865000000000	0.986254199757824
56.7870000000000	0.986174033835155
56.7875000000000	0.986097718067801
56.7880000000000	0.986015707839241
56.7885000000000	0.985906291123804
56.7890000000000	0.985872824573018
56.7895000000000	0.985777492646975
56.7900000000000	0.985693759153457
56.7905000000000	0.985626940572064
56.7910000000000	0.985535825858432
56.7915000000000	0.985457672457233
56.7920000000000	0.985392799902687
56.7925000000000	0.985311274353751
56.7930000000000	0.985230518002982
56.7935000000000	0.985146135716732
56.7940000000000	0.985060064546177
56.7945000000000	0.984998560142940
56.7950000000000	0.984913413093243
56.7955000000000	0.984854297580747
56.7960000000000	0.984741362684367
56.7965000000000	0.984667681035296
56.7970000000000	0.984592826208394
56.7975000000000	0.984505516240502
56.7980000000000	0.984443049959353
56.7985000000000	0.984358865720974
56.7990000000000	0.984296582487060
56.7995000000000	0.984217203696780
56.8000000000000	0.984097895106361
56.8005000000000	0.984055664098193
56.8010000000000	0.983949749718836
56.8015000000000	0.983893815800678
56.8020000000000	0.983802833018676
56.8025000000000	0.983722574847093
56.8030000000000	0.983631668797645
56.8035000000000	0.983575000044654
56.8040000000000	0.983484458200837
56.8045000000000	0.983417217634502
56.8050000000000	0.983324065127553
56.8055000000000	0.983247777284758
56.8060000000000	0.983180646616672
56.8065000000000	0.983107450058155
56.8070000000000	0.982990922878123
56.8075000000000	0.982925312152801
56.8080000000000	0.982860606511331
56.8085000000000	0.982786897353220
56.8090000000000	0.982684909646043
56.8095000000000	0.982608761625808
56.8100000000000	0.982567526199948
56.8105000000000	0.982418651553181
56.8110000000000	0.982393236463918
56.8115000000000	0.982286486931917
56.8120000000000	0.982219268715489
56.8125000000000	0.982145267295189
56.8130000000000	0.982053603501547
56.8135000000000	0.981972949647544
56.8140000000000	0.981919149117501
56.8145000000000	0.981817241778089
56.8150000000000	0.981741654974031
56.8155000000000	0.981679190142637
56.8160000000000	0.981582014520919
56.8165000000000	0.981505112911283
56.8170000000000	0.981457567719883
56.8175000000000	0.981309286825871
56.8180000000000	0.981277296135693
56.8185000000000	0.981205954895251
56.8190000000000	0.981127583794257
56.8195000000000	0.981034679538453
56.8200000000000	0.980950025292704
56.8205000000000	0.980871295070229
56.8210000000000	0.980824822976831
56.8215000000000	0.980703033457102
56.8220000000000	0.980644894018125
56.8225000000000	0.980572600644979
56.8230000000000	0.980484318708721
56.8235000000000	0.980440238809936
56.8240000000000	0.980317111034742
56.8245000000000	0.980270675157841
56.8250000000000	0.980153127070324
56.8255000000000	0.980112982607273
56.8260000000000	0.980022485283959
56.8265000000000	0.979946443271759
56.8270000000000	0.979888843212708
56.8275000000000	0.979789828166948
56.8280000000000	0.979709263299149
56.8285000000000	0.979621894583289
56.8290000000000	0.979566763191679
56.8295000000000	0.979511640502422
56.8300000000000	0.979380581914170
56.8305000000000	0.979355890864483
56.8310000000000	0.979252759245606
56.8315000000000	0.979163010974181
56.8320000000000	0.979131233261430
56.8325000000000	0.979055572553367
56.8330000000000	0.978929177399107
56.8335000000000	0.978874684674130
56.8340000000000	0.978824787020391
56.8345000000000	0.978697780019778
56.8350000000000	0.978657222266071
56.8355000000000	0.978517324636831
56.8360000000000	0.978578076754399
56.8365000000000	0.978419260958452
56.8370000000000	0.978360192208304
56.8375000000000	0.978208233652760
56.8380000000000	0.978233050738071
56.8385000000000	0.978130350560533
56.8390000000000	0.978068389261359
56.8395000000000	0.977986877314527
56.8400000000000	0.977879565742587
56.8405000000000	0.977859796024123
56.8410000000000	0.977742408636018
56.8415000000000	0.977689139532784
56.8420000000000	0.977594224147254
56.8425000000000	0.977561512527273
56.8430000000000	0.977438872044273
56.8435000000000	0.977428620939425
56.8440000000000	0.977284685122652
56.8445000000000	0.977258619743334
56.8450000000000	0.977143860274036
56.8455000000000	0.977129240762495
56.8460000000000	0.977022995910306
56.8465000000000	0.976969908798260
56.8470000000000	0.976866075267162
56.8475000000000	0.976826068331458
56.8480000000000	0.976655058565905
56.8485000000000	0.976799369541108
56.8490000000000	0.976557437045536
56.8495000000000	0.976516976927790
56.8500000000000	0.976466292091926
56.8505000000000	0.976375458719933
56.8510000000000	0.976343447358018
56.8515000000000	0.976206187245344
56.8520000000000	0.976191424182574
56.8525000000000	0.976098120980207
56.8530000000000	0.976017014669048
56.8535000000000	0.975980533763259
56.8540000000000	0.975904846014698
56.8545000000000	0.975802784409753
56.8550000000000	0.975749329419799
56.8555000000000	0.975695417108431
56.8560000000000	0.975608405743387
56.8565000000000	0.975529796429196
56.8570000000000	0.975462686339873
56.8575000000000	0.975414663228581
56.8580000000000	0.975348978963256
56.8585000000000	0.975248126912741
56.8590000000000	0.975186869866635
56.8595000000000	0.975163193222533
56.8600000000000	0.975045918170253
56.8605000000000	0.974976132774093
56.8610000000000	0.974958411468418
56.8615000000000	0.974848769335020
56.8620000000000	0.974786255755100
56.8625000000000	0.974715339021269
56.8630000000000	0.974644321335280
56.8635000000000	0.974600956694359
56.8640000000000	0.974492973451425
56.8645000000000	0.974456895785819
56.8650000000000	0.974387035399842
56.8655000000000	0.974316433356836
56.8660000000000	0.974238258737518
56.8665000000000	0.974186035838444
56.8670000000000	0.974123519312986
56.8675000000000	0.974013055815724
56.8680000000000	0.974012802924262
56.8685000000000	0.973888513438209
56.8690000000000	0.973842161713564
56.8695000000000	0.973783207040515
56.8700000000000	0.973701048838942
56.8705000000000	0.973644697616132
56.8710000000000	0.973568882789816
56.8715000000000	0.973530042216960
56.8720000000000	0.973431199994851
56.8725000000000	0.973377190632660
56.8730000000000	0.973273588270198
56.8735000000000	0.973289271696392
56.8740000000000	0.973175841140567
56.8745000000000	0.973116455479194
56.8750000000000	0.973039719308958
56.8755000000000	0.972944016448099
56.8760000000000	0.972950855805900
56.8765000000000	0.972844937028374
56.8770000000000	0.972760646579687
56.8775000000000	0.972737554911319
56.8780000000000	0.972633259164777
56.8785000000000	0.972575121671898
56.8790000000000	0.972531675559089
56.8795000000000	0.972401602300205
56.8800000000000	0.972418001694790
56.8805000000000	0.972322151592955
56.8810000000000	0.972228206530923
56.8815000000000	0.972220324957718
56.8820000000000	0.972079644118301
56.8825000000000	0.972084522404934
56.8830000000000	0.971966242086144
56.8835000000000	0.971894355171229
56.8840000000000	0.971894311742663
56.8845000000000	0.971764481799346
56.8850000000000	0.971733721905972
56.8855000000000	0.971674854752238
56.8860000000000	0.971557812144770
56.8865000000000	0.971527173133498
56.8870000000000	0.971429118806122
56.8875000000000	0.971396725614964
56.8880000000000	0.971318697835444
56.8885000000000	0.971272170293801
56.8890000000000	0.971177866782996
56.8895000000000	0.971108603167249
56.8900000000000	0.971053824523105
56.8905000000000	0.970989922341339
56.8910000000000	0.970896077223046
56.8915000000000	0.970856223394381
56.8920000000000	0.970803794321973
56.8925000000000	0.970681227041374
56.8930000000000	0.970651905238519
56.8935000000000	0.970584441308398
56.8940000000000	0.970506683730614
56.8945000000000	0.970442823675410
56.8950000000000	0.970358776164167
56.8955000000000	0.970348508573200
56.8960000000000	0.970237557873320
56.8965000000000	0.970133614569248
56.8970000000000	0.970101833835391
56.8975000000000	0.970045491195612
56.8980000000000	0.969973646656218
56.8985000000000	0.969891181624447
56.8990000000000	0.969800121374267
56.8995000000000	0.969776735416651
56.9000000000000	0.969662888800655
56.9005000000000	0.969620236054971
56.9010000000000	0.969537571607064
56.9015000000000	0.969495838363123
56.9020000000000	0.969372839733181
56.9025000000000	0.969356373848675
56.9030000000000	0.969256539968190
56.9035000000000	0.969197043929271
56.9040000000000	0.969143373300075
56.9045000000000	0.969007625647459
56.9050000000000	0.968961862051870
56.9055000000000	0.968952420207282
56.9060000000000	0.968833781069073
56.9065000000000	0.968761748151037
56.9070000000000	0.968677778523597
56.9075000000000	0.968634219192436
56.9080000000000	0.968512903389290
56.9085000000000	0.968501362491183
56.9090000000000	0.968407339143477
56.9095000000000	0.968319701891955
56.9100000000000	0.968248992177863
56.9105000000000	0.968204024662949
56.9110000000000	0.968124475382756
56.9115000000000	0.967988425863951
56.9120000000000	0.967995140633272
56.9125000000000	0.967869783411314
56.9130000000000	0.967818548691343
56.9135000000000	0.967750777867039
56.9140000000000	0.967662188268797
56.9145000000000	0.967588668128081
56.9150000000000	0.967473392537390
56.9155000000000	0.967484685250589
56.9160000000000	0.967365363928087
56.9165000000000	0.967254409818272
56.9170000000000	0.967275150687040
56.9175000000000	0.967104732561019
56.9180000000000	0.967078259829653
56.9185000000000	0.966989388705312
56.9190000000000	0.966889315172963
56.9195000000000	0.966826480079117
56.9200000000000	0.966757712346034
56.9205000000000	0.966679101475414
56.9210000000000	0.966621512157274
56.9215000000000	0.966514971747398
56.9220000000000	0.966452354933359
56.9225000000000	0.966363239706825
56.9230000000000	0.966271355262279
56.9235000000000	0.966198609708074
56.9240000000000	0.966164215495944
56.9245000000000	0.966039964565825
56.9250000000000	0.965957424488892
56.9255000000000	0.965902516959703
56.9260000000000	0.965781309398244
56.9265000000000	0.965792353870435
56.9270000000000	0.965617623503681
56.9275000000000	0.965612098914336
56.9280000000000	0.965488933539330
56.9285000000000	0.965402586634089
56.9290000000000	0.965327817454934
56.9295000000000	0.965247123461856
56.9300000000000	0.965199523477127
56.9305000000000	0.965118063910854
56.9310000000000	0.964954527961390
56.9315000000000	0.964947185507944
56.9320000000000	0.964854986873149
56.9325000000000	0.964763363187907
56.9330000000000	0.964706840029529
56.9335000000000	0.964601607620553
56.9340000000000	0.964510714464092
56.9345000000000	0.964434374929895
56.9350000000000	0.964347149569296
56.9355000000000	0.964289870246340
56.9360000000000	0.964177455041607
56.9365000000000	0.964073155864292
56.9370000000000	0.964026890474980
56.9375000000000	0.963972517392587
56.9380000000000	0.963849964017938
56.9385000000000	0.963770694932235
56.9390000000000	0.963701547980985
56.9395000000000	0.963623181897449
56.9400000000000	0.963490535133365
56.9405000000000	0.963461546716430
56.9410000000000	0.963288948872876
56.9415000000000	0.963290587882711
56.9420000000000	0.963146732642492
56.9425000000000	0.963174099224351
56.9430000000000	0.962965068654255
56.9435000000000	0.962971468537143
56.9440000000000	0.962809155143242
56.9445000000000	0.962769413691978
56.9450000000000	0.962658166794688
56.9455000000000	0.962608312023905
56.9460000000000	0.962476174646565
56.9465000000000	0.962393790492114
56.9470000000000	0.962355148075992
56.9475000000000	0.962232197106570
56.9480000000000	0.962196508539572
56.9485000000000	0.961976638541758
56.9490000000000	0.962038814973815
56.9495000000000	0.961936643272773
56.9500000000000	0.961765652220182
56.9505000000000	0.961707416690507
56.9510000000000	0.961676994788660
56.9515000000000	0.961526305573673
56.9520000000000	0.961510582862846
56.9525000000000	0.961329845835408
56.9530000000000	0.961282940748272
56.9535000000000	0.961209266836597
56.9540000000000	0.961114426642264
56.9545000000000	0.961021461403391
56.9550000000000	0.960970363043683
56.9555000000000	0.960804994046824
56.9560000000000	0.960807525707438
56.9565000000000	0.960665926767459
56.9570000000000	0.960581554192487
56.9575000000000	0.960517345825797
56.9580000000000	0.960376965196022
56.9585000000000	0.960350826195253
56.9590000000000	0.960178904914786
56.9595000000000	0.960194023378346
56.9600000000000	0.960043427675860
56.9605000000000	0.960009742623543
56.9610000000000	0.959836470018649
56.9615000000000	0.959812205008431
56.9620000000000	0.959638926059991
56.9625000000000	0.959676505265992
56.9630000000000	0.959526198589426
56.9635000000000	0.959437220645612
56.9640000000000	0.959369078819178
56.9645000000000	0.959226720881006
56.9650000000000	0.959177122906395
56.9655000000000	0.959096684777581
56.9660000000000	0.959010207563005
56.9665000000000	0.958878546770820
56.9670000000000	0.958805981460016
56.9675000000000	0.958737572547613
56.9680000000000	0.958652011995172
56.9685000000000	0.958524169023942
56.9690000000000	0.958435134927357
56.9695000000000	0.958311896064312
56.9700000000000	0.958377972844759
56.9705000000000	0.958156296169537
56.9710000000000	0.958091257853682
56.9715000000000	0.958001343117540
56.9720000000000	0.957933038385188
56.9725000000000	0.957884219263103
56.9730000000000	0.957669028090877
56.9735000000000	0.957666204283011
56.9740000000000	0.957546126748078
56.9745000000000	0.957491581202980
56.9750000000000	0.957350655193015
56.9755000000000	0.957201527130795
56.9760000000000	0.957275890069567
56.9765000000000	0.957118364335049
56.9770000000000	0.957003708887068
56.9775000000000	0.956874693061180
56.9780000000000	0.956910183850670
56.9785000000000	0.956713170765722
56.9790000000000	0.956695191466320
56.9795000000000	0.956545583419490
56.9800000000000	0.956469946173894
56.9805000000000	0.956363462821350
56.9810000000000	0.956297141889570
56.9815000000000	0.956219294274073
56.9820000000000	0.956076365133502
56.9825000000000	0.956034621085311
56.9830000000000	0.955897511510384
56.9835000000000	0.955855118946750
56.9840000000000	0.955732260048841
56.9845000000000	0.955634957156665
56.9850000000000	0.955533123493103
56.9855000000000	0.955496093758866
56.9860000000000	0.955382092866606
56.9865000000000	0.955244058201715
56.9870000000000	0.955205755224804
56.9875000000000	0.955102484391893
56.9880000000000	0.955009958398214
56.9885000000000	0.954909251087307
56.9890000000000	0.954811996398511
56.9895000000000	0.954692209310984
56.9900000000000	0.954671808674612
56.9905000000000	0.954500059654013
56.9910000000000	0.954490162742010
56.9915000000000	0.954350645666857
56.9920000000000	0.954296420525065
56.9925000000000	0.954156120830437
56.9930000000000	0.954051674802761
56.9935000000000	0.953997456928521
56.9940000000000	0.953900330923987
56.9945000000000	0.953815123346117
56.9950000000000	0.953661937570902
56.9955000000000	0.953642619298534
56.9960000000000	0.953493362815280
56.9965000000000	0.953461591772938
56.9970000000000	0.953301968325689
56.9975000000000	0.953222803319531
56.9980000000000	0.953175462004559
56.9985000000000	0.952958993114514
56.9990000000000	0.953031840600200
56.9995000000000	0.952805910936056
57	0.952785451406160
57.0005000000000	0.952702856314931
57.0010000000000	0.952530919057058
57.0015000000000	0.952457730761510
57.0020000000000	0.952398179090728
57.0025000000000	0.952322909162369
57.0030000000000	0.952157169904536
57.0035000000000	0.952082397416935
57.0040000000000	0.952037624380815
57.0045000000000	0.951899235908348
57.0050000000000	0.951683542181711
57.0055000000000	0.951823701882138
57.0060000000000	0.951658643235539
57.0065000000000	0.951489131778992
57.0070000000000	0.951450978958302
57.0075000000000	0.951342018753076
57.0080000000000	0.951188698605675
57.0085000000000	0.951145106460785
57.0090000000000	0.951078212249973
57.0095000000000	0.950935697904807
57.0100000000000	0.950780726973373
57.0105000000000	0.950861842913691
57.0110000000000	0.950554511867338
57.0115000000000	0.950604663135533
57.0120000000000	0.950479314473930
57.0125000000000	0.950378689293799
57.0130000000000	0.950219073777381
57.0135000000000	0.950239565272031
57.0140000000000	0.950008505963511
57.0145000000000	0.949999244200195
57.0150000000000	0.949855241779380
57.0155000000000	0.949807490683459
57.0160000000000	0.949637207470940
57.0165000000000	0.949618072345398
57.0170000000000	0.949460872475771
57.0175000000000	0.949370880144358
57.0180000000000	0.949313902500086
57.0185000000000	0.949185648241334
57.0190000000000	0.949107817017713
57.0195000000000	0.948953421691467
57.0200000000000	0.948900897787541
57.0205000000000	0.948825265711068
57.0210000000000	0.948656789606964
57.0215000000000	0.948591816120706
57.0220000000000	0.948492572558628
57.0225000000000	0.948370633665852
57.0230000000000	0.948308740365756
57.0235000000000	0.948187577328416
57.0240000000000	0.948063776450114
57.0245000000000	0.948032990213595
57.0250000000000	0.947891391211123
57.0255000000000	0.947771842395139
57.0260000000000	0.947661717168110
57.0265000000000	0.947645714373052
57.0270000000000	0.947492950221608
57.0275000000000	0.947360214754381
57.0280000000000	0.947287411476802
57.0285000000000	0.947175632479916
57.0290000000000	0.947083536084855
57.0295000000000	0.946983273926202
57.0300000000000	0.946890601715844
57.0305000000000	0.946773788690728
57.0310000000000	0.946679190095831
57.0315000000000	0.946456599595640
57.0320000000000	0.946547239672752
57.0325000000000	0.946391156438698
57.0330000000000	0.946267752182876
57.0335000000000	0.946181063136110
57.0340000000000	0.946037687782343
57.0345000000000	0.945983348006098
57.0350000000000	0.945864034312908
57.0355000000000	0.945727729688114
57.0360000000000	0.945632722035315
57.0365000000000	0.945539582827024
57.0370000000000	0.945452010536294
57.0375000000000	0.945346473646477
57.0380000000000	0.945202228630312
57.0385000000000	0.945133362513795
57.0390000000000	0.945041239905644
57.0395000000000	0.944903191832698
57.0400000000000	0.944857121785837
57.0405000000000	0.944723810234003
57.0410000000000	0.944556789947046
57.0415000000000	0.944551364843373
57.0420000000000	0.944366540514477
57.0425000000000	0.944311992655539
57.0430000000000	0.944136105755741
57.0435000000000	0.944105270381155
57.0440000000000	0.943995820029113
57.0445000000000	0.943876514635837
57.0450000000000	0.943734498825281
57.0455000000000	0.943717329387284
57.0460000000000	0.943498957423620
57.0465000000000	0.943429215189128
57.0470000000000	0.943291364393967
57.0475000000000	0.943328605465268
57.0480000000000	0.943113735290861
57.0485000000000	0.943046426253723
57.0490000000000	0.942892531214498
57.0495000000000	0.942846886477310
57.0500000000000	0.942720836704841
57.0505000000000	0.942586888850110
57.0510000000000	0.942482041871729
57.0515000000000	0.942401868906053
57.0520000000000	0.942268718522127
57.0525000000000	0.942138787353063
57.0530000000000	0.942070066484903
57.0535000000000	0.941984581036414
57.0540000000000	0.941804648140114
57.0545000000000	0.941778177124206
57.0550000000000	0.941675550236725
57.0555000000000	0.941479451296314
57.0560000000000	0.941434952921468
57.0565000000000	0.941278138040508
57.0570000000000	0.941216335489559
57.0575000000000	0.941114069171445
57.0580000000000	0.940904520841852
57.0585000000000	0.940989624394357
57.0590000000000	0.940717283254444
57.0595000000000	0.940758900713637
57.0600000000000	0.940489957292197
57.0605000000000	0.940470560437755
57.0610000000000	0.940314512225886
57.0615000000000	0.940113399697548
57.0620000000000	0.940238625994745
57.0625000000000	0.940014075725844
57.0630000000000	0.939919667025483
57.0635000000000	0.939730477929547
57.0640000000000	0.939716237787838
57.0645000000000	0.939570121843317
57.0650000000000	0.939506385453678
57.0655000000000	0.939315907752047
57.0660000000000	0.939239359483909
57.0665000000000	0.939091563519541
57.0670000000000	0.939092871239410
57.0675000000000	0.938901842983694
57.0680000000000	0.938822221568990
57.0685000000000	0.938669434967323
57.0690000000000	0.938559511790689
57.0695000000000	0.938505039222249
57.0700000000000	0.938358768376200
57.0705000000000	0.938244628337814
57.0710000000000	0.938188865827830
57.0715000000000	0.937995604854363
57.0720000000000	0.937929861670877
57.0725000000000	0.937792427388378
57.0730000000000	0.937737984700127
57.0735000000000	0.937568547597556
57.0740000000000	0.937433711715143
57.0745000000000	0.937446823360743
57.0750000000000	0.937233482861699
57.0755000000000	0.937189303801563
57.0760000000000	0.936981492365100
57.0765000000000	0.936952355428593
57.0770000000000	0.936789548379270
57.0775000000000	0.936849972634131
57.0780000000000	0.936482995224546
57.0785000000000	0.936503477384954
57.0790000000000	0.936337712155915
57.0795000000000	0.936300063817893
57.0800000000000	0.936149034730026
57.0805000000000	0.935977774381427
57.0810000000000	0.935980476115928
57.0815000000000	0.935790315320095
57.0820000000000	0.935706039064691
57.0825000000000	0.935544829054508
57.0830000000000	0.935509563042662
57.0835000000000	0.935340293131215
57.0840000000000	0.935249848323618
57.0845000000000	0.935139587863474
57.0850000000000	0.935010395797676
57.0855000000000	0.934934406417279
57.0860000000000	0.934806057324733
57.0865000000000	0.934675603563039
57.0870000000000	0.934619545104573
57.0875000000000	0.934429342570244
57.0880000000000	0.934373176983496
57.0885000000000	0.934299207623928
57.0890000000000	0.934083357996686
57.0895000000000	0.933976013260796
57.0900000000000	0.933937899259947
57.0905000000000	0.933822070166258
57.0910000000000	0.933575453241760
57.0915000000000	0.933675564597255
57.0920000000000	0.933442035644486
57.0925000000000	0.933301021489371
57.0930000000000	0.933198820807621
57.0935000000000	0.933151891197460
57.0940000000000	0.932999724896171
57.0945000000000	0.932975447038461
57.0950000000000	0.932684057212313
57.0955000000000	0.932722792706415
57.0960000000000	0.932524593460407
57.0965000000000	0.932410810301460
57.0970000000000	0.932357385036819
57.0975000000000	0.932190057500839
57.0980000000000	0.932085411884971
57.0985000000000	0.931972906855003
57.0990000000000	0.931942759003598
57.0995000000000	0.931691383134502
57.1000000000000	0.931666451162409
57.1005000000000	0.931523674874250
57.1010000000000	0.931525985003668
57.1015000000000	0.931206319018988
57.1020000000000	0.931215909418175
57.1025000000000	0.931009229670730
57.1030000000000	0.931003297743620
57.1035000000000	0.930852236263611
57.1040000000000	0.930697956206761
57.1045000000000	0.930620523654578
57.1050000000000	0.930500181941258
57.1055000000000	0.930440522196199
57.1060000000000	0.930232921773411
57.1065000000000	0.930197858207599
57.1070000000000	0.930071478436771
57.1075000000000	0.929908265003644
57.1080000000000	0.929851231762991
57.1085000000000	0.929641285413061
57.1090000000000	0.929608583753043
57.1095000000000	0.929498518483428
57.1100000000000	0.929324105273537
57.1105000000000	0.929209578392557
57.1110000000000	0.929195500084408
57.1115000000000	0.929008721352146
57.1120000000000	0.928891353692707
57.1125000000000	0.928829671959388
57.1130000000000	0.928649626244652
57.1135000000000	0.928547419158730
57.1140000000000	0.928445262207683
57.1145000000000	0.928360624849285
57.1150000000000	0.928206430259509
57.1155000000000	0.928036649454938
57.1160000000000	0.927992084628287
57.1165000000000	0.927897937711814
57.1170000000000	0.927752605020626
57.1175000000000	0.927643807028763
57.1180000000000	0.927521404242411
57.1185000000000	0.927400544844803
57.1190000000000	0.927300061476539
57.1195000000000	0.927164847179770
57.1200000000000	0.927096929700736
57.1205000000000	0.926940104814761
57.1210000000000	0.926812440077558
57.1215000000000	0.926720123281580
57.1220000000000	0.926694007593197
57.1225000000000	0.926446501426730
57.1230000000000	0.926194799551843
57.1235000000000	0.926439806983627
57.1240000000000	0.926114771828133
57.1245000000000	0.925946544734223
57.1250000000000	0.925948361511614
57.1255000000000	0.925791485459189
57.1260000000000	0.925658314593347
57.1265000000000	0.925609740587958
57.1270000000000	0.925332182146359
57.1275000000000	0.925394417940416
57.1280000000000	0.925199057963820
57.1285000000000	0.925094421625510
57.1290000000000	0.924984935670064
57.1295000000000	0.924883603052746
57.1300000000000	0.924766206267563
57.1305000000000	0.924570183909512
57.1310000000000	0.924527601393257
57.1315000000000	0.924391074786271
57.1320000000000	0.924279621643188
57.1325000000000	0.924213250263744
57.1330000000000	0.924024136857306
57.1335000000000	0.923934580519165
57.1340000000000	0.923812442996584
57.1345000000000	0.923630704445394
57.1350000000000	0.923551315347706
57.1355000000000	0.923535877034487
57.1360000000000	0.923216557645517
57.1365000000000	0.923387624735805
57.1370000000000	0.923076324513229
57.1375000000000	0.922934915340421
57.1380000000000	0.922989948101130
57.1385000000000	0.922660490995725
57.1390000000000	0.922715639190286
57.1395000000000	0.922498950559362
57.1400000000000	0.922462827817837
57.1405000000000	0.922247743028795
57.1410000000000	0.922168126351830
57.1415000000000	0.922075135054639
57.1420000000000	0.921883395771800
57.1425000000000	0.921828501773258
57.1430000000000	0.921739120276705
57.1435000000000	0.921543056060904
57.1440000000000	0.921535182270227
57.1445000000000	0.921279327001424
57.1450000000000	0.921227975055848
57.1455000000000	0.921113637487702
57.1460000000000	0.921017108787008
57.1465000000000	0.920849504210293
57.1470000000000	0.920824339169731
57.1475000000000	0.920585951487814
57.1480000000000	0.920507779981496
57.1485000000000	0.920418805973960
57.1490000000000	0.920206314691700
57.1495000000000	0.920270787933843
57.1500000000000	0.919989713715801
57.1505000000000	0.919962378678079
57.1510000000000	0.919825438294446
57.1515000000000	0.919659674676464
57.1520000000000	0.919557401632596
57.1525000000000	0.919457670583156
57.1530000000000	0.919370871015075
57.1535000000000	0.919179347427211
57.1540000000000	0.919109069655179
57.1545000000000	0.919003808569777
57.1550000000000	0.918821025515312
57.1555000000000	0.918709289750116
57.1560000000000	0.918664005292821
57.1565000000000	0.918583433044436
57.1570000000000	0.918292539630119
57.1575000000000	0.918272541590098
57.1580000000000	0.918136576882632
57.1585000000000	0.918121566168549
57.1590000000000	0.917799349190697
57.1595000000000	0.917799267358132
57.1600000000000	0.917664098179841
57.1605000000000	0.917562231038447
57.1610000000000	0.917455604020148
57.1615000000000	0.917309996176838
57.1620000000000	0.917132724089538
57.1625000000000	0.917106589996919
57.1630000000000	0.916914314789702
57.1635000000000	0.916827157617294
57.1640000000000	0.916739476361769
57.1645000000000	0.916588629256251
57.1650000000000	0.916465587501299
57.1655000000000	0.916354454434281
57.1660000000000	0.916198377936011
57.1665000000000	0.916098538547913
57.1670000000000	0.916003363336090
57.1675000000000	0.915912011360105
57.1680000000000	0.915740002865796
57.1685000000000	0.915631039348537
57.1690000000000	0.915480081022374
57.1695000000000	0.915324112019813
57.1700000000000	0.915328977279683
57.1705000000000	0.915084585606860
57.1710000000000	0.915155084454134
57.1715000000000	0.914867866585336
57.1720000000000	0.914769561656500
57.1725000000000	0.914694338520832
57.1730000000000	0.914522919081939
57.1735000000000	0.914381141452176
57.1740000000000	0.914375034838733
57.1745000000000	0.914066004194589
57.1750000000000	0.914125940670233
57.1755000000000	0.913929220946443
57.1760000000000	0.913852851943654
57.1765000000000	0.913635465921739
57.1770000000000	0.913643977157889
57.1775000000000	0.913418686853578
57.1780000000000	0.913363375456530
57.1785000000000	0.913186223878382
57.1790000000000	0.913174273730899
57.1795000000000	0.912919729849292
57.1800000000000	0.912872369456005
57.1805000000000	0.912675960968887
57.1810000000000	0.912628155904886
57.1815000000000	0.912527538521163
57.1820000000000	0.912285210670117
57.1825000000000	0.912233438277169
57.1830000000000	0.912193754486944
57.1835000000000	0.911882709806499
57.1840000000000	0.911981620864030
57.1845000000000	0.911728521384151
57.1850000000000	0.911578018725017
57.1855000000000	0.911660744489646
57.1860000000000	0.911269310147265
57.1865000000000	0.911326554714870
57.1870000000000	0.911056886686790
57.1875000000000	0.911149117583929
57.1880000000000	0.910828282442331
57.1885000000000	0.910781126701605
57.1890000000000	0.910710238266299
57.1895000000000	0.910483884347883
57.1900000000000	0.910418392382525
57.1905000000000	0.910318106244724
57.1910000000000	0.910139131858014
57.1915000000000	0.910099119035323
57.1920000000000	0.909815320525352
57.1925000000000	0.909906148949399
57.1930000000000	0.909644875911688
57.1935000000000	0.909566585125859
57.1940000000000	0.909495209339254
57.1945000000000	0.909255909535754
57.1950000000000	0.909277756626811
57.1955000000000	0.908876548320877
57.1960000000000	0.909082043383273
57.1965000000000	0.908802650416152
57.1970000000000	0.908696992307387
57.1975000000000	0.908591194350493
57.1980000000000	0.908571228096120
57.1985000000000	0.908300140677933
57.1990000000000	0.908133955793834
57.1995000000000	0.908097961121320
57.2000000000000	0.907988366133388
57.2005000000000	0.907885018762239
57.2010000000000	0.907687564418614
57.2015000000000	0.907674101241819
57.2020000000000	0.907414466221668
57.2025000000000	0.907336034321411
57.2030000000000	0.907234144751293
57.2035000000000	0.907180644872356
57.2040000000000	0.906858174131581
57.2045000000000	0.906966242097757
57.2050000000000	0.906728255507964
57.2055000000000	0.906446534665561
57.2060000000000	0.906712258044558
57.2065000000000	0.906355309151943
57.2070000000000	0.906238466416929
57.2075000000000	0.906068360197039
57.2080000000000	0.906108648996288
57.2085000000000	0.905845994037748
57.2090000000000	0.905721359226366
57.2095000000000	0.905641602668885
57.2100000000000	0.905555172208474
57.2105000000000	0.905348192810993
57.2110000000000	0.905264282478861
57.2115000000000	0.905169119269979
57.2120000000000	0.905014758516341
57.2125000000000	0.904969107892958
57.2130000000000	0.904617207259164
57.2135000000000	0.904805965867261
57.2140000000000	0.904437442952237
57.2145000000000	0.904445686536993
57.2150000000000	0.904230780443471
57.2155000000000	0.904206041448840
57.2160000000000	0.904005051249441
57.2165000000000	0.903924659116702
57.2170000000000	0.903686468924776
57.2175000000000	0.903651479184320
57.2180000000000	0.903702750797225
57.2185000000000	0.903336229597577
57.2190000000000	0.903315698137040
57.2195000000000	0.903175968944437
57.2200000000000	0.903016549201833
57.2205000000000	0.902989005057073
57.2210000000000	0.902756366586506
57.2215000000000	0.902778495684535
57.2220000000000	0.902444139514461
57.2225000000000	0.902456415722369
57.2230000000000	0.902380059877824
57.2235000000000	0.902063887274455
57.2240000000000	0.902132744120059
57.2245000000000	0.901962146221211
57.2250000000000	0.901781215602800
57.2255000000000	0.901659387913989
57.2260000000000	0.901557896255550
57.2265000000000	0.901535973053141
57.2270000000000	0.901211410453469
57.2275000000000	0.901222146456750
57.2280000000000	0.900995560781778
57.2285000000000	0.901066606889871
57.2290000000000	0.900803389273422
57.2295000000000	0.900673336090078
57.2300000000000	0.900578760809979
57.2305000000000	0.900456173121388
57.2310000000000	0.900336490796157
57.2315000000000	0.900258358957368
57.2320000000000	0.900132704196130
57.2325000000000	0.899850418252359
57.2330000000000	0.899898918451417
57.2335000000000	0.899649273797622
57.2340000000000	0.899605963729050
57.2345000000000	0.899468221133553
57.2350000000000	0.899354671356002
57.2355000000000	0.899206122517251
57.2360000000000	0.899071800736168
57.2365000000000	0.899037348347633
57.2370000000000	0.898789111879327
57.2375000000000	0.898790749603749
57.2380000000000	0.898558327432032
57.2385000000000	0.898456549241145
57.2390000000000	0.898414474593736
57.2395000000000	0.898197783789936
57.2400000000000	0.898189807321344
57.2405000000000	0.897935627682085
57.2410000000000	0.897794800371735
57.2415000000000	0.897785572581088
57.2420000000000	0.897642170998920
57.2425000000000	0.897442074360832
57.2430000000000	0.897387162466969
57.2435000000000	0.897243242094009
57.2440000000000	0.897105574171236
57.2445000000000	0.897035628902170
57.2450000000000	0.896901534405665
57.2455000000000	0.896682854567320
57.2460000000000	0.896664705062328
57.2465000000000	0.896504381532848
57.2470000000000	0.896398065271432
57.2475000000000	0.896196292656545
57.2480000000000	0.896153199181911
57.2485000000000	0.896004154505924
57.2490000000000	0.895857433068705
57.2495000000000	0.895755775950844
57.2500000000000	0.895664127798149
57.2505000000000	0.895541671990234
57.2510000000000	0.895369590994354
57.2515000000000	0.895277954786909
57.2520000000000	0.895078730635284
57.2525000000000	0.895152156368057
57.2530000000000	0.894916007791044
57.2535000000000	0.894685470442964
57.2540000000000	0.894777961270622
57.2545000000000	0.894402464802507
57.2550000000000	0.894493495526538
57.2555000000000	0.894235486146293
57.2560000000000	0.894167336325188
57.2565000000000	0.894045433918355
57.2570000000000	0.893878749375787
57.2575000000000	0.893802536008058
57.2580000000000	0.893686212528263
57.2585000000000	0.893512197505384
57.2590000000000	0.893418569949022
57.2595000000000	0.893320056939921
57.2600000000000	0.893162563901328
57.2605000000000	0.893054474511732
57.2610000000000	0.892831199219635
57.2615000000000	0.892995757643027
57.2620000000000	0.892582080439942
57.2625000000000	0.892623610999080
57.2630000000000	0.892383182591002
57.2635000000000	0.892358419809879
57.2640000000000	0.892203842956388
57.2645000000000	0.892014273449905
57.2650000000000	0.891978883986741
57.2655000000000	0.891897645388154
57.2660000000000	0.891625845148081
57.2665000000000	0.891608798483315
57.2670000000000	0.891459128178699
57.2675000000000	0.891362661162572
57.2680000000000	0.891143081064557
57.2685000000000	0.891071743103719
57.2690000000000	0.891006579730382
57.2695000000000	0.890846755392354
57.2700000000000	0.890720202170791
57.2705000000000	0.890616779530315
57.2710000000000	0.890458185513672
57.2715000000000	0.890296608313000
57.2720000000000	0.890369669970201
57.2725000000000	0.890070226948371
57.2730000000000	0.889977446523172
57.2735000000000	0.889860356422914
57.2740000000000	0.889825455180955
57.2745000000000	0.889677053243220
57.2750000000000	0.889419516816031
57.2755000000000	0.889350947074918
57.2760000000000	0.889260579411894
57.2765000000000	0.889215277249482
57.2770000000000	0.888949597921246
57.2775000000000	0.888934155035323
57.2780000000000	0.888734619846151
57.2785000000000	0.888670577898590
57.2790000000000	0.888584201614248
57.2795000000000	0.888371980470610
57.2800000000000	0.888257196130888
57.2805000000000	0.888178887850330
57.2810000000000	0.888071333292266
57.2815000000000	0.887927390569766
57.2820000000000	0.887856115121945
57.2825000000000	0.887577937794504
57.2830000000000	0.887604321965123
57.2835000000000	0.887493067037522
57.2840000000000	0.887239619215758
57.2845000000000	0.887197476813218
57.2850000000000	0.887068050947639
57.2855000000000	0.887003879939894
57.2860000000000	0.886781627791954
57.2865000000000	0.886765967269791
57.2870000000000	0.886540610544475
57.2875000000000	0.886485411615753
57.2880000000000	0.886335815394160
57.2885000000000	0.886222055191135
57.2890000000000	0.886147654968694
57.2895000000000	0.885918150907961
57.2900000000000	0.885967582571745
57.2905000000000	0.885622160146788
57.2910000000000	0.885726348263554
57.2915000000000	0.885506911286903
57.2920000000000	0.885334204614191
57.2925000000000	0.885275735063106
57.2930000000000	0.885135356152716
57.2935000000000	0.885042333607905
57.2940000000000	0.884918844526282
57.2945000000000	0.884772975261245
57.2950000000000	0.884700742268385
57.2955000000000	0.884519784220687
57.2960000000000	0.884430526879170
57.2965000000000	0.884363475372917
57.2970000000000	0.884116386198456
57.2975000000000	0.884087474384180
57.2980000000000	0.883941217478795
57.2985000000000	0.883776691520861
57.2990000000000	0.883742730508707
57.2995000000000	0.883557108057960
57.3000000000000	0.883475660006076
57.3005000000000	0.883339267381384
57.3010000000000	0.883239899321214
57.3015000000000	0.883075178845747
57.3020000000000	0.882994984713463
57.3025000000000	0.882926891784200
57.3030000000000	0.882682755422790
57.3035000000000	0.882659825929568
57.3040000000000	0.882545951755020
57.3045000000000	0.882328065064415
57.3050000000000	0.882315556533323
57.3055000000000	0.882155663246042
57.3060000000000	0.882012155691530
57.3065000000000	0.881917627126129
57.3070000000000	0.881779184578731
57.3075000000000	0.881724849502124
57.3080000000000	0.881553384290680
57.3085000000000	0.881494878032306
57.3090000000000	0.881241301932257
57.3095000000000	0.881257510813481
57.3100000000000	0.881086889962235
57.3105000000000	0.881004534014229
57.3110000000000	0.880807569592797
57.3115000000000	0.880783491383328
57.3120000000000	0.880530254576808
57.3125000000000	0.880520895705000
57.3130000000000	0.880356475995384
57.3135000000000	0.880300940128657
57.3140000000000	0.880116806760223
57.3145000000000	0.880012541198130
57.3150000000000	0.879902440537655
57.3155000000000	0.879843475438537
57.3160000000000	0.879660396991156
57.3165000000000	0.879559877632565
57.3170000000000	0.879420376293847
57.3175000000000	0.879301825989353
57.3180000000000	0.879205020581349
57.3185000000000	0.879048200892877
57.3190000000000	0.878960237350246
57.3195000000000	0.878838180705923
57.3200000000000	0.878737690480550
57.3205000000000	0.878614151932984
57.3210000000000	0.878523434360863
57.3215000000000	0.878379605197145
57.3220000000000	0.878265132683195
57.3225000000000	0.878079592390990
57.3230000000000	0.878054932591834
57.3235000000000	0.877886655524045
57.3240000000000	0.877792895525250
57.3245000000000	0.877650465169085
57.3250000000000	0.877567483768241
57.3255000000000	0.877496473180122
57.3260000000000	0.877261688605722
57.3265000000000	0.877190159170003
57.3270000000000	0.877139113911182
57.3275000000000	0.876947798525863
57.3280000000000	0.876794485978660
57.3285000000000	0.876841122084414
57.3290000000000	0.876552004975919
57.3295000000000	0.876519202005065
57.3300000000000	0.876387691632857
57.3305000000000	0.876274349061196
57.3310000000000	0.876200528289263
57.3315000000000	0.875968102727435
57.3320000000000	0.875830169987687
57.3325000000000	0.875921629983792
57.3330000000000	0.875683734726435
57.3335000000000	0.875592160123284
57.3340000000000	0.875374906551583
57.3345000000000	0.875414359153015
57.3350000000000	0.875146662971924
57.3355000000000	0.875274283212822
57.3360000000000	0.874852978066677
57.3365000000000	0.874925294172930
57.3370000000000	0.874781959933982
57.3375000000000	0.874529423771384
57.3380000000000	0.874597049144159
57.3385000000000	0.874490145374009
57.3390000000000	0.874277318740914
57.3395000000000	0.874145440525256
57.3400000000000	0.874145634797124
57.3405000000000	0.873913571350849
57.3410000000000	0.873826189524970
57.3415000000000	0.873742886838023
57.3420000000000	0.873616921013270
57.3425000000000	0.873457229149645
57.3430000000000	0.873450052822473
57.3435000000000	0.873192657228464
57.3440000000000	0.873194339318080
57.3445000000000	0.873045578840965
57.3450000000000	0.872807050862601
57.3455000000000	0.872891550240417
57.3460000000000	0.872629028715950
57.3465000000000	0.872636867691404
57.3470000000000	0.872371648020065
57.3475000000000	0.872374573840295
57.3480000000000	0.872297096074703
57.3485000000000	0.872070614225051
57.3490000000000	0.871978066241872
57.3495000000000	0.871766498366044
57.3500000000000	0.871946177461116
57.3505000000000	0.871573457004170
57.3510000000000	0.871512758600798
57.3515000000000	0.871467680429243
57.3520000000000	0.871285472072718
57.3525000000000	0.871114027143220
57.3530000000000	0.871154221901357
57.3535000000000	0.870993087122962
57.3540000000000	0.870809297438149
57.3545000000000	0.870782227003294
57.3550000000000	0.870634924539479
57.3555000000000	0.870432994748430
57.3560000000000	0.870503078317507
57.3565000000000	0.870214091347815
57.3570000000000	0.870105527193382
57.3575000000000	0.870082436360925
57.3580000000000	0.870023141913342
57.3585000000000	0.869653672050884
57.3590000000000	0.869843940630688
57.3595000000000	0.869558080788719
57.3600000000000	0.869501267385045
57.3605000000000	0.869459274712930
57.3610000000000	0.869034545521567
57.3615000000000	0.869250054388244
57.3620000000000	0.868987611512487
57.3625000000000	0.868983392871979
57.3630000000000	0.868706667000947
57.3635000000000	0.868758316217127
57.3640000000000	0.868544574125079
57.3645000000000	0.868497320248888
57.3650000000000	0.868276940355167
57.3655000000000	0.868308051767661
57.3660000000000	0.868062975338792
57.3665000000000	0.868012255485413
57.3670000000000	0.867881226481966
57.3675000000000	0.867811682792766
57.3680000000000	0.867647682668605
57.3685000000000	0.867523986297948
57.3690000000000	0.867361993639611
57.3695000000000	0.867448950492734
57.3700000000000	0.867192646958223
57.3705000000000	0.867123825674982
57.3710000000000	0.867012327196873
57.3715000000000	0.866794713899966
57.3720000000000	0.866793525795077
57.3725000000000	0.866629513896676
57.3730000000000	0.866602680260316
57.3735000000000	0.866361050188151
57.3740000000000	0.866279337458956
57.3745000000000	0.866258167464108
57.3750000000000	0.866072412778061
57.3755000000000	0.866005605247513
57.3760000000000	0.865808577738910
57.3765000000000	0.865820285382103
57.3770000000000	0.865594334353202
57.3775000000000	0.865600085655479
57.3780000000000	0.865365874382774
57.3785000000000	0.865338301351758
57.3790000000000	0.865071348811324
57.3795000000000	0.865245512825673
57.3800000000000	0.864877173971033
57.3805000000000	0.864938478449476
57.3810000000000	0.864802362274294
57.3815000000000	0.864562986903604
57.3820000000000	0.864533815447172
57.3825000000000	0.864351692421592
57.3830000000000	0.864384052447925
57.3835000000000	0.864124477655310
57.3840000000000	0.864156395011372
57.3845000000000	0.863915944934204
57.3850000000000	0.863908133014175
57.3855000000000	0.863661862015555
57.3860000000000	0.863730201821726
57.3865000000000	0.863462469460017
57.3870000000000	0.863443574007702
57.3875000000000	0.863348272700134
57.3880000000000	0.863016264603331
57.3885000000000	0.863325401028319
57.3890000000000	0.862882209992054
57.3895000000000	0.862832762395142
57.3900000000000	0.862780771092519
57.3905000000000	0.862680605451897
57.3910000000000	0.862557699064869
57.3915000000000	0.862401728513178
57.3920000000000	0.862332546855957
57.3925000000000	0.862212315667765
57.3930000000000	0.862051050887218
57.3935000000000	0.861993869310485
57.3940000000000	0.861899670158304
57.3945000000000	0.861750786361962
57.3950000000000	0.861678969663351
57.3955000000000	0.861603677820931
57.3960000000000	0.861368948944142
57.3965000000000	0.861363773841188
57.3970000000000	0.861289091657911
57.3975000000000	0.861039556076722
57.3980000000000	0.861070197923234
57.3985000000000	0.860861584675650
57.3990000000000	0.860833142604701
57.3995000000000	0.860703278840337
57.4000000000000	0.860499763483384
57.4005000000000	0.860576318182926
57.4010000000000	0.860182989233060
57.4015000000000	0.860375031259289
57.4020000000000	0.860128341966826
57.4025000000000	0.860079548358060
57.4030000000000	0.859917882083474
57.4035000000000	0.859806179827603
57.4040000000000	0.859718163122350
57.4045000000000	0.859649395714180
57.4050000000000	0.859477641700230
57.4055000000000	0.859392799509025
57.4060000000000	0.859261567416134
57.4065000000000	0.859224500380817
57.4070000000000	0.859032556956638
57.4075000000000	0.858970403155258
57.4080000000000	0.858936656699184
57.4085000000000	0.858753706492586
57.4090000000000	0.858589268053283
57.4095000000000	0.858586533829060
57.4100000000000	0.858407800751572
57.4105000000000	0.858278099706613
57.4110000000000	0.858354160452843
57.4115000000000	0.858119948458778
57.4120000000000	0.857945642122813
57.4125000000000	0.857999383094813
57.4130000000000	0.857813669871028
57.4135000000000	0.857694617023000
57.4140000000000	0.857629793255181
57.4145000000000	0.857473039300186
57.4150000000000	0.857490546363379
57.4155000000000	0.857157436834948
57.4160000000000	0.857247724872569
57.4165000000000	0.857003548874517
57.4170000000000	0.857075401801080
57.4175000000000	0.856872100075094
57.4180000000000	0.856756325622458
57.4185000000000	0.856635177439606
57.4190000000000	0.856573489395759
57.4195000000000	0.856474791853145
57.4200000000000	0.856413171825624
57.4205000000000	0.856134664094855
57.4210000000000	0.856272167367542
57.4215000000000	0.856051893125819
57.4220000000000	0.855959907418773
57.4225000000000	0.855824065356436
57.4230000000000	0.855774600408571
57.4235000000000	0.855615034234528
57.4240000000000	0.855645786250717
57.4245000000000	0.855431741984831
57.4250000000000	0.855354448356137
57.4255000000000	0.855273409097533
57.4260000000000	0.855132350007664
57.4265000000000	0.855049823227413
57.4270000000000	0.854890228394809
57.4275000000000	0.854915816299792
57.4280000000000	0.854731323202289
57.4285000000000	0.854628706943578
57.4290000000000	0.854557646065376
57.4295000000000	0.854493639509495
57.4300000000000	0.854370996650995
57.4305000000000	0.854242986452883
57.4310000000000	0.854189378578367
57.4315000000000	0.854022420181984
57.4320000000000	0.853941089360208
57.4325000000000	0.853891717174783
57.4330000000000	0.853787476590178
57.4335000000000	0.853723340992684
57.4340000000000	0.853451699080933
57.4345000000000	0.853494865902835
57.4350000000000	0.853473297767575
57.4355000000000	0.853165798872041
57.4360000000000	0.853280391762458
57.4365000000000	0.853065055648962
57.4370000000000	0.852966505621858
57.4375000000000	0.852875593723495
57.4380000000000	0.852863707378195
57.4385000000000	0.852633604422516
57.4390000000000	0.852628313990279
57.4395000000000	0.852558419980962
57.4400000000000	0.852417752040861
57.4405000000000	0.852305144058633
57.4410000000000	0.852249914407458
57.4415000000000	0.852142382522235
57.4420000000000	0.852019084114494
57.4425000000000	0.851841338216784
57.4430000000000	0.851960425631707
57.4435000000000	0.851747011151783
57.4440000000000	0.851763291179432
57.4445000000000	0.851453584887965
57.4450000000000	0.851552487668309
57.4455000000000	0.851306503316014
57.4460000000000	0.851391106787902
57.4465000000000	0.851195261355288
57.4470000000000	0.851118690911863
57.4475000000000	0.850991284604480
57.4480000000000	0.850931767911007
57.4485000000000	0.850896378107172
57.4490000000000	0.850673745731175
57.4495000000000	0.850717599400702
57.4500000000000	0.850550167775368
57.4505000000000	0.850476427019967
57.4510000000000	0.850416047283740
57.4515000000000	0.850198230589968
57.4520000000000	0.850252034558986
57.4525000000000	0.850092451326665
57.4530000000000	0.850053444653399
57.4535000000000	0.849963943831780
57.4540000000000	0.849765614081188
57.4545000000000	0.849835470717836
57.4550000000000	0.849636147384494
57.4555000000000	0.849557194704058
57.4560000000000	0.849543396618862
57.4565000000000	0.849369009290657
57.4570000000000	0.849376822440719
57.4575000000000	0.849147577590602
57.4580000000000	0.849160220282233
57.4585000000000	0.849061956601257
57.4590000000000	0.848978657716775
57.4595000000000	0.848845734714754
57.4600000000000	0.848837121128729
57.4605000000000	0.848571803734947
57.4610000000000	0.848772696874484
57.4615000000000	0.848505290231266
57.4620000000000	0.848391672270337
57.4625000000000	0.848423422911144
57.4630000000000	0.848168864467746
57.4635000000000	0.848275647940627
57.4640000000000	0.848098205937692
57.4645000000000	0.847969100221797
57.4650000000000	0.847952584784471
57.4655000000000	0.847906103762175
57.4660000000000	0.847575179609987
57.4665000000000	0.847867915419687
57.4670000000000	0.847568973326273
57.4675000000000	0.847510047938491
57.4680000000000	0.847430694346360
57.4685000000000	0.847355667985096
57.4690000000000	0.847294885530795
57.4695000000000	0.847070769037264
57.4700000000000	0.847198256869842
57.4705000000000	0.846976225708259
57.4710000000000	0.846926670287943
57.4715000000000	0.846772534880845
57.4720000000000	0.846798867337972
57.4725000000000	0.846676121814371
57.4730000000000	0.846565983534178
57.4735000000000	0.846595595117314
57.4740000000000	0.846422172906583
57.4745000000000	0.846361966121685
57.4750000000000	0.846212106589461
57.4755000000000	0.846213010806096
57.4760000000000	0.846169562739499
57.4765000000000	0.845952426023100
57.4770000000000	0.846033041068411
57.4775000000000	0.845787217892336
57.4780000000000	0.845839379145207
57.4785000000000	0.845703889707669
57.4790000000000	0.845616676623890
57.4795000000000	0.845539299741229
57.4800000000000	0.845515508885789
57.4805000000000	0.845281083435459
57.4810000000000	0.845371309234569
57.4815000000000	0.845218629007819
57.4820000000000	0.845109481533147
57.4825000000000	0.845114848114703
57.4830000000000	0.844926228348947
57.4835000000000	0.844996529693443
57.4840000000000	0.844811258576607
57.4845000000000	0.844786704182095
57.4850000000000	0.844640770193806
57.4855000000000	0.844641816403009
57.4860000000000	0.844439834812634
57.4865000000000	0.844457489978778
57.4870000000000	0.844379482475462
57.4875000000000	0.844309863816572
57.4880000000000	0.844209391458085
57.4885000000000	0.844075267033464
57.4890000000000	0.844067646352980
57.4895000000000	0.843998293108377
57.4900000000000	0.843851744521513
57.4905000000000	0.843907153035309
57.4910000000000	0.843567674028735
57.4915000000000	0.843794066022979
57.4920000000000	0.843620666186717
57.4925000000000	0.843525237489831
57.4930000000000	0.843408552025239
57.4935000000000	0.843325109543467
57.4940000000000	0.843292016799903
57.4945000000000	0.843257294509756
57.4950000000000	0.843134668139497
57.4955000000000	0.843031626287713
57.4960000000000	0.842974269638730
57.4965000000000	0.842926301206875
57.4970000000000	0.842773305225816
57.4975000000000	0.842808805229837
57.4980000000000	0.842689579099511
57.4985000000000	0.842582512665437
57.4990000000000	0.842427226736710
57.4995000000000	0.842591209565390
57.5000000000000	0.842362663920356
57.5005000000000	0.842228823348829
57.5010000000000	0.842237879012642
57.5015000000000	0.842160126130471
57.5020000000000	0.842034616945146
57.5025000000000	0.842089234120443
57.5030000000000	0.841834096787832
57.5035000000000	0.841848052858457
57.5040000000000	0.841777489610513
57.5045000000000	0.841769098544345
57.5050000000000	0.841557555197827
57.5055000000000	0.841565141014146
57.5060000000000	0.841516043391864
57.5065000000000	0.841388670483442
57.5070000000000	0.841351853930745
57.5075000000000	0.841214461874906
57.5080000000000	0.841194028547664
57.5085000000000	0.841050876819610
57.5090000000000	0.841062491093132
57.5095000000000	0.840848861034670
57.5100000000000	0.840907944927952
57.5105000000000	0.840926173235216
57.5110000000000	0.840581410771530
57.5115000000000	0.840769549440529
57.5120000000000	0.840608025934138
57.5125000000000	0.840484442499465
57.5130000000000	0.840416120105394
57.5135000000000	0.840359101484419
57.5140000000000	0.840292556555466
57.5145000000000	0.840196191987290
57.5150000000000	0.840142813797070
57.5155000000000	0.840102892415220
57.5160000000000	0.840005157206283
57.5165000000000	0.839917760412553
57.5170000000000	0.839868303058673
57.5175000000000	0.839767627797621
57.5180000000000	0.839684597722642
57.5185000000000	0.839600013519649
57.5190000000000	0.839549134270092
57.5195000000000	0.839427651254180
57.5200000000000	0.839505792308283
57.5205000000000	0.839282671508611
57.5210000000000	0.839244044106742
57.5215000000000	0.839166141933784
57.5220000000000	0.839139687494135
57.5225000000000	0.839032013489281
57.5230000000000	0.838998336548103
57.5235000000000	0.838878609530112
57.5240000000000	0.838796293761132
57.5245000000000	0.838806690037030
57.5250000000000	0.838583195023346
57.5255000000000	0.838610925765762
57.5260000000000	0.838582618522604
57.5265000000000	0.838297201720604
57.5270000000000	0.838551568434029
57.5275000000000	0.838214634404847
57.5280000000000	0.838301970026875
57.5285000000000	0.838080348433876
57.5290000000000	0.838127603997817
57.5295000000000	0.838026122663579
57.5300000000000	0.837918976102513
57.5305000000000	0.837881387353779
57.5310000000000	0.837824113490609
57.5315000000000	0.837685801468946
57.5320000000000	0.837621122197460
57.5325000000000	0.837638631265016
57.5330000000000	0.837403824342869
57.5335000000000	0.837432213181969
57.5340000000000	0.837356813812062
57.5345000000000	0.837276826074613
57.5350000000000	0.837109148943846
57.5355000000000	0.837211743181540
57.5360000000000	0.837088500298951
57.5365000000000	0.836902283082593
57.5370000000000	0.836938536864995
57.5375000000000	0.836841180793675
57.5380000000000	0.836701131652564
57.5385000000000	0.836788014618191
57.5390000000000	0.836533994600304
57.5395000000000	0.836557215577226
57.5400000000000	0.836447955142087
57.5405000000000	0.836419763207954
57.5410000000000	0.836332391312001
57.5415000000000	0.836278206315012
57.5420000000000	0.836111947294706
57.5425000000000	0.836180212815469
57.5430000000000	0.835982159457645
57.5435000000000	0.835911098146396
57.5440000000000	0.835923961256055
57.5445000000000	0.835701610761519
57.5450000000000	0.835736848358061
57.5455000000000	0.835774012358644
57.5460000000000	0.835487165701876
57.5465000000000	0.835587930711757
57.5470000000000	0.835387091440677
57.5475000000000	0.835420057348287
57.5480000000000	0.835174890775687
57.5485000000000	0.835313643326018
57.5490000000000	0.835085286758517
57.5495000000000	0.835070695262041
57.5500000000000	0.834981179599747
57.5505000000000	0.834996232134670
57.5510000000000	0.834792352016406
57.5515000000000	0.834815959749237
57.5520000000000	0.834644871599163
57.5525000000000	0.834639170135017
57.5530000000000	0.834526178967361
57.5535000000000	0.834509895886248
57.5540000000000	0.834437448619669
57.5545000000000	0.834284040491595
57.5550000000000	0.834322976939868
57.5555000000000	0.834029748429772
57.5560000000000	0.834237725884349
57.5565000000000	0.833971290487827
57.5570000000000	0.833969585467306
57.5575000000000	0.833913551890795
57.5580000000000	0.833776924819716
57.5585000000000	0.833761148350289
57.5590000000000	0.833647626269601
57.5595000000000	0.833624845779983
57.5600000000000	0.833506462359346
57.5605000000000	0.833385317107281
57.5610000000000	0.833450630978425
57.5615000000000	0.833241908513530
57.5620000000000	0.833251463174890
57.5625000000000	0.833119062065203
57.5630000000000	0.833088410709930
57.5635000000000	0.832992385295331
57.5640000000000	0.832985977239874
57.5645000000000	0.832824101355475
57.5650000000000	0.832735274792537
57.5655000000000	0.832738622153536
57.5660000000000	0.832619429385637
57.5665000000000	0.832553131711307
57.5670000000000	0.832519840379684
57.5675000000000	0.832411537838566
57.5680000000000	0.832331577583639
57.5685000000000	0.832149226015952
57.5690000000000	0.832307312567978
57.5695000000000	0.832023788708993
57.5700000000000	0.832180725218561
57.5705000000000	0.831916156515570
57.5710000000000	0.831905497022701
57.5715000000000	0.831742343252000
57.5720000000000	0.831836992258634
57.5725000000000	0.831686865243961
57.5730000000000	0.831574057980510
57.5735000000000	0.831516490445062
57.5740000000000	0.831487871966382
57.5745000000000	0.831311771623620
57.5750000000000	0.831389177669425
57.5755000000000	0.831221923387933
57.5760000000000	0.831143695807289
57.5765000000000	0.831114501702479
57.5770000000000	0.831048209706773
57.5775000000000	0.830809517869337
57.5780000000000	0.830899629705481
57.5785000000000	0.830781009419253
57.5790000000000	0.830793104484026
57.5795000000000	0.830683133911261
57.5800000000000	0.830484793323011
57.5805000000000	0.830551958894576
57.5810000000000	0.830428535676582
57.5815000000000	0.830314897404030
57.5820000000000	0.830307607778438
57.5825000000000	0.830096343192519
57.5830000000000	0.830190984827828
57.5835000000000	0.830141917089091
57.5840000000000	0.829946562916026
57.5845000000000	0.829952941342320
57.5850000000000	0.829821334695226
57.5855000000000	0.829736869904311
57.5860000000000	0.829775999923093
57.5865000000000	0.829609307465024
57.5870000000000	0.829511124666669
57.5875000000000	0.829501296312644
57.5880000000000	0.829443810482806
57.5885000000000	0.829257391442333
57.5890000000000	0.829351815264166
57.5895000000000	0.829187095833836
57.5900000000000	0.829107492247297
57.5905000000000	0.829026366796820
57.5910000000000	0.829010136198126
57.5915000000000	0.828860777951667
57.5920000000000	0.828866109642345
57.5925000000000	0.828727132962756
57.5930000000000	0.828730780228945
57.5935000000000	0.828576552270316
57.5940000000000	0.828435947225992
57.5945000000000	0.828603740569431
57.5950000000000	0.828362728920862
57.5955000000000	0.828334906748683
57.5960000000000	0.828193161061987
57.5965000000000	0.828215825066761
57.5970000000000	0.828025445431112
57.5975000000000	0.828062116723570
57.5980000000000	0.828057315572778
57.5985000000000	0.827872369053921
57.5990000000000	0.827893030198735
57.5995000000000	0.827705537201951
57.6000000000000	0.827636810841161
57.6005000000000	0.827670302332577
57.6010000000000	0.827516887379142
57.6015000000000	0.827495126779417
57.6020000000000	0.827394829094090
57.6025000000000	0.827314473758912
57.6030000000000	0.827273360235241
57.6035000000000	0.827187469547810
57.6040000000000	0.827116214464227
57.6045000000000	0.827118443158793
57.6050000000000	0.826864372562507
57.6055000000000	0.826857747633868
57.6060000000000	0.826893080881483
57.6065000000000	0.826757631928745
57.6070000000000	0.826691994946730
57.6075000000000	0.826646812490327
57.6080000000000	0.826487911216777
57.6085000000000	0.826477367727675
57.6090000000000	0.826432560787765
57.6095000000000	0.826382081979292
57.6100000000000	0.826223588571312
57.6105000000000	0.826199400896182
57.6110000000000	0.826107346312474
57.6115000000000	0.826062704569894
57.6120000000000	0.826017069364984
57.6125000000000	0.825858537987714
57.6130000000000	0.825814817720082
57.6135000000000	0.825842425207399
57.6140000000000	0.825657174451627
57.6145000000000	0.825701945900793
57.6150000000000	0.825452513728129
57.6155000000000	0.825600821262097
57.6160000000000	0.825355513193492
57.6165000000000	0.825340500239205
57.6170000000000	0.825418990482715
57.6175000000000	0.825208373508602
57.6180000000000	0.825087691747137
57.6185000000000	0.825113827837341
57.6190000000000	0.824965778924302
57.6195000000000	0.824979321116143
57.6200000000000	0.824893272997855
57.6205000000000	0.824762099638014
57.6210000000000	0.824767016705531
57.6215000000000	0.824758755803403
57.6220000000000	0.824474220363873
57.6225000000000	0.824556251582274
57.6230000000000	0.824500824614791
57.6235000000000	0.824328076805963
57.6240000000000	0.824339568326599
57.6245000000000	0.824278379151556
57.6250000000000	0.824188509425167
57.6255000000000	0.824091956011084
57.6260000000000	0.824069812628732
57.6265000000000	0.824028992719709
57.6270000000000	0.823756236369307
57.6275000000000	0.823929712253161
57.6280000000000	0.823755225335611
57.6285000000000	0.823740017780186
57.6290000000000	0.823597774427902
57.6295000000000	0.823674750524179
57.6300000000000	0.823459249593581
57.6305000000000	0.823432999808871
57.6310000000000	0.823374357997220
57.6315000000000	0.823332933779198
57.6320000000000	0.823074516399453
57.6325000000000	0.823304143875287
57.6330000000000	0.823064898700460
57.6335000000000	0.823037589563518
57.6340000000000	0.822966950262933
57.6345000000000	0.822922027505067
57.6350000000000	0.822820607631348
57.6355000000000	0.822801155118283
57.6360000000000	0.822661937594699
57.6365000000000	0.822596184397876
57.6370000000000	0.822602853939019
57.6375000000000	0.822440986527097
57.6380000000000	0.822454872096627
57.6385000000000	0.822328147604702
57.6390000000000	0.822317475994223
57.6395000000000	0.822208739792145
57.6400000000000	0.822157716890571
57.6405000000000	0.822120755325904
57.6410000000000	0.821986104941958
57.6415000000000	0.821881689257329
57.6420000000000	0.821995693508901
57.6425000000000	0.821772385304721
57.6430000000000	0.821767865162412
57.6435000000000	0.821747513845795
57.6440000000000	0.821574186983323
57.6445000000000	0.821562239422411
57.6450000000000	0.821485598228391
57.6455000000000	0.821419445470125
57.6460000000000	0.821381098609034
57.6465000000000	0.821297040116416
57.6470000000000	0.821241009203034
57.6475000000000	0.821107519000720
57.6480000000000	0.821156570449363
57.6485000000000	0.820957840079062
57.6490000000000	0.820986188296061
57.6495000000000	0.820869426560459
57.6500000000000	0.820849826508710
57.6505000000000	0.820782125318366
57.6510000000000	0.820638525976102
57.6515000000000	0.820651042932808
57.6520000000000	0.820609005984450
57.6525000000000	0.820348321825835
57.6530000000000	0.820528944052584
57.6535000000000	0.820375025340496
57.6540000000000	0.820320857754892
57.6545000000000	0.820244368878440
57.6550000000000	0.820184216748556
57.6555000000000	0.820033168717508
57.6560000000000	0.819966479192349
57.6565000000000	0.820040886987756
57.6570000000000	0.819905734969725
57.6575000000000	0.819856516859887
57.6580000000000	0.819754665968967
57.6585000000000	0.819708477087344
57.6590000000000	0.819635100691126
57.6595000000000	0.819565643914897
57.6600000000000	0.819407388853089
57.6605000000000	0.819628413666461
57.6610000000000	0.819387876142803
57.6615000000000	0.819229495744772
57.6620000000000	0.819271422975170
57.6625000000000	0.819192088110183
57.6630000000000	0.819112607536994
57.6635000000000	0.819074536327542
57.6640000000000	0.818969464186624
57.6645000000000	0.818873209510214
57.6650000000000	0.818904509273260
57.6655000000000	0.818867432174796
57.6660000000000	0.818626298831267
57.6665000000000	0.818654824673263
57.6670000000000	0.818620474524878
57.6675000000000	0.818510858912171
57.6680000000000	0.818506300014245
57.6685000000000	0.818399211318463
57.6690000000000	0.818338276346621
57.6695000000000	0.818231557098666
57.6700000000000	0.818230003141976
57.6705000000000	0.818212642138753
57.6710000000000	0.817953123062121
57.6715000000000	0.818112486085998
57.6720000000000	0.817863519467116
57.6725000000000	0.817875220101039
57.6730000000000	0.817837292115646
57.6735000000000	0.817750426609998
57.6740000000000	0.817684779490961
57.6745000000000	0.817644475913096
57.6750000000000	0.817554289772678
57.6755000000000	0.817491177166741
57.6760000000000	0.817394293698884
57.6765000000000	0.817412433989810
57.6770000000000	0.817328620213859
57.6775000000000	0.817145887528851
57.6780000000000	0.817219345018704
57.6785000000000	0.817024673516350
57.6790000000000	0.817066163659924
57.6795000000000	0.816970951108080
57.6800000000000	0.816924964517088
57.6805000000000	0.816889587854535
57.6810000000000	0.816709966749155
57.6815000000000	0.816734545819178
57.6820000000000	0.816611763963792
57.6825000000000	0.816560002684946
57.6830000000000	0.816574439018580
57.6835000000000	0.816433487835069
57.6840000000000	0.816379773469680
57.6845000000000	0.816388565760216
57.6850000000000	0.816224389162810
57.6855000000000	0.816154338413106
57.6860000000000	0.816157974681437
57.6865000000000	0.816020288571586
57.6870000000000	0.816002367083855
57.6875000000000	0.815960479097680
57.6880000000000	0.815939173883759
57.6885000000000	0.815715150954036
57.6890000000000	0.815751821413868
57.6895000000000	0.815691723618999
57.6900000000000	0.815589955933908
57.6905000000000	0.815539551747117
57.6910000000000	0.815459320855906
57.6915000000000	0.815517517400128
57.6920000000000	0.815281332234356
57.6925000000000	0.815366371633425
57.6930000000000	0.815179947664382
57.6935000000000	0.815215109271245
57.6940000000000	0.814979777844227
57.6945000000000	0.815098217690913
57.6950000000000	0.815000908666780
57.6955000000000	0.814800915974591
57.6960000000000	0.814867386986879
57.6965000000000	0.814749014899039
57.6970000000000	0.814701563897416
57.6975000000000	0.814634327922983
57.6980000000000	0.814594995391203
57.6985000000000	0.814518011699349
57.6990000000000	0.814453443139878
57.6995000000000	0.814307778409474
57.7000000000000	0.814371595663853
57.7005000000000	0.814303288145078
57.7010000000000	0.814130154581801
57.7015000000000	0.814194519380886
57.7020000000000	0.814044245291782
57.7025000000000	0.813957344102520
57.7030000000000	0.813955458963710
57.7035000000000	0.813824644191668
57.7040000000000	0.813799948477219
57.7045000000000	0.813726547815426
57.7050000000000	0.813719369628929
57.7055000000000	0.813554533895692
57.7060000000000	0.813536278066907
57.7065000000000	0.813495892748160
57.7070000000000	0.813410356646842
57.7075000000000	0.813327134986722
57.7080000000000	0.813308012108359
57.7085000000000	0.813214147788610
57.7090000000000	0.813118702337934
57.7095000000000	0.813157618736383
57.7100000000000	0.813028730886586
57.7105000000000	0.812920036651678
57.7110000000000	0.812921035303711
57.7115000000000	0.812752791022049
57.7120000000000	0.812844117961042
57.7125000000000	0.812702482238387
57.7130000000000	0.812628052235027
57.7135000000000	0.812574186407062
57.7140000000000	0.812527862744493
57.7145000000000	0.812427256523246
57.7150000000000	0.812297291856178
57.7155000000000	0.812385610200417
57.7160000000000	0.812346173655835
57.7165000000000	0.812120966585809
57.7170000000000	0.812188919745074
57.7175000000000	0.811969768030649
57.7180000000000	0.812036505851395
57.7185000000000	0.811905286830782
57.7190000000000	0.811882784126564
57.7195000000000	0.811844683035646
57.7200000000000	0.811719371581673
57.7205000000000	0.811635751181959
57.7210000000000	0.811633580406904
57.7215000000000	0.811517431947895
57.7220000000000	0.811517699911946
57.7225000000000	0.811449495635133
57.7230000000000	0.811292114919782
57.7235000000000	0.811360396177696
57.7240000000000	0.811216133961711
57.7245000000000	0.811097701924938
57.7250000000000	0.811127946949188
57.7255000000000	0.810969745008179
57.7260000000000	0.810997248027734
57.7265000000000	0.810839029355125
57.7270000000000	0.810914386277039
57.7275000000000	0.810758176583232
57.7280000000000	0.810718684972852
57.7285000000000	0.810665906698941
57.7290000000000	0.810574306111359
57.7295000000000	0.810497327280626
57.7300000000000	0.810461278305386
57.7305000000000	0.810476996958325
57.7310000000000	0.810195278141042
57.7315000000000	0.810329629529508
57.7320000000000	0.810208818649686
57.7325000000000	0.810119702536294
57.7330000000000	0.810051655730410
57.7335000000000	0.810012514687172
57.7340000000000	0.809955066170970
57.7345000000000	0.809887794804754
57.7350000000000	0.809744226492420
57.7355000000000	0.809821560570694
57.7360000000000	0.809658439855478
57.7365000000000	0.809690126154465
57.7370000000000	0.809414826729708
57.7375000000000	0.809640974283853
57.7380000000000	0.809340709499194
57.7385000000000	0.809453349883504
57.7390000000000	0.809190226490372
57.7395000000000	0.809305951410065
57.7400000000000	0.809212975464260
57.7405000000000	0.809068008885605
57.7410000000000	0.809051334124463
57.7415000000000	0.809031852965608
57.7420000000000	0.808842364096650
57.7425000000000	0.808914584809631
57.7430000000000	0.808775653000746
57.7435000000000	0.808729019667307
57.7440000000000	0.808649615458516
57.7445000000000	0.808576483334016
57.7450000000000	0.808550313718179
57.7455000000000	0.808539898381899
57.7460000000000	0.808469324972806
57.7465000000000	0.808278855010583
57.7470000000000	0.808262326803056
57.7475000000000	0.808208911545479
57.7480000000000	0.808190882417747
57.7485000000000	0.808156204256865
57.7490000000000	0.808029205615502
57.7495000000000	0.807938094850894
57.7500000000000	0.807891939052886
57.7505000000000	0.807860545495111
57.7510000000000	0.807757555931497
57.7515000000000	0.807735348987448
57.7520000000000	0.807628488146580
57.7525000000000	0.807594570106797
57.7530000000000	0.807547514346847
57.7535000000000	0.807461353999889
57.7540000000000	0.807406819989464
57.7545000000000	0.807371734898102
57.7550000000000	0.807258016847084
57.7555000000000	0.807123462489255
57.7560000000000	0.807267821803261
57.7565000000000	0.807054318855638
57.7570000000000	0.807032602034867
57.7575000000000	0.806835960139538
57.7580000000000	0.807000381199294
57.7585000000000	0.806806475989405
57.7590000000000	0.806801800733649
57.7595000000000	0.806709716159163
57.7600000000000	0.806645459402377
57.7605000000000	0.806673426657186
57.7610000000000	0.806477937840220
57.7615000000000	0.806439567085553
57.7620000000000	0.806355766594056
57.7625000000000	0.806323787726968
57.7630000000000	0.806281810085251
57.7635000000000	0.806320682749794
57.7640000000000	0.806034668015498
57.7645000000000	0.806144837961210
57.7650000000000	0.805974672567827
57.7655000000000	0.806015361963481
57.7660000000000	0.805838562266058
57.7665000000000	0.805854717676850
57.7670000000000	0.805756453530850
57.7675000000000	0.805706600496402
57.7680000000000	0.805623184283289
57.7685000000000	0.805660679403485
57.7690000000000	0.805451299831550
57.7695000000000	0.805482997524470
57.7700000000000	0.805406427499806
57.7705000000000	0.805385085076597
57.7710000000000	0.805201640433284
57.7715000000000	0.805204135987523
57.7720000000000	0.805143470839287
57.7725000000000	0.805128234003388
57.7730000000000	0.805087142488370
57.7735000000000	0.804906880615273
57.7740000000000	0.804919006843650
57.7745000000000	0.804821639031102
57.7750000000000	0.804782264067569
57.7755000000000	0.804737173419399
57.7760000000000	0.804600312537078
57.7765000000000	0.804619772503574
57.7770000000000	0.804519392376200
57.7775000000000	0.804519288840912
57.7780000000000	0.804258902575472
57.7785000000000	0.804485638798493
57.7790000000000	0.804249008715794
57.7795000000000	0.804276846879444
57.7800000000000	0.804070935411910
57.7805000000000	0.804228025599970
57.7810000000000	0.803928701569652
57.7815000000000	0.803995560430231
57.7820000000000	0.803933834835297
57.7825000000000	0.803827979795118
57.7830000000000	0.803759507756882
57.7835000000000	0.803803907905593
57.7840000000000	0.803630815885495
57.7845000000000	0.803580019793996
57.7850000000000	0.803506094118573
57.7855000000000	0.803531749558395
57.7860000000000	0.803481609181869
57.7865000000000	0.803369617436605
57.7870000000000	0.803294126242063
57.7875000000000	0.803226388287633
57.7880000000000	0.803176735937411
57.7885000000000	0.803105421768414
57.7890000000000	0.803080259045645
57.7895000000000	0.802944302361301
57.7900000000000	0.802941658204363
57.7905000000000	0.802899071294201
57.7910000000000	0.802822768163716
57.7915000000000	0.802729418124224
57.7920000000000	0.802682941415902
57.7925000000000	0.802627385162169
57.7930000000000	0.802555646072242
57.7935000000000	0.802470452249447
57.7940000000000	0.802536745745714
57.7945000000000	0.802423845834124
57.7950000000000	0.802204041859579
57.7955000000000	0.802276673563928
57.7960000000000	0.802227462337711
57.7965000000000	0.802142245630161
57.7970000000000	0.802075086718469
57.7975000000000	0.802061677941204
57.7980000000000	0.801922895195431
57.7985000000000	0.801882992518836
57.7990000000000	0.801857929415947
57.7995000000000	0.801836167603368
57.8000000000000	0.801661298960995
57.8005000000000	0.801641149688699
57.8010000000000	0.801562566259554
57.8015000000000	0.801578757094043
57.8020000000000	0.801477927346781
57.8025000000000	0.801401629174092
57.8030000000000	0.801343715782299
57.8035000000000	0.801317719824524
57.8040000000000	0.801197668839100
57.8045000000000	0.801198199335044
57.8050000000000	0.801118750698032
57.8055000000000	0.801014944721402
57.8060000000000	0.800978555110578
57.8065000000000	0.800934915006754
57.8070000000000	0.800875046825838
57.8075000000000	0.800791069486162
57.8080000000000	0.800742526538447
57.8085000000000	0.800703145246139
57.8090000000000	0.800636382366003
57.8095000000000	0.800482800623611
57.8100000000000	0.800629122926623
57.8105000000000	0.800393625277245
57.8110000000000	0.800399394508043
57.8115000000000	0.800296112750068
57.8120000000000	0.800295646688909
57.8125000000000	0.800165820085004
57.8130000000000	0.800118081267454
57.8135000000000	0.800129980821777
57.8140000000000	0.800013221292032
57.8145000000000	0.799950651890829
57.8150000000000	0.799880048319663
57.8155000000000	0.799880333548374
57.8160000000000	0.799773022886654
57.8165000000000	0.799705231635626
57.8170000000000	0.799672740909368
57.8175000000000	0.799596117369572
57.8180000000000	0.799505906566735
57.8185000000000	0.799518492503167
57.8190000000000	0.799403240066145
57.8195000000000	0.799349752535024
57.8200000000000	0.799320873650345
57.8205000000000	0.799213860672481
57.8210000000000	0.799206147170634
57.8215000000000	0.799100423613310
57.8220000000000	0.799035752457491
57.8225000000000	0.798972868636462
57.8230000000000	0.798963605808883
57.8235000000000	0.798835458519978
57.8240000000000	0.798905958189158
57.8245000000000	0.798715464614835
57.8250000000000	0.798681156785537
57.8255000000000	0.798522114171270
57.8260000000000	0.798721855922275
57.8265000000000	0.798470884773984
57.8270000000000	0.798428443002443
57.8275000000000	0.798335883100068
57.8280000000000	0.798414244476859
57.8285000000000	0.798213288678091
57.8290000000000	0.798266726340909
57.8295000000000	0.798153875501622
57.8300000000000	0.797940217865469
57.8305000000000	0.798189742275866
57.8310000000000	0.797984525831638
57.8315000000000	0.797861600854719
57.8320000000000	0.797850141521395
57.8325000000000	0.797809206130123
57.8330000000000	0.797730711849357
57.8335000000000	0.797727489597836
57.8340000000000	0.797576774830632
57.8345000000000	0.797500738815851
57.8350000000000	0.797524095795658
57.8355000000000	0.797406693519820
57.8360000000000	0.797361823082187
57.8365000000000	0.797314873960249
57.8370000000000	0.797271085844557
57.8375000000000	0.797188903960514
57.8380000000000	0.797039565907506
57.8385000000000	0.797154093703000
57.8390000000000	0.796958797060987
57.8395000000000	0.796957366369267
57.8400000000000	0.796895306050184
57.8405000000000	0.796822805044807
57.8410000000000	0.796788008711536
57.8415000000000	0.796680125656367
57.8420000000000	0.796676062536783
57.8425000000000	0.796629391596036
57.8430000000000	0.796473633839202
57.8435000000000	0.796446737711041
57.8440000000000	0.796411606433462
57.8445000000000	0.796326283345931
57.8450000000000	0.796297122763583
57.8455000000000	0.796218109131102
57.8460000000000	0.796160986802952
57.8465000000000	0.796099026668456
57.8470000000000	0.796038321742532
57.8475000000000	0.796003720812625
57.8480000000000	0.795885585080798
57.8485000000000	0.795862739480943
57.8490000000000	0.795799268613443
57.8495000000000	0.795776096763169
57.8500000000000	0.795660581760712
57.8505000000000	0.795588124500700
57.8510000000000	0.795573543180416
57.8515000000000	0.795502791393681
57.8520000000000	0.795396684078031
57.8525000000000	0.795408419687136
57.8530000000000	0.795301108531257
57.8535000000000	0.795181168664468
57.8540000000000	0.795308449242562
57.8545000000000	0.795089310580156
57.8550000000000	0.795103676823875
57.8555000000000	0.794974549276859
57.8560000000000	0.794990328497732
57.8565000000000	0.794878798893762
57.8570000000000	0.794827408994082
57.8575000000000	0.794775053127267
57.8580000000000	0.794708125795079
57.8585000000000	0.794629399477917
57.8590000000000	0.794568431675496
57.8595000000000	0.794571034508979
57.8600000000000	0.794469486432248
57.8605000000000	0.794404388656653
57.8610000000000	0.794330821387603
57.8615000000000	0.794307516674634
57.8620000000000	0.794212574159466
57.8625000000000	0.794149014884332
57.8630000000000	0.794133228608543
57.8635000000000	0.794039787240673
57.8640000000000	0.794021937423740
57.8645000000000	0.793876014305736
57.8650000000000	0.793885184248534
57.8655000000000	0.793786112293682
57.8660000000000	0.793761854718596
57.8665000000000	0.793671169986978
57.8670000000000	0.793637008947425
57.8675000000000	0.793546261310769
57.8680000000000	0.793486551929697
57.8685000000000	0.793450179478030
57.8690000000000	0.793367357336781
57.8695000000000	0.793330493879992
57.8700000000000	0.793224510184307
57.8705000000000	0.793202556822179
57.8710000000000	0.793140613256180
57.8715000000000	0.793093921092750
57.8720000000000	0.793007572657835
57.8725000000000	0.792933739225358
57.8730000000000	0.792906866977462
57.8735000000000	0.792791770095229
57.8740000000000	0.792794900729219
57.8745000000000	0.792764316792674
57.8750000000000	0.792577409367923
57.8755000000000	0.792594449781725
57.8760000000000	0.792531650196835
57.8765000000000	0.792462709560715
57.8770000000000	0.792433073613287
57.8775000000000	0.792316182285848
57.8780000000000	0.792276218221187
57.8785000000000	0.792244837229307
57.8790000000000	0.792139672972230
57.8795000000000	0.792111906943981
57.8800000000000	0.792047240432561
57.8805000000000	0.791904458701405
57.8810000000000	0.791990126844275
57.8815000000000	0.791840447978872
57.8820000000000	0.791800666856951
57.8825000000000	0.791783927180583
57.8830000000000	0.791669533849428
57.8835000000000	0.791562298649509
57.8840000000000	0.791541522076628
57.8845000000000	0.791496248581909
57.8850000000000	0.791468056610926
57.8855000000000	0.791360569284108
57.8860000000000	0.791300391398298
57.8865000000000	0.791203966501275
57.8870000000000	0.791229281873669
57.8875000000000	0.791153290358970
57.8880000000000	0.791041443582710
57.8885000000000	0.790980660714028
57.8890000000000	0.790957818752343
57.8895000000000	0.790975784551777
57.8900000000000	0.790735097389948
57.8905000000000	0.790781415224377
57.8910000000000	0.790712965013681
57.8915000000000	0.790628008843498
57.8920000000000	0.790573375582681
57.8925000000000	0.790511053301528
57.8930000000000	0.790492316934021
57.8935000000000	0.790402282137259
57.8940000000000	0.790337050269983
57.8945000000000	0.790264474487118
57.8950000000000	0.790205024248536
57.8955000000000	0.790143668210192
57.8960000000000	0.790105015257029
57.8965000000000	0.790029876091545
57.8970000000000	0.789980047279404
57.8975000000000	0.789903412582609
57.8980000000000	0.789843012256450
57.8985000000000	0.789812426392103
57.8990000000000	0.789707574432037
57.8995000000000	0.789700177492890
57.9000000000000	0.789566241434521
57.9005000000000	0.789538963123000
57.9010000000000	0.789507083153678
57.9015000000000	0.789432456817766
57.9020000000000	0.789367778171538
57.9025000000000	0.789292418339076
57.9030000000000	0.789251015702347
57.9035000000000	0.789186442934515
57.9040000000000	0.789122458918839
57.9045000000000	0.789053493169606
57.9050000000000	0.789005809427968
57.9055000000000	0.788924485746850
57.9060000000000	0.788890138429916
57.9065000000000	0.788835804090200
57.9070000000000	0.788733441649932
57.9075000000000	0.788700737861554
57.9080000000000	0.788624705540299
57.9085000000000	0.788603110191118
57.9090000000000	0.788497930735923
57.9095000000000	0.788451705137467
57.9100000000000	0.788372487788847
57.9105000000000	0.788385733347178
57.9110000000000	0.788253255558774
57.9115000000000	0.788220973928803
57.9120000000000	0.788156071473237
57.9125000000000	0.788088602895546
57.9130000000000	0.788079466707550
57.9135000000000	0.787937711604749
57.9140000000000	0.787908354180611
57.9145000000000	0.787855299834639
57.9150000000000	0.787808026376712
57.9155000000000	0.787707990517469
57.9160000000000	0.787664881867557
57.9165000000000	0.787626791857401
57.9170000000000	0.787566604083086
57.9175000000000	0.787458156645332
57.9180000000000	0.787402621506316
57.9185000000000	0.787389389495571
57.9190000000000	0.787315410888482
57.9195000000000	0.787246873632696
57.9200000000000	0.787190754767537
57.9205000000000	0.787132899892739
57.9210000000000	0.787067551376742
57.9215000000000	0.787009295518938
57.9220000000000	0.786947839436330
57.9225000000000	0.786900403170152
57.9230000000000	0.786822667131564
57.9235000000000	0.786756539260302
57.9240000000000	0.786706112200223
57.9245000000000	0.786656869151015
57.9250000000000	0.786596394668038
57.9255000000000	0.786518717923966
57.9260000000000	0.786486798467459
57.9265000000000	0.786384463474881
57.9270000000000	0.786394663448448
57.9275000000000	0.786268032398333
57.9280000000000	0.786215100627994
57.9285000000000	0.786180813303665
57.9290000000000	0.786114085341208
57.9295000000000	0.786059522790605
57.9300000000000	0.786001984501211
57.9305000000000	0.785912018524381
57.9310000000000	0.785874697432349
57.9315000000000	0.785835047414810
57.9320000000000	0.785734000303465
57.9325000000000	0.785665567409187
57.9330000000000	0.785656431909430
57.9335000000000	0.785597165161653
57.9340000000000	0.785482580478366
57.9345000000000	0.785474662410281
57.9350000000000	0.785348420439842
57.9355000000000	0.785388182486706
57.9360000000000	0.785284816167515
57.9365000000000	0.785218289773712
57.9370000000000	0.785166062598087
57.9375000000000	0.785144744958818
57.9380000000000	0.785023672539953
57.9385000000000	0.784943492273913
57.9390000000000	0.784935114998301
57.9395000000000	0.784857444152909
57.9400000000000	0.784837486085837
57.9405000000000	0.784733087346039
57.9410000000000	0.784680170906724
57.9415000000000	0.784651998614818
57.9420000000000	0.784601779745058
57.9425000000000	0.784478544781036
57.9430000000000	0.784461577240041
57.9435000000000	0.784405326599714
57.9440000000000	0.784385349553032
57.9445000000000	0.784224653560941
57.9450000000000	0.784180756741241
57.9455000000000	0.784179740505104
57.9460000000000	0.784125871036721
57.9465000000000	0.784032609136725
57.9470000000000	0.783759118210116
57.9475000000000	0.784184404302210
57.9480000000000	0.783857989881403
57.9485000000000	0.783777825908944
57.9490000000000	0.783777338456321
57.9495000000000	0.783694070281781
57.9500000000000	0.783457824529833
57.9505000000000	0.783796598903943
57.9510000000000	0.783512796202237
57.9515000000000	0.783461453909446
57.9520000000000	0.783393602984081
57.9525000000000	0.783357180463160
57.9530000000000	0.783285254859793
57.9535000000000	0.783257227169474
57.9540000000000	0.783170579180395
57.9545000000000	0.783104904600966
57.9550000000000	0.783047384480227
57.9555000000000	0.783024405340811
57.9560000000000	0.782932895879709
57.9565000000000	0.782899204601714
57.9570000000000	0.782852497968206
57.9575000000000	0.782800972486405
57.9580000000000	0.782680946017360
57.9585000000000	0.782671400166493
57.9590000000000	0.782618190026930
57.9595000000000	0.782536895833198
57.9600000000000	0.782518284638638
57.9605000000000	0.782394715654466
57.9610000000000	0.782405129889469
57.9615000000000	0.782306334531485
57.9620000000000	0.782277764451995
57.9625000000000	0.782241556912715
57.9630000000000	0.782131720875300
57.9635000000000	0.782111120540322
57.9640000000000	0.782015707922975
57.9645000000000	0.781989991335162
57.9650000000000	0.781868422955208
57.9655000000000	0.781930941111860
57.9660000000000	0.781816174899482
57.9665000000000	0.781757007191233
57.9670000000000	0.781709052906213
57.9675000000000	0.781645927351545
57.9680000000000	0.781601890614193
57.9685000000000	0.781537069042791
57.9690000000000	0.781482802593708
57.9695000000000	0.781413759812632
57.9700000000000	0.781340466777730
57.9705000000000	0.781371829317447
57.9710000000000	0.781266692631065
57.9715000000000	0.781180895851012
57.9720000000000	0.781186022669799
57.9725000000000	0.781079787707904
57.9730000000000	0.781061629655108
57.9735000000000	0.780932833161070
57.9740000000000	0.780931804491669
57.9745000000000	0.780876649017194
57.9750000000000	0.780829422591208
57.9755000000000	0.780861253365242
57.9760000000000	0.780555625203265
57.9765000000000	0.780784363408303
57.9770000000000	0.780548025809433
57.9775000000000	0.780546184290172
57.9780000000000	0.780463478136474
57.9785000000000	0.780441975304784
57.9790000000000	0.780390228390382
57.9795000000000	0.780372766858471
57.9800000000000	0.780228892603677
57.9805000000000	0.780346734364957
57.9810000000000	0.779993664571990
57.9815000000000	0.780152403179781
57.9820000000000	0.780076152512927
57.9825000000000	0.780068893899481
57.9830000000000	0.779825777647312
57.9835000000000	0.779983816980346
57.9840000000000	0.779944867355707
57.9845000000000	0.779666768125422
57.9850000000000	0.779758551411826
57.9855000000000	0.779510345878118
57.9860000000000	0.779745449264214
57.9865000000000	0.779572543076257
57.9870000000000	0.779595814117978
57.9875000000000	0.779475797586368
57.9880000000000	0.779394207396381
57.9885000000000	0.779567758018576
57.9890000000000	0.779146847311697
57.9895000000000	0.779264264555029
57.9900000000000	0.779170146460636
57.9905000000000	0.779207944585638
57.9910000000000	0.779013162569904
57.9915000000000	0.779222045480527
57.9920000000000	0.778918404119487
57.9925000000000	0.778883226737657
57.9930000000000	0.779013594304754
57.9935000000000	0.778732693350937
57.9940000000000	0.778859761894655
57.9945000000000	0.778771048491793
57.9950000000000	0.778703739709761
57.9955000000000	0.778563657285982
57.9960000000000	0.778565103964620
57.9965000000000	0.778651956137611
57.9970000000000	0.778404727051704
57.9975000000000	0.778538822298420
57.9980000000000	0.778388652974030
57.9985000000000	0.778280674552982
57.9990000000000	0.778266218286368
57.9995000000000	0.778331944271724
58	0.778065484359435
58.0005000000000	0.778213429351520
58.0010000000000	0.778032392287688
58.0015000000000	0.778049523980002
58.0020000000000	0.777901398350102
58.0025000000000	0.778123606899027
58.0030000000000	0.777819106555365
58.0035000000000	0.777860318068953
58.0040000000000	0.777762340979385
58.0045000000000	0.777624138114813
58.0050000000000	0.777764340774026
58.0055000000000	0.777698590702819
58.0060000000000	0.777517424320447
58.0065000000000	0.777624096801553
58.0070000000000	0.777387009459078
58.0075000000000	0.777545815271750
58.0080000000000	0.777371144227301
58.0085000000000	0.777356884996540
58.0090000000000	0.777167175956952
58.0095000000000	0.777289924705810
58.0100000000000	0.777244666331641
58.0105000000000	0.777211699525139
58.0110000000000	0.777086621379823
58.0115000000000	0.777041124516536
58.0120000000000	0.777106902129605
58.0125000000000	0.776869380240688
58.0130000000000	0.776930503681742
58.0135000000000	0.776728031655078
58.0140000000000	0.776974312723965
58.0145000000000	0.776753201054542
58.0150000000000	0.776697690610996
58.0155000000000	0.776712208728290
58.0160000000000	0.776588600292922
58.0165000000000	0.776680190565872
58.0170000000000	0.776451658435810
58.0175000000000	0.776519305899244
58.0180000000000	0.776397345978138
58.0185000000000	0.776421106624054
58.0190000000000	0.776353236981957
58.0195000000000	0.776297920433386
58.0200000000000	0.776195580236984
58.0205000000000	0.776284946510628
58.0210000000000	0.776129747808957
58.0215000000000	0.776131010938085
58.0220000000000	0.775937361623512
58.0225000000000	0.776190021741303
58.0230000000000	0.775988763634473
58.0235000000000	0.775783588606769
58.0240000000000	0.776026923830504
58.0245000000000	0.775881727686509
58.0250000000000	0.775763411904626
58.0255000000000	0.775781188543444
58.0260000000000	0.775649977120908
58.0265000000000	0.775719598543084
58.0270000000000	0.775504017041320
58.0275000000000	0.775717415823241
58.0280000000000	0.775527057063238
58.0285000000000	0.775483919909615
58.0290000000000	0.775448933957499
58.0295000000000	0.775317939582258
58.0300000000000	0.775378749908310
58.0305000000000	0.775373871712896
58.0310000000000	0.775365799009575
58.0315000000000	0.775132835619144
58.0320000000000	0.775196231638803
58.0325000000000	0.775103574474305
58.0330000000000	0.775150652927140
58.0335000000000	0.775078555875053
58.0340000000000	0.775000330284549
58.0345000000000	0.774980417835149
58.0350000000000	0.774859146764106
58.0355000000000	0.774922456544024
58.0360000000000	0.774904915012609
58.0365000000000	0.774792916941335
58.0370000000000	0.774622911967801
58.0375000000000	0.774856962463217
58.0380000000000	0.774701818470121
58.0385000000000	0.774620242518270
58.0390000000000	0.774510578138713
58.0395000000000	0.774645527626825
58.0400000000000	0.774504466239571
58.0405000000000	0.774458509801635
58.0410000000000	0.774476573096589
58.0415000000000	0.774368350204094
58.0420000000000	0.774343482004755
58.0425000000000	0.774381670416064
58.0430000000000	0.774248796208120
58.0435000000000	0.774219446091267
58.0440000000000	0.774176700225972
58.0445000000000	0.774188225480145
58.0450000000000	0.774030956326875
58.0455000000000	0.774115891832184
58.0460000000000	0.774021020118187
58.0465000000000	0.774038215533771
58.0470000000000	0.773866179045743
58.0475000000000	0.774010979346940
58.0480000000000	0.773922337646353
58.0485000000000	0.773778133526854
58.0490000000000	0.773821549724907
58.0495000000000	0.773731730396705
58.0500000000000	0.773810796722578
58.0505000000000	0.773646998235957
58.0510000000000	0.773645962383947
58.0515000000000	0.773548331324056
58.0520000000000	0.773630752780899
58.0525000000000	0.773515829923276
58.0530000000000	0.773532620117010
58.0535000000000	0.773446602668578
58.0540000000000	0.773432819945444
58.0545000000000	0.773375619709661
58.0550000000000	0.773333529201093
58.0555000000000	0.773309260973162
58.0560000000000	0.773292546598336
58.0565000000000	0.773258525961300
58.0570000000000	0.773208353836648
58.0575000000000	0.773157114071385
58.0580000000000	0.773116545350805
58.0585000000000	0.773088583913937
58.0590000000000	0.773219747725234
58.0595000000000	0.772917989248557
58.0600000000000	0.772993288619465
58.0605000000000	0.772950397162680
58.0610000000000	0.772920880246765
58.0615000000000	0.772968728917422
58.0620000000000	0.772711705145675
58.0625000000000	0.772859501978296
58.0630000000000	0.772870552367502
58.0635000000000	0.772616969837252
58.0640000000000	0.772802904943396
58.0645000000000	0.772764142816005
58.0650000000000	0.772568894505523
58.0655000000000	0.772598131369429
58.0660000000000	0.772600749053963
58.0665000000000	0.772556901962620
58.0670000000000	0.772476202861949
58.0675000000000	0.772631426225392
58.0680000000000	0.772298611904523
58.0685000000000	0.772474134368919
58.0690000000000	0.772407700345321
58.0695000000000	0.772341189274858
58.0700000000000	0.772227313862346
58.0705000000000	0.772386631428083
58.0710000000000	0.772111687554380
58.0715000000000	0.772368783997994
58.0720000000000	0.772148873785393
58.0725000000000	0.772197504574577
58.0730000000000	0.772162574560052
58.0735000000000	0.772105489524793
58.0740000000000	0.772054839689931
58.0745000000000	0.772052397429227
58.0750000000000	0.771996719188848
58.0755000000000	0.771959864686057
58.0760000000000	0.771935714921966
58.0765000000000	0.771927982071867
58.0770000000000	0.771935435808011
58.0775000000000	0.771802451941828
58.0780000000000	0.771927124511117
58.0785000000000	0.771745935494291
58.0790000000000	0.771792519661345
58.0795000000000	0.771802072342075
58.0800000000000	0.771672066361120
58.0805000000000	0.771570292192720
58.0810000000000	0.771845956652950
58.0815000000000	0.771601280443436
58.0820000000000	0.771568367351051
58.0825000000000	0.771628111738918
58.0830000000000	0.771501200730778
58.0835000000000	0.771497212174282
58.0840000000000	0.771505017988759
58.0845000000000	0.771495194348394
58.0850000000000	0.771414977812304
58.0855000000000	0.771436634604191
58.0860000000000	0.771444666298495
58.0865000000000	0.771315312338702
58.0870000000000	0.771286905793721
58.0875000000000	0.771376244869040
58.0880000000000	0.771287239569552
58.0885000000000	0.771198435055543
58.0890000000000	0.771312130291349
58.0895000000000	0.771151421315428
58.0900000000000	0.771156097773411
58.0905000000000	0.771157765580244
58.0910000000000	0.771172531358623
58.0915000000000	0.771052920060291
58.0920000000000	0.771068132073990
58.0925000000000	0.771081761832373
58.0930000000000	0.771041898951400
58.0935000000000	0.771024500517273
58.0940000000000	0.771018883100317
58.0945000000000	0.770836834480098
58.0950000000000	0.771059094075426
58.0955000000000	0.770879534996068
58.0960000000000	0.770930687275508
58.0965000000000	0.770807691264330
58.0970000000000	0.770926168159704
58.0975000000000	0.770838736083939
58.0980000000000	0.770716520607726
58.0985000000000	0.770853963137919
58.0990000000000	0.770665599269929
58.0995000000000	0.770781844681396
58.1000000000000	0.770722150191153
58.1005000000000	0.770726694517874
58.1010000000000	0.770639909959808
58.1015000000000	0.770634326105254
58.1020000000000	0.770672807406411
58.1025000000000	0.770562942697738
58.1030000000000	0.770599485892424
58.1035000000000	0.770574737026529
58.1040000000000	0.770562194992878
58.1045000000000	0.770544761428507
58.1050000000000	0.770488499157224
58.1055000000000	0.770450391951101
58.1060000000000	0.770542888972178
58.1065000000000	0.770499804379422
58.1070000000000	0.770384144955482
58.1075000000000	0.770436229473130
58.1080000000000	0.770369964335065
58.1085000000000	0.770332723429549
58.1090000000000	0.770475108520099
58.1095000000000	0.770306978727770
58.1100000000000	0.770326062382618
58.1105000000000	0.770339460668739
58.1110000000000	0.770276366036992
58.1115000000000	0.770396854956882
58.1120000000000	0.770114311333585
58.1125000000000	0.770267738483897
58.1130000000000	0.770236484631775
58.1135000000000	0.770183262116253
58.1140000000000	0.770294005281819
58.1145000000000	0.770009159936874
58.1150000000000	0.770271266883055
58.1155000000000	0.770177241151830
58.1160000000000	0.770198437277200
58.1165000000000	0.770001285291187
58.1170000000000	0.770164019441277
58.1175000000000	0.770079299631094
58.1180000000000	0.770097763592390
58.1185000000000	0.770131949628282
58.1190000000000	0.769938281513037
58.1195000000000	0.770135528556706
58.1200000000000	0.769917266710728
58.1205000000000	0.770051652157795
58.1210000000000	0.769994409905719
58.1215000000000	0.769955658390578
58.1220000000000	0.769980369879992
58.1225000000000	0.769925211654769
58.1230000000000	0.769981107678483
58.1235000000000	0.769952851426873
58.1240000000000	0.769896430299596
58.1245000000000	0.769847474039325
58.1250000000000	0.769988322953592
58.1255000000000	0.769949663691295
58.1260000000000	0.769785641612424
58.1265000000000	0.769896624538548
58.1270000000000	0.769875552800298
58.1275000000000	0.769832771174476
58.1280000000000	0.769885964869962
58.1285000000000	0.769728707566624
58.1290000000000	0.769867862844876
58.1295000000000	0.769801503509667
58.1300000000000	0.769771011738515
58.1305000000000	0.769866947761280
58.1310000000000	0.769744107389406
58.1315000000000	0.769799973299784
58.1320000000000	0.769780028339335
58.1325000000000	0.769751471674346
58.1330000000000	0.769784186035171
58.1335000000000	0.769664238074283
58.1340000000000	0.769746378422963
58.1345000000000	0.769780706884501
58.1350000000000	0.769650919721631
58.1355000000000	0.769724948679207
58.1360000000000	0.769540743938405
58.1365000000000	0.770037481147362
58.1370000000000	0.769588653898014
58.1375000000000	0.769643667044608
58.1380000000000	0.769703114374986
58.1385000000000	0.769659769392896
58.1390000000000	0.769691666879368
58.1395000000000	0.769606428250562
58.1400000000000	0.769725430620635
58.1405000000000	0.769690027167650
58.1410000000000	0.769678780419478
58.1415000000000	0.769633768745614
58.1420000000000	0.769641780176415
58.1425000000000	0.769709863861173
58.1430000000000	0.769593989983541
58.1435000000000	0.769672296027803
58.1440000000000	0.769627660901053
58.1445000000000	0.769683878194729
58.1450000000000	0.769501866452710
58.1455000000000	0.769738981635479
58.1460000000000	0.769657153920525
58.1465000000000	0.769538681771542
58.1470000000000	0.769669457046979
58.1475000000000	0.769650178596719
58.1480000000000	0.769644350117998
58.1485000000000	0.769503909231959
58.1490000000000	0.769793199328953
58.1495000000000	0.769498221016356
58.1500000000000	0.769795340992366
58.1505000000000	0.769532849748040
58.1510000000000	0.769612787695726
58.1515000000000	0.769671634492187
58.1520000000000	0.769627815149084
58.1525000000000	0.769618206601346
58.1530000000000	0.769718269259394
58.1535000000000	0.769577601109736
58.1540000000000	0.769670405345003
58.1545000000000	0.769542659391337
58.1550000000000	0.769772003553996
58.1555000000000	0.769609600230763
58.1560000000000	0.769660782126183
58.1565000000000	0.769648132243636
58.1570000000000	0.769690290412081
58.1575000000000	0.769651760516037
58.1580000000000	0.769671131126226
58.1585000000000	0.769649601963426
58.1590000000000	0.769689747063982
58.1595000000000	0.769694478725967
58.1600000000000	0.769752436164652
58.1605000000000	0.769673551741408
58.1610000000000	0.769674622737167
58.1615000000000	0.769818533973810
58.1620000000000	0.769585799458897
58.1625000000000	0.769779202639584
58.1630000000000	0.769733730117830
58.1635000000000	0.769706919159593
58.1640000000000	0.769779460563460
58.1645000000000	0.769713893133322
58.1650000000000	0.769797407745267
58.1655000000000	0.769779638975245
58.1660000000000	0.769805529268029
58.1665000000000	0.769733676684166
58.1670000000000	0.769778437994972
58.1675000000000	0.769949673145034
58.1680000000000	0.769705365862147
58.1685000000000	0.769926130360866
58.1690000000000	0.769786924430261
58.1695000000000	0.769852074733872
58.1700000000000	0.769936464484618
58.1705000000000	0.769780634454839
58.1710000000000	0.769907338517078
58.1715000000000	0.769886066693436
58.1720000000000	0.769894664083579
58.1725000000000	0.769988234013407
58.1730000000000	0.769875816648564
58.1735000000000	0.769892593744401
58.1740000000000	0.770022813695959
58.1745000000000	0.770055155148540
58.1750000000000	0.769799839881164
58.1755000000000	0.770235085080956
58.1760000000000	0.769793389427442
58.1765000000000	0.770146290988259
58.1770000000000	0.770046452603755
58.1775000000000	0.770067946298510
58.1780000000000	0.770072375510062
58.1785000000000	0.770121006226081
58.1790000000000	0.770083245347209
58.1795000000000	0.770146280399032
58.1800000000000	0.770130766984321
58.1805000000000	0.770134784903456
58.1810000000000	0.770289707986692
58.1815000000000	0.770145530614025
58.1820000000000	0.770132728433006
58.1825000000000	0.770263746207633
58.1830000000000	0.770234306902004
58.1835000000000	0.770311993466484
58.1840000000000	0.770199698179388
58.1845000000000	0.770418603922998
58.1850000000000	0.770293065107052
58.1855000000000	0.770323024791847
58.1860000000000	0.770338517874897
58.1865000000000	0.770396145775912
58.1870000000000	0.770499256331417
58.1875000000000	0.770381561064030
58.1880000000000	0.770467988141792
58.1885000000000	0.770479368722612
58.1890000000000	0.770491154549583
58.1895000000000	0.770557761885282
58.1900000000000	0.770502064529496
58.1905000000000	0.770584297998654
58.1910000000000	0.770556056591910
58.1915000000000	0.770600259618101
58.1920000000000	0.770545209319471
58.1925000000000	0.770753320410116
58.1930000000000	0.770765665672959
58.1935000000000	0.770650844037756
58.1940000000000	0.770754115252520
58.1945000000000	0.770749843705486
58.1950000000000	0.770811597417967
58.1955000000000	0.770766903089324
58.1960000000000	0.770816210185842
58.1965000000000	0.770935966697248
58.1970000000000	0.770840367438211
58.1975000000000	0.770938864896429
58.1980000000000	0.770955890598458
58.1985000000000	0.770949045068913
58.1990000000000	0.770978725464298
58.1995000000000	0.771054996721792
58.2000000000000	0.771087335260868
58.2005000000000	0.771095623553012
58.2010000000000	0.771180169747007
58.2015000000000	0.771079827400237
58.2020000000000	0.771209021775587
58.2025000000000	0.771256543142603
58.2030000000000	0.771173079049702
58.2035000000000	0.771285086611906
58.2040000000000	0.771284026072293
58.2045000000000	0.771360901198703
58.2050000000000	0.771344479984862
58.2055000000000	0.771425114997071
58.2060000000000	0.771428812294872
58.2065000000000	0.771458326997786
58.2070000000000	0.771506856849745
58.2075000000000	0.771553636115104
58.2080000000000	0.771588448483918
58.2085000000000	0.771576449811021
58.2090000000000	0.771634384916029
58.2095000000000	0.771606786993968
58.2100000000000	0.771742868186188
58.2105000000000	0.771754356945607
58.2110000000000	0.771831359222748
58.2115000000000	0.771775257781560
58.2120000000000	0.771807662766694
58.2125000000000	0.771944151355632
58.2130000000000	0.771828120222967
58.2135000000000	0.771966059440981
58.2140000000000	0.772068379979058
58.2145000000000	0.772114971582276
58.2150000000000	0.771950713146456
58.2155000000000	0.772152464347068
58.2160000000000	0.772126682416351
58.2165000000000	0.772225485178742
58.2170000000000	0.772255592412279
58.2175000000000	0.772245391715331
58.2180000000000	0.772303443994124
58.2185000000000	0.772355772970417
58.2190000000000	0.772385529044111
58.2195000000000	0.772539910824727
58.2200000000000	0.772359066131464
58.2205000000000	0.772575398314325
58.2210000000000	0.772478646111710
58.2215000000000	0.772702688431222
58.2220000000000	0.772592475022975
58.2225000000000	0.772718407789410
58.2230000000000	0.772705267037262
58.2235000000000	0.772824730960386
58.2240000000000	0.772814991046969
58.2245000000000	0.772947995973706
58.2250000000000	0.772817536609453
58.2255000000000	0.773010283359786
58.2260000000000	0.772970337537853
58.2265000000000	0.773017205352991
58.2270000000000	0.773133468257246
58.2275000000000	0.773120484241312
58.2280000000000	0.773246781784328
58.2285000000000	0.773167814245881
58.2290000000000	0.773355783212283
58.2295000000000	0.773366856210175
58.2300000000000	0.773336608932531
58.2305000000000	0.773428049028703
58.2310000000000	0.773539415023801
58.2315000000000	0.773529635973915
58.2320000000000	0.773537465913960
58.2325000000000	0.773642321698481
58.2330000000000	0.773683364128428
58.2335000000000	0.773806006384230
58.2340000000000	0.773674059697964
58.2345000000000	0.773916399721441
58.2350000000000	0.773802653235134
58.2355000000000	0.774011651125393
58.2360000000000	0.773993365171451
58.2365000000000	0.774033379506235
58.2370000000000	0.774099194948635
58.2375000000000	0.774129251127554
58.2380000000000	0.774260725691565
58.2385000000000	0.774238261046500
58.2390000000000	0.774297317528422
58.2395000000000	0.774430646171873
58.2400000000000	0.774447544970924
58.2405000000000	0.774387324025807
58.2410000000000	0.774585880318966
58.2415000000000	0.774539354937979
58.2420000000000	0.774693990628330
58.2425000000000	0.774615940602939
58.2430000000000	0.774879867369633
58.2435000000000	0.774763077622960
58.2440000000000	0.774928778492375
58.2445000000000	0.774991418385054
58.2450000000000	0.774884968745998
58.2455000000000	0.775066558193880
58.2460000000000	0.775179272382100
58.2465000000000	0.775093844316671
58.2470000000000	0.775260200123248
58.2475000000000	0.775282523077604
58.2480000000000	0.775349598409813
58.2485000000000	0.775431987700794
58.2490000000000	0.775523029635908
58.2495000000000	0.775548411093888
58.2500000000000	0.775651767993319
58.2505000000000	0.775595440472287
58.2510000000000	0.775749718129417
58.2515000000000	0.775714083496304
58.2520000000000	0.775904213039093
58.2525000000000	0.775920427569043
58.2530000000000	0.776013755153853
58.2535000000000	0.776015891712269
58.2540000000000	0.776109018300798
58.2545000000000	0.776168749972180
58.2550000000000	0.776254736710168
58.2555000000000	0.776331792606610
58.2560000000000	0.776437710567773
58.2565000000000	0.776345483005069
58.2570000000000	0.776590332849094
58.2575000000000	0.776415854175941
58.2580000000000	0.776662926938426
58.2585000000000	0.776748087848717
58.2590000000000	0.776758626931191
58.2595000000000	0.776883217347631
58.2600000000000	0.776896819181862
58.2605000000000	0.776943615521573
58.2610000000000	0.777067045488619
58.2615000000000	0.777170703558292
58.2620000000000	0.777191523863869
58.2625000000000	0.777172687330617
58.2630000000000	0.777463833097962
58.2635000000000	0.777318708330473
58.2640000000000	0.777533045939189
58.2645000000000	0.777525023456510
58.2650000000000	0.777564768565667
58.2655000000000	0.777761480957238
58.2660000000000	0.777760686209375
58.2665000000000	0.777812783108790
58.2670000000000	0.777907861202083
58.2675000000000	0.777993254343384
58.2680000000000	0.778041955465423
58.2685000000000	0.778147138965873
58.2690000000000	0.778222181406510
58.2695000000000	0.778311408599675
58.2700000000000	0.778316253094456
58.2705000000000	0.778418131451726
58.2710000000000	0.778594028555079
58.2715000000000	0.778596915494096
58.2720000000000	0.778748022807485
58.2725000000000	0.778584782212868
58.2730000000000	0.778885643123890
58.2735000000000	0.778901397309073
58.2740000000000	0.778947531674342
58.2745000000000	0.779098617099064
58.2750000000000	0.779116763822347
58.2755000000000	0.779224279272178
58.2760000000000	0.779242314186785
58.2765000000000	0.779479216683436
58.2770000000000	0.779339633351079
58.2775000000000	0.779567773741524
58.2780000000000	0.779616826350337
58.2785000000000	0.779735122563168
58.2790000000000	0.779760847127848
58.2795000000000	0.779874106820220
58.2800000000000	0.780005400053838
58.2805000000000	0.779995921679870
58.2810000000000	0.780086795920884
58.2815000000000	0.780211980077710
58.2820000000000	0.780312074818863
58.2825000000000	0.780337206169937
58.2830000000000	0.780438601965169
58.2835000000000	0.780577113623633
58.2840000000000	0.780658428042244
58.2845000000000	0.780656599600977
58.2850000000000	0.780783198199965
58.2855000000000	0.780809632919100
58.2860000000000	0.781011173914866
58.2865000000000	0.781051787561457
58.2870000000000	0.781155254140113
58.2875000000000	0.781241042274005
58.2880000000000	0.781312851169513
58.2885000000000	0.781351221701302
58.2890000000000	0.781535214205571
58.2895000000000	0.781550671992316
58.2900000000000	0.781682507911094
58.2905000000000	0.781784261374376
58.2910000000000	0.781861805004934
58.2915000000000	0.781878384703572
58.2920000000000	0.782045116448420
58.2925000000000	0.782212208343122
58.2930000000000	0.782109677916136
58.2935000000000	0.782282461055118
58.2940000000000	0.782441305607174
58.2945000000000	0.782535026100089
58.2950000000000	0.782539318408753
58.2955000000000	0.782640311139583
58.2960000000000	0.782770521308666
58.2965000000000	0.782890940137196
58.2970000000000	0.782856531022878
58.2975000000000	0.783147106291652
58.2980000000000	0.783157107090836
58.2985000000000	0.783203623627032
58.2990000000000	0.783324801222980
58.2995000000000	0.783494183641464
58.3000000000000	0.783403149321842
58.3005000000000	0.783638426035339
58.3010000000000	0.783660003572196
58.3015000000000	0.783868880382421
58.3020000000000	0.783873210172016
58.3025000000000	0.784096010969692
58.3030000000000	0.784072352638797
58.3035000000000	0.784228624831394
58.3040000000000	0.784295543816846
58.3045000000000	0.784353297326197
58.3050000000000	0.784548835068074
58.3055000000000	0.784557313475479
58.3060000000000	0.784743134864885
58.3065000000000	0.784738857706555
58.3070000000000	0.784900343076893
58.3075000000000	0.785012825500016
58.3080000000000	0.785121982393021
58.3085000000000	0.785234956001555
58.3090000000000	0.785383372338587
58.3095000000000	0.785323073058941
58.3100000000000	0.785463351066980
58.3105000000000	0.785658156760327
58.3110000000000	0.785713450005388
58.3115000000000	0.785836126324215
58.3120000000000	0.785868843122936
58.3125000000000	0.786099048100667
58.3130000000000	0.786056472372811
58.3135000000000	0.786294801896104
58.3140000000000	0.786285016025628
58.3145000000000	0.786516582891570
58.3150000000000	0.786575585705746
58.3155000000000	0.786587602477811
58.3160000000000	0.786741640960466
58.3165000000000	0.787030091754358
58.3170000000000	0.786826280808204
58.3175000000000	0.787118364721642
58.3180000000000	0.787182038663636
58.3185000000000	0.787317156163206
58.3190000000000	0.787454988143747
58.3195000000000	0.787483521732354
58.3200000000000	0.787673026337172
58.3205000000000	0.787668866454164
58.3210000000000	0.787973057072507
58.3215000000000	0.787865254749825
58.3220000000000	0.788073011176612
58.3225000000000	0.788230007380412
58.3230000000000	0.788304771411192
58.3235000000000	0.788421912665329
58.3240000000000	0.788488154364168
58.3245000000000	0.788626844175736
58.3250000000000	0.788739459370578
58.3255000000000	0.788853333394767
58.3260000000000	0.788965033223806
58.3265000000000	0.789119962478331
58.3270000000000	0.789169830768188
58.3275000000000	0.789251384184858
58.3280000000000	0.789497731121770
58.3285000000000	0.789486384639234
58.3290000000000	0.789679323290401
58.3295000000000	0.789779734015329
58.3300000000000	0.789853318080638
58.3305000000000	0.790014216082531
58.3310000000000	0.790100974262127
58.3315000000000	0.790279322520293
58.3320000000000	0.790258352118409
58.3325000000000	0.790541750041151
58.3330000000000	0.790567600947958
58.3335000000000	0.790712653675190
58.3340000000000	0.790717990202185
58.3345000000000	0.791079862329013
58.3350000000000	0.790953350101328
58.3355000000000	0.791259267164835
58.3360000000000	0.791221959363999
58.3365000000000	0.791470524037486
58.3370000000000	0.791526977561330
58.3375000000000	0.791670266454383
58.3380000000000	0.791710342910772
58.3385000000000	0.791976510579902
58.3390000000000	0.792036027429172
58.3395000000000	0.792073873101911
58.3400000000000	0.792294322206917
58.3405000000000	0.792392533382803
58.3410000000000	0.792482260496331
58.3415000000000	0.792731730052585
58.3420000000000	0.792654987388870
58.3425000000000	0.792916699967490
58.3430000000000	0.792974668544539
58.3435000000000	0.793134854862873
58.3440000000000	0.793252284355077
58.3445000000000	0.793385922237750
58.3450000000000	0.793485109338795
58.3455000000000	0.793654694787485
58.3460000000000	0.793732470980281
58.3465000000000	0.793853762828086
58.3470000000000	0.794147348702861
58.3475000000000	0.793982720950849
58.3480000000000	0.794287080085533
58.3485000000000	0.794378441357366
58.3490000000000	0.794575920346815
58.3495000000000	0.794590004631600
58.3500000000000	0.794809030683071
58.3505000000000	0.794895260849965
58.3510000000000	0.795044803405682
58.3515000000000	0.795128442211747
58.3520000000000	0.795321772471785
58.3525000000000	0.795579073379717
58.3530000000000	0.795396005020515
58.3535000000000	0.795715131321978
58.3540000000000	0.795725261223504
58.3545000000000	0.796029326377647
58.3550000000000	0.796095236666649
58.3555000000000	0.796207535826923
58.3560000000000	0.796312569420349
58.3565000000000	0.796535019623931
58.3570000000000	0.796680570122260
58.3575000000000	0.796635349826037
58.3580000000000	0.796885536419828
58.3585000000000	0.796988712223469
58.3590000000000	0.797219257610599
58.3595000000000	0.797238280324208
58.3600000000000	0.797392847756081
58.3605000000000	0.797645638957769
58.3610000000000	0.797709119806484
58.3615000000000	0.797722267081523
58.3620000000000	0.798035420643870
58.3625000000000	0.798040663083158
58.3630000000000	0.798253209495836
58.3635000000000	0.798375577047666
58.3640000000000	0.798554795268828
58.3645000000000	0.798643039840345
58.3650000000000	0.798792442794565
58.3655000000000	0.798852272400128
58.3660000000000	0.799217247770752
58.3665000000000	0.799075824803275
58.3670000000000	0.799374699252952
58.3675000000000	0.799515242149225
58.3680000000000	0.799667992573911
58.3685000000000	0.799724027520827
58.3690000000000	0.799933818353986
58.3695000000000	0.799981328969632
58.3700000000000	0.800179713184433
58.3705000000000	0.800403388035960
58.3710000000000	0.800387425880795
58.3715000000000	0.800642019425835
58.3720000000000	0.800766762377943
58.3725000000000	0.800890596238326
58.3730000000000	0.801039953569648
58.3735000000000	0.801174188852568
58.3740000000000	0.801458652874336
58.3745000000000	0.801418779682514
58.3750000000000	0.801619725895896
58.3755000000000	0.801776101626936
58.3760000000000	0.801905291673586
58.3765000000000	0.802083119571251
58.3770000000000	0.802189571582758
58.3775000000000	0.802383516835056
58.3780000000000	0.802475019728558
58.3785000000000	0.802633291657818
58.3790000000000	0.802772465580179
58.3795000000000	0.803050444135864
58.3800000000000	0.802965203607414
58.3805000000000	0.803312724026467
58.3810000000000	0.803313969081495
58.3815000000000	0.803569164678989
58.3820000000000	0.803651152513472
58.3825000000000	0.803893392600940
58.3830000000000	0.803997476236367
58.3835000000000	0.804106984237122
58.3840000000000	0.804348150387628
58.3845000000000	0.804368740317983
58.3850000000000	0.804644644132715
58.3855000000000	0.804684616377839
58.3860000000000	0.804911821257309
58.3865000000000	0.805079615096668
58.3870000000000	0.805170332172584
58.3875000000000	0.805334550425447
58.3880000000000	0.805532003590361
58.3885000000000	0.805685359145896
58.3890000000000	0.805755102199268
58.3895000000000	0.806210892431096
58.3900000000000	0.805947502139147
58.3905000000000	0.806306008513846
58.3910000000000	0.806396462833507
58.3915000000000	0.806558426470170
58.3920000000000	0.806751216156958
58.3925000000000	0.807047443783095
58.3930000000000	0.806954601848805
58.3935000000000	0.807207632379252
58.3940000000000	0.807327949098749
58.3945000000000	0.807523931594943
58.3950000000000	0.807713704505143
58.3955000000000	0.807934574493815
58.3960000000000	0.807947812879997
58.3965000000000	0.808198640684062
58.3970000000000	0.808263750560756
58.3975000000000	0.808478269201931
58.3980000000000	0.808630287075727
58.3985000000000	0.808869200072221
58.3990000000000	0.808947798560034
58.3995000000000	0.809091050840382
58.4000000000000	0.809322273384142
58.4005000000000	0.809439990370650
58.4010000000000	0.809593227056815
58.4015000000000	0.809795678606066
58.4020000000000	0.809950494631656
58.4025000000000	0.810032921676068
58.4030000000000	0.810257191375097
58.4035000000000	0.810461962791528
58.4040000000000	0.810571575282062
58.4045000000000	0.810747387245341
58.4050000000000	0.810934283419836
58.4055000000000	0.811070056365398
58.4060000000000	0.811229957800575
58.4065000000000	0.811424625250619
58.4070000000000	0.811579704828381
58.4075000000000	0.811743951943752
58.4080000000000	0.811954586932599
58.4085000000000	0.812022956173193
58.4090000000000	0.812262862987748
58.4095000000000	0.812372420963362
58.4100000000000	0.812605808311374
58.4105000000000	0.812792292434652
58.4110000000000	0.812910128903542
58.4115000000000	0.813034609471181
58.4120000000000	0.813301067917746
58.4125000000000	0.813402207300526
58.4130000000000	0.813639527198082
58.4135000000000	0.813683025481461
58.4140000000000	0.813932908792382
58.4145000000000	0.814125867171199
58.4150000000000	0.814212394325175
58.4155000000000	0.814507361851444
58.4160000000000	0.814565096948561
58.4165000000000	0.814872768951002
58.4170000000000	0.814892872001220
58.4175000000000	0.815237926457177
58.4180000000000	0.815212191334842
58.4185000000000	0.815382132653042
58.4190000000000	0.815794778451096
58.4195000000000	0.815832062292683
58.4200000000000	0.815960260324617
58.4205000000000	0.816175938475278
58.4210000000000	0.816391042641285
58.4215000000000	0.816536917546019
58.4220000000000	0.816648169201291
58.4225000000000	0.816875864124670
58.4230000000000	0.817060558876300
58.4235000000000	0.817276070092591
58.4240000000000	0.817379092060146
58.4245000000000	0.817554528331027
58.4250000000000	0.817842728425935
58.4255000000000	0.817967898552799
58.4260000000000	0.818093899769470
58.4265000000000	0.818274267340714
58.4270000000000	0.818501616881478
58.4275000000000	0.818640798532143
58.4280000000000	0.818730985489307
58.4285000000000	0.819108798068039
58.4290000000000	0.819204179385992
58.4295000000000	0.819423480059012
58.4300000000000	0.819592041710925
58.4305000000000	0.819706847110470
58.4310000000000	0.819902923343119
58.4315000000000	0.820101759994217
58.4320000000000	0.820227971398045
58.4325000000000	0.820501061823175
58.4330000000000	0.820641843958931
58.4335000000000	0.820871114675224
58.4340000000000	0.821065914551903
58.4345000000000	0.821139562309811
58.4350000000000	0.821440071812796
58.4355000000000	0.821465392830467
58.4360000000000	0.821808084229347
58.4365000000000	0.821888992139538
58.4370000000000	0.822090200726406
58.4375000000000	0.822332982324609
58.4380000000000	0.822482481025324
58.4385000000000	0.822722175430289
58.4390000000000	0.822812392214757
58.4395000000000	0.823114651497832
58.4400000000000	0.823206413637038
58.4405000000000	0.823448088267698
58.4410000000000	0.823623683053070
58.4415000000000	0.823744330009464
58.4420000000000	0.824054598975892
58.4425000000000	0.824111673729737
58.4430000000000	0.824435396902557
58.4435000000000	0.824543631457523
58.4440000000000	0.824705344922037
58.4445000000000	0.825017946865679
58.4450000000000	0.825098392647524
58.4455000000000	0.825367892876948
58.4460000000000	0.825330403646945
58.4465000000000	0.825821585170950
58.4470000000000	0.825911640890731
58.4475000000000	0.826035031276269
58.4480000000000	0.826255042569118
58.4485000000000	0.826559957153915
58.4490000000000	0.826592523266169
58.4495000000000	0.826866012274632
58.4500000000000	0.827122279296815
58.4505000000000	0.827186697706182
58.4510000000000	0.827391271220518
58.4515000000000	0.827705375894946
58.4520000000000	0.827760219614054
58.4525000000000	0.828136680767787
58.4530000000000	0.828139684026247
58.4535000000000	0.828433385095037
58.4540000000000	0.828561458733445
58.4545000000000	0.828859282250526
58.4550000000000	0.829032934478765
58.4555000000000	0.829167776075121
58.4560000000000	0.829404078508229
58.4565000000000	0.829610783194737
58.4570000000000	0.829824769541340
58.4575000000000	0.829980918869566
58.4580000000000	0.830198897026109
58.4585000000000	0.830388761931025
58.4590000000000	0.830599893278118
58.4595000000000	0.830759708082134
58.4600000000000	0.831039117636189
58.4605000000000	0.831151452644460
58.4610000000000	0.831410926281825
58.4615000000000	0.831568466770448
58.4620000000000	0.831838383591466
58.4625000000000	0.831948373903715
58.4630000000000	0.832214936909527
58.4635000000000	0.832420357618242
58.4640000000000	0.832638598667397
58.4645000000000	0.832803132127275
58.4650000000000	0.832990723755645
58.4655000000000	0.833209767097818
58.4660000000000	0.833393090471952
58.4665000000000	0.833704942100058
58.4670000000000	0.833764416049878
58.4675000000000	0.834079340692894
58.4680000000000	0.834218908810510
58.4685000000000	0.834406846396877
58.4690000000000	0.834818620364472
58.4695000000000	0.834711246483408
58.4700000000000	0.835002772222906
58.4705000000000	0.835322362819719
58.4710000000000	0.835402584883635
58.4715000000000	0.835713674534799
58.4720000000000	0.835912459398271
58.4725000000000	0.836113553316775
58.4730000000000	0.836249056169220
58.4735000000000	0.836532878594781
58.4740000000000	0.836720513969862
58.4745000000000	0.836857369031781
58.4750000000000	0.837150823720826
58.4755000000000	0.837321490065859
58.4760000000000	0.837607427455037
58.4765000000000	0.837756149426210
58.4770000000000	0.837932914172246
58.4775000000000	0.838224500960998
58.4780000000000	0.838339411991657
58.4785000000000	0.838573532912197
58.4790000000000	0.838837801986846
58.4795000000000	0.839046279527367
58.4800000000000	0.839186855314243
58.4805000000000	0.839521690571804
58.4810000000000	0.839723097491588
58.4815000000000	0.839866321510647
58.4820000000000	0.839988254974724
58.4825000000000	0.840327716855071
58.4830000000000	0.840532284036046
58.4835000000000	0.840768465530479
58.4840000000000	0.840909922031409
58.4845000000000	0.841198419086322
58.4850000000000	0.841309237933975
58.4855000000000	0.841638749399971
58.4860000000000	0.841816599746818
58.4865000000000	0.842011688421562
58.4870000000000	0.842256300770518
58.4875000000000	0.842472214899409
58.4880000000000	0.842672103045520
58.4885000000000	0.842893477846673
58.4890000000000	0.843055397617449
58.4895000000000	0.843389537610212
58.4900000000000	0.843460714660163
58.4905000000000	0.843857235796419
58.4910000000000	0.843881943350583
58.4915000000000	0.844319266103682
58.4920000000000	0.844310035130571
58.4925000000000	0.844632094332024
58.4930000000000	0.844880643071956
58.4935000000000	0.845115456869129
58.4940000000000	0.845321307649610
58.4945000000000	0.845436738948101
58.4950000000000	0.845813022579400
58.4955000000000	0.845909449419162
58.4960000000000	0.846192180882751
58.4965000000000	0.846447088567352
58.4970000000000	0.846555422844064
58.4975000000000	0.846927665238816
58.4980000000000	0.847046467991770
58.4985000000000	0.847263496360639
58.4990000000000	0.847531919539619
58.4995000000000	0.847690729880467
58.5000000000000	0.847990894741369
58.5005000000000	0.848173603960664
58.5010000000000	0.848425635538554
58.5015000000000	0.848612972463373
58.5020000000000	0.848926075454174
58.5025000000000	0.848973385335409
58.5030000000000	0.849352278385957
58.5035000000000	0.849544497133052
58.5040000000000	0.849717167502682
58.5045000000000	0.849969332423537
58.5050000000000	0.850242865520911
58.5055000000000	0.850431791880509
58.5060000000000	0.850611072243589
58.5065000000000	0.850873861818092
58.5070000000000	0.851160923222277
58.5075000000000	0.851322148125797
58.5080000000000	0.851557553044000
58.5085000000000	0.851784667522821
58.5090000000000	0.852057713115158
58.5095000000000	0.852231254766386
58.5100000000000	0.852472374494349
58.5105000000000	0.852690060279171
58.5110000000000	0.852977431920886
58.5115000000000	0.853140945233355
58.5120000000000	0.853384249633818
58.5125000000000	0.853609131873663
58.5130000000000	0.853820796218166
58.5135000000000	0.854134199772429
58.5140000000000	0.854300090066368
58.5145000000000	0.854568192845747
58.5150000000000	0.854742430498103
58.5155000000000	0.854980406226562
58.5160000000000	0.855301552440873
58.5165000000000	0.855417327666711
58.5170000000000	0.855708845630151
58.5175000000000	0.855919751433467
58.5180000000000	0.856134027660836
58.5185000000000	0.856452613552123
58.5190000000000	0.856645061693511
58.5195000000000	0.856783504868463
58.5200000000000	0.857102362012276
58.5205000000000	0.857360332161494
58.5210000000000	0.857529944043827
58.5215000000000	0.857900500463745
58.5220000000000	0.857954242822899
58.5225000000000	0.858280035990287
58.5230000000000	0.858481699124763
58.5235000000000	0.858788558494635
58.5240000000000	0.858900935739760
58.5245000000000	0.859272095142170
58.5250000000000	0.859425534456820
58.5255000000000	0.859594529120423
58.5260000000000	0.859915083852866
58.5265000000000	0.860148178343065
58.5270000000000	0.860416715408895
58.5275000000000	0.860568873999031
58.5280000000000	0.860887202259114
58.5285000000000	0.861061781181134
58.5290000000000	0.861363336618600
58.5295000000000	0.861540436849893
58.5300000000000	0.861763644670437
58.5305000000000	0.862085080184056
58.5310000000000	0.862255751007533
58.5315000000000	0.862479409023000
58.5320000000000	0.862770068042161
58.5325000000000	0.863023730401759
58.5330000000000	0.863220676275307
58.5335000000000	0.863518512637278
58.5340000000000	0.863683989064834
58.5345000000000	0.863876061165390
58.5350000000000	0.864202115855462
58.5355000000000	0.864442819256626
58.5360000000000	0.864606216937333
58.5365000000000	0.864914286692130
58.5370000000000	0.865135847985871
58.5375000000000	0.865335313822517
58.5380000000000	0.865682856479667
58.5385000000000	0.865860547236833
58.5390000000000	0.866048712489829
58.5395000000000	0.866436236194286
58.5400000000000	0.866540713309885
58.5405000000000	0.866836729470436
58.5410000000000	0.867157539634130
58.5415000000000	0.867201009473129
58.5420000000000	0.867543605000084
58.5425000000000	0.867851478308474
58.5430000000000	0.867944582760873
58.5435000000000	0.868336743193680
58.5440000000000	0.868511767279578
58.5445000000000	0.868720003434634
58.5450000000000	0.869092908983267
58.5455000000000	0.869196905117817
58.5460000000000	0.869490640980273
58.5465000000000	0.869748234186697
58.5470000000000	0.869936964180553
58.5475000000000	0.870256346824731
58.5480000000000	0.870483319001804
58.5485000000000	0.870763713390043
58.5490000000000	0.870887846561120
58.5495000000000	0.871207150996378
58.5500000000000	0.871446517020292
58.5505000000000	0.871648484307082
58.5510000000000	0.871990850219382
58.5515000000000	0.872139884382030
58.5520000000000	0.872444894584466
58.5525000000000	0.872718639236693
58.5530000000000	0.872870662733706
58.5535000000000	0.873122428591260
58.5540000000000	0.873458300245224
58.5545000000000	0.873639909242940
58.5550000000000	0.873894072333644
58.5555000000000	0.874160578565004
58.5560000000000	0.874320036609842
58.5565000000000	0.874638019541774
58.5570000000000	0.874967895813581
58.5575000000000	0.875082650509228
58.5580000000000	0.875420373176212
58.5585000000000	0.875548547672326
58.5590000000000	0.875911311676226
58.5595000000000	0.876162409239274
58.5600000000000	0.876300948000453
58.5605000000000	0.876637495930509
58.5610000000000	0.876868954659782
58.5615000000000	0.877137403207421
58.5620000000000	0.877298614578714
58.5625000000000	0.877654432680826
58.5630000000000	0.877846454643992
58.5635000000000	0.878098786423832
58.5640000000000	0.878363926832072
58.5645000000000	0.878528309395820
58.5650000000000	0.878926055835571
58.5655000000000	0.879039859676593
58.5660000000000	0.879374756719813
58.5665000000000	0.879606532801017
58.5670000000000	0.879831813746138
58.5675000000000	0.880087835015187
58.5680000000000	0.880303207430543
58.5685000000000	0.880622487341327
58.5690000000000	0.880843662168956
58.5695000000000	0.881094757727060
58.5700000000000	0.881315832500851
58.5705000000000	0.881605805695143
58.5710000000000	0.881857275771045
58.5715000000000	0.882041331692645
58.5720000000000	0.882365789860283
58.5725000000000	0.882566447852327
58.5730000000000	0.882889329429401
58.5735000000000	0.883090901329859
58.5740000000000	0.883326857034589
58.5745000000000	0.883608268731215
58.5750000000000	0.883812213169754
58.5755000000000	0.884147732876914
58.5760000000000	0.884352888428299
58.5765000000000	0.884505444143851
58.5770000000000	0.884941496530059
58.5775000000000	0.885058380995745
58.5780000000000	0.885431730150184
58.5785000000000	0.885565710602538
58.5790000000000	0.885836596445484
58.5795000000000	0.886147959628018
58.5800000000000	0.886352530617292
58.5805000000000	0.886576309237242
58.5810000000000	0.886885954291941
58.5815000000000	0.887118392991128
58.5820000000000	0.887370598170199
58.5825000000000	0.887741923548784
58.5830000000000	0.887708917196284
58.5835000000000	0.888246021328282
58.5840000000000	0.888304634124407
58.5845000000000	0.888684265077877
58.5850000000000	0.888880294607703
58.5855000000000	0.889145824203604
58.5860000000000	0.889403492402362
58.5865000000000	0.889625697944027
58.5870000000000	0.889893774200143
58.5875000000000	0.890169184808379
58.5880000000000	0.890403643793851
58.5885000000000	0.890625480223448
58.5890000000000	0.890943040634033
58.5895000000000	0.891163412747994
58.5900000000000	0.891441696215791
58.5905000000000	0.891651793126091
58.5910000000000	0.891933040572193
58.5915000000000	0.892171553831585
58.5920000000000	0.892477433899980
58.5925000000000	0.892558753648898
58.5930000000000	0.893036487116065
58.5935000000000	0.893180792760326
58.5940000000000	0.893458404665133
58.5945000000000	0.893676768161822
58.5950000000000	0.893960287765512
58.5955000000000	0.894165004784199
58.5960000000000	0.894608964664896
58.5965000000000	0.894638687025452
58.5970000000000	0.895055744669847
58.5975000000000	0.895117080807881
58.5980000000000	0.895510820848871
58.5985000000000	0.895783681561878
58.5990000000000	0.895956538076852
58.5995000000000	0.896236245392285
58.6000000000000	0.896507546533417
58.6005000000000	0.896765842534458
58.6010000000000	0.897031177146455
58.6015000000000	0.897240910984389
58.6020000000000	0.897531019778970
58.6025000000000	0.897760708960186
58.6030000000000	0.898089294276976
58.6035000000000	0.898271196060514
58.6040000000000	0.898547686072873
58.6045000000000	0.898810280076573
58.6050000000000	0.899071424140058
58.6055000000000	0.899286886636517
58.6060000000000	0.899554352948670
58.6065000000000	0.899789413212250
58.6070000000000	0.900201867561625
58.6075000000000	0.900271377884792
58.6080000000000	0.900519865084676
58.6085000000000	0.900928288322095
58.6090000000000	0.901096657644823
58.6095000000000	0.901340578314659
58.6100000000000	0.901636044014181
58.6105000000000	0.901868393858826
58.6110000000000	0.902118803614866
58.6115000000000	0.902507834269880
58.6120000000000	0.902485655714745
58.6125000000000	0.902969526362408
58.6130000000000	0.903088659317698
58.6135000000000	0.903440726871195
58.6140000000000	0.903619912712915
58.6145000000000	0.903952740109353
58.6150000000000	0.904137063080365
58.6155000000000	0.904483030838471
58.6160000000000	0.904652089996856
58.6165000000000	0.904955377444331
58.6170000000000	0.905215568192763
58.6175000000000	0.905375924641864
58.6180000000000	0.905737294710375
58.6185000000000	0.905930807126327
58.6190000000000	0.906296668898799
58.6195000000000	0.906458832493329
58.6200000000000	0.906707569905413
58.6205000000000	0.907065991094585
58.6210000000000	0.907146066102502
58.6215000000000	0.907582799378247
58.6220000000000	0.907794064781633
58.6225000000000	0.907922712836659
58.6230000000000	0.908327108007416
58.6235000000000	0.908511991046522
58.6240000000000	0.908785987391929
58.6245000000000	0.909041021270652
58.6250000000000	0.909308557115885
58.6255000000000	0.909526231144468
58.6260000000000	0.909853424415388
58.6265000000000	0.910062041975302
58.6270000000000	0.910349283878383
58.6275000000000	0.910543165061772
58.6280000000000	0.910831631723127
58.6285000000000	0.911126392817079
58.6290000000000	0.911446273168296
58.6295000000000	0.911480281873628
58.6300000000000	0.911918645481007
58.6305000000000	0.912058582939045
58.6310000000000	0.912485492435246
58.6315000000000	0.912578962572626
58.6320000000000	0.912927581657256
58.6325000000000	0.913126805963663
58.6330000000000	0.913445925697854
58.6335000000000	0.913688105085124
58.6340000000000	0.913873080904175
58.6345000000000	0.914161503370623
58.6350000000000	0.914485739144252
58.6355000000000	0.914686020921421
58.6360000000000	0.914922064959168
58.6365000000000	0.915162615680588
58.6370000000000	0.915548782908757
58.6375000000000	0.915800519679915
58.6380000000000	0.915848143781484
58.6385000000000	0.916271821770268
58.6390000000000	0.916491494327813
58.6395000000000	0.916744193424636
58.6400000000000	0.917004379408314
58.6405000000000	0.917258651849014
58.6410000000000	0.917512714245197
58.6415000000000	0.917798312682670
58.6420000000000	0.918028580990119
58.6425000000000	0.918305202471302
58.6430000000000	0.918534163144885
58.6435000000000	0.918783522874630
58.6440000000000	0.919059971772325
58.6445000000000	0.919322999282637
58.6450000000000	0.919562146882598
58.6455000000000	0.919839299442875
58.6460000000000	0.920162760949697
58.6465000000000	0.920264627040565
58.6470000000000	0.920596832139610
58.6475000000000	0.920932357070548
58.6480000000000	0.921002453320633
58.6485000000000	0.921416694756654
58.6490000000000	0.921717967062913
58.6495000000000	0.921782596647546
58.6500000000000	0.922169283890920
58.6505000000000	0.922437251413912
58.6510000000000	0.922594507811975
58.6515000000000	0.922917934795674
58.6520000000000	0.923229427482306
58.6525000000000	0.923336634502437
58.6530000000000	0.923716610381938
58.6535000000000	0.923931646335117
58.6540000000000	0.924205464103955
58.6545000000000	0.924450612696977
58.6550000000000	0.924707911806299
58.6555000000000	0.924995633669113
58.6560000000000	0.925162927535435
58.6565000000000	0.925508882955521
58.6570000000000	0.925761670423556
58.6575000000000	0.925979065122123
58.6580000000000	0.926245265389383
58.6585000000000	0.926560785343928
58.6590000000000	0.926741601146214
58.6595000000000	0.927000210690459
58.6600000000000	0.927279743866059
58.6605000000000	0.927548237164380
58.6610000000000	0.927786423158811
58.6615000000000	0.928051795893162
58.6620000000000	0.928282786739508
58.6625000000000	0.928599004309034
58.6630000000000	0.928809306590519
58.6635000000000	0.929105866045162
58.6640000000000	0.929279781816347
58.6645000000000	0.929601476700792
58.6650000000000	0.929861104653345
58.6655000000000	0.930098052210870
58.6660000000000	0.930365484507409
58.6665000000000	0.930596307327906
58.6670000000000	0.930875551902677
58.6675000000000	0.931193899784578
58.6680000000000	0.931285804188208
58.6685000000000	0.931650115920467
58.6690000000000	0.931921515240362
58.6695000000000	0.932149299774886
58.6700000000000	0.932394158458131
58.6705000000000	0.932659518853735
58.6710000000000	0.932912971116751
58.6715000000000	0.933182835796614
58.6720000000000	0.933450817861330
58.6725000000000	0.933689839292921
58.6730000000000	0.933990454400215
58.6735000000000	0.934108809846114
58.6740000000000	0.934529754479791
58.6745000000000	0.934658807166200
58.6750000000000	0.934938874791069
58.6755000000000	0.935271444535823
58.6760000000000	0.935495358029493
58.6765000000000	0.935672183833327
58.6770000000000	0.936035200658588
58.6775000000000	0.936285804068566
58.6780000000000	0.936460109664778
58.6785000000000	0.936769690953456
58.6790000000000	0.937008314757419
58.6795000000000	0.937246550664102
58.6800000000000	0.937562288185498
58.6805000000000	0.937747917225653
58.6810000000000	0.938119770036940
58.6815000000000	0.938221444967107
58.6820000000000	0.938554805882833
58.6825000000000	0.938812127716677
58.6830000000000	0.939051410167361
58.6835000000000	0.939305990833904
58.6840000000000	0.939613799164932
58.6845000000000	0.939796326988747
58.6850000000000	0.940093239596844
58.6855000000000	0.940318256821157
58.6860000000000	0.940609713699625
58.6865000000000	0.940842150725267
58.6870000000000	0.941099146639061
58.6875000000000	0.941420842215449
58.6880000000000	0.941533643955941
58.6885000000000	0.941876314224814
58.6890000000000	0.942133186083035
58.6895000000000	0.942395270932219
58.6900000000000	0.942612045194810
58.6905000000000	0.942910626809315
58.6910000000000	0.943127271938925
58.6915000000000	0.943415811308310
58.6920000000000	0.943662129553213
58.6925000000000	0.943929074745934
58.6930000000000	0.944119046162605
58.6935000000000	0.944433595709043
58.6940000000000	0.944681467235014
58.6945000000000	0.944967656454214
58.6950000000000	0.945133212279881
58.6955000000000	0.945461598713260
58.6960000000000	0.945685658723586
58.6965000000000	0.945925388976581
58.6970000000000	0.946196503048758
58.6975000000000	0.946497041995949
58.6980000000000	0.946725779334943
58.6985000000000	0.946905819876089
58.6990000000000	0.947248784424991
58.6995000000000	0.947412175436822
58.7000000000000	0.947754368021229
58.7005000000000	0.947963870309765
58.7010000000000	0.948284476333267
58.7015000000000	0.948462276090579
58.7020000000000	0.948757626934204
58.7025000000000	0.949020540472157
58.7030000000000	0.949247120579676
58.7035000000000	0.949445001563966
58.7040000000000	0.949797476944869
58.7045000000000	0.949984589483144
58.7050000000000	0.950260730548735
58.7055000000000	0.950520380952395
58.7060000000000	0.950763617996190
58.7065000000000	0.951034383351131
58.7070000000000	0.951255896727254
58.7075000000000	0.951539741204263
58.7080000000000	0.951818457179074
58.7085000000000	0.951991890044657
58.7090000000000	0.952374439235522
58.7095000000000	0.952444828936150
58.7100000000000	0.952847228248189
58.7105000000000	0.953012268830386
58.7110000000000	0.953380656724553
58.7115000000000	0.953505005532850
58.7120000000000	0.953845824699772
58.7125000000000	0.954002955658515
58.7130000000000	0.954323675629041
58.7135000000000	0.954558534234599
58.7140000000000	0.954767658105894
58.7145000000000	0.955142198565878
58.7150000000000	0.955332964015876
58.7155000000000	0.955547107592930
58.7160000000000	0.955842095375175
58.7165000000000	0.956094488021028
58.7170000000000	0.956351650950861
58.7175000000000	0.956546361371320
58.7180000000000	0.956868267801668
58.7185000000000	0.957027139402925
58.7190000000000	0.957463714838712
58.7195000000000	0.957518616035715
58.7200000000000	0.957836976565906
58.7205000000000	0.958105655497099
58.7210000000000	0.958367572257220
58.7215000000000	0.958530594077193
58.7220000000000	0.958909474155180
58.7225000000000	0.959034837247602
58.7230000000000	0.959413077287584
58.7235000000000	0.959600638674322
58.7240000000000	0.959848407923829
58.7245000000000	0.960126254627043
58.7250000000000	0.960338666136525
58.7255000000000	0.960642534306111
58.7260000000000	0.960854025033513
58.7265000000000	0.961104139150288
58.7270000000000	0.961355569850991
58.7275000000000	0.961607751632023
58.7280000000000	0.961830822372548
58.7285000000000	0.962133012345098
58.7290000000000	0.962377041245451
58.7295000000000	0.962618312783586
58.7300000000000	0.962842044349287
58.7305000000000	0.963089717018009
58.7310000000000	0.963399565422146
58.7315000000000	0.963594006640963
58.7320000000000	0.963796492527303
58.7325000000000	0.964179238218208
58.7330000000000	0.964360778027972
58.7335000000000	0.964623050041762
58.7340000000000	0.964827023553973
58.7345000000000	0.965123390681982
58.7350000000000	0.965377531948059
58.7355000000000	0.965548132591476
58.7360000000000	0.965913530490098
58.7365000000000	0.966072214336380
58.7370000000000	0.966374119336335
58.7375000000000	0.966560666618387
58.7380000000000	0.966903200828936
58.7385000000000	0.967130561985008
58.7390000000000	0.967330580401657
58.7395000000000	0.967575726901484
58.7400000000000	0.967822091254799
58.7405000000000	0.968121564227093
58.7410000000000	0.968342050366608
58.7415000000000	0.968559315439062
58.7420000000000	0.968872326561302
58.7425000000000	0.969121353650843
58.7430000000000	0.969321949575843
58.7435000000000	0.969542885417153
58.7440000000000	0.969826156904403
58.7445000000000	0.970069367973995
58.7450000000000	0.970366523094685
58.7455000000000	0.970567883452001
58.7460000000000	0.970785222991854
58.7465000000000	0.971100789784885
58.7470000000000	0.971257501908858
58.7475000000000	0.971613002948539
58.7480000000000	0.971792973599934
58.7485000000000	0.972073638895365
58.7490000000000	0.972266488417644
58.7495000000000	0.972553676913904
58.7500000000000	0.972777507358400
58.7505000000000	0.973040008282416
58.7510000000000	0.973284256944268
58.7515000000000	0.973604807515349
58.7520000000000	0.973669357583330
58.7525000000000	0.974084960540394
58.7530000000000	0.974248253736898
58.7535000000000	0.974538381595409
58.7540000000000	0.974692905821175
58.7545000000000	0.975000358435924
58.7550000000000	0.975282415468444
58.7555000000000	0.975457610903792
58.7560000000000	0.975698123913634
58.7565000000000	0.976007602466889
58.7570000000000	0.976250348309801
58.7575000000000	0.976448359963361
58.7580000000000	0.976696018442535
58.7585000000000	0.976967605880036
58.7590000000000	0.977194692111984
58.7595000000000	0.977501638810559
58.7600000000000	0.977673382461329
58.7605000000000	0.977872956215272
58.7610000000000	0.978206944480456
58.7615000000000	0.978390070857741
58.7620000000000	0.978667001477403
58.7625000000000	0.978886664005678
58.7630000000000	0.979140301580251
58.7635000000000	0.979431026728773
58.7640000000000	0.979637319824990
58.7645000000000	0.979837789178661
58.7650000000000	0.980096413354398
58.7655000000000	0.980328370093871
58.7660000000000	0.980666853155034
58.7665000000000	0.980813483339726
58.7670000000000	0.981081389387600
58.7675000000000	0.981292971361520
58.7680000000000	0.981589482932374
58.7685000000000	0.981814129457585
58.7690000000000	0.982014730988608
58.7695000000000	0.982311409219316
58.7700000000000	0.982546891716921
58.7705000000000	0.982783963390486
58.7710000000000	0.982965723441307
58.7715000000000	0.983257604232866
58.7720000000000	0.983509288218067
58.7725000000000	0.983723135588889
58.7730000000000	0.983928099909961
58.7735000000000	0.984259541188664
58.7740000000000	0.984441172704784
58.7745000000000	0.984652368311411
58.7750000000000	0.984974746635373
58.7755000000000	0.985141456434875
58.7760000000000	0.985426701524527
58.7765000000000	0.985616225906982
58.7770000000000	0.985893661127717
58.7775000000000	0.986150724354840
58.7780000000000	0.986319942306468
58.7785000000000	0.986637598778548
58.7790000000000	0.986801723166758
58.7795000000000	0.987063423154343
58.7800000000000	0.987312084542693
58.7805000000000	0.987544238182239
58.7810000000000	0.987819617509615
58.7815000000000	0.987989777898660
58.7820000000000	0.988271389836858
58.7825000000000	0.988466045259429
58.7830000000000	0.988802045080917
58.7835000000000	0.988924330405201
58.7840000000000	0.989211069932023
58.7845000000000	0.989445682103550
58.7850000000000	0.989634873280964
58.7855000000000	0.989963896082074
58.7860000000000	0.990110796117418
58.7865000000000	0.990415604922784
58.7870000000000	0.990612550018582
58.7875000000000	0.990821723122296
58.7880000000000	0.991120345648095
58.7885000000000	0.991273023734800
58.7890000000000	0.991582903780227
58.7895000000000	0.991807418505404
58.7900000000000	0.991998651724589
58.7905000000000	0.992255780436737
58.7910000000000	0.992496558199067
58.7915000000000	0.992705321616519
58.7920000000000	0.992958392002921
58.7925000000000	0.993211434112891
58.7930000000000	0.993442789903490
58.7935000000000	0.993636250053727
58.7940000000000	0.993861055415874
58.7945000000000	0.994139118322290
58.7950000000000	0.994318212341538
58.7955000000000	0.994587835333547
58.7960000000000	0.994826706860413
58.7965000000000	0.995018212993848
58.7970000000000	0.995283665238969
58.7975000000000	0.995512475902178
58.7980000000000	0.995737513110461
58.7985000000000	0.996022169217353
58.7990000000000	0.996167433006178
58.7995000000000	0.996448408446514
58.8000000000000	0.996682615629246
58.8005000000000	0.996846096679203
58.8010000000000	0.997194489120810
58.8015000000000	0.997265379773092
58.8020000000000	0.997563444672281
58.8025000000000	0.997824418058158
58.8030000000000	0.998043778889441
58.8035000000000	0.998310988508825
58.8040000000000	0.998404012022207
58.8045000000000	0.998770194477350
58.8050000000000	0.998948789233109
58.8055000000000	0.999185602440743
58.8060000000000	0.999361620048626
58.8065000000000	0.999629319081557
58.8070000000000	0.999861037803146
58.8075000000000	1.00009481822369
58.8080000000000	1.00034204873358
58.8085000000000	1.00050655459047
58.8090000000000	1.00081050078483
58.8095000000000	1.00093016509469
58.8100000000000	1.00123393787187
58.8105000000000	1.00145980142012
58.8110000000000	1.00161767737454
58.8115000000000	1.00192280606402
58.8120000000000	1.00211312335498
58.8125000000000	1.00232331947848
58.8130000000000	1.00254253958820
58.8135000000000	1.00281090458232
58.8140000000000	1.00303973597712
58.8145000000000	1.00318893394082
58.8150000000000	1.00347785105425
58.8155000000000	1.00368937934050
58.8160000000000	1.00386593439042
58.8165000000000	1.00413354992020
58.8170000000000	1.00434401395519
58.8175000000000	1.00456395116145
58.8180000000000	1.00482877080180
58.8185000000000	1.00498802873114
58.8190000000000	1.00522376231982
58.8195000000000	1.00548565051615
58.8200000000000	1.00568409525825
58.8205000000000	1.00587974302111
58.8210000000000	1.00612207302501
58.8215000000000	1.00633017412399
58.8220000000000	1.00653324467993
58.8225000000000	1.00685653786249
58.8230000000000	1.00692529494505
58.8235000000000	1.00721045196627
58.8240000000000	1.00749566780299
58.8245000000000	1.00759447433863
58.8250000000000	1.00792879405008
58.8255000000000	1.00805825344527
58.8260000000000	1.00833699838670
58.8265000000000	1.00851887746306
58.8270000000000	1.00875549052303
58.8275000000000	1.00896571318720
58.8280000000000	1.00915597026200
58.8285000000000	1.00940263261220
58.8290000000000	1.00955053270345
58.8295000000000	1.00992184351917
58.8300000000000	1.01001095920187
58.8305000000000	1.01024954728988
58.8310000000000	1.01051305012130
58.8315000000000	1.01071607936716
58.8320000000000	1.01086424449503
58.8325000000000	1.01111636539699
58.8330000000000	1.01131616758921
58.8335000000000	1.01157841698679
58.8340000000000	1.01172414965373
58.8345000000000	1.01198341337263
58.8350000000000	1.01220493209324
58.8355000000000	1.01240071666728
58.8360000000000	1.01264208562057
58.8365000000000	1.01279068887226
58.8370000000000	1.01305604628690
58.8375000000000	1.01328233583393
58.8380000000000	1.01343836117290
58.8385000000000	1.01370743977448
58.8390000000000	1.01384985587129
58.8395000000000	1.01413319476275
58.8400000000000	1.01429695064488
58.8405000000000	1.01452964752944
58.8410000000000	1.01472184029915
58.8415000000000	1.01494103772246
58.8420000000000	1.01518190607275
58.8425000000000	1.01532631626729
58.8430000000000	1.01555750601391
58.8435000000000	1.01578140287664
58.8440000000000	1.01594412493998
58.8445000000000	1.01632868879647
58.8450000000000	1.01627980780839
58.8455000000000	1.01666592888864
58.8460000000000	1.01682924716560
58.8465000000000	1.01702113844699
58.8470000000000	1.01722138319710
58.8475000000000	1.01745040208518
58.8480000000000	1.01761516758962
58.8485000000000	1.01786547867707
58.8490000000000	1.01802466663545
58.8495000000000	1.01831592966678
58.8500000000000	1.01843642594271
58.8505000000000	1.01869131193506
58.8510000000000	1.01885199996160
58.8515000000000	1.01910299521291
58.8520000000000	1.01925460699363
58.8525000000000	1.01953911659782
58.8530000000000	1.01969379455725
58.8535000000000	1.01985736430218
58.8540000000000	1.02012428319895
58.8545000000000	1.02029814324969
58.8550000000000	1.02049710851071
58.8555000000000	1.02070558165800
58.8560000000000	1.02091832261705
58.8565000000000	1.02112115756992
58.8570000000000	1.02131335369053
58.8575000000000	1.02146826282037
58.8580000000000	1.02181348416535
58.8585000000000	1.02187576335932
58.8590000000000	1.02207567016782
58.8595000000000	1.02236146444062
58.8600000000000	1.02251506214039
58.8605000000000	1.02271710845462
58.8610000000000	1.02279735671185
58.8615000000000	1.02323006263616
58.8620000000000	1.02332574061804
58.8625000000000	1.02351108183049
58.8630000000000	1.02373115306581
58.8635000000000	1.02388292203336
58.8640000000000	1.02407383559424
58.8645000000000	1.02426165341507
58.8650000000000	1.02453797367327
58.8655000000000	1.02468117490106
58.8660000000000	1.02496875547513
58.8665000000000	1.02500618536184
58.8670000000000	1.02526104479778
58.8675000000000	1.02552102158956
58.8680000000000	1.02569897955406
58.8685000000000	1.02586366523617
58.8690000000000	1.02604458921862
58.8695000000000	1.02621844255107
58.8700000000000	1.02648822804727
58.8705000000000	1.02665929954829
58.8710000000000	1.02681344865215
58.8715000000000	1.02709468775799
58.8720000000000	1.02714208753264
58.8725000000000	1.02744253407171
58.8730000000000	1.02767738985709
58.8735000000000	1.02774443599313
58.8740000000000	1.02800402276223
58.8745000000000	1.02815218949844
58.8750000000000	1.02839927507923
58.8755000000000	1.02854713702900
58.8760000000000	1.02877922366587
58.8765000000000	1.02896923191732
58.8770000000000	1.02907319440413
58.8775000000000	1.02936118404089
58.8780000000000	1.02948915744854
58.8785000000000	1.02970500626223
58.8790000000000	1.02989598282483
58.8795000000000	1.03006717856180
58.8800000000000	1.03023803347958
58.8805000000000	1.03046475415278
58.8810000000000	1.03066135971045
58.8815000000000	1.03085488140554
58.8820000000000	1.03097500824339
58.8825000000000	1.03119280805734
58.8830000000000	1.03140025621641
58.8835000000000	1.03156128607769
58.8840000000000	1.03180119801944
58.8845000000000	1.03191216909386
58.8850000000000	1.03211749083519
58.8855000000000	1.03236024456297
58.8860000000000	1.03245700512141
58.8865000000000	1.03270780854164
58.8870000000000	1.03283677118908
58.8875000000000	1.03310968775418
58.8880000000000	1.03321884948599
58.8885000000000	1.03338857729229
58.8890000000000	1.03361760682666
58.8895000000000	1.03375553476959
58.8900000000000	1.03395306177777
58.8905000000000	1.03420234042155
58.8910000000000	1.03422129902770
58.8915000000000	1.03453833138434
58.8920000000000	1.03472971763486
58.8925000000000	1.03485528274373
58.8930000000000	1.03501458496828
58.8935000000000	1.03526027752588
58.8940000000000	1.03537237103348
58.8945000000000	1.03557643134755
58.8950000000000	1.03578829447599
58.8955000000000	1.03592435942264
58.8960000000000	1.03615816887569
58.8965000000000	1.03626746736823
58.8970000000000	1.03649083657947
58.8975000000000	1.03665044186727
58.8980000000000	1.03684872037874
58.8985000000000	1.03697394322088
58.8990000000000	1.03719053869943
58.8995000000000	1.03735926282728
58.9000000000000	1.03749705297294
58.9005000000000	1.03771765039735
58.9010000000000	1.03791329702169
58.9015000000000	1.03800698496239
58.9020000000000	1.03826165788910
58.9025000000000	1.03837873712920
58.9030000000000	1.03862672686447
58.9035000000000	1.03869179198488
58.9040000000000	1.03893204010428
58.9045000000000	1.03910212134953
58.9050000000000	1.03927579229146
58.9055000000000	1.03945114529578
58.9060000000000	1.03955338484414
58.9065000000000	1.03983666027914
58.9070000000000	1.03990484199941
58.9075000000000	1.04012341787750
58.9080000000000	1.04032119984410
58.9085000000000	1.04045986585213
58.9090000000000	1.04053277865325
58.9095000000000	1.04086717373269
58.9100000000000	1.04098097043120
58.9105000000000	1.04112914846349
58.9110000000000	1.04131773950144
58.9115000000000	1.04148587566783
58.9120000000000	1.04160506259297
58.9125000000000	1.04182674663313
58.9130000000000	1.04192616963300
58.9135000000000	1.04214616394933
58.9140000000000	1.04230457273741
58.9145000000000	1.04250922783610
58.9150000000000	1.04260262370641
58.9155000000000	1.04282974380090
58.9160000000000	1.04290203586248
58.9165000000000	1.04319986275647
58.9170000000000	1.04323924487421
58.9175000000000	1.04347605785331
58.9180000000000	1.04364051121781
58.9185000000000	1.04373606854132
58.9190000000000	1.04398078778826
58.9195000000000	1.04408791644297
58.9200000000000	1.04427138320873
58.9205000000000	1.04442955248946
58.9210000000000	1.04456958439666
58.9215000000000	1.04473109728076
58.9220000000000	1.04492331017645
58.9225000000000	1.04509703611315
58.9230000000000	1.04520119133182
58.9235000000000	1.04540874013628
58.9240000000000	1.04554554668229
58.9245000000000	1.04572357279525
58.9250000000000	1.04580614674921
58.9255000000000	1.04604070832259
58.9260000000000	1.04614107855588
58.9265000000000	1.04637417629001
58.9270000000000	1.04650596767231
58.9275000000000	1.04664328933750
58.9280000000000	1.04679671849538
58.9285000000000	1.04683826666923
58.9290000000000	1.04725361596132
58.9295000000000	1.04724292952056
58.9300000000000	1.04745220435753
58.9305000000000	1.04754983077949
58.9310000000000	1.04773251796664
58.9315000000000	1.04791093570362
58.9320000000000	1.04798522622012
58.9325000000000	1.04822307741740
58.9330000000000	1.04832014191369
58.9335000000000	1.04849315327569
58.9340000000000	1.04863634789757
58.9345000000000	1.04883002816300
58.9350000000000	1.04889422408482
58.9355000000000	1.04911321484436
58.9360000000000	1.04922102738016
58.9365000000000	1.04936695967410
58.9370000000000	1.04958846487525
58.9375000000000	1.04959754733901
58.9380000000000	1.04991947288333
58.9385000000000	1.04994734043559
58.9390000000000	1.05014934626887
58.9395000000000	1.05025997912158
58.9400000000000	1.05045323971071
58.9405000000000	1.05053056669117
58.9410000000000	1.05073767209599
58.9415000000000	1.05088517198453
58.9420000000000	1.05094197512697
58.9425000000000	1.05119865161942
58.9430000000000	1.05122174247236
58.9435000000000	1.05148487052786
58.9440000000000	1.05155876413310
58.9445000000000	1.05172591473453
58.9450000000000	1.05190708357864
58.9455000000000	1.05196398072815
58.9460000000000	1.05215420422753
58.9465000000000	1.05231417695055
58.9470000000000	1.05243263483357
58.9475000000000	1.05248893045651
58.9480000000000	1.05279008028071
58.9485000000000	1.05284618495938
58.9490000000000	1.05298164064511
58.9495000000000	1.05310745837090
58.9500000000000	1.05327691603581
58.9505000000000	1.05339258908336
58.9510000000000	1.05353133904493
58.9515000000000	1.05370382708707
58.9520000000000	1.05382110724172
58.9525000000000	1.05395922552991
58.9530000000000	1.05404656118641
58.9535000000000	1.05422354613341
58.9540000000000	1.05434528713585
58.9545000000000	1.05450536565853
58.9550000000000	1.05460609678306
58.9555000000000	1.05474217400067
58.9560000000000	1.05492126626584
58.9565000000000	1.05499597310630
58.9570000000000	1.05522084090751
58.9575000000000	1.05526197002593
58.9580000000000	1.05537707539439
58.9585000000000	1.05553812634468
58.9590000000000	1.05571390534961
58.9595000000000	1.05578876450491
58.9600000000000	1.05593601955738
58.9605000000000	1.05606844513316
58.9610000000000	1.05622443035093
58.9615000000000	1.05628544765370
58.9620000000000	1.05644023252467
58.9625000000000	1.05658074434462
58.9630000000000	1.05673279943296
58.9635000000000	1.05679633203332
58.9640000000000	1.05697681454475
58.9645000000000	1.05706394096717
58.9650000000000	1.05723132849356
58.9655000000000	1.05732432063432
58.9660000000000	1.05745383455529
58.9665000000000	1.05760418924233
58.9670000000000	1.05769318632433
58.9675000000000	1.05782029780099
58.9680000000000	1.05794575488943
58.9685000000000	1.05807691027003
58.9690000000000	1.05817837274829
58.9695000000000	1.05831804803981
58.9700000000000	1.05844740393603
58.9705000000000	1.05851126606770
58.9710000000000	1.05869298693311
58.9715000000000	1.05878934761859
58.9720000000000	1.05896120530869
58.9725000000000	1.05896272481204
58.9730000000000	1.05918234450552
58.9735000000000	1.05925473644291
58.9740000000000	1.05939026952996
58.9745000000000	1.05949436136685
58.9750000000000	1.05961313659718
58.9755000000000	1.05972173661693
58.9760000000000	1.05985492477195
58.9765000000000	1.05998090133206
58.9770000000000	1.06006541460707
58.9775000000000	1.06017769254837
58.9780000000000	1.06028713759798
58.9785000000000	1.06040561172623
58.9790000000000	1.06055714359913
58.9795000000000	1.06061664828704
58.9800000000000	1.06073772780277
58.9805000000000	1.06088338050661
58.9810000000000	1.06097553446154
58.9815000000000	1.06107443490327
58.9820000000000	1.06120834489406
58.9825000000000	1.06122388853715
58.9830000000000	1.06147102403311
58.9835000000000	1.06148653703879
58.9840000000000	1.06163201715644
58.9845000000000	1.06175373667536
58.9850000000000	1.06184327887933
58.9855000000000	1.06189579155202
58.9860000000000	1.06208261521010
58.9865000000000	1.06212741765539
58.9870000000000	1.06227032963147
58.9875000000000	1.06235604692834
58.9880000000000	1.06248809805879
58.9885000000000	1.06255337827390
58.9890000000000	1.06271100497026
58.9895000000000	1.06273811852511
58.9900000000000	1.06290106158899
58.9905000000000	1.06299182459148
58.9910000000000	1.06306596783067
58.9915000000000	1.06315927602635
58.9920000000000	1.06331784192566
58.9925000000000	1.06336467859674
58.9930000000000	1.06347959974871
58.9935000000000	1.06360823451348
58.9940000000000	1.06368214519627
58.9945000000000	1.06375665658653
58.9950000000000	1.06385666112096
58.9955000000000	1.06401401406278
58.9960000000000	1.06402717401478
58.9965000000000	1.06419074802419
58.9970000000000	1.06423575204326
58.9975000000000	1.06434272170688
58.9980000000000	1.06447719253519
58.9985000000000	1.06453900805198
58.9990000000000	1.06463111972615
58.9995000000000	1.06473657435644
59	1.06480030987819
59.0005000000000	1.06492161472543
59.0010000000000	1.06500251010387
59.0015000000000	1.06509377657851
59.0020000000000	1.06518209991782
59.0025000000000	1.06527058415015
59.0030000000000	1.06537176580259
59.0035000000000	1.06546233191885
59.0040000000000	1.06554820599242
59.0045000000000	1.06563847438819
59.0050000000000	1.06571068030397
59.0055000000000	1.06578512998166
59.0060000000000	1.06592468456618
59.0065000000000	1.06598240917327
59.0070000000000	1.06608055270687
59.0075000000000	1.06613891836302
59.0080000000000	1.06625047214270
59.0085000000000	1.06629381573312
59.0090000000000	1.06641546381810
59.0095000000000	1.06652297213744
59.0100000000000	1.06654287789138
59.0105000000000	1.06665744950080
59.0110000000000	1.06674096574617
59.0115000000000	1.06681585056770
59.0120000000000	1.06691700955842
59.0125000000000	1.06697590161043
59.0130000000000	1.06701300907678
59.0135000000000	1.06718262137830
59.0140000000000	1.06723363609169
59.0145000000000	1.06725284456729
59.0150000000000	1.06742266288750
59.0155000000000	1.06744217870880
59.0160000000000	1.06754540712494
59.0165000000000	1.06759407874600
59.0170000000000	1.06772441000320
59.0175000000000	1.06774573685753
59.0180000000000	1.06785687453990
59.0185000000000	1.06789916312274
59.0190000000000	1.06797678312202
59.0195000000000	1.06808058740322
59.0200000000000	1.06814115794189
59.0205000000000	1.06821127861721
59.0210000000000	1.06827862638982
59.0215000000000	1.06837546557227
59.0220000000000	1.06840754812211
59.0225000000000	1.06850719360283
59.0230000000000	1.06855468333465
59.0235000000000	1.06864542891980
59.0240000000000	1.06872347589630
59.0245000000000	1.06877758496214
59.0250000000000	1.06885043345538
59.0255000000000	1.06892345662241
59.0260000000000	1.06897988898419
59.0265000000000	1.06905745759752
59.0270000000000	1.06914314057387
59.0275000000000	1.06915884676148
59.0280000000000	1.06924047133690
59.0285000000000	1.06934164140652
59.0290000000000	1.06939622330958
59.0295000000000	1.06946413160805
59.0300000000000	1.06953124378056
59.0305000000000	1.06956921044663
59.0310000000000	1.06965758789552
59.0315000000000	1.06969782413339
59.0320000000000	1.06978773695627
59.0325000000000	1.06981164234232
59.0330000000000	1.06989747053322
59.0335000000000	1.06997749216970
59.0340000000000	1.07001550963319
59.0345000000000	1.07006553327862
59.0350000000000	1.07014611231127
59.0355000000000	1.07023406934430
59.0360000000000	1.07024278475990
59.0365000000000	1.07030721336004
59.0370000000000	1.07039363688864
59.0375000000000	1.07043617526185
59.0380000000000	1.07047777045359
59.0385000000000	1.07055783023762
59.0390000000000	1.07061261959205
59.0395000000000	1.07067774534972
59.0400000000000	1.07070526682946
59.0405000000000	1.07074915646307
59.0410000000000	1.07086806291029
59.0415000000000	1.07087950516701
59.0420000000000	1.07095641971389
59.0425000000000	1.07100021723366
59.0430000000000	1.07104225780833
59.0435000000000	1.07110589601290
59.0440000000000	1.07114133200363
59.0445000000000	1.07120501869765
59.0450000000000	1.07126858261922
59.0455000000000	1.07130796201706
59.0460000000000	1.07135835813300
59.0465000000000	1.07140217751813
59.0470000000000	1.07147442239008
59.0475000000000	1.07153409462577
59.0480000000000	1.07154110755584
59.0485000000000	1.07159541373323
59.0490000000000	1.07164218276594
59.0495000000000	1.07172294774586
59.0500000000000	1.07174131605393
59.0505000000000	1.07179417965227
59.0510000000000	1.07185960221596
59.0515000000000	1.07187580939621
59.0520000000000	1.07193688912939
59.0525000000000	1.07198457227676
59.0530000000000	1.07200660212504
59.0535000000000	1.07208832760496
59.0540000000000	1.07210886219452
59.0545000000000	1.07217762025400
59.0550000000000	1.07219990812767
59.0555000000000	1.07222488078604
59.0560000000000	1.07229745884658
59.0565000000000	1.07232971417052
59.0570000000000	1.07237422762652
59.0575000000000	1.07242469520621
59.0580000000000	1.07250916443669
59.0585000000000	1.07241787265882
59.0590000000000	1.07253933288529
59.0595000000000	1.07259225925876
59.0600000000000	1.07261031912419
59.0605000000000	1.07262520960827
59.0610000000000	1.07270538178661
59.0615000000000	1.07273595844165
59.0620000000000	1.07276424728129
59.0625000000000	1.07280009522993
59.0630000000000	1.07285821324207
59.0635000000000	1.07291524792047
59.0640000000000	1.07286727987450
59.0645000000000	1.07301593364416
59.0650000000000	1.07292169313071
59.0655000000000	1.07302851380599
59.0660000000000	1.07305347396709
59.0665000000000	1.07310262672526
59.0670000000000	1.07311662350660
59.0675000000000	1.07314921388556
59.0680000000000	1.07328349658473
59.0685000000000	1.07311527111491
59.0690000000000	1.07328479242531
59.0695000000000	1.07328691655141
59.0700000000000	1.07331357088379
59.0705000000000	1.07337308598738
59.0710000000000	1.07335462585712
59.0715000000000	1.07342586798954
59.0720000000000	1.07341573196774
59.0725000000000	1.07350118632576
59.0730000000000	1.07346291165920
59.0735000000000	1.07356192430923
59.0740000000000	1.07357546972064
59.0745000000000	1.07356073875269
59.0750000000000	1.07361556102956
59.0755000000000	1.07365912548614
59.0760000000000	1.07367277412498
59.0765000000000	1.07365567658729
59.0770000000000	1.07375620754733
59.0775000000000	1.07375794120473
59.0780000000000	1.07377364718149
59.0785000000000	1.07378694255311
59.0790000000000	1.07383772853467
59.0795000000000	1.07386816493285
59.0800000000000	1.07379904655219
59.0805000000000	1.07400363922670
59.0810000000000	1.07387088588258
59.0815000000000	1.07392188729757
59.0820000000000	1.07397174594912
59.0825000000000	1.07399394787564
59.0830000000000	1.07402925039897
59.0835000000000	1.07406839371400
59.0840000000000	1.07397926520764
59.0845000000000	1.07412199111006
59.0850000000000	1.07409738167141
59.0855000000000	1.07410586631717
59.0860000000000	1.07414823425314
59.0865000000000	1.07415485501155
59.0870000000000	1.07417789858080
59.0875000000000	1.07416474578095
59.0880000000000	1.07421600448019
59.0885000000000	1.07425517143484
59.0890000000000	1.07423905500824
59.0895000000000	1.07430496436424
59.0900000000000	1.07424989711683
59.0905000000000	1.07432429155869
59.0910000000000	1.07433802267974
59.0915000000000	1.07428020647651
59.0920000000000	1.07437201928396
59.0925000000000	1.07443004136520
59.0930000000000	1.07431777949713
59.0935000000000	1.07438097900304
59.0940000000000	1.07444092914565
59.0945000000000	1.07439847148993
59.0950000000000	1.07449216682781
59.0955000000000	1.07437704601837
59.0960000000000	1.07452683514593
59.0965000000000	1.07444790229850
59.0970000000000	1.07449178213090
59.0975000000000	1.07445118615982
59.0980000000000	1.07454414253603
59.0985000000000	1.07452606449666
59.0990000000000	1.07454368604360
59.0995000000000	1.07453218008693
59.1000000000000	1.07455269636509
59.1005000000000	1.07458510796681
59.1010000000000	1.07457298867931
59.1015000000000	1.07456317803723
59.1020000000000	1.07459807511033
59.1025000000000	1.07459888042058
59.1030000000000	1.07461887649506
59.1035000000000	1.07461480238889
59.1040000000000	1.07457855819461
59.1045000000000	1.07469815025532
59.1050000000000	1.07455741932474
59.1055000000000	1.07473654111186
59.1060000000000	1.07460005375961
59.1065000000000	1.07467482051277
59.1070000000000	1.07480139427582
59.1075000000000	1.07451374271533
59.1080000000000	1.07467897597723
59.1085000000000	1.07468694485078
59.1090000000000	1.07464834822944
59.1095000000000	1.07473491036796
59.1100000000000	1.07464183006786
59.1105000000000	1.07470896220885
59.1110000000000	1.07470182339683
59.1115000000000	1.07463788572387
59.1120000000000	1.07469689356738
59.1125000000000	1.07468086669759
59.1130000000000	1.07468704313426
59.1135000000000	1.07473102310965
59.1140000000000	1.07474300540546
59.1145000000000	1.07465712727609
59.1150000000000	1.07467927681378
59.1155000000000	1.07472524358799
59.1160000000000	1.07469032142454
59.1165000000000	1.07474604919441
59.1170000000000	1.07469874929936
59.1175000000000	1.07467726042667
59.1180000000000	1.07470376206336
59.1185000000000	1.07470392405782
59.1190000000000	1.07465968138277
59.1195000000000	1.07466654462665
59.1200000000000	1.07472455060626
59.1205000000000	1.07467006030756
59.1210000000000	1.07461984266581
59.1215000000000	1.07471829691022
59.1220000000000	1.07463085099509
59.1225000000000	1.07465544535356
59.1230000000000	1.07464774104429
59.1235000000000	1.07465205435531
59.1240000000000	1.07468829879954
59.1245000000000	1.07463934378391
59.1250000000000	1.07461497399410
59.1255000000000	1.07464266182288
59.1260000000000	1.07460161140430
59.1265000000000	1.07460862271328
59.1270000000000	1.07460109586241
59.1275000000000	1.07459122606387
59.1280000000000	1.07460610346609
59.1285000000000	1.07455769349086
59.1290000000000	1.07455793951634
59.1295000000000	1.07451868915527
59.1300000000000	1.07456135827389
59.1305000000000	1.07454419975463
59.1310000000000	1.07450598996710
59.1315000000000	1.07449125713692
59.1320000000000	1.07452878338530
59.1325000000000	1.07445917039228
59.1330000000000	1.07450277881344
59.1335000000000	1.07449572988447
59.1340000000000	1.07444313099198
59.1345000000000	1.07437711381808
59.1350000000000	1.07441140574048
59.1355000000000	1.07445056077411
59.1360000000000	1.07438378350122
59.1365000000000	1.07437641223137
59.1370000000000	1.07436356010635
59.1375000000000	1.07435475086743
59.1380000000000	1.07431637940602
59.1385000000000	1.07430197310301
59.1390000000000	1.07431141673801
59.1395000000000	1.07425256679938
59.1400000000000	1.07426230322619
59.1405000000000	1.07427847430602
59.1410000000000	1.07420859566713
59.1415000000000	1.07421079889520
59.1420000000000	1.07421538456939
59.1425000000000	1.07421326964159
59.1430000000000	1.07410438851683
59.1435000000000	1.07419275935370
59.1440000000000	1.07408433627180
59.1445000000000	1.07406263900786
59.1450000000000	1.07402195360526
59.1455000000000	1.07416039646876
59.1460000000000	1.07404158949828
59.1465000000000	1.07396601279760
59.1470000000000	1.07397572802688
59.1475000000000	1.07395724037351
59.1480000000000	1.07395690743972
59.1485000000000	1.07393035570351
59.1490000000000	1.07390170906340
59.1495000000000	1.07386870141110
59.1500000000000	1.07380442896018
59.1505000000000	1.07391309708084
59.1510000000000	1.07376630997903
59.1515000000000	1.07374319743951
59.1520000000000	1.07382144094869
59.1525000000000	1.07369825274077
59.1530000000000	1.07368219473807
59.1535000000000	1.07368865868621
59.1540000000000	1.07362890065500
59.1545000000000	1.07362384981782
59.1550000000000	1.07357854282527
59.1555000000000	1.07353113568147
59.1560000000000	1.07360603477026
59.1565000000000	1.07350047815111
59.1570000000000	1.07341589503419
59.1575000000000	1.07352133297909
59.1580000000000	1.07342258762395
59.1585000000000	1.07332186082731
59.1590000000000	1.07336860628434
59.1595000000000	1.07335730979057
59.1600000000000	1.07328099819090
59.1605000000000	1.07322808975018
59.1610000000000	1.07322684002755
59.1615000000000	1.07324996313716
59.1620000000000	1.07316781890097
59.1625000000000	1.07313078899240
59.1630000000000	1.07308832120334
59.1635000000000	1.07310073415942
59.1640000000000	1.07303000590674
59.1645000000000	1.07296811056547
59.1650000000000	1.07297468602117
59.1655000000000	1.07293705392574
59.1660000000000	1.07289837966411
59.1665000000000	1.07286262167184
59.1670000000000	1.07277605210501
59.1675000000000	1.07281804481221
59.1680000000000	1.07268403356556
59.1685000000000	1.07280854918936
59.1690000000000	1.07265795145596
59.1695000000000	1.07265001451807
59.1700000000000	1.07259313278509
59.1705000000000	1.07250669986677
59.1710000000000	1.07253353925038
59.1715000000000	1.07255729943836
59.1720000000000	1.07237495032626
59.1725000000000	1.07238428515937
59.1730000000000	1.07243926674328
59.1735000000000	1.07228544168233
59.1740000000000	1.07227815237621
59.1745000000000	1.07224798659461
59.1750000000000	1.07220585649259
59.1755000000000	1.07217009477203
59.1760000000000	1.07209560978503
59.1765000000000	1.07207793543231
59.1770000000000	1.07202949405961
59.1775000000000	1.07202092827699
59.1780000000000	1.07192887722948
59.1785000000000	1.07193601154760
59.1790000000000	1.07177749883849
59.1795000000000	1.07181856844746
59.1800000000000	1.07178345775388
59.1805000000000	1.07192642053976
59.1810000000000	1.07144497662104
59.1815000000000	1.07167306578455
59.1820000000000	1.07156656912714
59.1825000000000	1.07155967967309
59.1830000000000	1.07148422315310
59.1835000000000	1.07141683097483
59.1840000000000	1.07141574347749
59.1845000000000	1.07132329789459
59.1850000000000	1.07130911274644
59.1855000000000	1.07123342398115
59.1860000000000	1.07118850072907
59.1865000000000	1.07114889349084
59.1870000000000	1.07111808709870
59.1875000000000	1.07100476764949
59.1880000000000	1.07094905895931
59.1885000000000	1.07105985318284
59.1890000000000	1.07082051143272
59.1895000000000	1.07091595190371
59.1900000000000	1.07077548915047
59.1905000000000	1.07071781884710
59.1910000000000	1.07071047173031
59.1915000000000	1.07064274807353
59.1920000000000	1.07057470091643
59.1925000000000	1.07052840288653
59.1930000000000	1.07048218468126
59.1935000000000	1.07038284590259
59.1940000000000	1.07040269922762
59.1945000000000	1.07034430871796
59.1950000000000	1.07021312913454
59.1955000000000	1.07021335592043
59.1960000000000	1.07016514518578
59.1965000000000	1.07004938875054
59.1970000000000	1.07008058903205
59.1975000000000	1.06993019463027
59.1980000000000	1.06993081495853
59.1985000000000	1.06989524417951
59.1990000000000	1.06978339882181
59.1995000000000	1.06973810589142
59.2000000000000	1.06966449830396
59.2005000000000	1.06965899331616
59.2010000000000	1.06960472670236
59.2015000000000	1.06949445627115
59.2020000000000	1.06936955371418
59.2025000000000	1.06949566485909
59.2030000000000	1.06932337801084
59.2035000000000	1.06924802232451
59.2040000000000	1.06925036070600
59.2045000000000	1.06914841883143
59.2050000000000	1.06908268530901
59.2055000000000	1.06900976713415
59.2060000000000	1.06893482926535
59.2065000000000	1.06893725087437
59.2070000000000	1.06886664983523
59.2075000000000	1.06875068286266
59.2080000000000	1.06870201912826
59.2085000000000	1.06867268162344
59.2090000000000	1.06858410297826
59.2095000000000	1.06847940427536
59.2100000000000	1.06848837430053
59.2105000000000	1.06834523471243
59.2110000000000	1.06840192466463
59.2115000000000	1.06824475740969
59.2120000000000	1.06820945080679
59.2125000000000	1.06808519076997
59.2130000000000	1.06813376622712
59.2135000000000	1.06799128429130
59.2140000000000	1.06792092301856
59.2145000000000	1.06784589231805
59.2150000000000	1.06811715119517
59.2155000000000	1.06742924344320
59.2160000000000	1.06762424319877
59.2165000000000	1.06767498458546
59.2170000000000	1.06746218283195
59.2175000000000	1.06746500201171
59.2180000000000	1.06740166470350
59.2185000000000	1.06735050804451
59.2190000000000	1.06718777212348
59.2195000000000	1.06720930616747
59.2200000000000	1.06713937477313
59.2205000000000	1.06701437872983
59.2210000000000	1.06695346362744
59.2215000000000	1.06693720978459
59.2220000000000	1.06683935003812
59.2225000000000	1.06669014963648
59.2230000000000	1.06679064344777
59.2235000000000	1.06650370812207
59.2240000000000	1.06656465199651
59.2245000000000	1.06647092355767
59.2250000000000	1.06641875758462
59.2255000000000	1.06632363270030
59.2260000000000	1.06620674119425
59.2265000000000	1.06619828972550
59.2270000000000	1.06611849710522
59.2275000000000	1.06603398285988
59.2280000000000	1.06595273097828
59.2285000000000	1.06586904786766
59.2290000000000	1.06579257507182
59.2295000000000	1.06568147597423
59.2300000000000	1.06568136863089
59.2305000000000	1.06560928321932
59.2310000000000	1.06550057747171
59.2315000000000	1.06569749722942
59.2320000000000	1.06522991161616
59.2325000000000	1.06508053259243
59.2330000000000	1.06542200667971
59.2335000000000	1.06489430005469
59.2340000000000	1.06510351925276
59.2345000000000	1.06485758634776
59.2350000000000	1.06497312610125
59.2355000000000	1.06477149308695
59.2360000000000	1.06503228888524
59.2365000000000	1.06434897089532
59.2370000000000	1.06486490465022
59.2375000000000	1.06445532046218
59.2380000000000	1.06415774949008
59.2385000000000	1.06437589875951
59.2390000000000	1.06450252922882
59.2395000000000	1.06386988654029
59.2400000000000	1.06441986489659
59.2405000000000	1.06393856572834
59.2410000000000	1.06363899005141
59.2415000000000	1.06420784361477
59.2420000000000	1.06352701805066
59.2425000000000	1.06383915142231
59.2430000000000	1.06365955532207
59.2435000000000	1.06352593556424
59.2440000000000	1.06346216575598
59.2445000000000	1.06334298957732
59.2450000000000	1.06328594717680
59.2455000000000	1.06320316015207
59.2460000000000	1.06310492926178
59.2465000000000	1.06305319090375
59.2470000000000	1.06270484236129
59.2475000000000	1.06313396128434
59.2480000000000	1.06274614767277
59.2485000000000	1.06254881210379
59.2490000000000	1.06276870505601
59.2495000000000	1.06253942315753
59.2500000000000	1.06224673513198
59.2505000000000	1.06252360787289
59.2510000000000	1.06231291466931
59.2515000000000	1.06219102857368
59.2520000000000	1.06211416367847
59.2525000000000	1.06190482948132
59.2530000000000	1.06206967950070
59.2535000000000	1.06184215665890
59.2540000000000	1.06176377851624
59.2545000000000	1.06165885762740
59.2550000000000	1.06165491843549
59.2555000000000	1.06150414595842
59.2560000000000	1.06138041781825
59.2565000000000	1.06141822396125
59.2570000000000	1.06117309262639
59.2575000000000	1.06115277829842
59.2580000000000	1.06109456550738
59.2585000000000	1.06102400999179
59.2590000000000	1.06085343877761
59.2595000000000	1.06085048731429
59.2600000000000	1.06068535229140
59.2605000000000	1.06066740475250
59.2610000000000	1.06051422282713
59.2615000000000	1.06051350556224
59.2620000000000	1.06036173391350
59.2625000000000	1.06024214118683
59.2630000000000	1.06019302778093
59.2635000000000	1.06011322506759
59.2640000000000	1.06002051059130
59.2645000000000	1.05994584433609
59.2650000000000	1.05984544023236
59.2655000000000	1.05971564167406
59.2660000000000	1.05967494352638
59.2665000000000	1.05954008657293
59.2670000000000	1.05951199899400
59.2675000000000	1.05934993957491
59.2680000000000	1.05931895298900
59.2685000000000	1.05922956012323
59.2690000000000	1.05908287167046
59.2695000000000	1.05903201506776
59.2700000000000	1.05898033049855
59.2705000000000	1.05881729227078
59.2710000000000	1.05869815694252
59.2715000000000	1.05872973473867
59.2720000000000	1.05859552223275
59.2725000000000	1.05840380954561
59.2730000000000	1.05845805766271
59.2735000000000	1.05822360544960
59.2740000000000	1.05821740059260
59.2745000000000	1.05808712005058
59.2750000000000	1.05802499239914
59.2755000000000	1.05792062959159
59.2760000000000	1.05782569373313
59.2765000000000	1.05777448419061
59.2770000000000	1.05765755186410
59.2775000000000	1.05751717768051
59.2780000000000	1.05747745255386
59.2785000000000	1.05733215661278
59.2790000000000	1.05733484313461
59.2795000000000	1.05715038223562
59.2800000000000	1.05706998942080
59.2805000000000	1.05697686251786
59.2810000000000	1.05693895032211
59.2815000000000	1.05672966764008
59.2820000000000	1.05675223227911
59.2825000000000	1.05660091121746
59.2830000000000	1.05651754540534
59.2835000000000	1.05650845485597
59.2840000000000	1.05624079625529
59.2845000000000	1.05623657531643
59.2850000000000	1.05614348533086
59.2855000000000	1.05606525735335
59.2860000000000	1.05602076830379
59.2865000000000	1.05575629496917
59.2870000000000	1.05578851225993
59.2875000000000	1.05563199809117
59.2880000000000	1.05558079507592
59.2885000000000	1.05545449289563
59.2890000000000	1.05539169076028
59.2895000000000	1.05526581003965
59.2900000000000	1.05518652720317
59.2905000000000	1.05508106185671
59.2910000000000	1.05498638239807
59.2915000000000	1.05490118795113
59.2920000000000	1.05496116390827
59.2925000000000	1.05454481877877
59.2930000000000	1.05463070364297
59.2935000000000	1.05447076253553
59.2940000000000	1.05445008447938
59.2945000000000	1.05442951576826
59.2950000000000	1.05410586705524
59.2955000000000	1.05407812648701
59.2960000000000	1.05419473148998
59.2965000000000	1.05392089693051
59.2970000000000	1.05380679928064
59.2975000000000	1.05375580884307
59.2980000000000	1.05345884989351
59.2985000000000	1.05358968391219
59.2990000000000	1.05356831753906
59.2995000000000	1.05332561966486
59.3000000000000	1.05322126960554
59.3005000000000	1.05316389077429
59.3010000000000	1.05304122671289
59.3015000000000	1.05295739617087
59.3020000000000	1.05286305527518
59.3025000000000	1.05269396398848
59.3030000000000	1.05269713924110
59.3035000000000	1.05254906222256
59.3040000000000	1.05245432666997
59.3045000000000	1.05236906429271
59.3050000000000	1.05225377872057
59.3055000000000	1.05217285473673
59.3060000000000	1.05201499197560
59.3065000000000	1.05199407835742
59.3070000000000	1.05184244086588
59.3075000000000	1.05176052779803
59.3080000000000	1.05165003258705
59.3085000000000	1.05155621766539
59.3090000000000	1.05147741476488
59.3095000000000	1.05134773946641
59.3100000000000	1.05126817774482
59.3105000000000	1.05115326583427
59.3110000000000	1.05104004601122
59.3115000000000	1.05099129908216
59.3120000000000	1.05084417262639
59.3125000000000	1.05075005294011
59.3130000000000	1.05066591167648
59.3135000000000	1.05055528615720
59.3140000000000	1.05043468656092
59.3145000000000	1.05036142744182
59.3150000000000	1.05026001432861
59.3155000000000	1.05015141559828
59.3160000000000	1.05007356691817
59.3165000000000	1.04992005303202
59.3170000000000	1.04986152288539
59.3175000000000	1.04974536299361
59.3180000000000	1.04963484784028
59.3185000000000	1.04958390310695
59.3190000000000	1.04940952704952
59.3195000000000	1.04935801997589
59.3200000000000	1.04923487530440
59.3205000000000	1.04915494174028
59.3210000000000	1.04904494044692
59.3215000000000	1.04893632193104
59.3220000000000	1.04880349581348
59.3225000000000	1.04873938597339
59.3230000000000	1.04859589835026
59.3235000000000	1.04857202713757
59.3240000000000	1.04843035766155
59.3245000000000	1.04829798783953
59.3250000000000	1.04824569299114
59.3255000000000	1.04810212592540
59.3260000000000	1.04798180100778
59.3265000000000	1.04796164044222
59.3270000000000	1.04781042408903
59.3275000000000	1.04766760305526
59.3280000000000	1.04762091479025
59.3285000000000	1.04749235655353
59.3290000000000	1.04738784988269
59.3295000000000	1.04733828548463
59.3300000000000	1.04716569259064
59.3305000000000	1.04709098796872
59.3310000000000	1.04696559680348
59.3315000000000	1.04688454998811
59.3320000000000	1.04678381312592
59.3325000000000	1.04669076479789
59.3330000000000	1.04654803358186
59.3335000000000	1.04646368726619
59.3340000000000	1.04637316239312
59.3345000000000	1.04624806176111
59.3350000000000	1.04608830621405
59.3355000000000	1.04615125280210
59.3360000000000	1.04587763794130
59.3365000000000	1.04588181844470
59.3370000000000	1.04575344054851
59.3375000000000	1.04561630828008
59.3380000000000	1.04557498970457
59.3385000000000	1.04538558380036
59.3390000000000	1.04529548521771
59.3395000000000	1.04525904024645
59.3400000000000	1.04509603649445
59.3405000000000	1.04499912266273
59.3410000000000	1.04492706564520
59.3415000000000	1.04474223280482
59.3420000000000	1.04473701903915
59.3425000000000	1.04456051209719
59.3430000000000	1.04450430359237
59.3435000000000	1.04437187168531
59.3440000000000	1.04428796524620
59.3445000000000	1.04414981683918
59.3450000000000	1.04402721396236
59.3455000000000	1.04399566789507
59.3460000000000	1.04384872692864
59.3465000000000	1.04373299467563
59.3470000000000	1.04362348702442
59.3475000000000	1.04356516790831
59.3480000000000	1.04343109524498
59.3485000000000	1.04330044146735
59.3490000000000	1.04322964199622
59.3495000000000	1.04307899756047
59.3500000000000	1.04300775983240
59.3505000000000	1.04294415265193
59.3510000000000	1.04277270577799
59.3515000000000	1.04269164461288
59.3520000000000	1.04257737573304
59.3525000000000	1.04245884898364
59.3530000000000	1.04232961658892
59.3535000000000	1.04232338048016
59.3540000000000	1.04213006737765
59.3545000000000	1.04204310265625
59.3550000000000	1.04192966518143
59.3555000000000	1.04183273167105
59.3560000000000	1.04174409420473
59.3565000000000	1.04159963968996
59.3570000000000	1.04153759449978
59.3575000000000	1.04142054113248
59.3580000000000	1.04129587229492
59.3585000000000	1.04119424965364
59.3590000000000	1.04107466195108
59.3595000000000	1.04094867773101
59.3600000000000	1.04094061807167
59.3605000000000	1.04073477500175
59.3610000000000	1.04061598423439
59.3615000000000	1.04057419881104
59.3620000000000	1.04043410041908
59.3625000000000	1.04030072532164
59.3630000000000	1.04025110266751
59.3635000000000	1.04010177833598
59.3640000000000	1.04005527984590
59.3645000000000	1.03986945450281
59.3650000000000	1.03977491691604
59.3655000000000	1.03968355640190
59.3660000000000	1.03958274077712
59.3665000000000	1.03945646893942
59.3670000000000	1.03939404145452
59.3675000000000	1.03923021678089
59.3680000000000	1.03914303690698
59.3685000000000	1.03905642199955
59.3690000000000	1.03887298106669
59.3695000000000	1.03884986416831
59.3700000000000	1.03868618069036
59.3705000000000	1.03863344927643
59.3710000000000	1.03839521072315
59.3715000000000	1.03844363524758
59.3720000000000	1.03826097822760
59.3725000000000	1.03816779383136
59.3730000000000	1.03809422526239
59.3735000000000	1.03790253178068
59.3740000000000	1.03783743801632
59.3745000000000	1.03770792263062
59.3750000000000	1.03762886491858
59.3755000000000	1.03750386145349
59.3760000000000	1.03741869976997
59.3765000000000	1.03728236278655
59.3770000000000	1.03718678219928
59.3775000000000	1.03704859223799
59.3780000000000	1.03696448700304
59.3785000000000	1.03685481305333
59.3790000000000	1.03671110130870
59.3795000000000	1.03662581394910
59.3800000000000	1.03651831870698
59.3805000000000	1.03641560972558
59.3810000000000	1.03629561083679
59.3815000000000	1.03617583834889
59.3820000000000	1.03606598933440
59.3825000000000	1.03600954436134
59.3830000000000	1.03581707040160
59.3835000000000	1.03575585479285
59.3840000000000	1.03563873545146
59.3845000000000	1.03549001717002
59.3850000000000	1.03544068555184
59.3855000000000	1.03528401866852
59.3860000000000	1.03519711879134
59.3865000000000	1.03506994740975
59.3870000000000	1.03497683172006
59.3875000000000	1.03483554262386
59.3880000000000	1.03477460003260
59.3885000000000	1.03462034797931
59.3890000000000	1.03449421350730
59.3895000000000	1.03440213413635
59.3900000000000	1.03424317906077
59.3905000000000	1.03429980251206
59.3910000000000	1.03400865047214
59.3915000000000	1.03399015180190
59.3920000000000	1.03383727216844
59.3925000000000	1.03373993011198
59.3930000000000	1.03366361309399
59.3935000000000	1.03347308258298
59.3940000000000	1.03338453358158
59.3945000000000	1.03335059771585
59.3950000000000	1.03316429240477
59.3955000000000	1.03306104081312
59.3960000000000	1.03295229063689
59.3965000000000	1.03284305990763
59.3970000000000	1.03273644993383
59.3975000000000	1.03257475768444
59.3980000000000	1.03253716714261
59.3985000000000	1.03236211208839
59.3990000000000	1.03230705698412
59.3995000000000	1.03214664018646
59.4000000000000	1.03206930278111
59.4005000000000	1.03194447648878
59.4010000000000	1.03182932534083
59.4015000000000	1.03168525110370
59.4020000000000	1.03162160972549
59.4025000000000	1.03147281477568
59.4030000000000	1.03138536092229
59.4035000000000	1.03124535876905
59.4040000000000	1.03109026467742
59.4045000000000	1.03110587652142
59.4050000000000	1.03090793101730
59.4055000000000	1.03079444367434
59.4060000000000	1.03071145785941
59.4065000000000	1.03055701667624
59.4070000000000	1.03043106932710
59.4075000000000	1.03039611750493
59.4080000000000	1.03019884100340
59.4085000000000	1.03014594061748
59.4090000000000	1.02999139980752
59.4095000000000	1.02989650058138
59.4100000000000	1.02976561790728
59.4105000000000	1.02966976806675
59.4110000000000	1.02954965076512
59.4115000000000	1.02944537633470
59.4120000000000	1.02931827706685
59.4125000000000	1.02919244402580
59.4130000000000	1.02908283753227
59.4135000000000	1.02898052449732
59.4140000000000	1.02886146847423
59.4145000000000	1.02873997639809
59.4150000000000	1.02863056303622
59.4155000000000	1.02850374728596
59.4160000000000	1.02839595606009
59.4165000000000	1.02828377199253
59.4170000000000	1.02817027367155
59.4175000000000	1.02806024207936
59.4180000000000	1.02792114217085
59.4185000000000	1.02782319785496
59.4190000000000	1.02767073609978
59.4195000000000	1.02762219050609
59.4200000000000	1.02745037611233
59.4205000000000	1.02738926946642
59.4210000000000	1.02721724915279
59.4215000000000	1.02714248535144
59.4220000000000	1.02698843724718
59.4225000000000	1.02689220701923
59.4230000000000	1.02678518395369
59.4235000000000	1.02666690277203
59.4240000000000	1.02653338154243
59.4245000000000	1.02641855402946
59.4250000000000	1.02633367017617
59.4255000000000	1.02616439482299
59.4260000000000	1.02610211328093
59.4265000000000	1.02592559645174
59.4270000000000	1.02585986245780
59.4275000000000	1.02571741066954
59.4280000000000	1.02561651943337
59.4285000000000	1.02549479534359
59.4290000000000	1.02537614355772
59.4295000000000	1.02523322205044
59.4300000000000	1.02517769980888
59.4305000000000	1.02497815383753
59.4310000000000	1.02494281039193
59.4315000000000	1.02477026462078
59.4320000000000	1.02466188381391
59.4325000000000	1.02456409306622
59.4330000000000	1.02440698872730
59.4335000000000	1.02432560155400
59.4340000000000	1.02419141928644
59.4345000000000	1.02408427145607
59.4350000000000	1.02394410152727
59.4355000000000	1.02385316951223
59.4360000000000	1.02373901286943
59.4365000000000	1.02359791077795
59.4370000000000	1.02348868597609
59.4375000000000	1.02338437477712
59.4380000000000	1.02322036257393
59.4385000000000	1.02318582170033
59.4390000000000	1.02297688385642
59.4395000000000	1.02290565368723
59.4400000000000	1.02278919247523
59.4405000000000	1.02264158701678
59.4410000000000	1.02253999668190
59.4415000000000	1.02241098429860
59.4420000000000	1.02230388677814
59.4425000000000	1.02218036147042
59.4430000000000	1.02206997311414
59.4435000000000	1.02194914998229
59.4440000000000	1.02180703352815
59.4445000000000	1.02171748952622
59.4450000000000	1.02157141925171
59.4455000000000	1.02146932620892
59.4460000000000	1.02132764296507
59.4465000000000	1.02123774798139
59.4470000000000	1.02108497877184
59.4475000000000	1.02100101806782
59.4480000000000	1.02084524892388
59.4485000000000	1.02077435850345
59.4490000000000	1.02062526999293
59.4495000000000	1.02050582445697
59.4500000000000	1.02036703555345
59.4505000000000	1.02028073339903
59.4510000000000	1.02013189319286
59.4515000000000	1.02004292240677
59.4520000000000	1.01987033055194
59.4525000000000	1.01980046300603
59.4530000000000	1.01964678206321
59.4535000000000	1.01953805708081
59.4540000000000	1.01944348021661
59.4545000000000	1.01927341838580
59.4550000000000	1.01919102875105
59.4555000000000	1.01905072681247
59.4560000000000	1.01893657478982
59.4565000000000	1.01881678657210
59.4570000000000	1.01867190261950
59.4575000000000	1.01860954356021
59.4580000000000	1.01842984995137
59.4585000000000	1.01833011062767
59.4590000000000	1.01820162023602
59.4595000000000	1.01808634415626
59.4600000000000	1.01799304363521
59.4605000000000	1.01778993000526
59.4610000000000	1.01775874538275
59.4615000000000	1.01757769825496
59.4620000000000	1.01748100774675
59.4625000000000	1.01733089017110
59.4630000000000	1.01726268362796
59.4635000000000	1.01709739047936
59.4640000000000	1.01700449436090
59.4645000000000	1.01684688683634
59.4650000000000	1.01674723353805
59.4655000000000	1.01660855535259
59.4660000000000	1.01648438461172
59.4665000000000	1.01641083432678
59.4670000000000	1.01625848808911
59.4675000000000	1.01610395825242
59.4680000000000	1.01600749819350
59.4685000000000	1.01588008028142
59.4690000000000	1.01576634369099
59.4695000000000	1.01561910321648
59.4700000000000	1.01553698150934
59.4705000000000	1.01534977622325
59.4710000000000	1.01532873338771
59.4715000000000	1.01509731141766
59.4720000000000	1.01505635135030
59.4725000000000	1.01487670349529
59.4730000000000	1.01476974410296
59.4735000000000	1.01465477528253
59.4740000000000	1.01453335301835
59.4745000000000	1.01438263745834
59.4750000000000	1.01431948030970
59.4755000000000	1.01410767392303
59.4760000000000	1.01404650248409
59.4765000000000	1.01390035380116
59.4770000000000	1.01378027083359
59.4775000000000	1.01366295834322
59.4780000000000	1.01354922591678
59.4785000000000	1.01338677555239
59.4790000000000	1.01329009185640
59.4795000000000	1.01316603699734
59.4800000000000	1.01301763271162
59.4805000000000	1.01289720672987
59.4810000000000	1.01282051414310
59.4815000000000	1.01267194282086
59.4820000000000	1.01250396146474
59.4825000000000	1.01242425297700
59.4830000000000	1.01228801418817
59.4835000000000	1.01216053598721
59.4840000000000	1.01202055663568
59.4845000000000	1.01193124874737
59.4850000000000	1.01177711303599
59.4855000000000	1.01167050560252
59.4860000000000	1.01152566056138
59.4865000000000	1.01141165642010
59.4870000000000	1.01129818078341
59.4875000000000	1.01115190226598
59.4880000000000	1.01103322615230
59.4885000000000	1.01090134767376
59.4890000000000	1.01079459071666
59.4895000000000	1.01063135315965
59.4900000000000	1.01053481268846
59.4905000000000	1.01039777319263
59.4910000000000	1.01028334308937
59.4915000000000	1.01015341007723
59.4920000000000	1.01004759076223
59.4925000000000	1.00988504756460
59.4930000000000	1.00976152757404
59.4935000000000	1.00963343902970
59.4940000000000	1.00951910283139
59.4945000000000	1.00940368041098
59.4950000000000	1.00925320395444
59.4955000000000	1.00917135110927
59.4960000000000	1.00899885497457
59.4965000000000	1.00888839432502
59.4970000000000	1.00872359555339
59.4975000000000	1.00863870752832
59.4980000000000	1.00851096123093
59.4985000000000	1.00839578204143
59.4990000000000	1.00823689079961
59.4995000000000	1.00812168200429
59.5000000000000	1.00800460466449
59.5005000000000	1.00784950829140
59.5010000000000	1.00775633057184
59.5015000000000	1.00760635685281
59.5020000000000	1.00745153080079
59.5025000000000	1.00739861244019
59.5030000000000	1.00719779436512
59.5035000000000	1.00711548416259
59.5040000000000	1.00695933950080
59.5045000000000	1.00689550897014
59.5050000000000	1.00668814311002
59.5055000000000	1.00658047764684
59.5060000000000	1.00644181133522
59.5065000000000	1.00636423955058
59.5070000000000	1.00619241837164
59.5075000000000	1.00607626580901
59.5080000000000	1.00593870361025
59.5085000000000	1.00580903472203
59.5090000000000	1.00572303522483
59.5095000000000	1.00555346720979
59.5100000000000	1.00540150562390
59.5105000000000	1.00532600031605
59.5110000000000	1.00514055188282
59.5115000000000	1.00507847482880
59.5120000000000	1.00490510166282
59.5125000000000	1.00479790639512
59.5130000000000	1.00463849043479
59.5135000000000	1.00453331518215
59.5140000000000	1.00438551990191
59.5145000000000	1.00427906180152
59.5150000000000	1.00411410176640
59.5155000000000	1.00399496901343
59.5160000000000	1.00389852333287
59.5165000000000	1.00376351862832
59.5170000000000	1.00361090993352
59.5175000000000	1.00348319018567
59.5180000000000	1.00334063760374
59.5185000000000	1.00324415764970
59.5190000000000	1.00312869455223
59.5195000000000	1.00290860406497
59.5200000000000	1.00284507431984
59.5205000000000	1.00273343576324
59.5210000000000	1.00256928778355
59.5215000000000	1.00244511957633
59.5220000000000	1.00229577497091
59.5225000000000	1.00221073297185
59.5230000000000	1.00203898522809
59.5235000000000	1.00191206191063
59.5240000000000	1.00181021260571
59.5245000000000	1.00162185784722
59.5250000000000	1.00157980317268
59.5255000000000	1.00136665763954
59.5260000000000	1.00126444092280
59.5265000000000	1.00116651193001
59.5270000000000	1.00097896682460
59.5275000000000	1.00087064293945
59.5280000000000	1.00073566488715
59.5285000000000	1.00059241795396
59.5290000000000	1.00049495977679
59.5295000000000	1.00034607288677
59.5300000000000	1.00022616118482
59.5305000000000	1.00007518671760
59.5310000000000	0.999931207931999
59.5315000000000	0.999831994745898
59.5320000000000	0.999670791087782
59.5325000000000	0.999554246669095
59.5330000000000	0.999466657176123
59.5335000000000	0.999244287117465
59.5340000000000	0.999197350544663
59.5345000000000	0.999007554241143
59.5350000000000	0.998870246894266
59.5355000000000	0.998750130697990
59.5360000000000	0.998626120963790
59.5365000000000	0.998499614019995
59.5370000000000	0.998375012871815
59.5375000000000	0.998198058400753
59.5380000000000	0.998088373693329
59.5385000000000	0.997979494567817
59.5390000000000	0.997819063315681
59.5395000000000	0.997699714892312
59.5400000000000	0.997569444942817
59.5405000000000	0.997410937283919
59.5410000000000	0.997288379622933
59.5415000000000	0.997154386814685
59.5420000000000	0.997036152530054
59.5425000000000	0.996868961352899
59.5430000000000	0.996766382257893
59.5435000000000	0.996584180059767
59.5440000000000	0.996516546565096
59.5445000000000	0.996379950443083
59.5450000000000	0.996202294397093
59.5455000000000	0.996077391151610
59.5460000000000	0.995931000347764
59.5465000000000	0.995832630076491
59.5470000000000	0.995687423604395
59.5475000000000	0.995557988751237
59.5480000000000	0.995410735671750
59.5485000000000	0.995238618899667
59.5490000000000	0.995163504167450
59.5495000000000	0.995005306040280
59.5500000000000	0.994914292384509
59.5505000000000	0.994707854927869
59.5510000000000	0.994599613696924
59.5515000000000	0.994480452466641
59.5520000000000	0.994317130336854
59.5525000000000	0.994193841366363
59.5530000000000	0.994061134725868
59.5535000000000	0.993906588108458
59.5540000000000	0.993812575173992
59.5545000000000	0.993640769886339
59.5550000000000	0.993550784436929
59.5555000000000	0.993355403631072
59.5560000000000	0.993234752886580
59.5565000000000	0.993124696164987
59.5570000000000	0.992962510673618
59.5575000000000	0.992855463591254
59.5580000000000	0.992694953154755
59.5585000000000	0.992558422537025
59.5590000000000	0.992434629822749
59.5595000000000	0.992268781617199
59.5600000000000	0.992154534176472
59.5605000000000	0.992046061924540
59.5610000000000	0.991849349359046
59.5615000000000	0.991737314155356
59.5620000000000	0.991666095925278
59.5625000000000	0.991419277384702
59.5630000000000	0.991336925503722
59.5635000000000	0.991214452917020
59.5640000000000	0.991049304971274
59.5645000000000	0.990905610804746
59.5650000000000	0.990783843755853
59.5655000000000	0.990652098717688
59.5660000000000	0.990468369646320
59.5665000000000	0.990426705631178
59.5670000000000	0.990202472904103
59.5675000000000	0.990048186241443
59.5680000000000	0.989988509151963
59.5685000000000	0.989832871349559
59.5690000000000	0.989666207303355
59.5695000000000	0.989525801986565
59.5700000000000	0.989422143611261
59.5705000000000	0.989258086671414
59.5710000000000	0.989136443718875
59.5715000000000	0.988946310811980
59.5720000000000	0.988879816139734
59.5725000000000	0.988663437068406
59.5730000000000	0.988595450387282
59.5735000000000	0.988390558896923
59.5740000000000	0.988333176492438
59.5745000000000	0.988132699337008
59.5750000000000	0.988006355950207
59.5755000000000	0.987888817601044
59.5760000000000	0.987732677707555
59.5765000000000	0.987579982886145
59.5770000000000	0.987443174460469
59.5775000000000	0.987325152166858
59.5780000000000	0.987196065501541
59.5785000000000	0.987013176160120
59.5790000000000	0.986916362652221
59.5795000000000	0.986747416676286
59.5800000000000	0.986602719044874
59.5805000000000	0.986464050139383
59.5810000000000	0.986351161931650
59.5815000000000	0.986194161301146
59.5820000000000	0.986053175451919
59.5825000000000	0.985915162369466
59.5830000000000	0.985770948042360
59.5835000000000	0.985640468339852
59.5840000000000	0.985512533487870
59.5845000000000	0.985325497475349
59.5850000000000	0.985215220334481
59.5855000000000	0.985086818336211
59.5860000000000	0.984912402228550
59.5865000000000	0.984770878473075
59.5870000000000	0.984663684920694
59.5875000000000	0.984553399201569
59.5880000000000	0.984310900853676
59.5885000000000	0.984241959062398
59.5890000000000	0.984055718238379
59.5895000000000	0.983985578794711
59.5900000000000	0.983776141481477
59.5905000000000	0.983646046972256
59.5910000000000	0.983517874564396
59.5915000000000	0.983384077549679
59.5920000000000	0.983222410948787
59.5925000000000	0.983150809436809
59.5930000000000	0.982885658144277
59.5935000000000	0.982836987757558
59.5940000000000	0.982667976371621
59.5945000000000	0.982475843800473
59.5950000000000	0.982414237902056
59.5955000000000	0.982190885038571
59.5960000000000	0.982124672381229
59.5965000000000	0.981929844961247
59.5970000000000	0.981850383219386
59.5975000000000	0.981651887145751
59.5980000000000	0.981541865295808
59.5985000000000	0.981388555583902
59.5990000000000	0.981226346753345
59.5995000000000	0.981122902263343
59.6000000000000	0.980948423385930
59.6005000000000	0.980806984051547
59.6010000000000	0.980648694845164
59.6015000000000	0.980527371428161
59.6020000000000	0.980329267211085
59.6025000000000	0.980324739256863
59.6030000000000	0.980049598052803
59.6035000000000	0.979956847456840
59.6040000000000	0.979797886869507
59.6045000000000	0.979679926289049
59.6050000000000	0.979524476814258
59.6055000000000	0.979381594698863
59.6060000000000	0.979199757573386
59.6065000000000	0.979171047607585
59.6070000000000	0.978894845367944
59.6075000000000	0.978807799110602
59.6080000000000	0.978680660721394
59.6085000000000	0.978497105086779
59.6090000000000	0.978361719194128
59.6095000000000	0.978230538415315
59.6100000000000	0.978058815878007
59.6105000000000	0.977953590996787
59.6110000000000	0.977792540415700
59.6115000000000	0.977619941120141
59.6120000000000	0.977508195577904
59.6125000000000	0.977411273693639
59.6130000000000	0.977141692007993
59.6135000000000	0.977092365932298
59.6140000000000	0.976961121400443
59.6145000000000	0.976791046905238
59.6150000000000	0.976622858088894
59.6155000000000	0.976514945446869
59.6160000000000	0.976341632359744
59.6165000000000	0.976206817894461
59.6170000000000	0.976036378555373
59.6175000000000	0.975910536958697
59.6180000000000	0.975780542368774
59.6185000000000	0.975595390995554
59.6190000000000	0.975480892865483
59.6195000000000	0.975287219870140
59.6200000000000	0.975257641711437
59.6205000000000	0.975048481954189
59.6210000000000	0.974862850037869
59.6215000000000	0.974706166123004
59.6220000000000	0.974668392202639
59.6225000000000	0.974485080086932
59.6230000000000	0.974285551084011
59.6235000000000	0.974194378132399
59.6240000000000	0.973981794189045
59.6245000000000	0.973903180627595
59.6250000000000	0.973771222861285
59.6255000000000	0.973555815949974
59.6260000000000	0.973435916459759
59.6265000000000	0.973345945393684
59.6270000000000	0.973099784757689
59.6275000000000	0.972992410126806
59.6280000000000	0.972866634739570
59.6285000000000	0.972632553333076
59.6290000000000	0.972687918143640
59.6295000000000	0.972350153826019
59.6300000000000	0.972316805599391
59.6305000000000	0.972106577521153
59.6310000000000	0.971959744806143
59.6315000000000	0.971858247060142
59.6320000000000	0.971669376812372
59.6325000000000	0.971548361284762
59.6330000000000	0.971440471579863
59.6335000000000	0.971241913005497
59.6340000000000	0.971099329811491
59.6345000000000	0.970927854558402
59.6350000000000	0.970821487711100
59.6355000000000	0.970704254025664
59.6360000000000	0.970465970748413
59.6365000000000	0.970388470347152
59.6370000000000	0.970197205509573
59.6375000000000	0.970137730494960
59.6380000000000	0.969881863695982
59.6385000000000	0.969781732553868
59.6390000000000	0.969660124494748
59.6395000000000	0.969474252954670
59.6400000000000	0.969380516734744
59.6405000000000	0.969156749358858
59.6410000000000	0.969059725000416
59.6415000000000	0.968932649371237
59.6420000000000	0.968742787641175
59.6425000000000	0.968599793018285
59.6430000000000	0.968447246672996
59.6435000000000	0.968356300069804
59.6440000000000	0.968127167395992
59.6445000000000	0.968022065508820
59.6450000000000	0.967870925938747
59.6455000000000	0.967693830582723
59.6460000000000	0.967626853443152
59.6465000000000	0.967426633750994
59.6470000000000	0.967267306927304
59.6475000000000	0.967140535526337
59.6480000000000	0.966964561430060
59.6485000000000	0.966904978406442
59.6490000000000	0.966637146816644
59.6495000000000	0.966552173668054
59.6500000000000	0.966400222767806
59.6505000000000	0.966233401214233
59.6510000000000	0.966136240785907
59.6515000000000	0.965904406029201
59.6520000000000	0.965781232865889
59.6525000000000	0.965697281325079
59.6530000000000	0.965531439994568
59.6535000000000	0.965333862980923
59.6540000000000	0.965242580939299
59.6545000000000	0.965071432248642
59.6550000000000	0.964871629383164
59.6555000000000	0.964862081470115
59.6560000000000	0.964577534136338
59.6565000000000	0.964443887384908
59.6570000000000	0.964361868857008
59.6575000000000	0.964177281731578
59.6580000000000	0.964025063281784
59.6585000000000	0.963909728384773
59.6590000000000	0.963679686976195
59.6595000000000	0.963599707801906
59.6600000000000	0.963488887679472
59.6605000000000	0.963281717969514
59.6610000000000	0.963205558797504
59.6615000000000	0.962933310377603
59.6620000000000	0.962859905791070
59.6625000000000	0.962665195513169
59.6630000000000	0.962538124607070
59.6635000000000	0.962413645395614
59.6640000000000	0.962267517977374
59.6645000000000	0.962125627509105
59.6650000000000	0.961904164680212
59.6655000000000	0.961845743472655
59.6660000000000	0.961617828417890
59.6665000000000	0.961517215172701
59.6670000000000	0.961361392494642
59.6675000000000	0.961200951352687
59.6680000000000	0.961087174831102
59.6685000000000	0.960917961639312
59.6690000000000	0.960740744680760
59.6695000000000	0.960623578115570
59.6700000000000	0.960442033586673
59.6705000000000	0.960379168594162
59.6710000000000	0.960185939811221
59.6715000000000	0.959972133457583
59.6720000000000	0.959900026981449
59.6725000000000	0.959668292154764
59.6730000000000	0.959576735716094
59.6735000000000	0.959433914978694
59.6740000000000	0.959272711024494
59.6745000000000	0.959130842053126
59.6750000000000	0.959001684198045
59.6755000000000	0.958801210636818
59.6760000000000	0.958647975017325
59.6765000000000	0.958554750592039
59.6770000000000	0.958362600067152
59.6775000000000	0.958250554963909
59.6780000000000	0.958053704770476
59.6785000000000	0.957874230749692
59.6790000000000	0.957801562108107
59.6795000000000	0.957625737111285
59.6800000000000	0.957464309013169
59.6805000000000	0.957306962319524
59.6810000000000	0.957196609232717
59.6815000000000	0.957017671780805
59.6820000000000	0.956930135219894
59.6825000000000	0.956664958150068
59.6830000000000	0.956601611512015
59.6835000000000	0.956428088521625
59.6840000000000	0.956205521501995
59.6845000000000	0.956105454234023
59.6850000000000	0.955983725321778
59.6855000000000	0.955837137709922
59.6860000000000	0.955737653771753
59.6865000000000	0.955469766590980
59.6870000000000	0.955366184031283
59.6875000000000	0.955229928369014
59.6880000000000	0.955092101130967
59.6885000000000	0.954861671586846
59.6890000000000	0.954785662846245
59.6895000000000	0.954590229747452
59.6900000000000	0.954458540234257
59.6905000000000	0.954357482852456
59.6910000000000	0.954127567673810
59.6915000000000	0.953994793020676
59.6920000000000	0.953865363683881
59.6925000000000	0.953685307423255
59.6930000000000	0.953644250120135
59.6935000000000	0.953357003496107
59.6940000000000	0.953227192832974
59.6945000000000	0.953097124097673
59.6950000000000	0.952917321243631
59.6955000000000	0.952794442963352
59.6960000000000	0.952634866988267
59.6965000000000	0.952493908557551
59.6970000000000	0.952366207085263
59.6975000000000	0.952143313355804
59.6980000000000	0.951986963178630
59.6985000000000	0.951936535777643
59.6990000000000	0.951721020317932
59.6995000000000	0.951558827218022
59.7000000000000	0.951460469251865
59.7005000000000	0.951251809833932
59.7010000000000	0.951110157173118
59.7015000000000	0.951011098627067
59.7020000000000	0.950751623284315
59.7025000000000	0.950669332786996
59.7030000000000	0.950457345890836
59.7035000000000	0.950374399049708
59.7040000000000	0.950207550443235
59.7045000000000	0.950056775148503
59.7050000000000	0.949875543584053
59.7055000000000	0.949762536781005
59.7060000000000	0.949520078201288
59.7065000000000	0.949503074624263
59.7070000000000	0.949273201119180
59.7075000000000	0.949080033741696
59.7080000000000	0.948981706111711
59.7085000000000	0.948842005871336
59.7090000000000	0.948626714764557
59.7095000000000	0.948512425852539
59.7100000000000	0.948343708052004
59.7105000000000	0.948134005396707
59.7110000000000	0.948110778469459
59.7115000000000	0.947946386799889
59.7120000000000	0.947640377638714
59.7125000000000	0.947618398863687
59.7130000000000	0.947395090929288
59.7135000000000	0.947290821171997
59.7140000000000	0.947089461388331
59.7145000000000	0.946970317499434
59.7150000000000	0.946832024252422
59.7155000000000	0.946609237788381
59.7160000000000	0.946472497434545
59.7165000000000	0.946417299850063
59.7170000000000	0.946134178847071
59.7175000000000	0.946016490719529
59.7180000000000	0.945904540971841
59.7185000000000	0.945716276097706
59.7190000000000	0.945559964231311
59.7195000000000	0.945360644248759
59.7200000000000	0.945205785853756
59.7205000000000	0.945152332914422
59.7210000000000	0.944921991398743
59.7215000000000	0.944776855558182
59.7220000000000	0.944652914751113
59.7225000000000	0.944437878405568
59.7230000000000	0.944370784209079
59.7235000000000	0.944163845796290
59.7240000000000	0.943938424730696
59.7245000000000	0.943820257118757
59.7250000000000	0.943752120681295
59.7255000000000	0.943506587558499
59.7260000000000	0.943355408451522
59.7265000000000	0.943192095605845
59.7270000000000	0.943101092429798
59.7275000000000	0.942851262980622
59.7280000000000	0.942758978771462
59.7285000000000	0.942571833409292
59.7290000000000	0.942451485372315
59.7295000000000	0.942207101485959
59.7300000000000	0.942164145451137
59.7305000000000	0.941946517775332
59.7310000000000	0.941828191903737
59.7315000000000	0.941605551084680
59.7320000000000	0.941504701490045
59.7325000000000	0.941277155359686
59.7330000000000	0.941141997191174
59.7335000000000	0.941067883168556
59.7340000000000	0.940817575780302
59.7345000000000	0.940762433353574
59.7350000000000	0.940420324953574
59.7355000000000	0.940393117015404
59.7360000000000	0.940265521554182
59.7365000000000	0.940036049840910
59.7370000000000	0.939935648627252
59.7375000000000	0.939694225087663
59.7380000000000	0.939577599211716
59.7385000000000	0.939373917532898
59.7390000000000	0.939377274975106
59.7395000000000	0.939028033756121
59.7400000000000	0.938977128626644
59.7405000000000	0.938802877098922
59.7410000000000	0.938587852234659
59.7415000000000	0.938507851617464
59.7420000000000	0.938268134483218
59.7425000000000	0.938182293067573
59.7430000000000	0.937900173744305
59.7435000000000	0.937869614616853
59.7440000000000	0.937696479836391
59.7445000000000	0.937480203681462
59.7450000000000	0.937375556282753
59.7455000000000	0.937132886152566
59.7460000000000	0.937056203360249
59.7465000000000	0.936837982219372
59.7470000000000	0.936751503066026
59.7475000000000	0.936481233939225
59.7480000000000	0.936481049199224
59.7485000000000	0.936132238205113
59.7490000000000	0.936124223198656
59.7495000000000	0.935856620385712
59.7500000000000	0.935697341877755
59.7505000000000	0.935625525712475
59.7510000000000	0.935456153186929
59.7515000000000	0.935191652042779
59.7520000000000	0.935111623571141
59.7525000000000	0.934960742154315
59.7530000000000	0.934734346539832
59.7535000000000	0.934631736894759
59.7540000000000	0.934482485246318
59.7545000000000	0.934245095146206
59.7550000000000	0.934125660493661
59.7555000000000	0.933975557436018
59.7560000000000	0.933856816150296
59.7565000000000	0.933581180134236
59.7570000000000	0.933519409036328
59.7575000000000	0.933346139564622
59.7580000000000	0.933145400863196
59.7585000000000	0.932960890773151
59.7590000000000	0.932837772913129
59.7595000000000	0.932696572124388
59.7600000000000	0.932461110092826
59.7605000000000	0.932333617989578
59.7610000000000	0.932194236123292
59.7615000000000	0.932064375501899
59.7620000000000	0.931821092366491
59.7625000000000	0.931683343837808
59.7630000000000	0.931529751315132
59.7635000000000	0.931414480073865
59.7640000000000	0.931169500880168
59.7645000000000	0.930938928036511
59.7650000000000	0.930985501704546
59.7655000000000	0.930746276245225
59.7660000000000	0.930504941833281
59.7665000000000	0.930420362160553
59.7670000000000	0.930186632098210
59.7675000000000	0.930059619720581
59.7680000000000	0.929985967390045
59.7685000000000	0.929574518261818
59.7690000000000	0.929666862300293
59.7695000000000	0.929389747962577
59.7700000000000	0.929215266585083
59.7705000000000	0.929067576195047
59.7710000000000	0.928869255413887
59.7715000000000	0.928800103310608
59.7720000000000	0.928584002400286
59.7725000000000	0.928411497552293
59.7730000000000	0.928335845594456
59.7735000000000	0.928030775709458
59.7740000000000	0.927950926724971
59.7745000000000	0.927693544521782
59.7750000000000	0.927635225035339
59.7755000000000	0.927394484482754
59.7760000000000	0.927262462071270
59.7765000000000	0.927106203551338
59.7770000000000	0.926920603186512
59.7775000000000	0.926828085287011
59.7780000000000	0.926528015989705
59.7785000000000	0.926405301285022
59.7790000000000	0.926315594969501
59.7795000000000	0.926091836795368
59.7800000000000	0.925930900319703
59.7805000000000	0.925801395774565
59.7810000000000	0.925607825341290
59.7815000000000	0.925410595113973
59.7820000000000	0.925326091128513
59.7825000000000	0.925056722689367
59.7830000000000	0.924970447996399
59.7835000000000	0.924771352032962
59.7840000000000	0.924637366439418
59.7845000000000	0.924435108054573
59.7850000000000	0.924214655451226
59.7855000000000	0.924118692673085
59.7860000000000	0.923964692307913
59.7865000000000	0.923736358597662
59.7870000000000	0.923691125553071
59.7875000000000	0.923414679822473
59.7880000000000	0.923212066144812
59.7885000000000	0.923103830170183
59.7890000000000	0.922938114725818
59.7895000000000	0.922814416560322
59.7900000000000	0.922596184259842
59.7905000000000	0.922391095298767
59.7910000000000	0.922260276682660
59.7915000000000	0.922103040910168
59.7920000000000	0.921853810008196
59.7925000000000	0.921829156870959
59.7930000000000	0.921570454549711
59.7935000000000	0.921447793333844
59.7940000000000	0.921212128592155
59.7945000000000	0.921124807414062
59.7950000000000	0.920856753112359
59.7955000000000	0.920770387723969
59.7960000000000	0.920558292377158
59.7965000000000	0.920419434267101
59.7970000000000	0.920209488948294
59.7975000000000	0.920086782542569
59.7980000000000	0.919933443446861
59.7985000000000	0.919659704792125
59.7990000000000	0.919617011217514
59.7995000000000	0.919324075933541
59.8000000000000	0.919348247441812
59.8005000000000	0.918941101718779
59.8010000000000	0.918846416704982
59.8015000000000	0.918715306918820
59.8020000000000	0.918494030284664
59.8025000000000	0.918387784524579
59.8030000000000	0.918195202097023
59.8035000000000	0.918114208708635
59.8040000000000	0.917746279898473
59.8045000000000	0.917683401844681
59.8050000000000	0.917518588130184
59.8055000000000	0.917390851433974
59.8060000000000	0.917179545213869
59.8065000000000	0.916894974357512
59.8070000000000	0.916831019745578
59.8075000000000	0.916695797709516
59.8080000000000	0.916452323088846
59.8085000000000	0.916379372798678
59.8090000000000	0.916054927645324
59.8095000000000	0.915961036059504
59.8100000000000	0.915815859160267
59.8105000000000	0.915636744402588
59.8110000000000	0.915405119854123
59.8115000000000	0.915348672917497
59.8120000000000	0.915020810901012
59.8125000000000	0.915009721314503
59.8130000000000	0.914559074840944
59.8135000000000	0.914745643395337
59.8140000000000	0.914375307691717
59.8145000000000	0.914278381488711
59.8150000000000	0.913956603831726
59.8155000000000	0.913936476611745
59.8160000000000	0.913801277711208
59.8165000000000	0.913481762258707
59.8170000000000	0.913347872906167
59.8175000000000	0.913194196083134
59.8180000000000	0.913014576455529
59.8185000000000	0.912911298160805
59.8190000000000	0.912596119861334
59.8195000000000	0.912568070508326
59.8200000000000	0.912251651642992
59.8205000000000	0.912168248665419
59.8210000000000	0.911911978160351
59.8215000000000	0.911880970666936
59.8220000000000	0.911573747181984
59.8225000000000	0.911486094105620
59.8230000000000	0.911235232258558
59.8235000000000	0.911045741513970
59.8240000000000	0.910991175508892
59.8245000000000	0.910742611527600
59.8250000000000	0.910568384499284
59.8255000000000	0.910368702367704
59.8260000000000	0.910299343511749
59.8265000000000	0.909980683171352
59.8270000000000	0.909884376961123
59.8275000000000	0.909764418112279
59.8280000000000	0.909455250518289
59.8285000000000	0.909422985276794
59.8290000000000	0.909048451164326
59.8295000000000	0.908990201530240
59.8300000000000	0.908902160383739
59.8305000000000	0.908537770333664
59.8310000000000	0.908514011929046
59.8315000000000	0.908209035700409
59.8320000000000	0.908153552639843
59.8325000000000	0.907907375025261
59.8330000000000	0.907810569703728
59.8335000000000	0.907501008328586
59.8340000000000	0.907426411519179
59.8345000000000	0.907212911601115
59.8350000000000	0.907055118173190
59.8355000000000	0.906797822227247
59.8360000000000	0.906742606972010
59.8365000000000	0.906490224816688
59.8370000000000	0.906422789847396
59.8375000000000	0.906126951741674
59.8380000000000	0.905917880538274
59.8385000000000	0.905804651627538
59.8390000000000	0.905669944360247
59.8395000000000	0.905426113897273
59.8400000000000	0.905214748020339
59.8405000000000	0.905080491328112
59.8410000000000	0.904888184928417
59.8415000000000	0.904834135710217
59.8420000000000	0.904466446695642
59.8425000000000	0.904375197251697
59.8430000000000	0.904194198163181
59.8435000000000	0.904017481624613
59.8440000000000	0.903827114925799
59.8445000000000	0.903659223895554
59.8450000000000	0.903527773606505
59.8455000000000	0.903298053860878
59.8460000000000	0.903044252977313
59.8465000000000	0.902958066341204
59.8470000000000	0.902813150279919
59.8475000000000	0.902559900998013
59.8480000000000	0.902404266622958
59.8485000000000	0.902193208343594
59.8490000000000	0.902015778993230
59.8495000000000	0.901858855113435
59.8500000000000	0.901618573492776
59.8505000000000	0.901529132519986
59.8510000000000	0.901345527939127
59.8515000000000	0.901182407755983
59.8520000000000	0.900999985907872
59.8525000000000	0.900688721340778
59.8530000000000	0.900618350135346
59.8535000000000	0.900407630758281
59.8540000000000	0.900231820816764
59.8545000000000	0.900072887558875
59.8550000000000	0.899870133420325
59.8555000000000	0.899694414019375
59.8560000000000	0.899565562518481
59.8565000000000	0.899273852267993
59.8570000000000	0.899202821058328
59.8575000000000	0.898963552441622
59.8580000000000	0.898805756651869
59.8585000000000	0.898557002803666
59.8590000000000	0.898463593214625
59.8595000000000	0.898244121316017
59.8600000000000	0.898117047278868
59.8605000000000	0.897830721921223
59.8610000000000	0.897688476502119
59.8615000000000	0.897468858597923
59.8620000000000	0.897391333292804
59.8625000000000	0.897203646571502
59.8630000000000	0.896930151305005
59.8635000000000	0.896801432363737
59.8640000000000	0.896611371870102
59.8645000000000	0.896432380778042
59.8650000000000	0.896319993262446
59.8655000000000	0.896005589158125
59.8660000000000	0.895967067287876
59.8665000000000	0.895542771872285
59.8670000000000	0.895611857345635
59.8675000000000	0.895323368951122
59.8680000000000	0.895162801603077
59.8685000000000	0.894981129709120
59.8690000000000	0.894816951723074
59.8695000000000	0.894577173648770
59.8700000000000	0.894430214160864
59.8705000000000	0.894234792737134
59.8710000000000	0.894048329200888
59.8715000000000	0.893893688029254
59.8720000000000	0.893690521009037
59.8725000000000	0.893554589336165
59.8730000000000	0.893311963931690
59.8735000000000	0.893135502608994
59.8740000000000	0.892942473415719
59.8745000000000	0.892796626262657
59.8750000000000	0.892575480810807
59.8755000000000	0.892430687260815
59.8760000000000	0.892232275375660
59.8765000000000	0.892034668672854
59.8770000000000	0.891886003572543
59.8775000000000	0.891631706284599
59.8780000000000	0.891516813436703
59.8785000000000	0.891304062318766
59.8790000000000	0.891116927419740
59.8795000000000	0.890950846052936
59.8800000000000	0.890751857760381
59.8805000000000	0.890607891693965
59.8810000000000	0.890402341987507
59.8815000000000	0.890161910905769
59.8820000000000	0.890030702454687
59.8825000000000	0.889827217607928
59.8830000000000	0.889670651569131
59.8835000000000	0.889457184052374
59.8840000000000	0.889288269854409
59.8845000000000	0.889082023650730
59.8850000000000	0.888974139248398
59.8855000000000	0.888663782474538
59.8860000000000	0.888625551847211
59.8865000000000	0.888282986800051
59.8870000000000	0.888209951474392
59.8875000000000	0.887993866784240
59.8880000000000	0.887917131468748
59.8885000000000	0.887538035649633
59.8890000000000	0.887382511743901
59.8895000000000	0.887357065519911
59.8900000000000	0.887052043322646
59.8905000000000	0.886826416829498
59.8910000000000	0.886710675378884
59.8915000000000	0.886511608930827
59.8920000000000	0.886300113527660
59.8925000000000	0.886096630688907
59.8930000000000	0.886047116639894
59.8935000000000	0.885674589652561
59.8940000000000	0.885646888942038
59.8945000000000	0.885412452563077
59.8950000000000	0.885220895332904
59.8955000000000	0.885025940475485
59.8960000000000	0.884910682303285
59.8965000000000	0.884570455386556
59.8970000000000	0.884542267308042
59.8975000000000	0.884212003763695
59.8980000000000	0.884156007451098
59.8985000000000	0.883897850912145
59.8990000000000	0.883725847176665
59.8995000000000	0.883522191808276
59.9000000000000	0.883386305333791
59.9005000000000	0.883135732241927
59.9010000000000	0.882992209304791
59.9015000000000	0.882858162465814
59.9020000000000	0.882528268391502
59.9025000000000	0.882387155000140
59.9030000000000	0.882292296052785
59.9035000000000	0.882033762730634
59.9040000000000	0.881867373037279
59.9045000000000	0.881662071570991
59.9050000000000	0.881504471820815
59.9055000000000	0.881296802673161
59.9060000000000	0.881206450941419
59.9065000000000	0.880944765209353
59.9070000000000	0.880678794722941
59.9075000000000	0.880538722260745
59.9080000000000	0.880345221289862
59.9085000000000	0.880225272060259
59.9090000000000	0.879998996094292
59.9095000000000	0.879763495277825
59.9100000000000	0.879670135816936
59.9105000000000	0.879466650824383
59.9110000000000	0.879129889238571
59.9115000000000	0.879141999069978
59.9120000000000	0.878882090057228
59.9125000000000	0.878656967056403
59.9130000000000	0.878502230926962
59.9135000000000	0.878309962425592
59.9140000000000	0.878120530122526
59.9145000000000	0.877937699877741
59.9150000000000	0.877868653978564
59.9155000000000	0.877420184432710
59.9160000000000	0.877411355993325
59.9165000000000	0.877249159230801
59.9170000000000	0.876937404682915
59.9175000000000	0.876835275258632
59.9180000000000	0.876622444450997
59.9185000000000	0.876475603833459
59.9190000000000	0.876168812489045
59.9195000000000	0.876160902157717
59.9200000000000	0.875774084939221
59.9205000000000	0.875704317436312
59.9210000000000	0.875497933110930
59.9215000000000	0.875294743620828
59.9220000000000	0.875124420971606
59.9225000000000	0.874924772371889
59.9230000000000	0.874765092572742
59.9235000000000	0.874548928683496
59.9240000000000	0.874358578523843
59.9245000000000	0.874135163802861
59.9250000000000	0.874038562961667
59.9255000000000	0.873867024181202
59.9260000000000	0.873534606742022
59.9265000000000	0.873494069644268
59.9270000000000	0.873164537104571
59.9275000000000	0.873059742992787
59.9280000000000	0.872742581345581
59.9285000000000	0.872853861730451
59.9290000000000	0.872407212223733
59.9295000000000	0.872352474007582
59.9300000000000	0.872067837853150
59.9305000000000	0.871901081987660
59.9310000000000	0.871780882661691
59.9315000000000	0.871486661470630
59.9320000000000	0.871354377250826
59.9325000000000	0.871171420524123
59.9330000000000	0.870958993731183
59.9335000000000	0.870813922840489
59.9340000000000	0.870523343830607
59.9345000000000	0.870474444091933
59.9350000000000	0.870253307836617
59.9355000000000	0.869980847622565
59.9360000000000	0.869858674572095
59.9365000000000	0.869646906710437
59.9370000000000	0.869471766102316
59.9375000000000	0.869277148796319
59.9380000000000	0.869117401402815
59.9385000000000	0.868880366740262
59.9390000000000	0.868667327304534
59.9395000000000	0.868561532068248
59.9400000000000	0.868379671613148
59.9405000000000	0.868056532067045
59.9410000000000	0.868060993017850
59.9415000000000	0.867651590985576
59.9420000000000	0.867588468270493
59.9425000000000	0.867415291957022
59.9430000000000	0.867195318012579
59.9435000000000	0.867037372956588
59.9440000000000	0.866794934846526
59.9445000000000	0.866597799869557
59.9450000000000	0.866435995930847
59.9455000000000	0.866359581542482
59.9460000000000	0.866023801954104
59.9465000000000	0.865802888888078
59.9470000000000	0.865703388589509
59.9475000000000	0.865620973052573
59.9480000000000	0.865179155249542
59.9485000000000	0.865190913991637
59.9490000000000	0.864772357518208
59.9495000000000	0.864894351020155
59.9500000000000	0.864576723189659
59.9505000000000	0.864341175716367
59.9510000000000	0.864069701473085
59.9515000000000	0.863964741060627
59.9520000000000	0.863926916988220
59.9525000000000	0.863508031425273
59.9530000000000	0.863429406643482
59.9535000000000	0.863217365245981
59.9540000000000	0.863097479161687
59.9545000000000	0.862791213803530
59.9550000000000	0.862668333922212
59.9555000000000	0.862548808168994
59.9560000000000	0.862191526869993
59.9565000000000	0.862070269805217
59.9570000000000	0.861921107675315
59.9575000000000	0.861727498003546
59.9580000000000	0.861457164307314
59.9585000000000	0.861414981466104
59.9590000000000	0.861121808242216
59.9595000000000	0.860967514370744
59.9600000000000	0.860748820574610
59.9605000000000	0.860573890594783
59.9610000000000	0.860407502384480
59.9615000000000	0.860280370034075
59.9620000000000	0.859887587960561
59.9625000000000	0.859780123626686
59.9630000000000	0.859727640408613
59.9635000000000	0.859429855507585
59.9640000000000	0.859330084759552
59.9645000000000	0.859016873911001
59.9650000000000	0.858861759334274
59.9655000000000	0.858629575783052
59.9660000000000	0.858632545781682
59.9665000000000	0.858234030553140
59.9670000000000	0.858127856040565
59.9675000000000	0.857988182473767
59.9680000000000	0.857683597932964
59.9685000000000	0.857593860949145
59.9690000000000	0.857380958586633
59.9695000000000	0.857109730419572
59.9700000000000	0.857080193658049
59.9705000000000	0.856726673022790
59.9710000000000	0.856668315902239
59.9715000000000	0.856409249467673
59.9720000000000	0.856273621551114
59.9725000000000	0.856052312952332
59.9730000000000	0.855779993845523
59.9735000000000	0.855677220336186
59.9740000000000	0.855572370444530
59.9745000000000	0.855280034858066
59.9750000000000	0.855024893849070
59.9755000000000	0.854922209351648
59.9760000000000	0.854721599993665
59.9765000000000	0.854571848579599
59.9770000000000	0.854423897038723
59.9775000000000	0.854039764902969
59.9780000000000	0.853974645229041
59.9785000000000	0.853833024326682
59.9790000000000	0.853549671290591
59.9795000000000	0.853485877292247
59.9800000000000	0.853202779814981
59.9805000000000	0.852928117669395
59.9810000000000	0.852930183893807
59.9815000000000	0.852607416074773
59.9820000000000	0.852519259739535
59.9825000000000	0.852303444368998
59.9830000000000	0.852050264246313
59.9835000000000	0.851888980467446
59.9840000000000	0.851747323607123
59.9845000000000	0.851591295980358
59.9850000000000	0.851275950815732
59.9855000000000	0.851242013272357
59.9860000000000	0.850882473425221
59.9865000000000	0.850802557124487
59.9870000000000	0.850648598868537
59.9875000000000	0.850425810729892
59.9880000000000	0.850206416530144
59.9885000000000	0.849989481945681
59.9890000000000	0.849918546194697
59.9895000000000	0.849583410059841
59.9900000000000	0.849484082329610
59.9905000000000	0.849257693785705
59.9910000000000	0.849069224100690
59.9915000000000	0.849063717529232
59.9920000000000	0.848571798455738
59.9925000000000	0.848621463487136
59.9930000000000	0.848303967589572
59.9935000000000	0.848184935264951
59.9940000000000	0.847980946300157
59.9945000000000	0.847821693307010
59.9950000000000	0.847507624561908
59.9955000000000	0.847513044129334
59.9960000000000	0.847186641330753
59.9965000000000	0.847093482396084
59.9970000000000	0.846932656797766
59.9975000000000	0.846524641671553
59.9980000000000	0.846604403852651
59.9985000000000	0.846302816471381
59.9990000000000	0.846072442903377
59.9995000000000	0.845955681789132
60	0.845645316885467
60.0005000000000	0.845577131344974
60.0010000000000	0.845391470168734
60.0015000000000	0.845150977654095
60.0020000000000	0.845115989978946
60.0025000000000	0.844769348093931
60.0030000000000	0.844553847280405
60.0035000000000	0.844441194052223
60.0040000000000	0.844327067648684
60.0045000000000	0.844010388062698
60.0050000000000	0.843952708097470
60.0055000000000	0.843727849007339
60.0060000000000	0.843494224808883
60.0065000000000	0.843321125813809
60.0070000000000	0.843181283369552
60.0075000000000	0.842934165274724
60.0080000000000	0.842704429916872
60.0085000000000	0.842654499324473
60.0090000000000	0.842452830174084
60.0095000000000	0.842139004368818
60.0100000000000	0.842102972839692
60.0105000000000	0.841795330715022
60.0110000000000	0.841680833462837
60.0115000000000	0.841492027727178
60.0120000000000	0.841256772719053
60.0125000000000	0.841216984235922
60.0130000000000	0.840977735493711
60.0135000000000	0.840647732322948
60.0140000000000	0.840590121268552
60.0145000000000	0.840388777853872
60.0150000000000	0.840246333027131
60.0155000000000	0.839996385506194
60.0160000000000	0.839821840110789
60.0165000000000	0.839683662355389
60.0170000000000	0.839431119253647
60.0175000000000	0.839351706949305
60.0180000000000	0.839091702635816
60.0185000000000	0.838860465758157
60.0190000000000	0.838754249933853
60.0195000000000	0.838520175057572
60.0200000000000	0.838516775636019
60.0205000000000	0.838207271596505
60.0210000000000	0.837937090650553
60.0215000000000	0.837802896014453
60.0220000000000	0.837664782347582
60.0225000000000	0.837401417296344
60.0230000000000	0.837294661624688
60.0235000000000	0.837043130426135
60.0240000000000	0.836998118087943
60.0245000000000	0.836637185954140
60.0250000000000	0.836647234358729
60.0255000000000	0.836331430753172
60.0260000000000	0.836215866973739
60.0265000000000	0.835971210908002
60.0270000000000	0.835866145083409
60.0275000000000	0.835598737311809
60.0280000000000	0.835464016082553
60.0285000000000	0.835380015268189
60.0290000000000	0.835089486160266
60.0295000000000	0.834811711912476
60.0300000000000	0.834775023930906
60.0305000000000	0.834565788682994
60.0310000000000	0.834340162818800
60.0315000000000	0.834224772164867
60.0320000000000	0.834039809572790
60.0325000000000	0.833822513795179
60.0330000000000	0.833620371299260
60.0335000000000	0.833452676655187
60.0340000000000	0.833299872944309
60.0345000000000	0.833167314461674
60.0350000000000	0.832865583281867
60.0355000000000	0.832816549061409
60.0360000000000	0.832512557534119
60.0365000000000	0.832533786633833
60.0370000000000	0.832009118737942
60.0375000000000	0.832123537479224
60.0380000000000	0.831895753244262
60.0385000000000	0.831671606505375
60.0390000000000	0.831448028675262
60.0395000000000	0.831324928307300
60.0400000000000	0.831120705177094
60.0405000000000	0.830983266249786
60.0410000000000	0.830796796673767
60.0415000000000	0.830683478167456
60.0420000000000	0.830347942390326
60.0425000000000	0.830300156021274
60.0430000000000	0.829979894506222
60.0435000000000	0.829994876383335
60.0440000000000	0.829610593598260
60.0445000000000	0.829659018101714
60.0450000000000	0.829240264775464
60.0455000000000	0.829197273705991
60.0460000000000	0.829076623805450
60.0465000000000	0.828819636698888
60.0470000000000	0.828557046736763
60.0475000000000	0.828446886141918
60.0480000000000	0.828420885755981
60.0485000000000	0.828082229305137
60.0490000000000	0.827815396371853
60.0495000000000	0.827826647303869
60.0500000000000	0.827652323507821
60.0505000000000	0.827325107110129
60.0510000000000	0.827339221145993
60.0515000000000	0.827021578419525
60.0520000000000	0.826853683033390
60.0525000000000	0.826730709583829
60.0530000000000	0.826449482435184
60.0535000000000	0.826358785205982
60.0540000000000	0.826156316328017
60.0545000000000	0.825965793533718
60.0550000000000	0.825846763710079
60.0555000000000	0.825675909531560
60.0560000000000	0.825505633981937
60.0565000000000	0.825202344403327
60.0570000000000	0.825177390132737
60.0575000000000	0.824873582042037
60.0580000000000	0.824793093849756
60.0585000000000	0.824590461722997
60.0590000000000	0.824402395302569
60.0595000000000	0.824334045517973
60.0600000000000	0.823945653639323
60.0605000000000	0.823903139995545
60.0610000000000	0.823715593580148
60.0615000000000	0.823449114180915
60.0620000000000	0.823450172963978
60.0625000000000	0.823212384414792
60.0630000000000	0.823026747808745
60.0635000000000	0.822725334926549
60.0640000000000	0.822849118748804
60.0645000000000	0.822338906542799
60.0650000000000	0.822369745292944
60.0655000000000	0.822105077154726
60.0660000000000	0.821978416394670
60.0665000000000	0.821830782070060
60.0670000000000	0.821608935308248
60.0675000000000	0.821386194569621
60.0680000000000	0.821278434051725
60.0685000000000	0.821092564355813
60.0690000000000	0.820934197665687
60.0695000000000	0.820810871856324
60.0700000000000	0.820540384585763
60.0705000000000	0.820392079632149
60.0710000000000	0.820274874513640
60.0715000000000	0.820035892376582
60.0720000000000	0.819818938997472
60.0725000000000	0.819696419572603
60.0730000000000	0.819537964131256
60.0735000000000	0.819351932626114
60.0740000000000	0.819218947243994
60.0745000000000	0.819059354663797
60.0750000000000	0.818710573947681
60.0755000000000	0.818741581336861
60.0760000000000	0.818490944438726
60.0765000000000	0.818318089505101
60.0770000000000	0.818165490778043
60.0775000000000	0.817972339480773
60.0780000000000	0.817887701010538
60.0785000000000	0.817551078013653
60.0790000000000	0.817447930392794
60.0795000000000	0.817380268026986
60.0800000000000	0.817096825557279
60.0805000000000	0.816944466582726
60.0810000000000	0.816852678739915
60.0815000000000	0.816533987989149
60.0820000000000	0.816437654996352
60.0825000000000	0.816294840530606
60.0830000000000	0.816101823912764
60.0835000000000	0.815765352976242
60.0840000000000	0.815915874734623
60.0845000000000	0.815546575577471
60.0850000000000	0.815379925734381
60.0855000000000	0.815249844375143
60.0860000000000	0.815082791431265
60.0865000000000	0.814819657746879
60.0870000000000	0.814819967156602
60.0875000000000	0.814465468616754
60.0880000000000	0.814418160105244
60.0885000000000	0.814177720976491
60.0890000000000	0.814037601441526
60.0895000000000	0.813935299047358
60.0900000000000	0.813594470061911
60.0905000000000	0.813660063037204
60.0910000000000	0.813265924510656
60.0915000000000	0.813246075454969
60.0920000000000	0.813010358887321
60.0925000000000	0.812843461045235
60.0930000000000	0.812699672140858
60.0935000000000	0.812465309875053
60.0940000000000	0.812337214693504
60.0945000000000	0.812175306068388
60.0950000000000	0.811997261141225
60.0955000000000	0.811903492679008
60.0960000000000	0.811644791911535
60.0965000000000	0.811453944184088
60.0970000000000	0.811311481274093
60.0975000000000	0.811257320246417
60.0980000000000	0.810966757603098
60.0985000000000	0.810841006625006
60.0990000000000	0.810543466046294
60.0995000000000	0.810498059202255
60.1000000000000	0.810354214406290
60.1005000000000	0.810195949274278
60.1010000000000	0.809881221595436
60.1015000000000	0.809813074755945
60.1020000000000	0.809712425872550
60.1025000000000	0.809469449034832
60.1030000000000	0.809278909669265
60.1035000000000	0.809108296258388
60.1040000000000	0.808963720220596
60.1045000000000	0.808766542866759
60.1050000000000	0.808651086767672
60.1055000000000	0.808493285336120
60.1060000000000	0.808233036586182
60.1065000000000	0.808095890836798
60.1070000000000	0.808096892606609
60.1075000000000	0.807716562354393
60.1080000000000	0.807727148457102
60.1085000000000	0.807337324402904
60.1090000000000	0.807339677588355
60.1095000000000	0.807121008831801
60.1100000000000	0.807053356985805
60.1105000000000	0.806694611174255
60.1110000000000	0.806647147091214
60.1115000000000	0.806495983637372
60.1120000000000	0.806324606083802
60.1125000000000	0.806142977865196
60.1130000000000	0.805947315932302
60.1135000000000	0.805820675234793
60.1140000000000	0.805632383628798
60.1145000000000	0.805428978613900
60.1150000000000	0.805305673649675
60.1155000000000	0.805177837851634
60.1160000000000	0.804950263135427
60.1165000000000	0.804818238908755
60.1170000000000	0.804631800211205
60.1175000000000	0.804397252371574
60.1180000000000	0.804380893294803
60.1185000000000	0.804144253467327
60.1190000000000	0.803875793957468
60.1195000000000	0.803913022892757
60.1200000000000	0.803712353175270
60.1205000000000	0.803384491480814
60.1210000000000	0.803437126120495
60.1215000000000	0.803069920970905
60.1220000000000	0.802993604215994
60.1225000000000	0.802934642624782
60.1230000000000	0.802591601926816
60.1235000000000	0.802531946081824
60.1240000000000	0.802323151749158
60.1245000000000	0.802174283593311
60.1250000000000	0.802115524299698
60.1255000000000	0.801836427413048
60.1260000000000	0.801613368137459
60.1265000000000	0.801624133096489
60.1270000000000	0.801352500743530
60.1275000000000	0.801174744357366
60.1280000000000	0.801057839759770
60.1285000000000	0.800881427434589
60.1290000000000	0.800728153170820
60.1295000000000	0.800644055181360
60.1300000000000	0.800314682583500
60.1305000000000	0.800250937564901
60.1310000000000	0.800199755476217
60.1315000000000	0.799873456920243
60.1320000000000	0.799722035288603
60.1325000000000	0.799599380535250
60.1330000000000	0.799460213090899
60.1335000000000	0.799394006452497
60.1340000000000	0.799080152677375
60.1345000000000	0.798926059024510
60.1350000000000	0.798758660026344
60.1355000000000	0.798750684103852
60.1360000000000	0.798513251787233
60.1365000000000	0.798372171637790
60.1370000000000	0.798115468725287
60.1375000000000	0.798085155915400
60.1380000000000	0.797860744342924
60.1385000000000	0.797640460246415
60.1390000000000	0.797567785362163
60.1395000000000	0.797391220664021
60.1400000000000	0.797249442978036
60.1405000000000	0.797157883814136
60.1410000000000	0.796853470296580
60.1415000000000	0.796836969065129
60.1420000000000	0.796612832579487
60.1425000000000	0.796402811722048
60.1430000000000	0.796266554027699
60.1435000000000	0.796275195709972
60.1440000000000	0.796035858498241
60.1445000000000	0.795746594811874
60.1450000000000	0.795721373187978
60.1455000000000	0.795527705737831
60.1460000000000	0.795469507574264
60.1465000000000	0.795148381076654
60.1470000000000	0.795185186606820
60.1475000000000	0.794878899019587
60.1480000000000	0.794812514094369
60.1485000000000	0.794635102446384
60.1490000000000	0.794403761561661
60.1495000000000	0.794305418858638
60.1500000000000	0.794295676121164
60.1505000000000	0.793928665942077
60.1510000000000	0.793872554251164
60.1515000000000	0.793863414160260
60.1520000000000	0.793410365765466
60.1525000000000	0.793409637388524
60.1530000000000	0.793354489242959
60.1535000000000	0.793114703929868
60.1540000000000	0.793043437264587
60.1545000000000	0.792770601588773
60.1550000000000	0.792702555148544
60.1555000000000	0.792556933056361
60.1560000000000	0.792418746740638
60.1565000000000	0.792186584956588
60.1570000000000	0.792160400819639
60.1575000000000	0.792026390192452
60.1580000000000	0.791679878701967
60.1585000000000	0.791684445175824
60.1590000000000	0.791527371718309
60.1595000000000	0.791448086286823
60.1600000000000	0.791174525469096
60.1605000000000	0.791112421443539
60.1610000000000	0.790876613259861
60.1615000000000	0.790898870121170
60.1620000000000	0.790617443109799
60.1625000000000	0.790510663277693
60.1630000000000	0.790372702951082
60.1635000000000	0.790340170630208
60.1640000000000	0.789928238161264
60.1645000000000	0.790084159476782
60.1650000000000	0.789742785688418
60.1655000000000	0.789718825318874
60.1660000000000	0.789529310321279
60.1665000000000	0.789380858102858
60.1670000000000	0.789247408337522
60.1675000000000	0.789140490232818
60.1680000000000	0.788940025912857
60.1685000000000	0.788916715906764
60.1690000000000	0.788693385985303
60.1695000000000	0.788621498277146
60.1700000000000	0.788396001099793
60.1705000000000	0.788330866996568
60.1710000000000	0.788057044293253
60.1715000000000	0.788047863097306
60.1720000000000	0.787955053866194
60.1725000000000	0.787722482455235
60.1730000000000	0.787577778435465
60.1735000000000	0.787532279430036
60.1740000000000	0.787402770016010
60.1745000000000	0.787183975219171
60.1750000000000	0.787058851592694
60.1755000000000	0.787012420052210
60.1760000000000	0.786771062580364
60.1765000000000	0.786670879551379
60.1770000000000	0.786588368528879
60.1775000000000	0.786529311535543
60.1780000000000	0.786202905551106
60.1785000000000	0.786238842078598
60.1790000000000	0.785998553570550
60.1795000000000	0.785915500760241
60.1800000000000	0.785877180328365
60.1805000000000	0.785540831280239
60.1810000000000	0.785555170348787
60.1815000000000	0.785398021132391
60.1820000000000	0.785385278886881
60.1825000000000	0.785133625115255
60.1830000000000	0.784930238833707
60.1835000000000	0.784906649738198
60.1840000000000	0.784766847897250
60.1845000000000	0.784701015810675
60.1850000000000	0.784455686104888
60.1855000000000	0.784429578236021
60.1860000000000	0.784246429254795
60.1865000000000	0.784183031426895
60.1870000000000	0.783956554631419
60.1875000000000	0.784035972232992
60.1880000000000	0.783758652348843
60.1885000000000	0.783637991930735
60.1890000000000	0.783523476451536
60.1895000000000	0.783425968678292
60.1900000000000	0.783313703025706
60.1905000000000	0.783143537146058
60.1910000000000	0.783085727072850
60.1915000000000	0.782933725539431
60.1920000000000	0.782822682013254
60.1925000000000	0.782650948370463
60.1930000000000	0.782643660950692
60.1935000000000	0.782494016040652
60.1940000000000	0.782313648414191
60.1945000000000	0.782252178551170
60.1950000000000	0.782003541882669
60.1955000000000	0.782088118804479
60.1960000000000	0.781880730955047
60.1965000000000	0.781826787682575
60.1970000000000	0.781664779439694
60.1975000000000	0.781420474972482
60.1980000000000	0.781408314149344
60.1985000000000	0.781415301308712
60.1990000000000	0.781126929699230
60.1995000000000	0.780995367894277
60.2000000000000	0.781056745725060
60.2005000000000	0.780848925694381
60.2010000000000	0.780749642949109
60.2015000000000	0.780688135278888
60.2020000000000	0.780350058499764
60.2025000000000	0.780524622306851
60.2030000000000	0.780337856457014
60.2035000000000	0.780111085965061
60.2040000000000	0.780071006244372
60.2045000000000	0.779938204195768
60.2050000000000	0.779898436080796
60.2055000000000	0.779771089097489
60.2060000000000	0.779666868545635
60.2065000000000	0.779412328419409
60.2070000000000	0.779465002030453
60.2075000000000	0.779314239232111
60.2080000000000	0.779219083018687
60.2085000000000	0.779077734020245
60.2090000000000	0.778949210950703
60.2095000000000	0.778898770529542
60.2100000000000	0.778743621651436
60.2105000000000	0.778657307982139
60.2110000000000	0.778552633107363
60.2115000000000	0.778463969877844
60.2120000000000	0.778328847333219
60.2125000000000	0.778305488224399
60.2130000000000	0.778068001231680
60.2135000000000	0.778028137260323
60.2140000000000	0.777897723768978
60.2145000000000	0.777836970665810
60.2150000000000	0.777708925087427
60.2155000000000	0.777597315889152
60.2160000000000	0.777514662402965
60.2165000000000	0.777410462692833
60.2170000000000	0.777334148802521
60.2175000000000	0.777163300364474
60.2180000000000	0.777082016370071
60.2185000000000	0.776983272104651
60.2190000000000	0.776894628458495
60.2195000000000	0.776780916324273
60.2200000000000	0.776657165316197
60.2205000000000	0.776637179506396
60.2210000000000	0.776445337184418
60.2215000000000	0.776329725164865
60.2220000000000	0.776344090551893
60.2225000000000	0.776160464135875
60.2230000000000	0.776066779891728
60.2235000000000	0.775946193103824
60.2240000000000	0.775888418341324
60.2245000000000	0.775803994244478
60.2250000000000	0.775648495416021
60.2255000000000	0.775563425432891
60.2260000000000	0.775512247359650
60.2265000000000	0.775366787860499
60.2270000000000	0.775266267559205
60.2275000000000	0.775148210233605
60.2280000000000	0.775128300041089
60.2285000000000	0.774963756220102
60.2290000000000	0.774893585767610
60.2295000000000	0.774692879562331
60.2300000000000	0.774772018813369
60.2305000000000	0.774647900625376
60.2310000000000	0.774404653921945
60.2315000000000	0.774401239203338
60.2320000000000	0.774306010288055
60.2325000000000	0.774216970185723
60.2330000000000	0.774058677684977
60.2335000000000	0.774072629874273
60.2340000000000	0.773824344042502
60.2345000000000	0.773804140868186
60.2350000000000	0.773714537986389
60.2355000000000	0.773610051214676
60.2360000000000	0.773515251817294
60.2365000000000	0.773427145400157
60.2370000000000	0.773279784297150
60.2375000000000	0.773112717560738
60.2380000000000	0.773295306694115
60.2385000000000	0.772954902617079
60.2390000000000	0.773004087150117
60.2395000000000	0.772902739844485
60.2400000000000	0.772712011069426
60.2405000000000	0.772610842026831
60.2410000000000	0.772550913279981
60.2415000000000	0.772455875405697
60.2420000000000	0.772360729955235
60.2425000000000	0.772327223342480
60.2430000000000	0.772191687764116
60.2435000000000	0.771979891604762
60.2440000000000	0.772077777011666
60.2445000000000	0.771766465888249
60.2450000000000	0.771813448526022
60.2455000000000	0.771715598658335
60.2460000000000	0.771582887523626
60.2465000000000	0.771510150677648
60.2470000000000	0.771456474427157
60.2475000000000	0.771256430600322
60.2480000000000	0.771224637427352
60.2485000000000	0.771130121911523
60.2490000000000	0.770932527236720
60.2495000000000	0.771045717414561
60.2500000000000	0.770837018337637
60.2505000000000	0.770755668537357
60.2510000000000	0.770600985840977
60.2515000000000	0.770567084946420
60.2520000000000	0.770551964302151
60.2525000000000	0.770236311672241
60.2530000000000	0.770388601726896
60.2535000000000	0.770148633534113
60.2540000000000	0.770077910150634
60.2545000000000	0.770006347636427
60.2550000000000	0.769898925264292
60.2555000000000	0.769814043745887
60.2560000000000	0.769775119415765
60.2565000000000	0.769541626874099
60.2570000000000	0.769519733201127
60.2575000000000	0.769484091474609
60.2580000000000	0.769298944193873
60.2585000000000	0.769255854697670
60.2590000000000	0.769149462068542
60.2595000000000	0.769110283774863
60.2600000000000	0.768979772149599
60.2605000000000	0.768781236349043
60.2610000000000	0.768802717883025
60.2615000000000	0.768717365099612
60.2620000000000	0.768549786500580
60.2625000000000	0.768571051186216
60.2630000000000	0.768326230253250
60.2635000000000	0.768322381702515
60.2640000000000	0.768213977048378
60.2645000000000	0.768158914284031
60.2650000000000	0.767995999571527
60.2655000000000	0.767940415653315
60.2660000000000	0.767844905951814
60.2665000000000	0.767745798344062
60.2670000000000	0.767680528420860
60.2675000000000	0.767552733177096
60.2680000000000	0.767492837556162
60.2685000000000	0.767380674220887
60.2690000000000	0.767282429716891
60.2695000000000	0.767199317317943
60.2700000000000	0.767107848115492
60.2705000000000	0.767014254772632
60.2710000000000	0.766930861356632
60.2715000000000	0.766838937081371
60.2720000000000	0.766716668083352
60.2725000000000	0.766645364524557
60.2730000000000	0.766562222692580
60.2735000000000	0.766498263341960
60.2740000000000	0.766329621246518
60.2745000000000	0.766273189545183
60.2750000000000	0.766233515815312
60.2755000000000	0.766015271332851
60.2760000000000	0.766042165813428
60.2765000000000	0.765899892208176
60.2770000000000	0.765865900081781
60.2775000000000	0.765689551867051
60.2780000000000	0.765586618473947
60.2785000000000	0.765608182227086
60.2790000000000	0.765380579112227
60.2795000000000	0.765434242946707
60.2800000000000	0.765282470981848
60.2805000000000	0.765158936625896
60.2810000000000	0.765112210218883
60.2815000000000	0.764990542953328
60.2820000000000	0.764903385054415
60.2825000000000	0.764836424947476
60.2830000000000	0.764783297721911
60.2835000000000	0.764584418605533
60.2840000000000	0.764552148197035
60.2845000000000	0.764481023133560
60.2850000000000	0.764406789840344
60.2855000000000	0.764223761964252
60.2860000000000	0.764209176120766
60.2865000000000	0.764098956242989
60.2870000000000	0.764011863872928
60.2875000000000	0.763943098913526
60.2880000000000	0.763817169563796
60.2885000000000	0.763867728729741
60.2890000000000	0.763546718421932
60.2895000000000	0.763555584389742
60.2900000000000	0.763563660520254
60.2905000000000	0.763285240732353
60.2910000000000	0.763256793179004
60.2915000000000	0.763297583977937
60.2920000000000	0.763055792977278
60.2925000000000	0.763115147981143
60.2930000000000	0.763002867429389
60.2935000000000	0.762846624995330
60.2940000000000	0.762742906195546
60.2945000000000	0.762782339714861
60.2950000000000	0.762493654583714
60.2955000000000	0.762522971316525
60.2960000000000	0.762471731976372
60.2965000000000	0.762309463413766
60.2970000000000	0.762257807811153
60.2975000000000	0.762173060075549
60.2980000000000	0.762075083923833
60.2985000000000	0.762011511252175
60.2990000000000	0.761906455008898
60.2995000000000	0.761824514330926
60.3000000000000	0.761768148104371
60.3005000000000	0.761618349155934
60.3010000000000	0.761619544783150
60.3015000000000	0.761495083142861
60.3020000000000	0.761379679775064
60.3025000000000	0.761321905598635
60.3030000000000	0.761230732239202
60.3035000000000	0.761151919469993
60.3040000000000	0.761077991694019
60.3045000000000	0.760978541671396
60.3050000000000	0.760912366807245
60.3055000000000	0.760896355386805
60.3060000000000	0.760657820288886
60.3065000000000	0.760644734201356
60.3070000000000	0.760636565496799
60.3075000000000	0.760431904020745
60.3080000000000	0.760412663722196
60.3085000000000	0.760359988521671
60.3090000000000	0.760221413307971
60.3095000000000	0.760162558702106
60.3100000000000	0.760101580775052
60.3105000000000	0.759980578023521
60.3110000000000	0.759922877812317
60.3115000000000	0.759850236431124
60.3120000000000	0.759757658143962
60.3125000000000	0.759731147290106
60.3130000000000	0.759542850207506
60.3135000000000	0.759556600835895
60.3140000000000	0.759415477317326
60.3145000000000	0.759363961157796
60.3150000000000	0.759279120963117
60.3155000000000	0.759231282570481
60.3160000000000	0.759093536098641
60.3165000000000	0.759055488535861
60.3170000000000	0.758980439720432
60.3175000000000	0.758899674937804
60.3180000000000	0.758818410387537
60.3185000000000	0.758745254270743
60.3190000000000	0.758653631408626
60.3195000000000	0.758596084876053
60.3200000000000	0.758544828987218
60.3205000000000	0.758362411230729
60.3210000000000	0.758388282842498
60.3215000000000	0.758304050279976
60.3220000000000	0.758233633655197
60.3225000000000	0.758087681435923
60.3230000000000	0.758127715358204
60.3235000000000	0.758009766423228
60.3240000000000	0.757776956721128
60.3245000000000	0.757861583190248
60.3250000000000	0.757821060025613
60.3255000000000	0.757696956754523
60.3260000000000	0.757466183650835
60.3265000000000	0.757748796203123
60.3270000000000	0.757371777825218
60.3275000000000	0.757417147516915
60.3280000000000	0.757389136745599
60.3285000000000	0.757175636277316
60.3290000000000	0.757194433119468
60.3295000000000	0.757135977307628
60.3300000000000	0.756997081913874
60.3305000000000	0.757031710796462
60.3310000000000	0.756914201623570
60.3315000000000	0.756755022165356
60.3320000000000	0.756786277388675
60.3325000000000	0.756783759830981
60.3330000000000	0.756503895120504
60.3335000000000	0.756574117304492
60.3340000000000	0.756476617241339
60.3345000000000	0.756345663279040
60.3350000000000	0.756419652216881
60.3355000000000	0.756267477600003
60.3360000000000	0.756202791938698
60.3365000000000	0.756168621180282
60.3370000000000	0.756119495208159
60.3375000000000	0.755933487375723
60.3380000000000	0.756021357022571
60.3385000000000	0.755798608532183
60.3390000000000	0.755825192547629
60.3395000000000	0.755737897183821
60.3400000000000	0.755678398450021
60.3405000000000	0.755596697822741
60.3410000000000	0.755548526321958
60.3415000000000	0.755482387707444
60.3420000000000	0.755421804179231
60.3425000000000	0.755396949975053
60.3430000000000	0.755219957051709
60.3435000000000	0.755234245348148
60.3440000000000	0.755191056882764
60.3445000000000	0.755066428367676
60.3450000000000	0.755124043585199
60.3455000000000	0.754862943848761
60.3460000000000	0.755006929093152
60.3465000000000	0.754741304928531
60.3470000000000	0.754823780773745
60.3475000000000	0.754698244945825
60.3480000000000	0.754636285153678
60.3485000000000	0.754613359884685
60.3490000000000	0.754523037285413
60.3495000000000	0.754324089957388
60.3500000000000	0.754581604296201
60.3505000000000	0.754323335919621
60.3510000000000	0.754362984985142
60.3515000000000	0.754195619649486
60.3520000000000	0.754146423407570
60.3525000000000	0.754050741811620
60.3530000000000	0.754113028388729
60.3535000000000	0.753934492952287
60.3540000000000	0.753994082033468
60.3545000000000	0.753867726669582
60.3550000000000	0.753826096516537
60.3555000000000	0.753824584204882
60.3560000000000	0.753617229446158
60.3565000000000	0.753643082210889
60.3570000000000	0.753580137746405
60.3575000000000	0.753538494092157
60.3580000000000	0.753461133434324
60.3585000000000	0.753417241757724
60.3590000000000	0.753335381605211
60.3595000000000	0.753341218348096
60.3600000000000	0.753206733365898
60.3605000000000	0.753266163484459
60.3610000000000	0.753043478660876
60.3615000000000	0.753077880199965
60.3620000000000	0.753149459898034
60.3625000000000	0.752823085234092
60.3630000000000	0.752969775285082
60.3635000000000	0.752848255415963
60.3640000000000	0.752743068955651
60.3645000000000	0.752802783845800
60.3650000000000	0.752620202542401
60.3655000000000	0.752639414005664
60.3660000000000	0.752583558909708
60.3665000000000	0.752517809041245
60.3670000000000	0.752542296023977
60.3675000000000	0.752338226681124
60.3680000000000	0.752368955218879
60.3685000000000	0.752379910901694
60.3690000000000	0.752177417226059
60.3695000000000	0.752214804019466
60.3700000000000	0.752152164066861
60.3705000000000	0.752098639751551
60.3710000000000	0.752078175329623
60.3715000000000	0.751955811981058
60.3720000000000	0.751941829047786
60.3725000000000	0.751886860175546
60.3730000000000	0.751840055292883
60.3735000000000	0.751842682326100
60.3740000000000	0.751663199097218
60.3745000000000	0.751652871962276
60.3750000000000	0.751733108138312
60.3755000000000	0.751514627910298
60.3760000000000	0.751512111328623
60.3765000000000	0.751539036587327
60.3770000000000	0.751392499905415
60.3775000000000	0.751379288551033
60.3780000000000	0.751317525623501
60.3785000000000	0.751268915042892
60.3790000000000	0.751238715859020
60.3795000000000	0.751169998836712
60.3800000000000	0.751180730075631
60.3805000000000	0.751035068842739
60.3810000000000	0.751014369441966
60.3815000000000	0.750949828776605
60.3820000000000	0.751003339011917
60.3825000000000	0.750738311592636
60.3830000000000	0.750936304678623
60.3835000000000	0.750683714055511
60.3840000000000	0.750789884298032
60.3845000000000	0.750709349039690
60.3850000000000	0.750632941953135
60.3855000000000	0.750615850837262
60.3860000000000	0.750503680289561
60.3865000000000	0.750493565749486
60.3870000000000	0.750461585075395
60.3875000000000	0.750379786976512
60.3880000000000	0.750395148752433
60.3885000000000	0.750221981875733
60.3890000000000	0.750314059239429
60.3895000000000	0.750148336726207
60.3900000000000	0.750179069441630
60.3905000000000	0.750159699269515
60.3910000000000	0.749978942827133
60.3915000000000	0.750026957799467
60.3920000000000	0.749964363181948
60.3925000000000	0.749926570181205
60.3930000000000	0.749771875614075
60.3935000000000	0.749928022038013
60.3940000000000	0.749762372584572
60.3945000000000	0.749690731001340
60.3950000000000	0.749712729671956
60.3955000000000	0.749652356733863
60.3960000000000	0.749581473851456
60.3965000000000	0.749552377960733
60.3970000000000	0.749482186930716
60.3975000000000	0.749489278385993
60.3980000000000	0.749365018111509
60.3985000000000	0.749371864534014
60.3990000000000	0.749312540508600
60.3995000000000	0.749227630950876
60.4000000000000	0.749261268354300
60.4005000000000	0.749185898409764
60.4010000000000	0.749122002409374
60.4015000000000	0.749082680621986
60.4020000000000	0.749117558417142
60.4025000000000	0.748970088599553
60.4030000000000	0.748893534816040
60.4035000000000	0.748877267590745
60.4040000000000	0.748920989278887
60.4045000000000	0.748762882855707
60.4050000000000	0.748777130126248
60.4055000000000	0.748712326027204
60.4060000000000	0.748717944067627
60.4065000000000	0.748600686708504
60.4070000000000	0.748587014747123
60.4075000000000	0.748608647427966
60.4080000000000	0.748452511576498
60.4085000000000	0.748506131123442
60.4090000000000	0.748325314130591
60.4095000000000	0.748371396875227
60.4100000000000	0.748357263351108
60.4105000000000	0.748227322247743
60.4110000000000	0.748247721959732
60.4115000000000	0.748152515311384
60.4120000000000	0.748220369673954
60.4125000000000	0.748031778728033
60.4130000000000	0.748036008919046
60.4135000000000	0.748036656993091
60.4140000000000	0.747958264331950
60.4145000000000	0.747944207721035
60.4150000000000	0.747896688262168
60.4155000000000	0.747789275542291
60.4160000000000	0.747818547977189
60.4165000000000	0.747719528054676
60.4170000000000	0.747693205604629
60.4175000000000	0.747692220509574
60.4180000000000	0.747604382365752
60.4185000000000	0.747532141328915
60.4190000000000	0.747592927195023
60.4195000000000	0.747487562330333
60.4200000000000	0.747356937369274
60.4205000000000	0.747406017347846
60.4210000000000	0.747338895036086
60.4215000000000	0.747316723084404
60.4220000000000	0.747251809205926
60.4225000000000	0.747215836769205
60.4230000000000	0.747165035254848
60.4235000000000	0.747142136399180
60.4240000000000	0.747095428811850
60.4245000000000	0.747110629830380
60.4250000000000	0.746984324993845
60.4255000000000	0.746893038404695
60.4260000000000	0.746975383318379
60.4265000000000	0.746841746756273
60.4270000000000	0.746814824073505
60.4275000000000	0.746772972262712
60.4280000000000	0.746763879374911
60.4285000000000	0.746669155743600
60.4290000000000	0.746751326177862
60.4295000000000	0.746530958080724
60.4300000000000	0.746624941433360
60.4305000000000	0.746496860717468
60.4310000000000	0.746479068816652
60.4315000000000	0.746498566293680
60.4320000000000	0.746401063494751
60.4325000000000	0.746286451230374
60.4330000000000	0.746316941640294
60.4335000000000	0.746255198483577
60.4340000000000	0.746256681580051
60.4345000000000	0.746252708914576
60.4350000000000	0.746055845148727
60.4355000000000	0.746099082245598
60.4360000000000	0.746064228496504
60.4365000000000	0.746010434674224
60.4370000000000	0.745963247824759
60.4375000000000	0.746014399275682
60.4380000000000	0.745791714289833
60.4385000000000	0.745868694159965
60.4390000000000	0.745853808988552
60.4395000000000	0.745685891281997
60.4400000000000	0.745718739963476
60.4405000000000	0.745681917667922
60.4410000000000	0.745598273276678
60.4415000000000	0.745670782053523
60.4420000000000	0.745481520508618
60.4425000000000	0.745467796173254
60.4430000000000	0.745442819795730
60.4435000000000	0.745487771155477
60.4440000000000	0.745352329375345
60.4445000000000	0.745355154070316
60.4450000000000	0.745279137154920
60.4455000000000	0.745283986835329
60.4460000000000	0.745260080218286
60.4465000000000	0.745028077529790
60.4470000000000	0.745173980191538
60.4475000000000	0.745080242259593
60.4480000000000	0.745030357090727
60.4485000000000	0.744919627200529
60.4490000000000	0.745101917529411
60.4495000000000	0.744825896917212
60.4500000000000	0.744742841386254
60.4505000000000	0.744947657756659
60.4510000000000	0.744789647606491
60.4515000000000	0.744788998960486
60.4520000000000	0.744671269212683
60.4525000000000	0.744640163803932
60.4530000000000	0.744628112097999
60.4535000000000	0.744550055441636
60.4540000000000	0.744531093713327
60.4545000000000	0.744555312831851
60.4550000000000	0.744359495496771
60.4555000000000	0.744485201678617
60.4560000000000	0.744309588859558
60.4565000000000	0.744353562774853
60.4570000000000	0.744247952521381
60.4575000000000	0.744191786445511
60.4580000000000	0.744206387070715
60.4585000000000	0.744120742011964
60.4590000000000	0.744151839536227
60.4595000000000	0.744059671054150
60.4600000000000	0.743995818964286
60.4605000000000	0.744032426915918
60.4610000000000	0.743886279100628
60.4615000000000	0.743877019330505
60.4620000000000	0.743871235608772
60.4625000000000	0.743881061869930
60.4630000000000	0.743678311574693
60.4635000000000	0.743822480731874
60.4640000000000	0.743644822128614
60.4645000000000	0.743597806369242
60.4650000000000	0.743553761152339
60.4655000000000	0.743605785151444
60.4660000000000	0.743570730515289
60.4665000000000	0.743501846323127
60.4670000000000	0.743324465147984
60.4675000000000	0.743377036126547
60.4680000000000	0.743377805715667
60.4685000000000	0.743297376273629
60.4690000000000	0.743260246211448
60.4695000000000	0.743239620136031
60.4700000000000	0.743197658688997
60.4705000000000	0.743149373453432
60.4710000000000	0.743104725520363
60.4715000000000	0.742925529538471
60.4720000000000	0.743053831898596
60.4725000000000	0.742941882540994
60.4730000000000	0.743003460018985
60.4735000000000	0.742819163861491
60.4740000000000	0.742823059277129
60.4745000000000	0.742807412615245
60.4750000000000	0.742792207755915
60.4755000000000	0.742658826421187
60.4760000000000	0.742643141103201
60.4765000000000	0.742624686080735
60.4770000000000	0.742577100962524
60.4775000000000	0.742619070413246
60.4780000000000	0.742439333014249
60.4785000000000	0.742424728107575
60.4790000000000	0.742442592495871
60.4795000000000	0.742362039486179
60.4800000000000	0.742174191373191
60.4805000000000	0.742435071079042
60.4810000000000	0.742166447897287
60.4815000000000	0.742211308534825
60.4820000000000	0.742194964193673
60.4825000000000	0.742068975683841
60.4830000000000	0.742053866725816
60.4835000000000	0.741949882314170
60.4840000000000	0.742053188307369
60.4845000000000	0.741863612999634
60.4850000000000	0.741925494345459
60.4855000000000	0.741869264755168
60.4860000000000	0.741802887108738
60.4865000000000	0.741762226768754
60.4870000000000	0.741710176655894
60.4875000000000	0.741685417198422
60.4880000000000	0.741610465617239
60.4885000000000	0.741588368165881
60.4890000000000	0.741546704519546
60.4895000000000	0.741492138626417
60.4900000000000	0.741494091598164
60.4905000000000	0.741352615063511
60.4910000000000	0.741407767590578
60.4915000000000	0.741310441636182
60.4920000000000	0.741278788857812
60.4925000000000	0.741250314456010
60.4930000000000	0.741251482907955
60.4935000000000	0.741048873314919
60.4940000000000	0.741143000469377
60.4945000000000	0.741069983522148
60.4950000000000	0.741002552108676
60.4955000000000	0.740934305924548
60.4960000000000	0.740937032564341
60.4965000000000	0.740865407722833
60.4970000000000	0.740848910982145
60.4975000000000	0.740784390245467
60.4980000000000	0.740746757222411
60.4985000000000	0.740658182371344
60.4990000000000	0.740725460456682
60.4995000000000	0.740480846242788
60.5000000000000	0.740745718790235
60.5005000000000	0.740479484888966
60.5010000000000	0.740489709054981
60.5015000000000	0.740326442882942
60.5020000000000	0.740458675689679
60.5025000000000	0.740368103207548
60.5030000000000	0.740222170190517
60.5035000000000	0.740301748104025
60.5040000000000	0.740208623546152
60.5045000000000	0.740216807955136
60.5050000000000	0.740049151242323
60.5055000000000	0.740057012437915
60.5060000000000	0.740012266391963
60.5065000000000	0.740002338872740
60.5070000000000	0.739909570617447
60.5075000000000	0.739841727241289
60.5080000000000	0.739865420667720
60.5085000000000	0.739808932983681
60.5090000000000	0.739740554265507
60.5095000000000	0.739714712474008
60.5100000000000	0.739717499386149
60.5105000000000	0.739537391801335
60.5110000000000	0.739530706005440
60.5115000000000	0.739539209123669
60.5120000000000	0.739477217337489
60.5125000000000	0.739407627862340
60.5130000000000	0.739391212554822
60.5135000000000	0.739268309871472
60.5140000000000	0.739345021485766
60.5145000000000	0.739240295963978
60.5150000000000	0.739152767096007
60.5155000000000	0.739171287782866
60.5160000000000	0.739100089566362
60.5165000000000	0.739008092269594
60.5170000000000	0.739047595610455
60.5175000000000	0.738928560377703
60.5180000000000	0.738840624223251
60.5185000000000	0.738882679714150
60.5190000000000	0.738778599021939
60.5195000000000	0.738821532272468
60.5200000000000	0.738646057435930
60.5205000000000	0.738652204597423
60.5210000000000	0.738613998498119
60.5215000000000	0.738564785203379
60.5220000000000	0.738521404628323
60.5225000000000	0.738439000291821
60.5230000000000	0.738447481182462
60.5235000000000	0.738302920586131
60.5240000000000	0.738357914419425
60.5245000000000	0.738264746116740
60.5250000000000	0.738202147691985
60.5255000000000	0.738236269451090
60.5260000000000	0.738113512023184
60.5265000000000	0.738016596880300
60.5270000000000	0.738025603559335
60.5275000000000	0.737965625509461
60.5280000000000	0.737935285850268
60.5285000000000	0.737836088974779
60.5290000000000	0.737791412465546
60.5295000000000	0.737872503745858
60.5300000000000	0.737676175391127
60.5305000000000	0.737633943042137
60.5310000000000	0.737672000658622
60.5315000000000	0.737561239854036
60.5320000000000	0.737529700537439
60.5325000000000	0.737448854791105
60.5330000000000	0.737396169135958
60.5335000000000	0.737379976758017
60.5340000000000	0.737434354511377
60.5345000000000	0.737156863578841
60.5350000000000	0.737196634416145
60.5355000000000	0.737212130817615
60.5360000000000	0.737052958276373
60.5365000000000	0.737132988971423
60.5370000000000	0.736971443361178
60.5375000000000	0.736930848807263
60.5380000000000	0.736902081964956
60.5385000000000	0.736828125167770
60.5390000000000	0.736822461419107
60.5395000000000	0.736660130455071
60.5400000000000	0.736798617364439
60.5405000000000	0.736610132453777
60.5410000000000	0.736593756636313
60.5415000000000	0.736564989879844
60.5420000000000	0.736475832452218
60.5425000000000	0.736400209128765
60.5430000000000	0.736420432597121
60.5435000000000	0.736288409326984
60.5440000000000	0.736272689686457
60.5445000000000	0.736191909158025
60.5450000000000	0.736217302414291
60.5455000000000	0.736083034126080
60.5460000000000	0.736049409340602
60.5465000000000	0.735986236917299
60.5470000000000	0.735928243064941
60.5475000000000	0.735914299261122
60.5480000000000	0.735816776356149
60.5485000000000	0.735740640501517
60.5490000000000	0.735781075079879
60.5495000000000	0.735693260980887
60.5500000000000	0.735614682080678
60.5505000000000	0.735541673809432
60.5510000000000	0.735538196641641
60.5515000000000	0.735450912620683
60.5520000000000	0.735369296787388
60.5525000000000	0.735363992140856
60.5530000000000	0.735295065844776
60.5535000000000	0.735197434968013
60.5540000000000	0.735210108367026
60.5545000000000	0.735092363016442
60.5550000000000	0.735079166506969
60.5555000000000	0.735022301125872
60.5560000000000	0.734976296749687
60.5565000000000	0.734821172095259
60.5570000000000	0.734854932901639
60.5575000000000	0.734799227703073
60.5580000000000	0.734753766165985
60.5585000000000	0.734628908135807
60.5590000000000	0.734666272767758
60.5595000000000	0.734487099562549
60.5600000000000	0.734539619131616
60.5605000000000	0.734459752014691
60.5610000000000	0.734364394962272
60.5615000000000	0.734334499185502
60.5620000000000	0.734264413727021
60.5625000000000	0.734209526152559
60.5630000000000	0.734156586133222
60.5635000000000	0.734088602791084
60.5640000000000	0.734083686822163
60.5645000000000	0.733963310371691
60.5650000000000	0.733892062289114
60.5655000000000	0.733896679438841
60.5660000000000	0.733772403508899
60.5665000000000	0.733741179726163
60.5670000000000	0.733691013980227
60.5675000000000	0.733644820602289
60.5680000000000	0.733557458996745
60.5685000000000	0.733470685105796
60.5690000000000	0.733513489656552
60.5695000000000	0.733370435381951
60.5700000000000	0.733365382692280
60.5705000000000	0.733233807400537
60.5710000000000	0.733260045959378
60.5715000000000	0.733145189753496
60.5720000000000	0.733067739432426
60.5725000000000	0.733041557956798
60.5730000000000	0.732978092581201
60.5735000000000	0.732891144090491
60.5740000000000	0.732845278986295
60.5745000000000	0.732844078413713
60.5750000000000	0.732736025827450
60.5755000000000	0.732628670928902
60.5760000000000	0.732616116928147
60.5765000000000	0.732530245203090
60.5770000000000	0.732523346500382
60.5775000000000	0.732405490799504
60.5780000000000	0.732374009651054
60.5785000000000	0.732315150590226
60.5790000000000	0.732240587837958
60.5795000000000	0.732205090874605
60.5800000000000	0.732131344208722
60.5805000000000	0.732048756406626
60.5810000000000	0.732009849869401
60.5815000000000	0.731923799567056
60.5820000000000	0.731898678678046
60.5825000000000	0.731791396284262
60.5830000000000	0.731725689035098
60.5835000000000	0.731716004558699
60.5840000000000	0.731618677149690
60.5845000000000	0.731633373417266
60.5850000000000	0.731435938702615
60.5855000000000	0.731431340368025
60.5860000000000	0.731380440908037
60.5865000000000	0.731321003759192
60.5870000000000	0.731259664522997
60.5875000000000	0.731174242510358
60.5880000000000	0.731151151510394
60.5885000000000	0.731032042691274
60.5890000000000	0.731048825901017
60.5895000000000	0.730902831334212
60.5900000000000	0.730902613730138
60.5905000000000	0.730800025170946
60.5910000000000	0.730750738511710
60.5915000000000	0.730665767116387
60.5920000000000	0.730623578025392
60.5925000000000	0.730551147052931
60.5930000000000	0.730521012697227
60.5935000000000	0.730399995675192
60.5940000000000	0.730367283169077
60.5945000000000	0.730279258014045
60.5950000000000	0.730239940519924
60.5955000000000	0.730186413683002
60.5960000000000	0.730070188191112
60.5965000000000	0.730042668293620
60.5970000000000	0.729997117146609
60.5975000000000	0.729938569919850
60.5980000000000	0.729785317672447
60.5985000000000	0.729833743216675
60.5990000000000	0.729737602853612
60.5995000000000	0.729634090425761
60.6000000000000	0.729613900635623
60.6005000000000	0.729493165137139
60.6010000000000	0.729492345926128
60.6015000000000	0.729370939704407
60.6020000000000	0.729331627715184
60.6025000000000	0.729270531672105
60.6030000000000	0.729126697892075
60.6035000000000	0.729203234710544
60.6040000000000	0.729087891004865
60.6045000000000	0.728976627764964
60.6050000000000	0.728935453820169
60.6055000000000	0.728867884382775
60.6060000000000	0.728801731044167
60.6065000000000	0.728740863678792
60.6070000000000	0.728680920394562
60.6075000000000	0.728565646912771
60.6080000000000	0.728571280707580
60.6085000000000	0.728482335153576
60.6090000000000	0.728405365487390
60.6095000000000	0.728358776418105
60.6100000000000	0.728252089850269
60.6105000000000	0.728226806002634
60.6110000000000	0.728121196084594
60.6115000000000	0.728081305436541
60.6120000000000	0.728004380095496
60.6125000000000	0.727942469919352
60.6130000000000	0.727898789406816
60.6135000000000	0.727772881516553
60.6140000000000	0.727762994325244
60.6145000000000	0.727704389411087
60.6150000000000	0.727570122714723
60.6155000000000	0.727516488199190
60.6160000000000	0.727503907934061
60.6165000000000	0.727415137941200
60.6170000000000	0.727335065938546
60.6175000000000	0.727265155988028
60.6180000000000	0.727217157749276
60.6185000000000	0.727141301256334
60.6190000000000	0.727046473798046
60.6195000000000	0.727002736085983
60.6200000000000	0.726941992435064
60.6205000000000	0.726875183557845
60.6210000000000	0.726793171210300
60.6215000000000	0.726706868431036
60.6220000000000	0.726686935243714
60.6225000000000	0.726592941763564
60.6230000000000	0.726487976565943
60.6235000000000	0.726532114780244
60.6240000000000	0.726390586412118
60.6245000000000	0.726368138146386
60.6250000000000	0.726201600921184
60.6255000000000	0.726250863021600
60.6260000000000	0.726095567809789
60.6265000000000	0.726052867427076
60.6270000000000	0.726000993192654
60.6275000000000	0.725909841045669
60.6280000000000	0.725868650446652
60.6285000000000	0.725761004251917
60.6290000000000	0.725715352154475
60.6295000000000	0.725661397331916
60.6300000000000	0.725559173777530

==> figures/mode1figures/surface_m0.26_t0.dat <==
0	3.05039830197413
0.0125000000000000	2.32009875935821
0.0250000000000000	1.87166177997227
0.0375000000000000	1.67986208989133
0.0500000000000000	1.56766824419514
0.0625000000000000	1.48221345199004
0.0750000000000000	1.41207433541840
0.0875000000000000	1.35286026923599
0.100000000000000	1.30231302145893
0.112500000000000	1.25924742235544
0.125000000000000	1.22283254462044
0.137500000000000	1.19234404950129
0.150000000000000	1.16715290191475
0.162500000000000	1.14656090819881
0.175000000000000	1.12989029016156
0.187500000000000	1.11647348653190
0.200000000000000	1.10556722394210
0.212500000000000	1.09640270610918
0.225000000000000	1.08816633527738
0.237500000000000	1.07991944929909
0.250000000000000	1.07065092662262
0.262500000000000	1.05935252579178
0.275000000000000	1.04492710207659
0.287500000000000	1.02630771765090
0.300000000000000	1.00262734135918
0.312500000000000	0.973111866352709
0.325000000000000	0.937187758454434
0.337500000000000	0.894626635192225
0.350000000000000	0.845436735029421
0.362500000000000	0.789787843942379
0.375000000000000	0.728221176316149
0.387500000000000	0.661406267596164
0.400000000000000	0.590121175641082
0.412500000000000	0.515407979252322
0.425000000000000	0.438290467095323
0.437500000000000	0.359874426343157
0.450000000000000	0.281282022739343
0.462500000000000	0.203575413581672
0.475000000000000	0.127760876845926
0.487500000000000	0.0551230002679752
0.500000000000000	0.0204559065279977
0.512500000000000	0.0836962510674860
0.525000000000000	0.145576210944490
0.537500000000000	0.203345053221012
0.550000000000000	0.256680042581003
0.562500000000000	0.305510375923685
0.575000000000000	0.349767823988052
0.587500000000000	0.389491253228725
0.600000000000000	0.424668208058787
0.612500000000000	0.455376422049989
0.625000000000000	0.481653603070221
0.637500000000000	0.503601134638315
0.650000000000000	0.521326800534955
0.662500000000000	0.534956412903065
0.675000000000000	0.544666919394446
0.687500000000000	0.550632389930697
0.700000000000000	0.553051799802923
0.712500000000000	0.552151110879062
0.725000000000000	0.548146837955048
0.737500000000000	0.541262401807522
0.750000000000000	0.531765943916640
0.762500000000000	0.519909309675937
0.775000000000000	0.505945101247471
0.787500000000000	0.490207465160672
0.800000000000000	0.473013942905613
0.812500000000000	0.454624109173387
0.825000000000000	0.435393881934403
0.837500000000000	0.415639084720336
0.850000000000000	0.395556691891622
0.862500000000000	0.375425263078060
0.875000000000000	0.355529335321705
0.887500000000000	0.335956452674340
0.900000000000000	0.316985001535325
0.912500000000000	0.298931835510826
0.925000000000000	0.281935990668465
0.937500000000000	0.266637093314574
0.950000000000000	0.253767040019978
0.962500000000000	0.244407703005508
0.975000000000000	0.247505298091343
0.987500000000000	0.299326496085024
1	0.449851682403586


==> figures/mode1figures/surface_m0.26_t1.dat <==
0	2.64887748841242
0.0125000000000000	1.92564349081742
0.0250000000000000	1.48931783428197
0.0375000000000000	1.28536958333671
0.0500000000000000	1.16213409033446
0.0625000000000000	1.06968112456829
0.0750000000000000	0.996466116988842
0.0875000000000000	0.937072834819027
0.100000000000000	0.888416029457939
0.112500000000000	0.848297418243965
0.125000000000000	0.815186385558410
0.137500000000000	0.787847871789068
0.150000000000000	0.765345531575943
0.162500000000000	0.747049998227765
0.175000000000000	0.732548469710305
0.187500000000000	0.721622621352921
0.200000000000000	0.714281205785113
0.212500000000000	0.710727680469600
0.225000000000000	0.711212297558413
0.237500000000000	0.715992429835417
0.250000000000000	0.725337677307333
0.262500000000000	0.739466933153142
0.275000000000000	0.758420587451655
0.287500000000000	0.782116390438965
0.300000000000000	0.810459654440458
0.312500000000000	0.843344401630419
0.325000000000000	0.880544166718720
0.337500000000000	0.921886877404691
0.350000000000000	0.967273384395630
0.362500000000000	1.01660816388152
0.375000000000000	1.06975985293903
0.387500000000000	1.12665895144859
0.400000000000000	1.18717966584587
0.412500000000000	1.25113027602820
0.425000000000000	1.31826585053061
0.437500000000000	1.38808494618036
0.450000000000000	1.46006453668235
0.462500000000000	1.53330488035824
0.475000000000000	1.60670899754174
0.487500000000000	1.67905384471197
0.500000000000000	1.74867346392632
0.512500000000000	1.81410770495948
0.525000000000000	1.87342626406866
0.537500000000000	1.92520610235604
0.550000000000000	1.96760398173641
0.562500000000000	1.99958232887312
0.575000000000000	2.01970594233842
0.587500000000000	2.02755350692715
0.600000000000000	2.02261832094476
0.612500000000000	2.00496458932092
0.625000000000000	1.97560617141329
0.637500000000000	1.93517138330442
0.650000000000000	1.88517523978889
0.662500000000000	1.82777252802527
0.675000000000000	1.76446264063945
0.687500000000000	1.69686079529335
0.700000000000000	1.62697423020066
0.712500000000000	1.55642022048472
0.725000000000000	1.48603491339244
0.737500000000000	1.41645006248419
0.750000000000000	1.34827513446818
0.762500000000000	1.28190259944937
0.775000000000000	1.21736327826482
0.787500000000000	1.15440706416752
0.800000000000000	1.09277504431358
0.812500000000000	1.03225062974074
0.825000000000000	0.972663877081838
0.837500000000000	0.913774086599729
0.850000000000000	0.855342148974460
0.862500000000000	0.797125341742512
0.875000000000000	0.738985743506153
0.887500000000000	0.680813413007922
0.900000000000000	0.622535476163875
0.912500000000000	0.564151033706768
0.925000000000000	0.505796816448497
0.937500000000000	0.447728417928837
0.950000000000000	0.390457670770727
0.962500000000000	0.335063574291362
0.975000000000000	0.288009755983157
0.987500000000000	0.281750895451521
1	0.371954357160630


==> figures/mode1figures/surface_m0.26_t2.dat <==
0	4.67645695934885
0.0125000000000000	3.68433471942296
0.0250000000000000	3.07731483731360
0.0375000000000000	2.81980681417536
0.0500000000000000	2.67117312909561
0.0625000000000000	2.55886277238567
0.0750000000000000	2.46779291337704
0.0875000000000000	2.39162404956930
0.100000000000000	2.32667836622777
0.112500000000000	2.27057109134459
0.125000000000000	2.22172911457057
0.137500000000000	2.17896838264498
0.150000000000000	2.14135333908777
0.162500000000000	2.10812259441881
0.175000000000000	2.07864080215140
0.187500000000000	2.05236160036856
0.200000000000000	2.02878105042741
0.212500000000000	2.00745925756770
0.225000000000000	1.98798965912948
0.237500000000000	1.97003048493887
0.250000000000000	1.95330246906429
0.262500000000000	1.93760151231689
0.275000000000000	1.92276942913151
0.287500000000000	1.90867642504138
0.300000000000000	1.89518119424022
0.312500000000000	1.88207601355013
0.325000000000000	1.86915099941416
0.337500000000000	1.85622995328737
0.350000000000000	1.84314408013376
0.362500000000000	1.82958572991581
0.375000000000000	1.81517550971226
0.387500000000000	1.79973415934450
0.400000000000000	1.78315150927796
0.412500000000000	1.76513911543282
0.425000000000000	1.74571145045568
0.437500000000000	1.72508631803223
0.450000000000000	1.70329097679886
0.462500000000000	1.68078725937972
0.475000000000000	1.65783201554231
0.487500000000000	1.63485211486938
0.500000000000000	1.61215769800077
0.512500000000000	1.59010241928281
0.525000000000000	1.56887827917404
0.537500000000000	1.54889787237890
0.550000000000000	1.53028959295434
0.562500000000000	1.51354378703227
0.575000000000000	1.49900635368333
0.587500000000000	1.48693435913270
0.600000000000000	1.47778689624863
0.612500000000000	1.47175692158783
0.625000000000000	1.46877072169049
0.637500000000000	1.46872875432165
0.650000000000000	1.47143125964846
0.662500000000000	1.47635211141079
0.675000000000000	1.48271705978223
0.687500000000000	1.48958402522097
0.700000000000000	1.49591030751863
0.712500000000000	1.50055333944847
0.725000000000000	1.50225865493896
0.737500000000000	1.49971742968271
0.750000000000000	1.49166861665304
0.762500000000000	1.47697807943280
0.775000000000000	1.45471892792617
0.787500000000000	1.42423695436983
0.800000000000000	1.38519826415980
0.812500000000000	1.33754649282649
0.825000000000000	1.28151509556089
0.837500000000000	1.21755738461095
0.850000000000000	1.14639884811009
0.862500000000000	1.06893377011361
0.875000000000000	0.986223389919681
0.887500000000000	0.899365891459567
0.900000000000000	0.809415828410851
0.912500000000000	0.717360084275401
0.925000000000000	0.624164736920508
0.937500000000000	0.530854674782324
0.950000000000000	0.438579950730667
0.962500000000000	0.349057431733755
0.975000000000000	0.269631130170277
0.987500000000000	0.241340938059098
1	0.339315931027528


==> figures/mode1figures/surface_m0.26_t3.dat <==
0	4.33586059004083
0.0125000000000000	3.40655215899196
0.0250000000000000	2.87160866309798
0.0375000000000000	2.66440748098780
0.0500000000000000	2.54916940600885
0.0625000000000000	2.46211420356719
0.0750000000000000	2.39098937406868
0.0875000000000000	2.33061517251192
0.100000000000000	2.27787549553512
0.112500000000000	2.23064253675379
0.125000000000000	2.18703518374615
0.137500000000000	2.14573693579952
0.150000000000000	2.10519710776700
0.162500000000000	2.06434795250447
0.175000000000000	2.02193757851562
0.187500000000000	1.97689684322676
0.200000000000000	1.92843122450939
0.212500000000000	1.87556422192472
0.225000000000000	1.81789303740003
0.237500000000000	1.75503006121057
0.250000000000000	1.68677645288678
0.262500000000000	1.61354047168517
0.275000000000000	1.53557006185375
0.287500000000000	1.45352144141777
0.300000000000000	1.36836483961715
0.312500000000000	1.28074176917635
0.325000000000000	1.19166947440320
0.337500000000000	1.10201976310724
0.350000000000000	1.01237865342234
0.362500000000000	0.923471519957718
0.375000000000000	0.835792882085744
0.387500000000000	0.749601078351955
0.400000000000000	0.665292884728993
0.412500000000000	0.583050242158534
0.425000000000000	0.502984912198847
0.437500000000000	0.425329074926070
0.450000000000000	0.350157385244326
0.462500000000000	0.277686936039770
0.475000000000000	0.208280270132921
0.487500000000000	0.142977703708160
0.500000000000000	0.0855547720519641
0.512500000000000	0.0558163758015886
0.525000000000000	0.0832061084095045
0.537500000000000	0.133657186562754
0.550000000000000	0.187196325555940
0.562500000000000	0.239774033663313
0.575000000000000	0.290181049612301
0.587500000000000	0.337707619568934
0.600000000000000	0.381921587091482
0.612500000000000	0.422380263843546
0.625000000000000	0.458839511945320
0.637500000000000	0.491033020320749
0.650000000000000	0.518913720621548
0.662500000000000	0.542453179818871
0.675000000000000	0.561742809078633
0.687500000000000	0.576975827380917
0.700000000000000	0.588253835445050
0.712500000000000	0.595867631767982
0.725000000000000	0.599882580644785
0.737500000000000	0.600490054461451
0.750000000000000	0.597810635543120
0.762500000000000	0.591857740440289
0.775000000000000	0.582842604726001
0.787500000000000	0.570801765164806
0.800000000000000	0.555877800182439
0.812500000000000	0.538358049166218
0.825000000000000	0.518368573395536
0.837500000000000	0.496249056594604
0.850000000000000	0.472385682009779
0.862500000000000	0.447022602147448
0.875000000000000	0.420704322054553
0.887500000000000	0.393852258298048
0.900000000000000	0.366907038184129
0.912500000000000	0.340624791934251
0.925000000000000	0.315536402255731
0.937500000000000	0.292601191652296
0.950000000000000	0.273076651756225
0.962500000000000	0.258568455563068
0.975000000000000	0.258323747278182
0.987500000000000	0.308760037602424
1	0.460657128201075


==> figures/mode1figures/surface_m1.44_t0.dat <==
0	2.63704261023543
0.0125000000000000	1.98915652242308
0.0250000000000000	1.59502920154667
0.0375000000000000	1.42991922248694
0.0500000000000000	1.33300921281345
0.0625000000000000	1.25728727157813
0.0750000000000000	1.19316630489179
0.0875000000000000	1.13787743603489
0.100000000000000	1.09085958161964
0.112500000000000	1.05201482122857
0.125000000000000	1.02097496649870
0.137500000000000	0.996941537378694
0.150000000000000	0.978945096022679
0.162500000000000	0.966122124515687
0.175000000000000	0.957858744624901
0.187500000000000	0.953784173807891
0.200000000000000	0.953657279049321
0.212500000000000	0.957232393735410
0.225000000000000	0.964136131742415
0.237500000000000	0.973768567438319
0.250000000000000	0.985253040252320
0.262500000000000	0.997411773203342
0.275000000000000	1.00879993115698
0.287500000000000	1.01778125980466
0.300000000000000	1.02264144738767
0.312500000000000	1.02173817981057
0.325000000000000	1.01364469951662
0.337500000000000	0.997272375449783
0.350000000000000	0.971958808821230
0.362500000000000	0.937454591365111
0.375000000000000	0.893877817239187
0.387500000000000	0.841639238721629
0.400000000000000	0.781505646841143
0.412500000000000	0.714694930077856
0.425000000000000	0.642708876208403
0.437500000000000	0.567022522597313
0.450000000000000	0.489008342396870
0.462500000000000	0.410382733413491
0.475000000000000	0.332738613963278
0.487500000000000	0.257508328583307
0.500000000000000	0.186334932132009
0.512500000000000	0.121562022658470
0.525000000000000	0.0701493965862729
0.537500000000000	0.0577101616183347
0.550000000000000	0.0905090997331643
0.562500000000000	0.133229845635790
0.575000000000000	0.174339477761506
0.587500000000000	0.211570990422251
0.600000000000000	0.244253154300757
0.612500000000000	0.272281996986133
0.625000000000000	0.295739716433373
0.637500000000000	0.314791787839555
0.650000000000000	0.329661474414076
0.662500000000000	0.340611826745230
0.675000000000000	0.347923558871063
0.687500000000000	0.351875377035128
0.700000000000000	0.352743086038695
0.712500000000000	0.350787267604965
0.725000000000000	0.346249141172478
0.737500000000000	0.339350040229159
0.750000000000000	0.330292599255714
0.762500000000000	0.319270947032206
0.775000000000000	0.306478695771428
0.787500000000000	0.292114188515077
0.800000000000000	0.276394273685637
0.812500000000000	0.259543995753702
0.825000000000000	0.241815976571934
0.837500000000000	0.223469042851146
0.850000000000000	0.204789591878146
0.862500000000000	0.186073051884039
0.875000000000000	0.167643978477243
0.887500000000000	0.149854419021670
0.900000000000000	0.133118872945326
0.912500000000000	0.117946990549016
0.925000000000000	0.104944461161967
0.937500000000000	0.0946838716759312
0.950000000000000	0.0878741994519058
0.962500000000000	0.0849786441827326
0.975000000000000	0.0895264307152990
0.987500000000000	0.116718000832679
1	0.188893787551942


==> figures/mode1figures/surface_m1.44_t1.dat <==
0	2.21471217339280
0.0125000000000000	1.47867028642952
0.0250000000000000	1.06331566051506
0.0375000000000000	0.858450701819864
0.0500000000000000	0.728743265500901
0.0625000000000000	0.629014945336156
0.0750000000000000	0.549527578728207
0.0875000000000000	0.485032753968720
0.100000000000000	0.433056329771791
0.112500000000000	0.391696669233398
0.125000000000000	0.359597124138847
0.137500000000000	0.335710145849153
0.150000000000000	0.319231734829372
0.162500000000000	0.309516705166690
0.175000000000000	0.306025164082786
0.187500000000000	0.308231139746150
0.200000000000000	0.315569500038638
0.212500000000000	0.327426523836434
0.225000000000000	0.343165985455074
0.237500000000000	0.362154239136238
0.250000000000000	0.383834223256838
0.262500000000000	0.407775973746328
0.275000000000000	0.433748376282008
0.287500000000000	0.461759230598016
0.300000000000000	0.492056432347179
0.312500000000000	0.525122821686885
0.325000000000000	0.561574078637963
0.337500000000000	0.602095508170872
0.350000000000000	0.647271875151892
0.362500000000000	0.697514031843076
0.375000000000000	0.752928419186318
0.387500000000000	0.813306905330757
0.400000000000000	0.878149884098877
0.412500000000000	0.946736468122895
0.425000000000000	1.01824127627244
0.437500000000000	1.09176616609869
0.450000000000000	1.16657614241893
0.462500000000000	1.24217473792935
0.475000000000000	1.31840919327555
0.487500000000000	1.39533526589293
0.500000000000000	1.47337821468090
0.512500000000000	1.55314976890434
0.525000000000000	1.63530420068945
0.537500000000000	1.72076622601599
0.550000000000000	1.81005971708645
0.562500000000000	1.90374821427530
0.575000000000000	2.00173448313721
0.587500000000000	2.10376135659149
0.600000000000000	2.20843913860172
0.612500000000000	2.31433689610508
0.625000000000000	2.41906500295365
0.637500000000000	2.51918124730381
0.650000000000000	2.61141020428299
0.662500000000000	2.69266306453117
0.675000000000000	2.75982391766693
0.687500000000000	2.80998194125655
0.700000000000000	2.84092600745412
0.712500000000000	2.85131247310763
0.725000000000000	2.84073132767891
0.737500000000000	2.80958647906782
0.750000000000000	2.75892067549606
0.762500000000000	2.69021603610438
0.775000000000000	2.60522683688784
0.787500000000000	2.50587155979497
0.800000000000000	2.39425893158426
0.812500000000000	2.27254402423493
0.825000000000000	2.14290786365119
0.837500000000000	2.00722448323581
0.850000000000000	1.86711182256353
0.862500000000000	1.72385704584739
0.875000000000000	1.57862800296147
0.887500000000000	1.43240864253035
0.900000000000000	1.28605727861830
0.912500000000000	1.14034696407934
0.925000000000000	0.995983092028465
0.937500000000000	0.853783885077000
0.950000000000000	0.714749797712934
0.962500000000000	0.580609343635232
0.975000000000000	0.459623215616706
0.987500000000000	0.397317337103717
1	0.479615504801458


==> figures/mode1figures/surface_m1.44_t2.dat <==
0	5.20658885049385
0.0125000000000000	4.12190081744728
0.0250000000000000	3.46245301364218
0.0375000000000000	3.18210839601762
0.0500000000000000	3.01673381512192
0.0625000000000000	2.88775112421707
0.0750000000000000	2.77897678553986
0.0875000000000000	2.68365748923620
0.100000000000000	2.59805397047375
0.112500000000000	2.51980569940294
0.125000000000000	2.44751179527235
0.137500000000000	2.38031507283434
0.150000000000000	2.31770012312988
0.162500000000000	2.25932073541589
0.175000000000000	2.20488704022498
0.187500000000000	2.15413203003556
0.200000000000000	2.10674369940669
0.212500000000000	2.06241529186536
0.225000000000000	2.02080603202340
0.237500000000000	1.98160934659481
0.250000000000000	1.94452192240735
0.262500000000000	1.90928998484671
0.275000000000000	1.87569298757967
0.287500000000000	1.84354736298012
0.300000000000000	1.81271164289247
0.312500000000000	1.78305434872275
0.325000000000000	1.75447790233740
0.337500000000000	1.72687569568966
0.350000000000000	1.70017102944001
0.362500000000000	1.67429692527530
0.375000000000000	1.64924168212710
0.387500000000000	1.62503460420167
0.400000000000000	1.60167744326727
0.412500000000000	1.57910500395589
0.425000000000000	1.55736469769470
0.437500000000000	1.53672009792935
0.450000000000000	1.51725455089166
0.462500000000000	1.49883472508749
0.475000000000000	1.48165132028361
0.487500000000000	1.46562758998955
0.500000000000000	1.45051259198219
0.512500000000000	1.43619601758330
0.525000000000000	1.42213266520869
0.537500000000000	1.40791812005012
0.550000000000000	1.39302854805143
0.562500000000000	1.37658404522448
0.575000000000000	1.35825166307076
0.587500000000000	1.33755995289195
0.600000000000000	1.31387156072310
0.612500000000000	1.28699206946026
0.625000000000000	1.25726635585242
0.637500000000000	1.22520244182630
0.650000000000000	1.19133464747446
0.662500000000000	1.15622017758226
0.675000000000000	1.12033685533079
0.687500000000000	1.08399727994979
0.700000000000000	1.04726017078750
0.712500000000000	1.01002236362543
0.725000000000000	0.972065048093516
0.737500000000000	0.933169976059565
0.750000000000000	0.893129552254668
0.762500000000000	0.851773233204974
0.775000000000000	0.808960030281469
0.787500000000000	0.764566635860834
0.800000000000000	0.718521171842438
0.812500000000000	0.670787550911905
0.825000000000000	0.621451732418369
0.837500000000000	0.570723370960501
0.850000000000000	0.519067401886045
0.862500000000000	0.467248761290578
0.875000000000000	0.416508713407638
0.887500000000000	0.368707761826388
0.900000000000000	0.326546031133267
0.912500000000000	0.293625941512586
0.925000000000000	0.273981905035558
0.937500000000000	0.270498162589095
0.950000000000000	0.283645983954064
0.962500000000000	0.311263314519969
0.975000000000000	0.362083623881122
0.987500000000000	0.485307877464023
1	0.733443151906675


==> figures/mode1figures/surface_m1.44_t3.dat <==
0	4.47429696369011
0.0125000000000000	3.53779812872196
0.0250000000000000	3.04407144206261
0.0375000000000000	2.88108103724315
0.0500000000000000	2.80129634536804
0.0625000000000000	2.74464849433383
0.0750000000000000	2.70058555280100
0.0875000000000000	2.66504319203564
0.100000000000000	2.63600616869998
0.112500000000000	2.61194075327723
0.125000000000000	2.59141038567978
0.137500000000000	2.57302672867663
0.150000000000000	2.55540644649896
0.162500000000000	2.53712184447661
0.175000000000000	2.51663872120261
0.187500000000000	2.49227573079604
0.200000000000000	2.46219558471172
0.212500000000000	2.42449845999519
0.225000000000000	2.37730114967872
0.237500000000000	2.31893110591692
0.250000000000000	2.24804368444672
0.262500000000000	2.16383119530353
0.275000000000000	2.06611221533472
0.287500000000000	1.95538597086083
0.300000000000000	1.83283484724696
0.312500000000000	1.70011870731681
0.325000000000000	1.55933124791286
0.337500000000000	1.41263896723910
0.350000000000000	1.26228708059727
0.362500000000000	1.11030897973757
0.375000000000000	0.958607501738115
0.387500000000000	0.808863354001772
0.400000000000000	0.662570023125510
0.412500000000000	0.521041416203930
0.425000000000000	0.385444699027919
0.437500000000000	0.257432504101136
0.450000000000000	0.141393863160958
0.462500000000000	0.0690187140507687
0.475000000000000	0.124401507007356
0.487500000000000	0.217121489085763
0.500000000000000	0.308191215317429
0.512500000000000	0.393203198294872
0.525000000000000	0.471236682611247
0.537500000000000	0.542049488126769
0.550000000000000	0.605663255684533
0.562500000000000	0.662121201836548
0.575000000000000	0.711532358520685
0.587500000000000	0.754070895694399
0.600000000000000	0.789778626325720
0.612500000000000	0.818987227544378
0.625000000000000	0.841973324449743
0.637500000000000	0.858933566574638
0.650000000000000	0.870256713972512
0.662500000000000	0.876416802719602
0.675000000000000	0.877812707388086
0.687500000000000	0.874791294123282
0.700000000000000	0.867689567166362
0.712500000000000	0.856834794759556
0.725000000000000	0.842517896258110
0.737500000000000	0.824998536649804
0.750000000000000	0.804505443575902
0.762500000000000	0.781259839638698
0.775000000000000	0.755491052255119
0.787500000000000	0.727438594462817
0.800000000000000	0.697371470034792
0.812500000000000	0.665561137136049
0.825000000000000	0.632307789250879
0.837500000000000	0.597895027764633
0.850000000000000	0.562622730950573
0.862500000000000	0.526762828978288
0.875000000000000	0.490586115529402
0.887500000000000	0.454340213495283
0.900000000000000	0.418265817952120
0.912500000000000	0.382604185971659
0.925000000000000	0.347607182006974
0.937500000000000	0.313571759353130
0.950000000000000	0.280970883080250
0.962500000000000	0.250621933167891
0.975000000000000	0.228587820196287
0.987500000000000	0.247126534246674
1	0.361092162656365


==> figures/mode1figures/surface_m2.36_t0.dat <==
0	3.15008451308280
0.0125000000000000	2.43212087627198
0.0250000000000000	2.01249106349744
0.0375000000000000	1.85152165940728
0.0500000000000000	1.76338552692941
0.0625000000000000	1.69606300744265
0.0750000000000000	1.63845906577231
0.0875000000000000	1.58641841558220
0.100000000000000	1.53858677899268
0.112500000000000	1.49496897966720
0.125000000000000	1.45601588623866
0.137500000000000	1.42195481341631
0.150000000000000	1.39256646261114
0.162500000000000	1.36727271546850
0.175000000000000	1.34538246808969
0.187500000000000	1.32632779619804
0.200000000000000	1.30975372375116
0.212500000000000	1.29552587325123
0.225000000000000	1.28362930913113
0.237500000000000	1.27407318585221
0.250000000000000	1.26677078482183
0.262500000000000	1.26146486346302
0.275000000000000	1.25766991587121
0.287500000000000	1.25465771463463
0.300000000000000	1.25147910867530
0.312500000000000	1.24701751468034
0.325000000000000	1.24007185026928
0.337500000000000	1.22944331303915
0.350000000000000	1.21403817211161
0.362500000000000	1.19294296843444
0.375000000000000	1.16550257089555
0.387500000000000	1.13130537024513
0.400000000000000	1.09013126684306
0.412500000000000	1.04200381941546
0.425000000000000	0.987323939606887
0.437500000000000	0.926869958479437
0.450000000000000	0.861398241624539
0.462500000000000	0.791833099107837
0.475000000000000	0.719428886871719
0.487500000000000	0.645304380295428
0.500000000000000	0.570609078121997
0.512500000000000	0.496490200360016
0.525000000000000	0.423953036258117
0.537500000000000	0.353909087769085
0.550000000000000	0.287343259701512
0.562500000000000	0.225138165643752
0.575000000000000	0.168735702609484
0.587500000000000	0.121077102134644
0.600000000000000	0.0882498839651763
0.612500000000000	0.0804276237118097
0.625000000000000	0.0970765942757522
0.637500000000000	0.124089850007420
0.650000000000000	0.152382259510324
0.662500000000000	0.178553393058494
0.675000000000000	0.201388042113439
0.687500000000000	0.220428868478266
0.700000000000000	0.235541841014279
0.712500000000000	0.246734007547220
0.725000000000000	0.254110082441530
0.737500000000000	0.257827701227033
0.750000000000000	0.258085792865866
0.762500000000000	0.255115163984874
0.775000000000000	0.249181478996010
0.787500000000000	0.240586420713035
0.800000000000000	0.229675388122740
0.812500000000000	0.216829720405370
0.825000000000000	0.202476785296427
0.837500000000000	0.187070696769867
0.850000000000000	0.171103760171260
0.862500000000000	0.155086020939925
0.875000000000000	0.139556700454696
0.887500000000000	0.125073312621544
0.900000000000000	0.112231502489382
0.912500000000000	0.101666557802278
0.925000000000000	0.0939606708677123
0.937500000000000	0.0893374055536118
0.950000000000000	0.0879513152106847
0.962500000000000	0.0896677353728179
0.975000000000000	0.0982565635843157
0.987500000000000	0.130992901052137
1	0.213283352047735


==> figures/mode1figures/surface_m2.36_t1.dat <==
0	2.47972701299476
0.0125000000000000	1.73214658233015
0.0250000000000000	1.28984821860866
0.0375000000000000	1.07286016936982
0.0500000000000000	0.937520097780032
0.0625000000000000	0.834849092603023
0.0750000000000000	0.753715876889697
0.0875000000000000	0.688357204510438
0.100000000000000	0.635756425910985
0.112500000000000	0.593780611413673
0.125000000000000	0.560967942608587
0.137500000000000	0.536198410131294
0.150000000000000	0.518598361993672
0.162500000000000	0.507416627962272
0.175000000000000	0.501975213414125
0.187500000000000	0.501643614749861
0.200000000000000	0.505816608094038
0.212500000000000	0.513900014136132
0.225000000000000	0.525308571851631
0.237500000000000	0.539459848656596
0.250000000000000	0.555799905458330
0.262500000000000	0.573813717235711
0.275000000000000	0.593061097355220
0.287500000000000	0.613207073589853
0.300000000000000	0.634045181672417
0.312500000000000	0.655535690688168
0.325000000000000	0.677792260544494
0.337500000000000	0.701099030802177
0.350000000000000	0.725850690124177
0.362500000000000	0.752525928161902
0.375000000000000	0.781595567788706
0.387500000000000	0.813453689317540
0.400000000000000	0.848334281234751
0.412500000000000	0.886268692235778
0.425000000000000	0.927123295551656
0.437500000000000	0.970615196564903
0.450000000000000	1.01637158861009
0.462500000000000	1.06395585958768
0.475000000000000	1.11305151942458
0.487500000000000	1.16341237614325
0.500000000000000	1.21504762540642
0.512500000000000	1.26811904842968
0.525000000000000	1.32296758190181
0.537500000000000	1.38019422709427
0.550000000000000	1.44036666405567
0.562500000000000	1.50422464093157
0.575000000000000	1.57231527635008
0.587500000000000	1.64499178468951
0.600000000000000	1.72253203150479
0.612500000000000	1.80446686005882
0.625000000000000	1.88973116882118
0.637500000000000	1.97714593104868
0.650000000000000	2.06499996694723
0.662500000000000	2.15084021262370
0.675000000000000	2.23175267980880
0.687500000000000	2.30466221883599
0.700000000000000	2.36670259799852
0.712500000000000	2.41530242120614
0.725000000000000	2.44839373280917
0.737500000000000	2.46445126951875
0.750000000000000	2.46257683973177
0.762500000000000	2.44249231865610
0.775000000000000	2.40449824928707
0.787500000000000	2.34936202613456
0.800000000000000	2.27824006265621
0.812500000000000	2.19255367267077
0.825000000000000	2.09401529412337
0.837500000000000	1.98445801434369
0.850000000000000	1.86583612169683
0.862500000000000	1.73998942602120
0.875000000000000	1.60865001058757
0.887500000000000	1.47330985344931
0.900000000000000	1.33524567589921
0.912500000000000	1.19553636629042
0.925000000000000	1.05506149902505
0.937500000000000	0.914670437855018
0.950000000000000	0.775233720896032
0.962500000000000	0.638186049574049
0.975000000000000	0.510635599878839
0.987500000000000	0.432837429321827
1	0.486515673193853


==> figures/mode1figures/surface_m2.36_t2.dat <==
0	4.72392274543748
0.0125000000000000	3.71166615008461
0.0250000000000000	3.08220909541252
0.0375000000000000	2.80790757765789
0.0500000000000000	2.65059257149511
0.0625000000000000	2.53465564730713
0.0750000000000000	2.44339389850673
0.0875000000000000	2.36925346717309
0.100000000000000	2.30783447554099
0.112500000000000	2.25613719706170
0.125000000000000	2.21212379408573
0.137500000000000	2.17431261853518
0.150000000000000	2.14160132120862
0.162500000000000	2.11313037931497
0.175000000000000	2.08818589608449
0.187500000000000	2.06611898159339
0.200000000000000	2.04626946904697
0.212500000000000	2.02798749850465
0.225000000000000	2.01065013788538
0.237500000000000	1.99373047900519
0.250000000000000	1.97678412969107
0.262500000000000	1.95942534415018
0.275000000000000	1.94131590635674
0.287500000000000	1.92219527705699
0.300000000000000	1.90189739187251
0.312500000000000	1.88032419546907
0.325000000000000	1.85744861332695
0.337500000000000	1.83326956658892
0.350000000000000	1.80782995319156
0.362500000000000	1.78118927218207
0.375000000000000	1.75346453802800
0.387500000000000	1.72484366322464
0.400000000000000	1.69554480260739
0.412500000000000	1.66569373635917
0.425000000000000	1.63544980932015
0.437500000000000	1.60523278157877
0.450000000000000	1.57524981098414
0.462500000000000	1.54550838632568
0.475000000000000	1.51633331638946
0.487500000000000	1.48754094819062
0.500000000000000	1.45932231687871
0.512500000000000	1.43129761040127
0.525000000000000	1.40335592291788
0.537500000000000	1.37535983081644
0.550000000000000	1.34664566610309
0.562500000000000	1.31662831449983
0.575000000000000	1.28499768723676
0.587500000000000	1.25136765396539
0.600000000000000	1.21527835646214
0.612500000000000	1.17634891397069
0.625000000000000	1.13445468565247
0.637500000000000	1.08974527848143
0.650000000000000	1.04265030881299
0.662500000000000	0.993821462065807
0.675000000000000	0.943994813897547
0.687500000000000	0.893887728429136
0.700000000000000	0.844002820232754
0.712500000000000	0.794619938576820
0.725000000000000	0.745764850586714
0.737500000000000	0.697367843421762
0.750000000000000	0.649336680942622
0.762500000000000	0.601645779343629
0.775000000000000	0.554370101571114
0.787500000000000	0.507749774220835
0.800000000000000	0.462351977147448
0.812500000000000	0.419141732562575
0.825000000000000	0.379601401890704
0.837500000000000	0.345737298316465
0.850000000000000	0.320056181555046
0.862500000000000	0.305116941947665
0.875000000000000	0.302676814644655
0.887500000000000	0.312764218520965
0.900000000000000	0.333574778904344
0.912500000000000	0.362283150335865
0.925000000000000	0.396089658580134
0.937500000000000	0.432736070822217
0.950000000000000	0.471463773217103
0.962500000000000	0.513561820128991
0.975000000000000	0.576911527445584
0.987500000000000	0.732936228745894
1	1.04499272696932


==> figures/mode1figures/surface_m2.36_t3.dat <==
0	4.73611956235830
0.0125000000000000	3.76155096817553
0.0250000000000000	3.25062945798411
0.0375000000000000	3.08213438501533
0.0500000000000000	2.99927595336816
0.0625000000000000	2.94049736302290
0.0750000000000000	2.89564309841591
0.0875000000000000	2.86137210899581
0.100000000000000	2.83590543688153
0.112500000000000	2.81773465258054
0.125000000000000	2.80573059055242
0.137500000000000	2.79880369218257
0.150000000000000	2.79553981620326
0.162500000000000	2.79426480320780
0.175000000000000	2.79316332382472
0.187500000000000	2.79027478585383
0.200000000000000	2.78349062259108
0.212500000000000	2.77056344846516
0.225000000000000	2.74915734042159
0.237500000000000	2.71702081527044
0.250000000000000	2.67218095074819
0.262500000000000	2.61319520423825
0.275000000000000	2.53932194867615
0.287500000000000	2.45062991780837
0.300000000000000	2.34803674061858
0.312500000000000	2.23313402583819
0.325000000000000	2.10811265890464
0.337500000000000	1.97538971059777
0.350000000000000	1.83753989886590
0.362500000000000	1.69694038073459
0.375000000000000	1.55573307657409
0.387500000000000	1.41564637724572
0.400000000000000	1.27801470654140
0.412500000000000	1.14386804892817
0.425000000000000	1.01399337606761
0.437500000000000	0.889189076639619
0.450000000000000	0.770105610371523
0.462500000000000	0.657205311427495
0.475000000000000	0.550706673734832
0.487500000000000	0.450951074473566
0.500000000000000	0.358320091690647
0.512500000000000	0.273541432227596
0.525000000000000	0.198319772367927
0.537500000000000	0.137016752675764
0.550000000000000	0.102510899544340
0.562500000000000	0.109126956577951
0.575000000000000	0.144529542963269
0.587500000000000	0.187821356320335
0.600000000000000	0.231086007833463
0.612500000000000	0.271278419546295
0.625000000000000	0.307212367517268
0.637500000000000	0.338664182486460
0.650000000000000	0.365432445022493
0.662500000000000	0.387457072295032
0.675000000000000	0.404868106018208
0.687500000000000	0.417867451563618
0.700000000000000	0.426676518060580
0.712500000000000	0.431501914950876
0.725000000000000	0.432552610614740
0.737500000000000	0.430033193742651
0.750000000000000	0.424149269282999
0.762500000000000	0.415114066560472
0.775000000000000	0.403156731384628
0.787500000000000	0.388522196586612
0.800000000000000	0.371480287169037
0.812500000000000	0.352312632982715
0.825000000000000	0.331327410352037
0.837500000000000	0.308832447388826
0.850000000000000	0.285154727300439
0.862500000000000	0.260612578314788
0.875000000000000	0.235538365511514
0.887500000000000	0.210271549498873
0.900000000000000	0.185186322623844
0.912500000000000	0.160721568159970
0.925000000000000	0.137431538182342
0.937500000000000	0.116077031176537
0.950000000000000	0.0979053247714461
0.962500000000000	0.0846849439705646
0.975000000000000	0.0817662395146346
0.987500000000000	0.106674151122969
1	0.182117577287597


==> figures/mode2figures/cl_m5.52.dat <==
120.001000000000	0.693501211174552
120.001500000000	0.693812683010617
120.002000000000	0.694038737103234
120.002500000000	0.694413217275168
120.003000000000	0.694732999247647
120.003500000000	0.694948816082078
120.004000000000	0.695275721668734
120.004500000000	0.695588482812394
120.005000000000	0.695893332595903
120.005500000000	0.696175154153990
120.006000000000	0.696503047961853
120.006500000000	0.696780915076258
120.007000000000	0.697102367519965
120.007500000000	0.697361925249084
120.008000000000	0.697647786364394
120.008500000000	0.698042628546432
120.009000000000	0.698277756163273
120.009500000000	0.698512990876380
120.010000000000	0.699026192185862
120.010500000000	0.699131880566508
120.011000000000	0.699490896631524
120.011500000000	0.699801335444811
120.012000000000	0.700037276029141
120.012500000000	0.700466934091094
120.013000000000	0.700684556039986
120.013500000000	0.700988751432482
120.014000000000	0.701316146705554
120.014500000000	0.701612934834872
120.015000000000	0.701906966044484
120.015500000000	0.702131499342430
120.016000000000	0.702508560138602
120.016500000000	0.702872794636704
120.017000000000	0.703108215353937
120.017500000000	0.703360349199058
120.018000000000	0.703728238724542
120.018500000000	0.703967034728465
120.019000000000	0.704322074215348
120.019500000000	0.704593917887700
120.020000000000	0.704914869510964
120.020500000000	0.705191818859757
120.021000000000	0.705500168227806
120.021500000000	0.705832969293996
120.022000000000	0.706069854273128
120.022500000000	0.706410897522848
120.023000000000	0.706732277483289
120.023500000000	0.706992048668637
120.024000000000	0.707336721578925
120.024500000000	0.707589982625613
120.025000000000	0.707892717476153
120.025500000000	0.708230960826217
120.026000000000	0.708498574414263
120.026500000000	0.708782597527658
120.027000000000	0.709174145915477
120.027500000000	0.709362715268053
120.028000000000	0.709641677711412
120.028500000000	0.709997733631958
120.029000000000	0.710308928227976
120.029500000000	0.710591867172571
120.030000000000	0.710868022866147
120.030500000000	0.711255488061050
120.031000000000	0.711501914481786
120.031500000000	0.711711945365332
120.032000000000	0.712110331375120
120.032500000000	0.712410513963856
120.033000000000	0.712678157925358
120.033500000000	0.712959881236881
120.034000000000	0.713290719632680
120.034500000000	0.713544470048546
120.035000000000	0.713895739413854
120.035500000000	0.714156783290818
120.036000000000	0.714347247745168
120.036500000000	0.714892366178046
120.037000000000	0.714981709612177
120.037500000000	0.715395248116685
120.038000000000	0.715546902637618
120.038500000000	0.715961826448736
120.039000000000	0.716220204872275
120.039500000000	0.716543898007035
120.040000000000	0.716719866981626
120.040500000000	0.717070913440699
120.041000000000	0.717344247699021
120.041500000000	0.717620697251863
120.042000000000	0.717970868407933
120.042500000000	0.718223051717200
120.043000000000	0.718465863809495
120.043500000000	0.718800843051507
120.044000000000	0.719030910042146
120.044500000000	0.719333758931447
120.045000000000	0.719605831658992
120.045500000000	0.719917039590673
120.046000000000	0.720173125044060
120.046500000000	0.720450606779781
120.047000000000	0.720743426012902
120.047500000000	0.721036768563600
120.048000000000	0.721326623612832
120.048500000000	0.721573251871771
120.049000000000	0.721893213664592
120.049500000000	0.722158224572075
120.050000000000	0.722506920210800
120.050500000000	0.722781292846903
120.051000000000	0.723049968708428
120.051500000000	0.723393928432091
120.052000000000	0.723687786075114
120.052500000000	0.724015417209714
120.053000000000	0.724291948488773
120.053500000000	0.724645712431330
120.054000000000	0.724915730164898
120.054500000000	0.725244143536202
120.055000000000	0.725601941478381
120.055500000000	0.725899351309101
120.056000000000	0.726226313987083
120.056500000000	0.726575259336027
120.057000000000	0.726817277886954
120.057500000000	0.727194716746446
120.058000000000	0.727500851734174
120.058500000000	0.727824944473973
120.059000000000	0.728133208355065
120.059500000000	0.728436350231494
120.060000000000	0.728744094051212
120.060500000000	0.729036564209568
120.061000000000	0.729300773395475
120.061500000000	0.729671833261708
120.062000000000	0.729898385974387
120.062500000000	0.730186377726303
120.063000000000	0.730458176094666
120.063500000000	0.730730566116772
120.064000000000	0.730953120132705
120.064500000000	0.731212805073202
120.065000000000	0.731473757461044
120.065500000000	0.731704253547482
120.066000000000	0.731928187658143
120.066500000000	0.732174565983864
120.067000000000	0.732361285895478
120.067500000000	0.732587509628300
120.068000000000	0.732784533877144
120.068500000000	0.733092217626950
120.069000000000	0.733144164180066
120.069500000000	0.733425381180248
120.070000000000	0.733641701653265
120.070500000000	0.733818642975012
120.071000000000	0.734024406795679
120.071500000000	0.734274619763300
120.072000000000	0.734439299747104
120.072500000000	0.734720380433340
120.073000000000	0.734978528091562
120.073500000000	0.735157863384023
120.074000000000	0.735384364443596
120.074500000000	0.735628945881611
120.075000000000	0.735941933595536
120.075500000000	0.736226818508907
120.076000000000	0.736464476646356
120.076500000000	0.736787657140785
120.077000000000	0.737073013320590
120.077500000000	0.737401610630218
120.078000000000	0.737717990657828
120.078500000000	0.738036477609277
120.079000000000	0.738356750666191
120.079500000000	0.738746549683431
120.080000000000	0.739027110561135
120.080500000000	0.739406721797104
120.081000000000	0.739769854662711
120.081500000000	0.740032395537489
120.082000000000	0.740443259463918
120.082500000000	0.740775710900166
120.083000000000	0.741080665528567
120.083500000000	0.741446479762628
120.084000000000	0.741720419711958
120.084500000000	0.742038366932068
120.085000000000	0.742343229106149
120.085500000000	0.742691135537562
120.086000000000	0.742866577224959
120.086500000000	0.743192607370661
120.087000000000	0.743464173766561
120.087500000000	0.743668889889975
120.088000000000	0.743992074369436
120.088500000000	0.744086451244324
120.089000000000	0.744391712273533
120.089500000000	0.744592135702962
120.090000000000	0.744793089218865
120.090500000000	0.744939236648526
120.091000000000	0.745213896735778
120.091500000000	0.745413376688118
120.092000000000	0.745494465540766
120.092500000000	0.745707564688529
120.093000000000	0.745919469596975
120.093500000000	0.746114386390789
120.094000000000	0.746229536317226
120.094500000000	0.746439072838450
120.095000000000	0.746630809457403
120.095500000000	0.746825541303418
120.096000000000	0.747036827074474
120.096500000000	0.747228207791118
120.097000000000	0.747469411019902
120.097500000000	0.747684116044204
120.098000000000	0.747969807612251
120.098500000000	0.748180390897514
120.099000000000	0.748393420287309
120.099500000000	0.748713738366995
120.100000000000	0.748988619614092
120.100500000000	0.749292243489387
120.101000000000	0.749566797436668
120.101500000000	0.749892377633650
120.102000000000	0.750178974571542
120.102500000000	0.750515318957079
120.103000000000	0.750843763572701
120.103500000000	0.751112795232740
120.104000000000	0.751508821485102
120.104500000000	0.751758849137563
120.105000000000	0.752072341580585
120.105500000000	0.752374217777645
120.106000000000	0.752703364534681
120.106500000000	0.753005097918257
120.107000000000	0.753310135961911
120.107500000000	0.753514958977772
120.108000000000	0.753827168552078
120.108500000000	0.754085049396141
120.109000000000	0.754361670523382
120.109500000000	0.754552762827439
120.110000000000	0.754880062984271
120.110500000000	0.755003527147065
120.111000000000	0.755267111371906
120.111500000000	0.755481328579429
120.112000000000	0.755623035822989
120.112500000000	0.755909254876720
120.113000000000	0.756061365252409
120.113500000000	0.756212353814963
120.114000000000	0.756410847198141
120.114500000000	0.756560359672764
120.115000000000	0.756791235306187
120.115500000000	0.756941428611997
120.116000000000	0.757095647826280
120.116500000000	0.757284317338903
120.117000000000	0.757440876892944
120.117500000000	0.757630367537160
120.118000000000	0.757804153230608
120.118500000000	0.758012884227299
120.119000000000	0.758176571030717
120.119500000000	0.758410067361575
120.120000000000	0.758534063278401
120.120500000000	0.758860892942380
120.121000000000	0.759027071627475
120.121500000000	0.759146574291465
120.122000000000	0.759502336239888
120.122500000000	0.759703991724327
120.123000000000	0.759897313452235
120.123500000000	0.760203913521257
120.124000000000	0.760388746647148
120.124500000000	0.760712430318445
120.125000000000	0.760911044634565
120.125500000000	0.761165524811421
120.126000000000	0.761426209172240
120.126500000000	0.761684276725651
120.127000000000	0.761899913611893
120.127500000000	0.762142539529136
120.128000000000	0.762330603850196
120.128500000000	0.762593321294854
120.129000000000	0.762805789173416
120.129500000000	0.763008093194402
120.130000000000	0.763253179094469
120.130500000000	0.763397402348934
120.131000000000	0.763603604446608
120.131500000000	0.763782771544019
120.132000000000	0.763916169050102
120.132500000000	0.764116813837404
120.133000000000	0.764265714862168
120.133500000000	0.764408857075223
120.134000000000	0.764585517271048
120.134500000000	0.764684937157458
120.135000000000	0.764896820407327
120.135500000000	0.764953166804055
120.136000000000	0.765206311140827
120.136500000000	0.765188368890636
120.137000000000	0.765456908693417
120.137500000000	0.765617542288060
120.138000000000	0.765663562748006
120.138500000000	0.765782739712416
120.139000000000	0.766171473017758
120.139500000000	0.766238483901090
120.140000000000	0.766392873993116
120.140500000000	0.766633717123284
120.141000000000	0.766751122264233
120.141500000000	0.767113432532077
120.142000000000	0.767184105315848
120.142500000000	0.767509554789453
120.143000000000	0.767724031626782
120.143500000000	0.767929386605662
120.144000000000	0.768179144367520
120.144500000000	0.768629245113423
120.145000000000	0.768766339688628
120.145500000000	0.769125984443172
120.146000000000	0.769368331422048
120.146500000000	0.769680982985984
120.147000000000	0.769991055888765
120.147500000000	0.770303100655612
120.148000000000	0.770596430740714
120.148500000000	0.770819089400350
120.149000000000	0.771342416680160
120.149500000000	0.771542443644863
120.150000000000	0.771818612844992
120.150500000000	0.772135747711669
120.151000000000	0.772384606455099
120.151500000000	0.772616006783956
120.152000000000	0.773016950940213
120.152500000000	0.773199109214855
120.153000000000	0.773438746751360
120.153500000000	0.773673206111228
120.154000000000	0.773914177159568
120.154500000000	0.774104519337398
120.155000000000	0.774274805260624
120.155500000000	0.774501455202703
120.156000000000	0.774668842281695
120.156500000000	0.774825866080371
120.157000000000	0.774975766964480
120.157500000000	0.775098943627124
120.158000000000	0.775264526802528
120.158500000000	0.775304972545496
120.159000000000	0.775481090238916
120.159500000000	0.775552157091701
120.160000000000	0.775640186265451
120.160500000000	0.775725541611361
120.161000000000	0.775856711740889
120.161500000000	0.775897277865042
120.162000000000	0.775984098782669
120.162500000000	0.776090274789500
120.163000000000	0.776103072720806
120.163500000000	0.776226173218390
120.164000000000	0.776308535373505
120.164500000000	0.776425573504854
120.165000000000	0.776463561751164
120.165500000000	0.776575157407668
120.166000000000	0.776705650077426
120.166500000000	0.776775681658539
120.167000000000	0.776912167560292
120.167500000000	0.777065482144308
120.168000000000	0.777160005380178
120.168500000000	0.777314311732730
120.169000000000	0.777486197370322
120.169500000000	0.777666532004623
120.170000000000	0.777842298721934
120.170500000000	0.778017813914495
120.171000000000	0.778200977827326
120.171500000000	0.778460136962649
120.172000000000	0.778658160084982
120.172500000000	0.778868607593815
120.173000000000	0.779127231388675
120.173500000000	0.779309670055516
120.174000000000	0.779598377307887
120.174500000000	0.779840876251929
120.175000000000	0.780028713169356
120.175500000000	0.780351961408635
120.176000000000	0.780581163227262
120.176500000000	0.780795756256269
120.177000000000	0.781044388805601
120.177500000000	0.781291247999023
120.178000000000	0.781559772299833
120.178500000000	0.781744309938952
120.179000000000	0.781984623094250
120.179500000000	0.782238491442480
120.180000000000	0.782422231868320
120.180500000000	0.782636413077063
120.181000000000	0.782817765649192
120.181500000000	0.783042785796808
120.182000000000	0.783226958495305
120.182500000000	0.783376961757930
120.183000000000	0.783579127131276
120.183500000000	0.783734416116390
120.184000000000	0.783925256460086
120.184500000000	0.783995919610316
120.185000000000	0.784193084647265
120.185500000000	0.784336660235270
120.186000000000	0.784477387637190
120.186500000000	0.784518882710967
120.187000000000	0.784743810556750
120.187500000000	0.784834313131195
120.188000000000	0.784958233044034
120.188500000000	0.785045810058575
120.189000000000	0.785177042528162
120.189500000000	0.785243143338462
120.190000000000	0.785377935067282
120.190500000000	0.785479917555815
120.191000000000	0.785596803151720
120.191500000000	0.785649506372461
120.192000000000	0.785828462254664
120.192500000000	0.785927044093453
120.193000000000	0.786038751248254
120.193500000000	0.786074943408162
120.194000000000	0.786394330131941
120.194500000000	0.786186257128423
120.195000000000	0.786471749005148
120.195500000000	0.786637578809624
120.196000000000	0.786671727121520
120.196500000000	0.786861462003349
120.197000000000	0.787080983811870
120.197500000000	0.787128605078700
120.198000000000	0.787289389180909
120.198500000000	0.787547802190333
120.199000000000	0.787537107669416
120.199500000000	0.787783174667794
120.200000000000	0.787991638884970
120.200500000000	0.788088526305184
120.201000000000	0.788375732707407
120.201500000000	0.788497339879031
120.202000000000	0.788699382918123
120.202500000000	0.788854870112258
120.203000000000	0.789100515079355
120.203500000000	0.789270778129449
120.204000000000	0.789399957768021
120.204500000000	0.789702639827162
120.205000000000	0.789873989178921
120.205500000000	0.790055727836924
120.206000000000	0.790278512079544
120.206500000000	0.790464944348401
120.207000000000	0.790681990979992
120.207500000000	0.790823140713462
120.208000000000	0.791057150437660
120.208500000000	0.791243963013203
120.209000000000	0.791445904911752
120.209500000000	0.791591913692602
120.210000000000	0.791833769655724
120.210500000000	0.791981790046937
120.211000000000	0.792167380512759
120.211500000000	0.792349864367118
120.212000000000	0.792558893978682
120.212500000000	0.792695011942014
120.213000000000	0.792878831879182
120.213500000000	0.793024218225948
120.214000000000	0.793189131304507
120.214500000000	0.793389951898956
120.215000000000	0.793517189878265
120.215500000000	0.793681750911738
120.216000000000	0.793836402350317
120.216500000000	0.793996727190757
120.217000000000	0.794150193941219
120.217500000000	0.794283472902213
120.218000000000	0.794453783268613
120.218500000000	0.794598797753201
120.219000000000	0.794693177715445
120.219500000000	0.794860731058748
120.220000000000	0.795026120358341
120.220500000000	0.795104023564326
120.221000000000	0.795303730376018
120.221500000000	0.795464424504284
120.222000000000	0.795496047032359
120.222500000000	0.795709210373652
120.223000000000	0.795801296227071
120.223500000000	0.795958085516521
120.224000000000	0.796048317665923
120.224500000000	0.796384001495834
120.225000000000	0.796269178627234
120.225500000000	0.796511052840552
120.226000000000	0.796589906434270
120.226500000000	0.796849178089146
120.227000000000	0.796891360753122
120.227500000000	0.797093265258951
120.228000000000	0.797196886375374
120.228500000000	0.797297550180491
120.229000000000	0.797504013524049
120.229500000000	0.797637029263783
120.230000000000	0.797794001849853
120.230500000000	0.798068223367924
120.231000000000	0.797909317688717
120.231500000000	0.798237438177641
120.232000000000	0.798377978937658
120.232500000000	0.798521239966001
120.233000000000	0.798667374059262
120.233500000000	0.798813569409060
120.234000000000	0.798982802423215
120.234500000000	0.799137603598694
120.235000000000	0.799260385081947
120.235500000000	0.799490520512914
120.236000000000	0.799578668522093
120.236500000000	0.799753351982652
120.237000000000	0.799938094782985
120.237500000000	0.800092689948899
120.238000000000	0.800232319599044
120.238500000000	0.800510152393342
120.239000000000	0.800449400026151
120.239500000000	0.800767318907578
120.240000000000	0.800877663327705
120.240500000000	0.801069164239884
120.241000000000	0.801223921871095
120.241500000000	0.801385900310775
120.242000000000	0.801574440732603
120.242500000000	0.801749155774536
120.243000000000	0.801908864914309
120.243500000000	0.802060619629756
120.244000000000	0.802260937645653
120.244500000000	0.802414574127099
120.245000000000	0.802627696810681
120.245500000000	0.802747895804209
120.246000000000	0.802965573060567
120.246500000000	0.803115297218203
120.247000000000	0.803247782596222
120.247500000000	0.803508467153280
120.248000000000	0.803650467872829
120.248500000000	0.803836033386480
120.249000000000	0.803950142904928
120.249500000000	0.804225031700809
120.250000000000	0.804354851034881
120.250500000000	0.804510104544970
120.251000000000	0.804724339286888
120.251500000000	0.804887965222333
120.252000000000	0.805083888464196
120.252500000000	0.805201831520765
120.253000000000	0.805448926672617
120.253500000000	0.805576244511909
120.254000000000	0.805754067548114
120.254500000000	0.805970823552212
120.255000000000	0.806110108213823
120.255500000000	0.806336914314971
120.256000000000	0.806466051137699
120.256500000000	0.806641130030589
120.257000000000	0.806854558052358
120.257500000000	0.806988502188403
120.258000000000	0.807183667572007
120.258500000000	0.807381869187270
120.259000000000	0.807525760316405
120.259500000000	0.807701986602109
120.260000000000	0.807890435155589
120.260500000000	0.808036777687456
120.261000000000	0.808242726603391
120.261500000000	0.808417361976678
120.262000000000	0.808585815059751
120.262500000000	0.808752116097995
120.263000000000	0.808949516322511
120.263500000000	0.809093237338375
120.264000000000	0.809293381421552
120.264500000000	0.809445128164669
120.265000000000	0.809636059694749
120.265500000000	0.809784841140467
120.266000000000	0.809987105233190
120.266500000000	0.810188688696491
120.267000000000	0.810291064259152
120.267500000000	0.810462429005759
120.268000000000	0.810668511359674
120.268500000000	0.810831428286208
120.269000000000	0.811003651789489
120.269500000000	0.811180763039541
120.270000000000	0.811337707169000
120.270500000000	0.811548051742632
120.271000000000	0.811675680514762
120.271500000000	0.811863991696243
120.272000000000	0.812068009890848
120.272500000000	0.812189697668590
120.273000000000	0.812372542639347
120.273500000000	0.812579552937496
120.274000000000	0.812766969385979
120.274500000000	0.812865216936489
120.275000000000	0.813068965360368
120.275500000000	0.813266118922116
120.276000000000	0.813441131606812
120.276500000000	0.813586451673935
120.277000000000	0.813791232511211
120.277500000000	0.813958930842650
120.278000000000	0.814135194084573
120.278500000000	0.814311844217366
120.279000000000	0.814499437836383
120.279500000000	0.814622402333564
120.280000000000	0.814894313960472
120.280500000000	0.815021512493747
120.281000000000	0.815212756197408
120.281500000000	0.815410431499756
120.282000000000	0.815482123221988
120.282500000000	0.815829256648687
120.283000000000	0.815939748445060
120.283500000000	0.816124602086635
120.284000000000	0.816294793051232
120.284500000000	0.816497885688774
120.285000000000	0.816683157075728
120.285500000000	0.816869254270440
120.286000000000	0.817044437106065
120.286500000000	0.817234614516458
120.287000000000	0.817423204232527
120.287500000000	0.817640095283891
120.288000000000	0.817759719830355
120.288500000000	0.817985405016455
120.289000000000	0.818165869839081
120.289500000000	0.818432638740979
120.290000000000	0.818481281397171
120.290500000000	0.818745057435504
120.291000000000	0.818904870931713
120.291500000000	0.819143464275982
120.292000000000	0.819375687739432
120.292500000000	0.819414284571365
120.293000000000	0.819693365261252
120.293500000000	0.819824455847522
120.294000000000	0.820120027566676
120.294500000000	0.820268740799967
120.295000000000	0.820409034689794
120.295500000000	0.820704916638351
120.296000000000	0.820790160729583
120.296500000000	0.821041334192519
120.297000000000	0.821197503049394
120.297500000000	0.821425128612408
120.298000000000	0.821603353057860
120.298500000000	0.821802274101013
120.299000000000	0.821990653605821
120.299500000000	0.822194749400100
120.300000000000	0.822373921371454
120.300500000000	0.822588964418515
120.301000000000	0.822736694792777
120.301500000000	0.822981827939611
120.302000000000	0.823141240321306
120.302500000000	0.823338545960084
120.303000000000	0.823584731582786
120.303500000000	0.823717213489565
120.304000000000	0.824004054784685
120.304500000000	0.824072891455592
120.305000000000	0.824316393384143
120.305500000000	0.824524664510658
120.306000000000	0.824718710374703
120.306500000000	0.824904839284567
120.307000000000	0.825120749048800
120.307500000000	0.825317390737533
120.308000000000	0.825509994150729
120.308500000000	0.825678223716462
120.309000000000	0.825934278933962
120.309500000000	0.826056763439631
120.310000000000	0.826339429793162
120.310500000000	0.826427890326068
120.311000000000	0.826712386049479
120.311500000000	0.826816178457788
120.312000000000	0.827131161464574
120.312500000000	0.827246556927514
120.313000000000	0.827452000488016
120.313500000000	0.827664496519263
120.314000000000	0.827826478927750
120.314500000000	0.828124303362388
120.315000000000	0.828244299970944
120.315500000000	0.828465173346651
120.316000000000	0.828657149342371
120.316500000000	0.828825650387297
120.317000000000	0.829062374432324
120.317500000000	0.829257044016383
120.318000000000	0.829434699263015
120.318500000000	0.829600309593880
120.319000000000	0.829881961497831
120.319500000000	0.830003404464338
120.320000000000	0.830282208676739
120.320500000000	0.830425341188551
120.321000000000	0.830629553330428
120.321500000000	0.830821928480055
120.322000000000	0.831074469731505
120.322500000000	0.831208212511038
120.323000000000	0.831429014982699
120.323500000000	0.831745471964991
120.324000000000	0.831725516170246
120.324500000000	0.832038706143313
120.325000000000	0.832241508710996
120.325500000000	0.832447774256571
120.326000000000	0.832653810435369
120.326500000000	0.832792001855888
120.327000000000	0.833031723360554
120.327500000000	0.833263988501808
120.328000000000	0.833446096547975
120.328500000000	0.833684279844250
120.329000000000	0.833840435404624
120.329500000000	0.834033948306129
120.330000000000	0.834255264001926
120.330500000000	0.834470379803888
120.331000000000	0.834655826040001
120.331500000000	0.834856831211462
120.332000000000	0.835054479401290
120.332500000000	0.835262090336991
120.333000000000	0.835473061284015
120.333500000000	0.835680141874837
120.334000000000	0.835880427534367
120.334500000000	0.836055034387709
120.335000000000	0.836317987707755
120.335500000000	0.836460718759888
120.336000000000	0.836751060593228
120.336500000000	0.836845272891062
120.337000000000	0.837116369333335
120.337500000000	0.837273239437770
120.338000000000	0.837505678400069
120.338500000000	0.837822214292699
120.339000000000	0.837887502692217
120.339500000000	0.838045715503545
120.340000000000	0.838443090970182
120.340500000000	0.838376003780579
120.341000000000	0.838801973672433
120.341500000000	0.838906754549441
120.342000000000	0.839147412252697
120.342500000000	0.839352543852103
120.343000000000	0.839632408539171
120.343500000000	0.839789357651107
120.344000000000	0.839955723907626
120.344500000000	0.840137070006089
120.345000000000	0.840394756449408
120.345500000000	0.840430753683763
120.346000000000	0.840810326616566
120.346500000000	0.840911186949690
120.347000000000	0.841468373690464
120.347500000000	0.841230143183933
120.348000000000	0.841460670554179
120.348500000000	0.841890224171313
120.349000000000	0.841770253016736
120.349500000000	0.842380001511834
120.350000000000	0.842251380355227
120.350500000000	0.842771616405406
120.351000000000	0.842754950188777
120.351500000000	0.843036656559490
120.352000000000	0.843032167389378
120.352500000000	0.843545427829161
120.353000000000	0.843527229662451
120.353500000000	0.843842853584710
120.354000000000	0.844023320395476
120.354500000000	0.844082613286313
120.355000000000	0.844553440214454
120.355500000000	0.844449198926035
120.356000000000	0.844830344316323
120.356500000000	0.845154582909549
120.357000000000	0.845193855032601
120.357500000000	0.845368898017488
120.358000000000	0.845611837455122
120.358500000000	0.845791826709367
120.359000000000	0.846196414931895
120.359500000000	0.845882208337071
120.360000000000	0.846337098437447
120.360500000000	0.846628892756862
120.361000000000	0.847060314509858
120.361500000000	0.846812112042348
120.362000000000	0.847149276936712
120.362500000000	0.847388834332055
120.363000000000	0.847549668996179
120.363500000000	0.847907779601627
120.364000000000	0.847890217014474
120.364500000000	0.848225724737333
120.365000000000	0.848230280269104
120.365500000000	0.848763222216553
120.366000000000	0.848563087297142
120.366500000000	0.848875374613096
120.367000000000	0.849323242335138
120.367500000000	0.849354554093639
120.368000000000	0.849338538475506
120.368500000000	0.849754089501455
120.369000000000	0.849943335143628
120.369500000000	0.850094165373432
120.370000000000	0.850408235442310
120.370500000000	0.850542087845156
120.371000000000	0.850532186983495
120.371500000000	0.851029216933545
120.372000000000	0.851067408999811
120.372500000000	0.851112858335255
120.373000000000	0.851437457409762
120.373500000000	0.851628654578731
120.374000000000	0.851823411775255
120.374500000000	0.852095194006944
120.375000000000	0.852166669873886
120.375500000000	0.852470000093724
120.376000000000	0.852486160849067
120.376500000000	0.852839400886265
120.377000000000	0.852963308827114
120.377500000000	0.853209739529948
120.378000000000	0.853349269120159
120.378500000000	0.853553242248607
120.379000000000	0.853736603096156
120.379500000000	0.853898452884202
120.380000000000	0.854115943591733
120.380500000000	0.854267910932485
120.381000000000	0.854534413669611
120.381500000000	0.854679243548310
120.382000000000	0.854768425135431
120.382500000000	0.855167167055350
120.383000000000	0.855238218115784
120.383500000000	0.855470413582855
120.384000000000	0.855593517450157
120.384500000000	0.855786132927692
120.385000000000	0.855990278737749
120.385500000000	0.856239351075920
120.386000000000	0.856363873183624
120.386500000000	0.856586914565720
120.387000000000	0.856741852773520
120.387500000000	0.856942465749228
120.388000000000	0.857141287891818
120.388500000000	0.857339210817883
120.389000000000	0.857505538486991
120.389500000000	0.857670636737296
120.390000000000	0.857887407611923
120.390500000000	0.858063161270686
120.391000000000	0.858282729026460
120.391500000000	0.858448989219061
120.392000000000	0.858603032565126
120.392500000000	0.858866372871383
120.393000000000	0.858984115088203
120.393500000000	0.859232286595416
120.394000000000	0.859390864503329
120.394500000000	0.859615977739538
120.395000000000	0.859724307503136
120.395500000000	0.860009315442370
120.396000000000	0.860159704637104
120.396500000000	0.860348722590920
120.397000000000	0.860568796051609
120.397500000000	0.860705473301725
120.398000000000	0.860951670190244
120.398500000000	0.861095399520841
120.399000000000	0.861355603697261
120.399500000000	0.861489104066801
120.400000000000	0.861708122657036
120.400500000000	0.861908693804354
120.401000000000	0.862108313129959
120.401500000000	0.862240037349604
120.402000000000	0.862496783248091
120.402500000000	0.862673385056552
120.403000000000	0.862859544543775
120.403500000000	0.863105584630343
120.404000000000	0.863292748149534
120.404500000000	0.863448747602788
120.405000000000	0.863685479104367
120.405500000000	0.863849955677478
120.406000000000	0.864092386619988
120.406500000000	0.864242283672117
120.407000000000	0.864427176046529
120.407500000000	0.864685164890097
120.408000000000	0.864826218089276
120.408500000000	0.865112240453011
120.409000000000	0.865217227793248
120.409500000000	0.865480953549396
120.410000000000	0.865612453563126
120.410500000000	0.865897122986262
120.411000000000	0.865999049030928
120.411500000000	0.866207097866336
120.412000000000	0.866436345181598
120.412500000000	0.866607026078347
120.413000000000	0.866813705399061
120.413500000000	0.867040591203021
120.414000000000	0.867173260246961
120.414500000000	0.867374102360821
120.415000000000	0.867596738150253
120.415500000000	0.867736233554561
120.416000000000	0.867956858867061
120.416500000000	0.868119043105473
120.417000000000	0.868332326625192
120.417500000000	0.868497927676569
120.418000000000	0.868699352414990
120.418500000000	0.868842399066575
120.419000000000	0.869061331441701
120.419500000000	0.869218590082762
120.420000000000	0.869401403459534
120.420500000000	0.869582903649462
120.421000000000	0.869779093332535
120.421500000000	0.869890298999928
120.422000000000	0.870119599841678
120.422500000000	0.870268291650998
120.423000000000	0.870433085298208
120.423500000000	0.870617835934011
120.424000000000	0.870782129859624
120.424500000000	0.870930122183781
120.425000000000	0.871127385618975
120.425500000000	0.871257617564837
120.426000000000	0.871460912405145
120.426500000000	0.871598920534165
120.427000000000	0.871750259530205
120.427500000000	0.871924165198373
120.428000000000	0.872104612675470
120.428500000000	0.872256259364380
120.429000000000	0.872392848060441
120.429500000000	0.872577513053611
120.430000000000	0.872712027463163
120.430500000000	0.872909804939617
120.431000000000	0.873023287740530
120.431500000000	0.873244290179517
120.432000000000	0.873325329933818
120.432500000000	0.873515593728991
120.433000000000	0.873644839909249
120.433500000000	0.873841976129657
120.434000000000	0.873968320548609
120.434500000000	0.874166055915847
120.435000000000	0.874289630700104
120.435500000000	0.874475955222264
120.436000000000	0.874696081736836
120.436500000000	0.874688185788703
120.437000000000	0.875036450375368
120.437500000000	0.875057637674325
120.438000000000	0.875279113029712
120.438500000000	0.875535039320594
120.439000000000	0.875523165706227
120.439500000000	0.875782203518986
120.440000000000	0.875961941855607
120.440500000000	0.876140012107457
120.441000000000	0.876288600939273
120.441500000000	0.876463917951500
120.442000000000	0.876670445337518
120.442500000000	0.876824673866154
120.443000000000	0.877009760968666
120.443500000000	0.877174929234845
120.444000000000	0.877415575998027
120.444500000000	0.877547303822873
120.445000000000	0.877789622413527
120.445500000000	0.877925769260832
120.446000000000	0.878176463322461
120.446500000000	0.878289233470938
120.447000000000	0.878516764017261
120.447500000000	0.878746722014914
120.448000000000	0.878895201834378
120.448500000000	0.879075773499221
120.449000000000	0.879291309075202
120.449500000000	0.879482087567837
120.450000000000	0.879683544698246
120.450500000000	0.879862134005356
120.451000000000	0.880070847717409
120.451500000000	0.880286398947979
120.452000000000	0.880290244623225
120.452500000000	0.880748965753491
120.453000000000	0.880821929534592
120.453500000000	0.881005913166369
120.454000000000	0.881127525291443
120.454500000000	0.881402133307058
120.455000000000	0.881554863459384
120.455500000000	0.881740623822630
120.456000000000	0.881885131179954
120.456500000000	0.882065256662346
120.457000000000	0.882220283636169
120.457500000000	0.882403349874386
120.458000000000	0.882554271970681
120.458500000000	0.882721119348747
120.459000000000	0.882870889686004
120.459500000000	0.883035903327941
120.460000000000	0.883188669521026
120.460500000000	0.883329983405716
120.461000000000	0.883472251003778
120.461500000000	0.883615485690846
120.462000000000	0.883725798391323
120.462500000000	0.883969849240757
120.463000000000	0.884056804691574
120.463500000000	0.884248919900370
120.464000000000	0.884257615960457
120.464500000000	0.884504406031304
120.465000000000	0.884597912090767
120.465500000000	0.884752097915944
120.466000000000	0.884902276014482
120.466500000000	0.885019863033566
120.467000000000	0.885209395551245
120.467500000000	0.885253603432605
120.468000000000	0.885464359053180
120.468500000000	0.885585219584154
120.469000000000	0.885731027864097
120.469500000000	0.885908787782484
120.470000000000	0.885972356108227
120.470500000000	0.886217648671921
120.471000000000	0.886328925970395
120.471500000000	0.886497191602911
120.472000000000	0.886592198410208
120.472500000000	0.886844445133934
120.473000000000	0.886951092907207
120.473500000000	0.887160177889553
120.474000000000	0.887278168193750
120.474500000000	0.887410526701113
120.475000000000	0.887730357117925
120.475500000000	0.887816942545117
120.476000000000	0.888018531378122
120.476500000000	0.888184391499146
120.477000000000	0.888390245768364
120.477500000000	0.888557694801369
120.478000000000	0.888782528354636
120.478500000000	0.888971399794975
120.479000000000	0.889179288051536
120.479500000000	0.889376055310309
120.480000000000	0.889564115464602
120.480500000000	0.889753951329656
120.481000000000	0.889964292477799
120.481500000000	0.890166582024743
120.482000000000	0.890363375585987
120.482500000000	0.890582406571508
120.483000000000	0.890770590153328
120.483500000000	0.890960805234795
120.484000000000	0.891148801343783
120.484500000000	0.891328737180925
120.485000000000	0.891546986632674
120.485500000000	0.891692443046721
120.486000000000	0.891848956348813
120.486500000000	0.892137400230240
120.487000000000	0.892245118347651
120.487500000000	0.892397434508981
120.488000000000	0.892562241276681
120.488500000000	0.892730950439081
120.489000000000	0.892873091389455
120.489500000000	0.893079233005608
120.490000000000	0.893178993432708
120.490500000000	0.893347939882772
120.491000000000	0.893475809095986
120.491500000000	0.893624183226665
120.492000000000	0.893745550394382
120.492500000000	0.893914609585744
120.493000000000	0.894016105155159
120.493500000000	0.894157899130965
120.494000000000	0.894310006277256
120.494500000000	0.894433244470176
120.495000000000	0.894566756796039
120.495500000000	0.894633343325894
120.496000000000	0.894836744643782
120.496500000000	0.894944153913917
120.497000000000	0.895067064181736
120.497500000000	0.895248230361035
120.498000000000	0.895293719248902
120.498500000000	0.895501435049389
120.499000000000	0.895644670920316
120.499500000000	0.895747570229694
120.500000000000	0.895966473057579
120.500500000000	0.896041932651627
120.501000000000	0.896217842305017
120.501500000000	0.896401732444013
120.502000000000	0.896538585614077
120.502500000000	0.896686766471124
120.503000000000	0.896890748937954
120.503500000000	0.897072159748194
120.504000000000	0.897254100944170
120.504500000000	0.897422778529267
120.505000000000	0.897600822632699
120.505500000000	0.897830086969452
120.506000000000	0.897996028893227
120.506500000000	0.898217983382892
120.507000000000	0.898363564488160
120.507500000000	0.898656637292106
120.508000000000	0.898799943649861
120.508500000000	0.899032622674505
120.509000000000	0.899227405014980
120.509500000000	0.899464816937005
120.510000000000	0.899621009732906
120.510500000000	0.899850928644102
120.511000000000	0.900055770790655
120.511500000000	0.900191488455806
120.512000000000	0.900508166317017
120.512500000000	0.900643333228387
120.513000000000	0.900809508006042
120.513500000000	0.901011586417902
120.514000000000	0.901200155122658
120.514500000000	0.901394687827930
120.515000000000	0.901514002304694
120.515500000000	0.901613383469978
120.516000000000	0.901954793926119
120.516500000000	0.902028957057762
120.517000000000	0.902158765833156
120.517500000000	0.902344813924480
120.518000000000	0.902440547253100
120.518500000000	0.902596166643567
120.519000000000	0.902735624764775
120.519500000000	0.902932521916599
120.520000000000	0.902959903364874
120.520500000000	0.903144455912045
120.521000000000	0.903310426438028
120.521500000000	0.903369114221234
120.522000000000	0.903559437716873
120.522500000000	0.903648369005482
120.523000000000	0.903834646538612
120.523500000000	0.903906329841119
120.524000000000	0.904054058760878
120.524500000000	0.904229458243849
120.525000000000	0.904263333371345
120.525500000000	0.904563855766973
120.526000000000	0.904625299239949
120.526500000000	0.904752459728333
120.527000000000	0.904989745628828
120.527500000000	0.905085667654443
120.528000000000	0.905241596781200
120.528500000000	0.905457609722298
120.529000000000	0.905608929088602
120.529500000000	0.905784828391865
120.530000000000	0.905945591421181
120.530500000000	0.906218497915153
120.531000000000	0.906327480458490
120.531500000000	0.906555697045880
120.532000000000	0.906769005011606
120.532500000000	0.906934842709592
120.533000000000	0.907179692243579
120.533500000000	0.907369632598030
120.534000000000	0.907599332687242
120.534500000000	0.907774104205546
120.535000000000	0.908025353274859
120.535500000000	0.908177527622462
120.536000000000	0.908421068504341
120.536500000000	0.908597215842772
120.537000000000	0.908816569261770
120.537500000000	0.909018328503482
120.538000000000	0.909214184555105
120.538500000000	0.909331330766768
120.539000000000	0.909575964914990
120.539500000000	0.909807482490360
120.540000000000	0.909910700532277
120.540500000000	0.910113457346725
120.541000000000	0.910230259205032
120.541500000000	0.910390017374841
120.542000000000	0.910586938273804
120.542500000000	0.910770891384411
120.543000000000	0.910836507489959
120.543500000000	0.911039288239630
120.544000000000	0.911164453721803
120.544500000000	0.911329633320111
120.545000000000	0.911388266897078
120.545500000000	0.911579266024172
120.546000000000	0.911688914216320
120.546500000000	0.911872279586611
120.547000000000	0.911986173597869
120.547500000000	0.912119848006953
120.548000000000	0.912284258566434
120.548500000000	0.912390253067579
120.549000000000	0.912521141135881
120.549500000000	0.912713190056626
120.550000000000	0.912827401907645
120.550500000000	0.912977001205879
120.551000000000	0.913120225643810
120.551500000000	0.913321818474840
120.552000000000	0.913435704271310
120.552500000000	0.913665719205379
120.553000000000	0.913804074230870
120.553500000000	0.913972197244094
120.554000000000	0.914165980295495
120.554500000000	0.914330888581287
120.555000000000	0.914527233180842
120.555500000000	0.914710295700618
120.556000000000	0.914883268040743
120.556500000000	0.915138606845771
120.557000000000	0.915334080514361
120.557500000000	0.915502152841775
120.558000000000	0.915766978051535
120.558500000000	0.915890057074994
120.559000000000	0.916127810660319
120.559500000000	0.916205490836823
120.560000000000	0.916681321474106
120.560500000000	0.916685121957585
120.561000000000	0.916974886067344
120.561500000000	0.917158633532903
120.562000000000	0.917195548173700
120.562500000000	0.917567561627977
120.563000000000	0.917722737140344
120.563500000000	0.917864931982020
120.564000000000	0.918010417002042
120.564500000000	0.918159917220911
120.565000000000	0.918359335386974
120.565500000000	0.918516554702360
120.566000000000	0.918670871597117
120.566500000000	0.918832000592122
120.567000000000	0.918955943912387
120.567500000000	0.919121753627230
120.568000000000	0.919222172547562
120.568500000000	0.919411546848363
120.569000000000	0.919536131633783
120.569500000000	0.919574281892837
120.570000000000	0.919893422465466
120.570500000000	0.920017572873544
120.571000000000	0.920105096714994
120.571500000000	0.920254949845897
120.572000000000	0.920470761308243
120.572500000000	0.920578732087004
120.573000000000	0.920718512730388
120.573500000000	0.920849802997544
120.574000000000	0.921054576702109
120.574500000000	0.921199473657827
120.575000000000	0.921339436432244
120.575500000000	0.921496052724734
120.576000000000	0.921679329141731
120.576500000000	0.921859839247824
120.577000000000	0.922013216459647
120.577500000000	0.922190481271912
120.578000000000	0.922382567215576
120.578500000000	0.922541999433888
120.579000000000	0.922706029590576
120.579500000000	0.922923197435692
120.580000000000	0.923116625662404
120.580500000000	0.923266958107154
120.581000000000	0.923479186930860
120.581500000000	0.923595103336354
120.582000000000	0.923907986948689
120.582500000000	0.924045489338191
120.583000000000	0.924302742951426
120.583500000000	0.924381100172882
120.584000000000	0.924620056832099
120.584500000000	0.924789812412971
120.585000000000	0.924990664515737
120.585500000000	0.925158040339771
120.586000000000	0.925371782383018
120.586500000000	0.925487222883708
120.587000000000	0.925712070160070
120.587500000000	0.925815757975120
120.588000000000	0.926041333428757
120.588500000000	0.926100627342539
120.589000000000	0.926420889881234
120.589500000000	0.926342870963394
120.590000000000	0.926810594855463
120.590500000000	0.926794099382844
120.591000000000	0.927000879061400
120.591500000000	0.927128692027418
120.592000000000	0.927277784486221
120.592500000000	0.927464754572911
120.593000000000	0.927594155370945
120.593500000000	0.927784209350160
120.594000000000	0.927924896454946
120.594500000000	0.928076228182010
120.595000000000	0.928245975903818
120.595500000000	0.928408466809492
120.596000000000	0.928609698630368
120.596500000000	0.928728441511966
120.597000000000	0.928937118208450
120.597500000000	0.929085647201843
120.598000000000	0.929298202658398
120.598500000000	0.929459724984860
120.599000000000	0.929606802979680
120.599500000000	0.929772327394306
120.600000000000	0.930081609479605
120.600500000000	0.930162908333675
120.601000000000	0.930356818468382
120.601500000000	0.930563420580480
120.602000000000	0.930718681789183
120.602500000000	0.930897120819464
120.603000000000	0.931077912858355
120.603500000000	0.931292131327532
120.604000000000	0.931463354004004
120.604500000000	0.931603181191145
120.605000000000	0.931856542438991
120.605500000000	0.931926011702743
120.606000000000	0.932116208283393
120.606500000000	0.932344487873649
120.607000000000	0.932477323677039
120.607500000000	0.932632987441169
120.608000000000	0.932802009553303
120.608500000000	0.932915713189153
120.609000000000	0.933183128866758
120.609500000000	0.933284016639264
120.610000000000	0.933456404847374
120.610500000000	0.933533686322481
120.611000000000	0.933725431462545
120.611500000000	0.933900253547110
120.612000000000	0.934001673248745
120.612500000000	0.934136923770643
120.613000000000	0.934308733402822
120.613500000000	0.934412583687932
120.614000000000	0.934600812437337
120.614500000000	0.934750367239683
120.615000000000	0.934756518860677
120.615500000000	0.935003984099890
120.616000000000	0.935109484986531
120.616500000000	0.935239269949157
120.617000000000	0.935365755804968
120.617500000000	0.935512534601304
120.618000000000	0.935686263085198
120.618500000000	0.935780206846920
120.619000000000	0.935906102202312
120.619500000000	0.936068544438331
120.620000000000	0.936169969815949
120.620500000000	0.936373250708076
120.621000000000	0.936481530420923
120.621500000000	0.936644897872579
120.622000000000	0.936773342197980
120.622500000000	0.936855469314482
120.623000000000	0.937172928213322
120.623500000000	0.937256903187232
120.624000000000	0.937352257286066
120.624500000000	0.937548843469873
120.625000000000	0.937690793227801
120.625500000000	0.937849350247872
120.626000000000	0.938017044784073
120.626500000000	0.938067617805286
120.627000000000	0.938432183886681
120.627500000000	0.938513558607772
120.628000000000	0.938564605125579
120.628500000000	0.938878891586495
120.629000000000	0.938950788541403
120.629500000000	0.939134183658982
120.630000000000	0.939262601375756
120.630500000000	0.939465312001515
120.631000000000	0.939539608501415
120.631500000000	0.939789319182035
120.632000000000	0.939911699261012
120.632500000000	0.940042142029700
120.633000000000	0.940271198762451
120.633500000000	0.940352657434813
120.634000000000	0.940532763504848
120.634500000000	0.940728400177646
120.635000000000	0.940795084095098
120.635500000000	0.940978284543934
120.636000000000	0.941139626473400
120.636500000000	0.941276896743979
120.637000000000	0.941388658405943
120.637500000000	0.941602694558731
120.638000000000	0.941707622722493
120.638500000000	0.941870802267556
120.639000000000	0.941961776339615
120.639500000000	0.942171464496087
120.640000000000	0.942291316426948
120.640500000000	0.942427070166456
120.641000000000	0.942639376633412
120.641500000000	0.942648906851990
120.642000000000	0.942786735802533
120.642500000000	0.943017639612750
120.643000000000	0.943135823837074
120.643500000000	0.943263519992512
120.644000000000	0.943422218680039
120.644500000000	0.943540824745087
120.645000000000	0.943632977056887
120.645500000000	0.943832001332442
120.646000000000	0.943974966484189
120.646500000000	0.944047241613465
120.647000000000	0.944232006879790
120.647500000000	0.944346189205642
120.648000000000	0.944514462752412
120.648500000000	0.944625025354078
120.649000000000	0.944728173755506
120.649500000000	0.944948295275741
120.650000000000	0.944951537989374
120.650500000000	0.945195883453769
120.651000000000	0.945280004348250
120.651500000000	0.945447385624439
120.652000000000	0.945527559381969
120.652500000000	0.945697426172710
120.653000000000	0.945811773317799
120.653500000000	0.945939811987117
120.654000000000	0.946090932688962
120.654500000000	0.946226245807710
120.655000000000	0.946351745637268
120.655500000000	0.946476892101606
120.656000000000	0.946582488994694
120.656500000000	0.946757418229706
120.657000000000	0.946831168448760
120.657500000000	0.946995792249661
120.658000000000	0.947118747052987
120.658500000000	0.947225498946455
120.659000000000	0.947282316563551
120.659500000000	0.947619637660773
120.660000000000	0.947613585896242
120.660500000000	0.947764474697143
120.661000000000	0.947872367931217
120.661500000000	0.948002867948034
120.662000000000	0.948090232527378
120.662500000000	0.948302215709226
120.663000000000	0.948384503668368
120.663500000000	0.948547384217003
120.664000000000	0.948577044447344
120.664500000000	0.948765125487428
120.665000000000	0.948877178069071
120.665500000000	0.949026637039632
120.666000000000	0.949109462721488
120.666500000000	0.949255808151248
120.667000000000	0.949361819625586
120.667500000000	0.949495157604698
120.668000000000	0.949628925412016
120.668500000000	0.949710372665680
120.669000000000	0.949877513121806
120.669500000000	0.949951527470642
120.670000000000	0.950092463291768
120.670500000000	0.950218023104804
120.671000000000	0.950367427300193
120.671500000000	0.950428995193407
120.672000000000	0.950569244581360
120.672500000000	0.950685628677471
120.673000000000	0.950832251272958
120.673500000000	0.950913716479752
120.674000000000	0.951032885684315
120.674500000000	0.951158537157255
120.675000000000	0.951320135957912
120.675500000000	0.951342025558726
120.676000000000	0.951507688355401
120.676500000000	0.951587452267396
120.677000000000	0.951743430788943
120.677500000000	0.951865057632580
120.678000000000	0.951901617827178
120.678500000000	0.952108245872695
120.679000000000	0.952090049745149
120.679500000000	0.952374375718381
120.680000000000	0.952447580444958
120.680500000000	0.952495407621849
120.681000000000	0.952626467696811
120.681500000000	0.952689966090649
120.682000000000	0.952875850261418
120.682500000000	0.952989495332573
120.683000000000	0.953056527835648
120.683500000000	0.953168684244501
120.684000000000	0.953283781076897
120.684500000000	0.953394308812670
120.685000000000	0.953516504344601
120.685500000000	0.953599579320327
120.686000000000	0.953727678518059
120.686500000000	0.953782568552883
120.687000000000	0.953958351054005
120.687500000000	0.954022421743675
120.688000000000	0.954155691418358
120.688500000000	0.954242639159356
120.689000000000	0.954372215923111
120.689500000000	0.954444296687599
120.690000000000	0.954545363819986
120.690500000000	0.954677270086187
120.691000000000	0.954738153583985
120.691500000000	0.954888331649346
120.692000000000	0.954956948192951
120.692500000000	0.955044016778262
120.693000000000	0.955163748040781
120.693500000000	0.955309660052833
120.694000000000	0.955371844917568
120.694500000000	0.955423564103753
120.695000000000	0.955630206827277
120.695500000000	0.955684026155044
120.696000000000	0.955776303221629
120.696500000000	0.955863137594891
120.697000000000	0.955983090488250
120.697500000000	0.956065357640722
120.698000000000	0.956159504784177
120.698500000000	0.956253667122789
120.699000000000	0.956376096889800
120.699500000000	0.956418548506797
120.700000000000	0.956538129369035
120.700500000000	0.956651276011202
120.701000000000	0.956678896375882
120.701500000000	0.956822813917318
120.702000000000	0.956902119052639
120.702500000000	0.956933441587944
120.703000000000	0.957168132600950
120.703500000000	0.957172548470675
120.704000000000	0.957256979372166
120.704500000000	0.957390187891533
120.705000000000	0.957425573644216
120.705500000000	0.957525593099327
120.706000000000	0.957566305139687
120.706500000000	0.957780041106503
120.707000000000	0.957802508193314
120.707500000000	0.957897951768291
120.708000000000	0.957818667738560
120.708500000000	0.958123321262436
120.709000000000	0.958194243274338
120.709500000000	0.958154026578343
120.710000000000	0.958273314563804
120.710500000000	0.958400887972164
120.711000000000	0.958437118254066
120.711500000000	0.958568976667771
120.712000000000	0.958609112153292
120.712500000000	0.958706337322356
120.713000000000	0.958764523402867
120.713500000000	0.958897214090348
120.714000000000	0.958907574278739
120.714500000000	0.959007194005199
120.715000000000	0.959078434234221
120.715500000000	0.959150149575696
120.716000000000	0.959252008466279
120.716500000000	0.959278545530121
120.717000000000	0.959325560216005
120.717500000000	0.959459989897166
120.718000000000	0.959562974522547
120.718500000000	0.959596005498662
120.719000000000	0.959672837603216
120.719500000000	0.959740413351154
120.720000000000	0.959793920992844
120.720500000000	0.959929081023712
120.721000000000	0.959955550114762
120.721500000000	0.960024999636041
120.722000000000	0.960089309895373
120.722500000000	0.960090654049622
120.723000000000	0.960262178679947
120.723500000000	0.960321164626606
120.724000000000	0.960302663981928
120.724500000000	0.960496581115789
120.725000000000	0.960451536649757
120.725500000000	0.960516814584163
120.726000000000	0.960603146149119
120.726500000000	0.960706453881554
120.727000000000	0.960738843930376
120.727500000000	0.960778872956110
120.728000000000	0.960874734165422
120.728500000000	0.960910721117153
120.729000000000	0.960944680467427
120.729500000000	0.961019503079328
120.730000000000	0.961060099415287
120.730500000000	0.961166529276708
120.731000000000	0.961139203317980
120.731500000000	0.961253626071153
120.732000000000	0.961208925558929
120.732500000000	0.961357147283206
120.733000000000	0.961373545151314
120.733500000000	0.961411582394071
120.734000000000	0.961521167450777
120.734500000000	0.961512396405662
120.735000000000	0.961598276546778
120.735500000000	0.961566152633104
120.736000000000	0.961740076268741
120.736500000000	0.961728192523948
120.737000000000	0.961829618903937
120.737500000000	0.961815491992902
120.738000000000	0.961902252595541
120.738500000000	0.961812344376361
120.739000000000	0.961936183668661
120.739500000000	0.961997069051837
120.740000000000	0.961983014316073
120.740500000000	0.962057380626731
120.741000000000	0.962090441814120
120.741500000000	0.962119729220728
120.742000000000	0.962169048608099
120.742500000000	0.962192847284370
120.743000000000	0.962265482998646
120.743500000000	0.962295394066529
120.744000000000	0.962318850667125
120.744500000000	0.962330900359395
120.745000000000	0.962385652368301
120.745500000000	0.962408627197983
120.746000000000	0.962446737316903
120.746500000000	0.962465895717841
120.747000000000	0.962475593597017
120.747500000000	0.962535541841647
120.748000000000	0.962539736079431
120.748500000000	0.962576394344163
120.749000000000	0.962568271301140
120.749500000000	0.962641853999379
120.750000000000	0.962696507286662
120.750500000000	0.962614109546143
120.751000000000	0.962695504969184
120.751500000000	0.962712851965705
120.752000000000	0.962744795406401
120.752500000000	0.962733823460551
120.753000000000	0.962756422152890
120.753500000000	0.962773516282794
120.754000000000	0.962784413455941
120.754500000000	0.962860124296012
120.755000000000	0.962780437495439
120.755500000000	0.962775521895122
120.756000000000	0.962793407504840
120.756500000000	0.962873098896887
120.757000000000	0.962843392526639
120.757500000000	0.962906255120923
120.758000000000	0.962823966129252
120.758500000000	0.962841281135780
120.759000000000	0.962852154442987
120.759500000000	0.962886497383356
120.760000000000	0.962865043266628
120.760500000000	0.962957360985491
120.761000000000	0.962808311164830
120.761500000000	0.962858822864644
120.762000000000	0.962866592938432
120.762500000000	0.962888056481163
120.763000000000	0.962879267748430
120.763500000000	0.962887754636449
120.764000000000	0.962808824074700
120.764500000000	0.962818796255153
120.765000000000	0.962884434253712
120.765500000000	0.962879234832033
120.766000000000	0.962769552329958
120.766500000000	0.962803393682765
120.767000000000	0.962817383469062
120.767500000000	0.962805732531979
120.768000000000	0.962740062681979
120.768500000000	0.962801324738313
120.769000000000	0.962783093680198
120.769500000000	0.962625665170848
120.770000000000	0.962752394205620
120.770500000000	0.962647984958544
120.771000000000	0.962738595362617
120.771500000000	0.962609566896460
120.772000000000	0.962666723878947
120.772500000000	0.962563450186091
120.773000000000	0.962560378438317
120.773500000000	0.962554158292448
120.774000000000	0.962513006663106
120.774500000000	0.962494941766900
120.775000000000	0.962500678543132
120.775500000000	0.962381887179398
120.776000000000	0.962406156196419
120.776500000000	0.962380347870345
120.777000000000	0.962304696257330
120.777500000000	0.962288623487458
120.778000000000	0.962223672858913
120.778500000000	0.962241300082052
120.779000000000	0.962177251021313
120.779500000000	0.962125924392930
120.780000000000	0.962132374147816
120.780500000000	0.961993397463991
120.781000000000	0.961993694451797
120.781500000000	0.962024769877949
120.782000000000	0.961855118017112
120.782500000000	0.961840308987768
120.783000000000	0.961836837280713
120.783500000000	0.961737906740315
120.784000000000	0.961736313144668
120.784500000000	0.961632284390790
120.785000000000	0.961603998784133
120.785500000000	0.961543016069484
120.786000000000	0.961489735044847
120.786500000000	0.961417106243965
120.787000000000	0.961396456015643
120.787500000000	0.961319116557960
120.788000000000	0.961246871367235
120.788500000000	0.961180629083807
120.789000000000	0.961142385953267
120.789500000000	0.961073505993615
120.790000000000	0.960966085419052
120.790500000000	0.960959780261822
120.791000000000	0.960859260076733
120.791500000000	0.960774403881900
120.792000000000	0.960738021443329
120.792500000000	0.960637312033309
120.793000000000	0.960570241059574
120.793500000000	0.960476460421070
120.794000000000	0.960414938427289
120.794500000000	0.960303096439602
120.795000000000	0.960192786349789
120.795500000000	0.960189335551405
120.796000000000	0.960090770572284
120.796500000000	0.959938528190302
120.797000000000	0.959870317049415
120.797500000000	0.959807942501567
120.798000000000	0.959663313917352
120.798500000000	0.959588487821220
120.799000000000	0.959446040909814
120.799500000000	0.959352974684107
120.800000000000	0.959310404586089
120.800500000000	0.959094929688007
120.801000000000	0.959012648021288
120.801500000000	0.958897595692182
120.802000000000	0.958805594653282
120.802500000000	0.958665378449442
120.803000000000	0.958493746510840
120.803500000000	0.958417863050803
120.804000000000	0.958271282695183
120.804500000000	0.958127624638517
120.805000000000	0.957964784007543
120.805500000000	0.957928150087563
120.806000000000	0.957694764956434
120.806500000000	0.957546705563926
120.807000000000	0.957424172002792
120.807500000000	0.957278972464096
120.808000000000	0.957126935562858
120.808500000000	0.957037210229571
120.809000000000	0.956796739745741
120.809500000000	0.956694968204412
120.810000000000	0.956565096100151
120.810500000000	0.956333487547543
120.811000000000	0.956299800164533
120.811500000000	0.956063530943851
120.812000000000	0.956027735607430
120.812500000000	0.955835840210826
120.813000000000	0.955695516895323
120.813500000000	0.955592856292468
120.814000000000	0.955455986656428
120.814500000000	0.955371118083849
120.815000000000	0.955259278139737
120.815500000000	0.955167829659256
120.816000000000	0.955063921670390
120.816500000000	0.954958806517494
120.817000000000	0.954867231486037
120.817500000000	0.954908528381314
120.818000000000	0.954723728074606
120.818500000000	0.954706271894911
120.819000000000	0.954631495874766
120.819500000000	0.954650297917066
120.820000000000	0.954566087113325
120.820500000000	0.954608859994033
120.821000000000	0.954501731060766
120.821500000000	0.954489662386944
120.822000000000	0.954481799507750
120.822500000000	0.954470768386697
120.823000000000	0.954429844568954
120.823500000000	0.954394897457125
120.824000000000	0.954403946242248
120.824500000000	0.954379500217977
120.825000000000	0.954277499411463
120.825500000000	0.954307795048097
120.826000000000	0.954241962512105
120.826500000000	0.954108800454328
120.827000000000	0.954081179149693
120.827500000000	0.953997819288060
120.828000000000	0.953905870138299
120.828500000000	0.953800784271017
120.829000000000	0.953660927191248
120.829500000000	0.953488753968010
120.830000000000	0.953398005015618
120.830500000000	0.953172448375965
120.831000000000	0.953017173562824
120.831500000000	0.952753572704029
120.832000000000	0.952545119741344
120.832500000000	0.952336542112551
120.833000000000	0.951995616888804
120.833500000000	0.951767508867489
120.834000000000	0.951459352687770
120.834500000000	0.951178813638080
120.835000000000	0.950841786842450
120.835500000000	0.950461365244502
120.836000000000	0.950194271005869
120.836500000000	0.949810230009642
120.837000000000	0.949441628130555
120.837500000000	0.949097811023953
120.838000000000	0.948737734959680
120.838500000000	0.948411584935181
120.839000000000	0.947971587581853
120.839500000000	0.947634145947513
120.840000000000	0.947306351664493
120.840500000000	0.946969260618663
120.841000000000	0.946585688432567
120.841500000000	0.946292529700574
120.842000000000	0.945979934578043
120.842500000000	0.945662928183402
120.843000000000	0.945432479140892
120.843500000000	0.945170256847790
120.844000000000	0.944887399656189
120.844500000000	0.944734719518922
120.845000000000	0.944495367635405
120.845500000000	0.944369466864586
120.846000000000	0.944206660562160
120.846500000000	0.944030887060047
120.847000000000	0.943943822989139
120.847500000000	0.943844878174599
120.848000000000	0.943812436606224
120.848500000000	0.943678813745854
120.849000000000	0.943639271550174
120.849500000000	0.943590944879177
120.850000000000	0.943532927012793
120.850500000000	0.943451023983981
120.851000000000	0.943423364793138
120.851500000000	0.943343316043219
120.852000000000	0.943327645136871
120.852500000000	0.943171946002279
120.853000000000	0.943194841777079
120.853500000000	0.943013307746359
120.854000000000	0.942927794658204
120.854500000000	0.942767254995789
120.855000000000	0.942623135968823
120.855500000000	0.942454854907768
120.856000000000	0.942299360521733
120.856500000000	0.941999610870947
120.857000000000	0.941853371964858
120.857500000000	0.941546457407065
120.858000000000	0.941299791193566
120.858500000000	0.941023141123990
120.859000000000	0.940669665837771
120.859500000000	0.940381139927822
120.860000000000	0.940031922355169
120.860500000000	0.939651425097325
120.861000000000	0.939344791857153
120.861500000000	0.938935634062195
120.862000000000	0.938565526302179
120.862500000000	0.938188057168340
120.863000000000	0.937807501372084
120.863500000000	0.937413774291002
120.864000000000	0.937040312377690
120.864500000000	0.936652495922784
120.865000000000	0.936287735096188
120.865500000000	0.935978006822841
120.866000000000	0.935561652157487
120.866500000000	0.935249039909621
120.867000000000	0.934928245143066
120.867500000000	0.934641774955173
120.868000000000	0.934324320625139
120.868500000000	0.934086341403669
120.869000000000	0.933832704648315
120.869500000000	0.933596820459628
120.870000000000	0.933380639609419
120.870500000000	0.933168799403470
120.871000000000	0.932998800077777
120.871500000000	0.932788927889289
120.872000000000	0.932622407547485
120.872500000000	0.932483446441449
120.873000000000	0.932317934714522
120.873500000000	0.932199117308598
120.874000000000	0.932001241198161
120.874500000000	0.931853980902241
120.875000000000	0.931750953936998
120.875500000000	0.931547817007070
120.876000000000	0.931377532447694
120.876500000000	0.931182125862216
120.877000000000	0.930999821247860
120.877500000000	0.930835634099648
120.878000000000	0.930582783092075
120.878500000000	0.930280299602276
120.879000000000	0.930199011335099
120.879500000000	0.929852468604124
120.880000000000	0.929578370634413
120.880500000000	0.929289354753193
120.881000000000	0.928982277932301
120.881500000000	0.928682490254098
120.882000000000	0.928347510282811
120.882500000000	0.928005705140048
120.883000000000	0.927634483867309
120.883500000000	0.927297626005022
120.884000000000	0.926910626421991
120.884500000000	0.926567882874012
120.885000000000	0.926156960042030
120.885500000000	0.925778970284095
120.886000000000	0.925370616691022
120.886500000000	0.925054214483864
120.887000000000	0.924659498725064
120.887500000000	0.924277103761017
120.888000000000	0.923885765086967
120.888500000000	0.923533786356810
120.889000000000	0.923210409037096
120.889500000000	0.922857410615921
120.890000000000	0.922544001770737
120.890500000000	0.922186157877877
120.891000000000	0.921928107911693
120.891500000000	0.921639388114789
120.892000000000	0.921371594334904
120.892500000000	0.921087746982572
120.893000000000	0.920851514463286
120.893500000000	0.920594045317431
120.894000000000	0.920365602921645
120.894500000000	0.920131027837533
120.895000000000	0.919935293749733
120.895500000000	0.919682253956388
120.896000000000	0.919458062355325
120.896500000000	0.919273810813229
120.897000000000	0.919032397503306
120.897500000000	0.918802720649819
120.898000000000	0.918585761633402
120.898500000000	0.918289641199435
120.899000000000	0.918170308702051
120.899500000000	0.917842382096177
120.900000000000	0.917575721331120
120.900500000000	0.917341841467909
120.901000000000	0.917052678256630
120.901500000000	0.916764765013632
120.902000000000	0.916470612066356
120.902500000000	0.916147953994673
120.903000000000	0.915838424735172
120.903500000000	0.915502201351736
120.904000000000	0.915157622648003
120.904500000000	0.914829870158446
120.905000000000	0.914458705331997
120.905500000000	0.914069151153682
120.906000000000	0.913738669405388
120.906500000000	0.913340522436159
120.907000000000	0.912936332619267
120.907500000000	0.912571151800476
120.908000000000	0.912176042648279
120.908500000000	0.911776151605941
120.909000000000	0.911418077852228
120.909500000000	0.911008134951294
120.910000000000	0.910611553188133
120.910500000000	0.910259136062292
120.911000000000	0.909863789629024
120.911500000000	0.909480283386362
120.912000000000	0.909194106753941
120.912500000000	0.908806317176780
120.913000000000	0.908463481749971
120.913500000000	0.908125285511393
120.914000000000	0.907817164199794
120.914500000000	0.907506251472856
120.915000000000	0.907230486553327
120.915500000000	0.906898847575637
120.916000000000	0.906654857326037
120.916500000000	0.906378704898111
120.917000000000	0.906098625510946
120.917500000000	0.905836865785812
120.918000000000	0.905591575805828
120.918500000000	0.905325614006098
120.919000000000	0.905079890761129
120.919500000000	0.904803809811289
120.920000000000	0.904600911723797
120.920500000000	0.904290251320699
120.921000000000	0.904029667845266
120.921500000000	0.903783084486256
120.922000000000	0.903521020052240
120.922500000000	0.903236633376750
120.923000000000	0.902947280976700
120.923500000000	0.902654576845430
120.924000000000	0.902372331516710
120.924500000000	0.902043067260353
120.925000000000	0.901722170226932
120.925500000000	0.901424374380860
120.926000000000	0.901073770204632
120.926500000000	0.900715288952531
120.927000000000	0.900383938704949
120.927500000000	0.899993552752904
120.928000000000	0.899658605361088
120.928500000000	0.899293382376192
120.929000000000	0.898903675967960
120.929500000000	0.898523290297129
120.930000000000	0.898098532802697
120.930500000000	0.897753245789249
120.931000000000	0.897330380523203
120.931500000000	0.896920494319409
120.932000000000	0.896554065944319
120.932500000000	0.896098123046794
120.933000000000	0.895731615776779
120.933500000000	0.895325391245852
120.934000000000	0.894924019706840
120.934500000000	0.894549610797574
120.935000000000	0.894131740666410
120.935500000000	0.893772434070320
120.936000000000	0.893385053373572
120.936500000000	0.892983976328212
120.937000000000	0.892684169868149
120.937500000000	0.892292860246115
120.938000000000	0.891944693559804
120.938500000000	0.891638340068713
120.939000000000	0.891293499404813
120.939500000000	0.890980637844324
120.940000000000	0.890643548509609
120.940500000000	0.890357898175312
120.941000000000	0.890048462783308
120.941500000000	0.889781532520191
120.942000000000	0.889460705006853
120.942500000000	0.889210795006387
120.943000000000	0.888916939156008
120.943500000000	0.888638567035815
120.944000000000	0.888364628866954
120.944500000000	0.888095461533834
120.945000000000	0.887811577301470
120.945500000000	0.887542662664893
120.946000000000	0.887254991457327
120.946500000000	0.886980057823130
120.947000000000	0.886677104476825
120.947500000000	0.886405624362085
120.948000000000	0.886086323061051
120.948500000000	0.885775031312651
120.949000000000	0.885483581055766
120.949500000000	0.885155897206145
120.950000000000	0.884832225316905
120.950500000000	0.884507330086437
120.951000000000	0.884157842425060
120.951500000000	0.883813457672424
120.952000000000	0.883474569049967
120.952500000000	0.883165465588230
120.953000000000	0.882697392816336
120.953500000000	0.882370713664414
120.954000000000	0.881987670383022
120.954500000000	0.881614088248012
120.955000000000	0.881231524349687
120.955500000000	0.880839094687864
120.956000000000	0.880436937302538
120.956500000000	0.880045181874688
120.957000000000	0.879639653459406
120.957500000000	0.879245661168827
120.958000000000	0.878841085770628
120.958500000000	0.878435639520728
120.959000000000	0.878023549095832
120.959500000000	0.877653595327062
120.960000000000	0.877248212361261
120.960500000000	0.876819457005658
120.961000000000	0.876469138711069
120.961500000000	0.876045057108191
120.962000000000	0.875704062845858
120.962500000000	0.875249956285128
120.963000000000	0.874910646627705
120.963500000000	0.874596179468218
120.964000000000	0.874126295139993
120.964500000000	0.873835275246161
120.965000000000	0.873521375395996
120.965500000000	0.873039778448499
120.966000000000	0.872844307364423
120.966500000000	0.872428364841277
120.967000000000	0.872142796058731
120.967500000000	0.871862167090125
120.968000000000	0.871444332573492
120.968500000000	0.871108489722194
120.969000000000	0.870881545815363
120.969500000000	0.870516986786292
120.970000000000	0.870244064990465
120.970500000000	0.869942997244145
120.971000000000	0.869588617043283
120.971500000000	0.869356893293708
120.972000000000	0.868992863736211
120.972500000000	0.868738845937218
120.973000000000	0.868441330549400
120.973500000000	0.868128025500891
120.974000000000	0.867798348402732
120.974500000000	0.867531809560725
120.975000000000	0.867261628203529
120.975500000000	0.866853668896441
120.976000000000	0.866543129816935
120.976500000000	0.866293395079922
120.977000000000	0.865951699363550
120.977500000000	0.865600720967140
120.978000000000	0.865260623852826
120.978500000000	0.865009206535651
120.979000000000	0.864605899679139
120.979500000000	0.864313680187971
120.980000000000	0.863921284578241
120.980500000000	0.863590555652404
120.981000000000	0.863278180344998
120.981500000000	0.862961499806214
120.982000000000	0.862461065033596
120.982500000000	0.862250880103176
120.983000000000	0.861806491404774
120.983500000000	0.861487211790159
120.984000000000	0.861108748156267
120.984500000000	0.860722121437413
120.985000000000	0.860383949467432
120.985500000000	0.860009117367181
120.986000000000	0.859622886108846
120.986500000000	0.859241326269445
120.987000000000	0.858849832510839
120.987500000000	0.858479155969774
120.988000000000	0.858100239170572
120.988500000000	0.857736130437155
120.989000000000	0.857357814561353
120.989500000000	0.856937042353553
120.990000000000	0.856589638637265
120.990500000000	0.856185627048065
120.991000000000	0.855774076977248
120.991500000000	0.855450903796435
120.992000000000	0.855057347973933
120.992500000000	0.854677679398951
120.993000000000	0.854292373426828
120.993500000000	0.853909452825453
120.994000000000	0.853558935141650
120.994500000000	0.853158986467911
120.995000000000	0.852810077615598
120.995500000000	0.852443748512286
120.996000000000	0.852078533200881
120.996500000000	0.851706614754165
120.997000000000	0.851372999075199
120.997500000000	0.850985266194525
120.998000000000	0.850689769138836
120.998500000000	0.850313095343457
120.999000000000	0.849960842226580
120.999500000000	0.849647165403904
121	0.849227433061560
121.000500000000	0.849009021744598
121.001000000000	0.848619142760273
121.001500000000	0.848268078985372
121.002000000000	0.847992668071734
121.002500000000	0.847637446542067
121.003000000000	0.847311073576066
121.003500000000	0.846971280000080
121.004000000000	0.846660782738405
121.004500000000	0.846363872752688
121.005000000000	0.846010397676382
121.005500000000	0.845694595187534
121.006000000000	0.845402187380656
121.006500000000	0.845046306115880
121.007000000000	0.844722307158823
121.007500000000	0.844438810918864
121.008000000000	0.844103312849925
121.008500000000	0.843767079817889
121.009000000000	0.843443321639312
121.009500000000	0.843135007010465
121.010000000000	0.842815851179452
121.010500000000	0.842441776701768
121.011000000000	0.842142308659977
121.011500000000	0.841803472640273
121.012000000000	0.841476629765836
121.012500000000	0.841150560268907
121.013000000000	0.840801654534653
121.013500000000	0.840467208484085
121.014000000000	0.840125312303503
121.014500000000	0.839764176174156
121.015000000000	0.839436339451778
121.015500000000	0.839055169747381
121.016000000000	0.838779410049920
121.016500000000	0.838390060446680
121.017000000000	0.838073475357191
121.017500000000	0.837665637871655
121.018000000000	0.837300553777723
121.018500000000	0.837004086676170
121.019000000000	0.836616391911296
121.019500000000	0.836243512139567
121.020000000000	0.835888071638248
121.020500000000	0.835562488791500
121.021000000000	0.835167813872002
121.021500000000	0.834828258710056
121.022000000000	0.834453209728326
121.022500000000	0.834087426042979
121.023000000000	0.833731488076857
121.023500000000	0.833332136689743
121.024000000000	0.833013612324883
121.024500000000	0.832619319987555
121.025000000000	0.832254219360233
121.025500000000	0.831900370401539
121.026000000000	0.831524940586961
121.026500000000	0.831186212551680
121.027000000000	0.830772820328281
121.027500000000	0.830441708414593
121.028000000000	0.830057769921171
121.028500000000	0.829704413371667
121.029000000000	0.829322536683664
121.029500000000	0.829033384804314
121.030000000000	0.828602916687380
121.030500000000	0.828242387408943
121.031000000000	0.827905079719161
121.031500000000	0.827551180353282
121.032000000000	0.827178187466640
121.032500000000	0.826795811728378
121.033000000000	0.826496217090426
121.033500000000	0.826106799174305
121.034000000000	0.825749855158192
121.034500000000	0.825401256108190
121.035000000000	0.825054725005661
121.035500000000	0.824650779449165
121.036000000000	0.824410204140393
121.036500000000	0.824006087721899
121.037000000000	0.823645940797595
121.037500000000	0.823331764378866
121.038000000000	0.822973424032859
121.038500000000	0.822611005298332
121.039000000000	0.822298818688552
121.039500000000	0.821901708154623
121.040000000000	0.821674315950976
121.040500000000	0.821255403898711
121.041000000000	0.820905442971510
121.041500000000	0.820582033081940
121.042000000000	0.820326826546148
121.042500000000	0.819899480036914
121.043000000000	0.819592902356445
121.043500000000	0.819245393400562
121.044000000000	0.818948172304755
121.044500000000	0.818628945478947
121.045000000000	0.818300668643212
121.045500000000	0.817935666090507
121.046000000000	0.817605179795763
121.046500000000	0.817325113443199
121.047000000000	0.816963086985815
121.047500000000	0.816648313260375
121.048000000000	0.816318135907151
121.048500000000	0.816025629521495
121.049000000000	0.815710270470611
121.049500000000	0.815373991954943
121.050000000000	0.815065621564986
121.050500000000	0.814743675095479
121.051000000000	0.814410231096929
121.051500000000	0.814046028289184
121.052000000000	0.813813297123621
121.052500000000	0.813521176362250
121.053000000000	0.813120246538468
121.053500000000	0.812848976945927
121.054000000000	0.812511757643354
121.054500000000	0.812229892597090
121.055000000000	0.811854336933596
121.055500000000	0.811598415288971
121.056000000000	0.811262724418137
121.056500000000	0.810946217267769
121.057000000000	0.810660181056280
121.057500000000	0.810328892967220
121.058000000000	0.810029948260608
121.058500000000	0.809697299320720
121.059000000000	0.809409687102910
121.059500000000	0.809091216484908
121.060000000000	0.808790082372730
121.060500000000	0.808413863757590
121.061000000000	0.808190042893591
121.061500000000	0.807885970676545
121.062000000000	0.807550158742103
121.062500000000	0.807207420423897
121.063000000000	0.806924414695073
121.063500000000	0.806596242123555
121.064000000000	0.806330928430726
121.064500000000	0.805947840764213
121.065000000000	0.805715778246949
121.065500000000	0.805365461514934
121.066000000000	0.805035829783118
121.066500000000	0.804755420203771
121.067000000000	0.804433836738090
121.067500000000	0.804117179960618
121.068000000000	0.803793706564992
121.068500000000	0.803534031398625
121.069000000000	0.803181071064606
121.069500000000	0.802865482858971
121.070000000000	0.802526192468441
121.070500000000	0.802274503418342
121.071000000000	0.801899134208012
121.071500000000	0.801650383524128
121.072000000000	0.801319110342801
121.072500000000	0.800978179231630
121.073000000000	0.800611434183927
121.073500000000	0.800336618691487
121.074000000000	0.800050593593798
121.074500000000	0.799662012899790
121.075000000000	0.799379592704420
121.075500000000	0.799049761007727
121.076000000000	0.798738357154854
121.076500000000	0.798403975481863
121.077000000000	0.798097880889285
121.077500000000	0.797753209409610
121.078000000000	0.797404646554191
121.078500000000	0.797124951116082
121.079000000000	0.796757919883142
121.079500000000	0.796451062515848
121.080000000000	0.796130098140718
121.080500000000	0.795759551835396
121.081000000000	0.795447333564188
121.081500000000	0.795119129016938
121.082000000000	0.794782422796296
121.082500000000	0.794450571309396
121.083000000000	0.794116291535841
121.083500000000	0.793779028427359
121.084000000000	0.793437904828692
121.084500000000	0.793100640022896
121.085000000000	0.792761982867121
121.085500000000	0.792418325537256
121.086000000000	0.792083656084989
121.086500000000	0.791740632545826
121.087000000000	0.791395354490417
121.087500000000	0.791053949058776
121.088000000000	0.790700139788561
121.088500000000	0.790364801701971
121.089000000000	0.790007846987900
121.089500000000	0.789653900795883
121.090000000000	0.789327862266258
121.090500000000	0.788941751345804
121.091000000000	0.788607060339047
121.091500000000	0.788253974183672
121.092000000000	0.787893414378447
121.092500000000	0.787534726822063
121.093000000000	0.787176392390497
121.093500000000	0.786830531662839
121.094000000000	0.786474328536121
121.094500000000	0.786077946194978
121.095000000000	0.785741284846998
121.095500000000	0.785361362365801
121.096000000000	0.785016993171633
121.096500000000	0.784617207254339
121.097000000000	0.784275488445603
121.097500000000	0.783900948021978
121.098000000000	0.783520205193912
121.098500000000	0.783180674754046
121.099000000000	0.782762759460936
121.099500000000	0.782419889067326
121.100000000000	0.782024807163214
121.100500000000	0.781660168347807
121.101000000000	0.781255577393387
121.101500000000	0.780934879350742
121.102000000000	0.780526278954865
121.102500000000	0.780149196575596
121.103000000000	0.779770473290724
121.103500000000	0.779391493012490
121.104000000000	0.778995200259225
121.104500000000	0.778639081265921
121.105000000000	0.778221202151775
121.105500000000	0.777857187070452
121.106000000000	0.777419770554478
121.106500000000	0.777131666190109
121.107000000000	0.776699578832059
121.107500000000	0.776285007619782
121.108000000000	0.775946681892656
121.108500000000	0.775544151134060
121.109000000000	0.775128650706834
121.109500000000	0.774749077914485
121.110000000000	0.774367442295253
121.110500000000	0.773968569177324
121.111000000000	0.773609673372881
121.111500000000	0.773153156196443
121.112000000000	0.772808566469093
121.112500000000	0.772385694786872
121.113000000000	0.772013025896932
121.113500000000	0.771614417616426
121.114000000000	0.771173487688759
121.114500000000	0.770860631183667
121.115000000000	0.770417593467172
121.115500000000	0.770032590392102
121.116000000000	0.769637507845734
121.116500000000	0.769227627169461
121.117000000000	0.768820551761690
121.117500000000	0.768474408138005
121.118000000000	0.768066861210159
121.118500000000	0.767606933287832
121.119000000000	0.767241278527304
121.119500000000	0.766870489481174
121.120000000000	0.766451439431909
121.120500000000	0.766064535947972
121.121000000000	0.765656759927621
121.121500000000	0.765269324158665
121.122000000000	0.764863082740619
121.122500000000	0.764478138141465
121.123000000000	0.764082526337687
121.123500000000	0.763729913593077
121.124000000000	0.763290077224486
121.124500000000	0.762873130570766
121.125000000000	0.762495629033103
121.125500000000	0.762169226295084
121.126000000000	0.761705901957573
121.126500000000	0.761320935103779
121.127000000000	0.760950788437341
121.127500000000	0.760508283885552
121.128000000000	0.760140917289172
121.128500000000	0.759790984805412
121.129000000000	0.759365517193141
121.129500000000	0.759026545144532
121.130000000000	0.758595018711354
121.130500000000	0.758221406380953
121.131000000000	0.757817038547504
121.131500000000	0.757471879682923
121.132000000000	0.757096023665697
121.132500000000	0.756647055252650
121.133000000000	0.756363072194542
121.133500000000	0.755886576072783
121.134000000000	0.755499922755189
121.134500000000	0.755248215697008
121.135000000000	0.754819194503553
121.135500000000	0.754356987539163
121.136000000000	0.754008962020548
121.136500000000	0.753686079432831
121.137000000000	0.753257753231153
121.137500000000	0.752974987439640
121.138000000000	0.752452333739281
121.138500000000	0.752157317160861
121.139000000000	0.751804169798726
121.139500000000	0.751469512076468
121.140000000000	0.751027478200304
121.140500000000	0.750739862129433
121.141000000000	0.750199632901896
121.141500000000	0.750056586657348
121.142000000000	0.749502455113109
121.142500000000	0.749296146839471
121.143000000000	0.748828336377019
121.143500000000	0.748516019311366
121.144000000000	0.748154325278960
121.144500000000	0.747759133142669
121.145000000000	0.747446257112654
121.145500000000	0.747101440720925
121.146000000000	0.746638017741411
121.146500000000	0.746439519539578
121.147000000000	0.745936000916829
121.147500000000	0.745660095579138
121.148000000000	0.745280965727687
121.148500000000	0.744945804641421
121.149000000000	0.744583829223466
121.149500000000	0.744219498274286
121.150000000000	0.743955240965191
121.150500000000	0.743531234774516
121.151000000000	0.743117967359376
121.151500000000	0.742928678641504
121.152000000000	0.742462471551902
121.152500000000	0.742116808903290
121.153000000000	0.741792124389804
121.153500000000	0.741464939302656
121.154000000000	0.741145737289690
121.154500000000	0.740738188468230
121.155000000000	0.740460502249563
121.155500000000	0.740012429327689
121.156000000000	0.739768917049402
121.156500000000	0.739326780810834
121.157000000000	0.739026468361232
121.157500000000	0.738683800995752
121.158000000000	0.738361787665347
121.158500000000	0.738023515514367
121.159000000000	0.737616926046882
121.159500000000	0.737306173568024
121.160000000000	0.737062188764997
121.160500000000	0.736570134567022
121.161000000000	0.736296805850211
121.161500000000	0.735941263241624
121.162000000000	0.735536066861387
121.162500000000	0.735289656780359
121.163000000000	0.734859673650834
121.163500000000	0.734517160268219
121.164000000000	0.734203064969260
121.164500000000	0.733838506299181
121.165000000000	0.733536703129658
121.165500000000	0.733146361149754
121.166000000000	0.732738362347729
121.166500000000	0.732496525795668
121.167000000000	0.732082640880306
121.167500000000	0.731659671250084
121.168000000000	0.731458098855002
121.168500000000	0.730952737272173
121.169000000000	0.730651566559291
121.169500000000	0.730389487409762
121.170000000000	0.729936537261316
121.170500000000	0.729611295877121
121.171000000000	0.729250584192089
121.171500000000	0.728763045475383
121.172000000000	0.728592700155685
121.172500000000	0.728059063581018
121.173000000000	0.727859153576892
121.173500000000	0.727411422928264
121.174000000000	0.726971232464744
121.174500000000	0.726685505792919
121.175000000000	0.726342216729085
121.175500000000	0.725915263489240
121.176000000000	0.725574640571241
121.176500000000	0.725170297107606
121.177000000000	0.724736227941765
121.177500000000	0.724502159095047
121.178000000000	0.724030697150962
121.178500000000	0.723686513841092
121.179000000000	0.723130302482120
121.179500000000	0.723046476826980
121.180000000000	0.722509690698227
121.180500000000	0.722030621786585
121.181000000000	0.721846955284596
121.181500000000	0.721259441737118
121.182000000000	0.721064549365734
121.182500000000	0.720533937776944
121.183000000000	0.720210670585616
121.183500000000	0.719774127068232
121.184000000000	0.719437605786625
121.184500000000	0.719037459823943
121.185000000000	0.718679315141916
121.185500000000	0.718188919177734
121.186000000000	0.717933979133615
121.186500000000	0.717438493447715
121.187000000000	0.717003924941913
121.187500000000	0.716677698660737
121.188000000000	0.716350272328772
121.188500000000	0.715828220018549
121.189000000000	0.715451359442356
121.189500000000	0.715198371032025
121.190000000000	0.714693015886775
121.190500000000	0.714245691730207
121.191000000000	0.713887753947844
121.191500000000	0.713511252147104
121.192000000000	0.713155271321672
121.192500000000	0.712701633098795
121.193000000000	0.712425148133927
121.193500000000	0.711860227156316
121.194000000000	0.711539160119789
121.194500000000	0.711226106479695
121.195000000000	0.710683991105844
121.195500000000	0.710445717261798
121.196000000000	0.709965638519156
121.196500000000	0.709593849768534
121.197000000000	0.709210435866320
121.197500000000	0.708687572167830
121.198000000000	0.708502265976859
121.198500000000	0.708012872118590
121.199000000000	0.707581409737113
121.199500000000	0.707329349045264
121.200000000000	0.706837626998083
121.200500000000	0.706437695610693
121.201000000000	0.706148814809115
121.201500000000	0.705652128277685
121.202000000000	0.705431166889806
121.202500000000	0.704923890799045
121.203000000000	0.704565079620841
121.203500000000	0.704117110925579
121.204000000000	0.703834609584894
121.204500000000	0.703456616468215
121.205000000000	0.702973674185931
121.205500000000	0.702720899116750
121.206000000000	0.702232922517981
121.206500000000	0.701938349590327
121.207000000000	0.701474657659747
121.207500000000	0.701179930324623
121.208000000000	0.700714939980397
121.208500000000	0.700404070856534
121.209000000000	0.699971698481122
121.209500000000	0.699622188108326
121.210000000000	0.699208911606797
121.210500000000	0.698863604196421
121.211000000000	0.698470497142193
121.211500000000	0.698050401452776
121.212000000000	0.697688539745182
121.212500000000	0.697297740155961
121.213000000000	0.696899486582568
121.213500000000	0.696507053265149
121.214000000000	0.696118366203478
121.214500000000	0.695715193398425
121.215000000000	0.695327425394093
121.215500000000	0.694924108821608
121.216000000000	0.694516051346691
121.216500000000	0.694125131077688
121.217000000000	0.693721367209721
121.217500000000	0.693312590007690
121.218000000000	0.692904431681631
121.218500000000	0.692501320014916
121.219000000000	0.692068820069225
121.219500000000	0.691692020967873
121.220000000000	0.691259104749818
121.220500000000	0.690830428617971
121.221000000000	0.690443280436195
121.221500000000	0.690013896482418
121.222000000000	0.689595496645234
121.222500000000	0.689179727164650
121.223000000000	0.688776929658551
121.223500000000	0.688327759917365
121.224000000000	0.687946467212125
121.224500000000	0.687513760129605
121.225000000000	0.687109665209549
121.225500000000	0.686664366857735
121.226000000000	0.686267976089000
121.226500000000	0.685883142741072
121.227000000000	0.685430287077648
121.227500000000	0.685012008805228
121.228000000000	0.684691937729306
121.228500000000	0.684157906291977
121.229000000000	0.683785819736024
121.229500000000	0.683421046285851
121.230000000000	0.683011122285653
121.230500000000	0.682590759380902
121.231000000000	0.682217093631561
121.231500000000	0.681801511410219
121.232000000000	0.681425885557533
121.232500000000	0.681010885681634
121.233000000000	0.680639268958347
121.233500000000	0.680258105786660
121.234000000000	0.679843530983854
121.234500000000	0.679503883423072
121.235000000000	0.679074379610393
121.235500000000	0.678767302501216
121.236000000000	0.678337393875175
121.236500000000	0.678004262623174
121.237000000000	0.677602525195082
121.237500000000	0.677245279041485
121.238000000000	0.676876533604470
121.238500000000	0.676480889250770
121.239000000000	0.676180140268813
121.239500000000	0.675748704580242
121.240000000000	0.675424413165247
121.240500000000	0.675047340656897
121.241000000000	0.674697172774377
121.241500000000	0.674365710492412
121.242000000000	0.673951838770255
121.242500000000	0.673621647797644
121.243000000000	0.673259636194853
121.243500000000	0.672886446740720
121.244000000000	0.672538223140223
121.244500000000	0.672173213241836
121.245000000000	0.671814773120861
121.245500000000	0.671454788399056
121.246000000000	0.671083731376422
121.246500000000	0.670740740609098
121.247000000000	0.670410948425559
121.247500000000	0.669959736144245
121.248000000000	0.669618854025085
121.248500000000	0.669276242677174
121.249000000000	0.668887088718976
121.249500000000	0.668504337492975
121.250000000000	0.668151422121564
121.250500000000	0.667779493172156
121.251000000000	0.667413843591377
121.251500000000	0.667051138132635
121.252000000000	0.666631533713275
121.252500000000	0.666337030354999
121.253000000000	0.665867446805946
121.253500000000	0.665548036519793
121.254000000000	0.665174341296634
121.254500000000	0.664813028548342
121.255000000000	0.664455411561659
121.255500000000	0.664038383028622
121.256000000000	0.663691855023874
121.256500000000	0.663357378160677
121.257000000000	0.662997056942555
121.257500000000	0.662661764971635
121.258000000000	0.662267658324522
121.258500000000	0.661949679737762
121.259000000000	0.661604275954987
121.259500000000	0.661258103909734
121.260000000000	0.660946418523063
121.260500000000	0.660559503003285
121.261000000000	0.660306386771061
121.261500000000	0.659919807293844
121.262000000000	0.659624607746546
121.262500000000	0.659307514607541
121.263000000000	0.658994603244786
121.263500000000	0.658716630831098
121.264000000000	0.658300103815582
121.264500000000	0.658158218621543
121.265000000000	0.657744042499172
121.265500000000	0.657501385858921
121.266000000000	0.657194848669122
121.266500000000	0.656875567555114
121.267000000000	0.656597479207179
121.267500000000	0.656292373991830
121.268000000000	0.655983669212989
121.268500000000	0.655709069706877
121.269000000000	0.655407820904149
121.269500000000	0.655102631428183
121.270000000000	0.654790643878478
121.270500000000	0.654505940551101
121.271000000000	0.654194114768716
121.271500000000	0.653877387925017
121.272000000000	0.653601170256878
121.272500000000	0.653247675070044
121.273000000000	0.652965852015487
121.273500000000	0.652576568443387
121.274000000000	0.652300996528794
121.274500000000	0.651954790444559
121.275000000000	0.651641964255134
121.275500000000	0.651305559542356
121.276000000000	0.650957892957322
121.276500000000	0.650609809405431
121.277000000000	0.650275307909578
121.277500000000	0.649948793495247
121.278000000000	0.649567123282727
121.278500000000	0.649227851922235
121.279000000000	0.648897314789201
121.279500000000	0.648548551407002
121.280000000000	0.648199182527108
121.280500000000	0.647854348022953
121.281000000000	0.647517653866068
121.281500000000	0.647224495454032
121.282000000000	0.646858316606328
121.282500000000	0.646484180319654
121.283000000000	0.646230265955989
121.283500000000	0.645920593001491
121.284000000000	0.645579336766336
121.284500000000	0.645308528826899
121.285000000000	0.645011509265168
121.285500000000	0.644777416193785
121.286000000000	0.644438158134471
121.286500000000	0.644225219817957
121.287000000000	0.643931286551966
121.287500000000	0.643708802756974
121.288000000000	0.643471040353598
121.288500000000	0.643224879458188
121.289000000000	0.643013431288293
121.289500000000	0.642803650214136
121.290000000000	0.642580307892451
121.290500000000	0.642399215902293
121.291000000000	0.642174224495816
121.291500000000	0.642003409680760
121.292000000000	0.641783510265724
121.292500000000	0.641601296084378
121.293000000000	0.641409832106137
121.293500000000	0.641213371328119
121.294000000000	0.641017797268545
121.294500000000	0.640823199594025
121.295000000000	0.640656071777883
121.295500000000	0.640407588221035
121.296000000000	0.640203184718196
121.296500000000	0.640000608131959
121.297000000000	0.639794099878922
121.297500000000	0.639558244977246
121.298000000000	0.639313136723692
121.298500000000	0.639095240842341
121.299000000000	0.638843249492084
121.299500000000	0.638590045610983
121.300000000000	0.638354962366870
121.300500000000	0.638079310715362
121.301000000000	0.637797934175938
121.301500000000	0.637568312942517
121.302000000000	0.637236504197261
121.302500000000	0.636952922308186
121.303000000000	0.636713198415310
121.303500000000	0.636393648922840
121.304000000000	0.636113812559903
121.304500000000	0.635846458312958
121.305000000000	0.635547978381747
121.305500000000	0.635289467240855
121.306000000000	0.635009527441580
121.306500000000	0.634743963009644
121.307000000000	0.634504233101739
121.307500000000	0.634190406931562
121.308000000000	0.633979844620123
121.308500000000	0.633721529542248
121.309000000000	0.633559995401254
121.309500000000	0.633274779007605
121.310000000000	0.633109936521994
121.310500000000	0.632880411113281
121.311000000000	0.632725705737618
121.311500000000	0.632514101776329
121.312000000000	0.632362603985160
121.312500000000	0.632223627489374
121.313000000000	0.632035711444424
121.313500000000	0.631906285085776
121.314000000000	0.631789140595355
121.314500000000	0.631642958086074
121.315000000000	0.631529961443090
121.315500000000	0.631397755445855
121.316000000000	0.631289416893612
121.316500000000	0.631160516010382
121.317000000000	0.631086701524975
121.317500000000	0.630940415133840
121.318000000000	0.630848160693332
121.318500000000	0.630703586264395
121.319000000000	0.630618419218557
121.319500000000	0.630487405797176
121.320000000000	0.630370309990344
121.320500000000	0.630243524293473
121.321000000000	0.630045234891528
121.321500000000	0.629940271862804
121.322000000000	0.629803909636034
121.322500000000	0.629639632916757
121.323000000000	0.629464720345795
121.323500000000	0.629313507153494
121.324000000000	0.629130573444086
121.324500000000	0.628960969708689
121.325000000000	0.628774337694561
121.325500000000	0.628603244227901
121.326000000000	0.628410778155810
121.326500000000	0.628210701603304
121.327000000000	0.628083199064832
121.327500000000	0.627830576584446
121.328000000000	0.627676992802375
121.328500000000	0.627551443511721
121.329000000000	0.627304857966619
121.329500000000	0.627159466728420
121.330000000000	0.627039355527101
121.330500000000	0.626843063054789
121.331000000000	0.626748892253637
121.331500000000	0.626559024708831
121.332000000000	0.626549700247041
121.332500000000	0.626353248032523
121.333000000000	0.626259083933037
121.333500000000	0.626173042628675
121.334000000000	0.626066096043246
121.334500000000	0.625936113835509
121.335000000000	0.625957198089276
121.335500000000	0.625870350018889
121.336000000000	0.625765134399059
121.336500000000	0.625754803049828
121.337000000000	0.625620514483633
121.337500000000	0.625609589925539
121.338000000000	0.625523689499908
121.338500000000	0.625567065959231
121.339000000000	0.625351925492448
121.339500000000	0.625351445443648
121.340000000000	0.625326308132840
121.340500000000	0.625250011412872
121.341000000000	0.625163270701352
121.341500000000	0.625115269931020
121.342000000000	0.625034292693931
121.342500000000	0.624939372724273
121.343000000000	0.624866713222461
121.343500000000	0.624812207554809
121.344000000000	0.624670909754631
121.344500000000	0.624570927159989
121.345000000000	0.624476612827320
121.345500000000	0.624418524990754
121.346000000000	0.624263665843644
121.346500000000	0.624183238399488
121.347000000000	0.624082041676898
121.347500000000	0.624010480884916
121.348000000000	0.623952565239567
121.348500000000	0.623733251355243
121.349000000000	0.623745654881209
121.349500000000	0.623656025033102
121.350000000000	0.623582703731097
121.350500000000	0.623521507516097
121.351000000000	0.623485160315826
121.351500000000	0.623438149058078
121.352000000000	0.623389258472941
121.352500000000	0.623342635658910
121.353000000000	0.623389462816685
121.353500000000	0.623345081794452
121.354000000000	0.623335808943051
121.354500000000	0.623355777420617
121.355000000000	0.623339888410482
121.355500000000	0.623393532206827
121.356000000000	0.623363931182954
121.356500000000	0.623404065548812
121.357000000000	0.623474998880545
121.357500000000	0.623402901103105
121.358000000000	0.623487128242543
121.358500000000	0.623500039860162
121.359000000000	0.623518796792177
121.359500000000	0.623503707101520
121.360000000000	0.623579357197392
121.360500000000	0.623548224073834
121.361000000000	0.623592882770246
121.361500000000	0.623570553883755
121.362000000000	0.623582445626737
121.362500000000	0.623563208415184
121.363000000000	0.623541288128591
121.363500000000	0.623534329393331
121.364000000000	0.623550321302902
121.364500000000	0.623426008190053
121.365000000000	0.623442001984891
121.365500000000	0.623399361531333
121.366000000000	0.623369354564693
121.366500000000	0.623352976294378
121.367000000000	0.623268046679998
121.367500000000	0.623235514163070
121.368000000000	0.623212236069195
121.368500000000	0.623183334429647
121.369000000000	0.623148847069835
121.369500000000	0.623142058787808
121.370000000000	0.623131203654638
121.370500000000	0.623143747873533
121.371000000000	0.623135031650681
121.371500000000	0.623160446073154
121.372000000000	0.623172199983017
121.372500000000	0.623223354304443
121.373000000000	0.623251608641771
121.373500000000	0.623314158651925
121.374000000000	0.623360633100652
121.374500000000	0.623514770176847
121.375000000000	0.623492422181419
121.375500000000	0.623649472328841
121.376000000000	0.623703244137765
121.376500000000	0.623793800889265
121.377000000000	0.623926529620893
121.377500000000	0.623980201099272
121.378000000000	0.624150691320608
121.378500000000	0.624209593653026
121.379000000000	0.624378182086439
121.379500000000	0.624347955777134
121.380000000000	0.624506981495622
121.380500000000	0.624620333305668
121.381000000000	0.624696129040314
121.381500000000	0.624782425501085
121.382000000000	0.624869334634517
121.382500000000	0.624934236945636
121.383000000000	0.625014222258689
121.383500000000	0.625069800413541
121.384000000000	0.625107198167414
121.384500000000	0.625158162331803
121.385000000000	0.625238188738403
121.385500000000	0.625261694754493
121.386000000000	0.625308138322445
121.386500000000	0.625296330911163
121.387000000000	0.625440098322270
121.387500000000	0.625410411367137
121.388000000000	0.625416903600219
121.388500000000	0.625483276494962
121.389000000000	0.625520373443951
121.389500000000	0.625573122578116
121.390000000000	0.625603623241672
121.390500000000	0.625661850600105
121.391000000000	0.625752268110173
121.391500000000	0.625819789031502
121.392000000000	0.625880224809458
121.392500000000	0.625962131947168
121.393000000000	0.626068075662411
121.393500000000	0.626175742948267
121.394000000000	0.626322603899298
121.394500000000	0.626387557139333
121.395000000000	0.626585571074015
121.395500000000	0.626661455129023
121.396000000000	0.626842250858344
121.396500000000	0.626974300536551
121.397000000000	0.627180510103488
121.397500000000	0.627303839709854
121.398000000000	0.627482397120847
121.398500000000	0.627679218410191
121.399000000000	0.627864399790817
121.399500000000	0.628020250725853
121.400000000000	0.628191515638258
121.400500000000	0.628396593872093
121.401000000000	0.628582418012557
121.401500000000	0.628751274290260
121.402000000000	0.628943244824473
121.402500000000	0.629088261037161
121.403000000000	0.629276914395101
121.403500000000	0.629451904113266
121.404000000000	0.629622173370600
121.404500000000	0.629781407130498
121.405000000000	0.629912314306081
121.405500000000	0.630129719502717
121.406000000000	0.630186508975673
121.406500000000	0.630380382405309
121.407000000000	0.630517968380377
121.407500000000	0.630638512202531
121.408000000000	0.630773233767662
121.408500000000	0.630883708333659
121.409000000000	0.631022246423489
121.409500000000	0.631165016479829
121.410000000000	0.631223771294749
121.410500000000	0.631371613515174
121.411000000000	0.631467719243242
121.411500000000	0.631617301240503
121.412000000000	0.631699534166674
121.412500000000	0.631840915366401
121.413000000000	0.631917838344560
121.413500000000	0.632063907068209
121.414000000000	0.632127386773061
121.414500000000	0.632272538590963
121.415000000000	0.632384386860516
121.415500000000	0.632544868220376
121.416000000000	0.632629752065087
121.416500000000	0.632822079360972
121.417000000000	0.632889448282615
121.417500000000	0.633022711397829
121.418000000000	0.633175370373201
121.418500000000	0.633364972888165
121.419000000000	0.633510742934943
121.419500000000	0.633639465740471
121.420000000000	0.633807479087753
121.420500000000	0.633992399281704
121.421000000000	0.634149513940910
121.421500000000	0.634315652421045
121.422000000000	0.634470950416797
121.422500000000	0.634710214312893
121.423000000000	0.634803204504140
121.423500000000	0.635106041784307
121.424000000000	0.635273521058479
121.424500000000	0.635394074171088
121.425000000000	0.635610412964992
121.425500000000	0.635851388237993
121.426000000000	0.636009746619215
121.426500000000	0.636227813861732
121.427000000000	0.636434319858150
121.427500000000	0.636631562796161
121.428000000000	0.636872936931559
121.428500000000	0.637025655232657
121.429000000000	0.637271504283438
121.429500000000	0.637478803680337
121.430000000000	0.637692290086865
121.430500000000	0.637837842434714
121.431000000000	0.638136201234304
121.431500000000	0.638342491805356
121.432000000000	0.638533669257455
121.432500000000	0.638756057731429
121.433000000000	0.638943370231634
121.433500000000	0.639187458761029
121.434000000000	0.639427911482686
121.434500000000	0.639595247114500
121.435000000000	0.639807661709823
121.435500000000	0.640054469463901
121.436000000000	0.640351186516259
121.436500000000	0.640408963796314
121.437000000000	0.640652974245133
121.437500000000	0.640992886425934
121.438000000000	0.641139917783782
121.438500000000	0.641357499835950
121.439000000000	0.641582714845800
121.439500000000	0.641787358581269
121.440000000000	0.642068028599619
121.440500000000	0.642209525939046
121.441000000000	0.642490647606177
121.441500000000	0.642678960159891
121.442000000000	0.642943066062113
121.442500000000	0.643172980923880
121.443000000000	0.643368022888576
121.443500000000	0.643618234930761
121.444000000000	0.643801723660360
121.444500000000	0.644109366757164
121.445000000000	0.644287109848376
121.445500000000	0.644541473196850
121.446000000000	0.644755815053446
121.446500000000	0.644986625690275
121.447000000000	0.645244535784683
121.447500000000	0.645481624750427
121.448000000000	0.645697529842808
121.448500000000	0.645941642596709
121.449000000000	0.646129140386785
121.449500000000	0.646462211525656
121.450000000000	0.646677864195070
121.450500000000	0.646883331640795
121.451000000000	0.647120947833546
121.451500000000	0.647374607477248
121.452000000000	0.647615721322299
121.452500000000	0.647872056370773
121.453000000000	0.648067661655406
121.453500000000	0.648384099255884
121.454000000000	0.648583869726678
121.454500000000	0.648871811067037
121.455000000000	0.649040674088576
121.455500000000	0.649311423112240
121.456000000000	0.649552545616331
121.456500000000	0.649818342152989
121.457000000000	0.650134516697233
121.457500000000	0.650280506498693
121.458000000000	0.650584576017433
121.458500000000	0.650770339832391
121.459000000000	0.651049566971495
121.459500000000	0.651271801657425
121.460000000000	0.651592490857041
121.460500000000	0.651808130865688
121.461000000000	0.652076251088719
121.461500000000	0.652351701866766
121.462000000000	0.652545521167770
121.462500000000	0.652801668543086
121.463000000000	0.653142205510315
121.463500000000	0.653311417030787
121.464000000000	0.653597345783835
121.464500000000	0.653859803312129
121.465000000000	0.654123626712012
121.465500000000	0.654401359273671
121.466000000000	0.654606122266419
121.466500000000	0.654939429973692
121.467000000000	0.655103122103137
121.467500000000	0.655419752829874
121.468000000000	0.655708755031232
121.468500000000	0.656005607734760
121.469000000000	0.656141045534856
121.469500000000	0.656504268320353
121.470000000000	0.656745774846420
121.470500000000	0.657023572266568
121.471000000000	0.657313140691205
121.471500000000	0.657519019018821
121.472000000000	0.657818569689451
121.472500000000	0.658086871154073
121.473000000000	0.658330368624391
121.473500000000	0.658722745772774
121.474000000000	0.658866798139912
121.474500000000	0.659134469698946
121.475000000000	0.659444901642473
121.475500000000	0.659785436402971
121.476000000000	0.659969842389121
121.476500000000	0.660214472500231
121.477000000000	0.660531804617664
121.477500000000	0.660812538643119
121.478000000000	0.661056747189010
121.478500000000	0.661372432823383
121.479000000000	0.661663657893602
121.479500000000	0.661874435867065
121.480000000000	0.662208856684961
121.480500000000	0.662435757305494
121.481000000000	0.662733421520847
121.481500000000	0.663001880009526
121.482000000000	0.663384825906408
121.482500000000	0.663508405865032
121.483000000000	0.663828918195130
121.483500000000	0.664116970052998
121.484000000000	0.664415359350877
121.484500000000	0.664671696837740
121.485000000000	0.664987626918141
121.485500000000	0.665232191047209
121.486000000000	0.665563872192972
121.486500000000	0.665798481477537
121.487000000000	0.666158021831927
121.487500000000	0.666380252945899
121.488000000000	0.666626401506037
121.488500000000	0.666921156351373
121.489000000000	0.667266637331178
121.489500000000	0.667525852206330
121.490000000000	0.667807670898838
121.490500000000	0.668066470951133
121.491000000000	0.668393546844593
121.491500000000	0.668678204604010
121.492000000000	0.668995811607449
121.492500000000	0.669270681688812
121.493000000000	0.669468079211233
121.493500000000	0.669828065058244
121.494000000000	0.670103523488842
121.494500000000	0.670396933960349
121.495000000000	0.670703623264150
121.495500000000	0.670978081874489
121.496000000000	0.671287318172413
121.496500000000	0.671544195895325
121.497000000000	0.671883802139659
121.497500000000	0.672096816543199
121.498000000000	0.672415237775501
121.498500000000	0.672739825955510
121.499000000000	0.673028468731511
121.499500000000	0.673294400512470
121.500000000000	0.673599058925673
121.500500000000	0.673878966861035
121.501000000000	0.674221769806648


==> figures/mode2figures/m5.52_t0.dat <==
0	4.37891246291532
0.0125000000000000	3.46534892115664
0.0250000000000000	2.97314183087288
0.0375000000000000	2.82344291507024
0.0500000000000000	2.76039686024845
0.0625000000000000	2.71604758975485
0.0750000000000000	2.67361523452873
0.0875000000000000	2.62317897962259
0.100000000000000	2.55734207395817
0.112500000000000	2.47076862739287
0.125000000000000	2.36029247939147
0.137500000000000	2.22479494639394
0.150000000000000	2.06520658230047
0.162500000000000	1.88433249302072
0.175000000000000	1.68632278430525
0.187500000000000	1.47603678402796
0.200000000000000	1.25814910493918
0.212500000000000	1.03717125893452
0.225000000000000	0.817492029743392
0.237500000000000	0.604306260381087
0.250000000000000	0.405561002621765
0.262500000000000	0.243550337724839
0.275000000000000	0.197561590747235
0.287500000000000	0.298822060944821
0.300000000000000	0.439610793927955
0.312500000000000	0.577803508325672
0.325000000000000	0.702758772319976
0.337500000000000	0.810510726426792
0.350000000000000	0.899744995767438
0.362500000000000	0.970011818443867
0.375000000000000	1.02128848842783
0.387500000000000	1.05390047521123
0.400000000000000	1.06846194064664
0.412500000000000	1.06585903706204
0.425000000000000	1.04706378107162
0.437500000000000	1.01323027314274
0.450000000000000	0.965435025354160
0.462500000000000	0.904767048425355
0.475000000000000	0.832222094980086
0.487500000000000	0.748894685077014
0.500000000000000	0.655687068773616
0.512500000000000	0.553723404007464
0.525000000000000	0.444150318597252
0.537500000000000	0.328103681223212
0.550000000000000	0.206923020550980
0.562500000000000	0.0820230239341527
0.575000000000000	0.0466025836901056
0.587500000000000	0.175137206125483
0.600000000000000	0.304169722198125
0.612500000000000	0.432420362948754
0.625000000000000	0.559139768692787
0.637500000000000	0.683852631698970
0.650000000000000	0.806411283496222
0.662500000000000	0.926970395507030
0.675000000000000	1.04588385170524
0.687500000000000	1.16354107743794
0.700000000000000	1.28036258487602
0.712500000000000	1.39609905970026
0.725000000000000	1.51034273388802
0.737500000000000	1.62159367199158
0.750000000000000	1.72821482900381
0.762500000000000	1.82781142250263
0.775000000000000	1.91713539506940
0.787500000000000	1.99268090479838
0.800000000000000	2.05088468867045
0.812500000000000	2.08848278147696
0.825000000000000	2.10299721508798
0.837500000000000	2.09289292243653
0.850000000000000	2.05708135549877
0.862500000000000	1.99578779775867
0.875000000000000	1.90951398300272
0.887500000000000	1.79993383253343
0.900000000000000	1.66856796025900
0.912500000000000	1.51841830148044
0.925000000000000	1.35248621480186
0.937500000000000	1.17500351099878
0.950000000000000	0.991350497108229
0.962500000000000	0.809049147508057
0.975000000000000	0.645152870338282
0.987500000000000	0.560780885952619
1	0.635642048815916


==> figures/mode2figures/m5.52_t2.dat <==
0	2.27394827187413
0.0125000000000000	1.65460921092701
0.0250000000000000	1.27071644808585
0.0375000000000000	1.09398462913477
0.0500000000000000	0.978416233628456
0.0625000000000000	0.884959413661165
0.0750000000000000	0.808450216443932
0.0875000000000000	0.747086195957836
0.100000000000000	0.698952140469818
0.112500000000000	0.662317862936174
0.125000000000000	0.636045343417946
0.137500000000000	0.619390919486281
0.150000000000000	0.611869019416015
0.162500000000000	0.613199214844701
0.175000000000000	0.623246351319443
0.187500000000000	0.641882392214056
0.200000000000000	0.668846220619129
0.212500000000000	0.703644610316924
0.225000000000000	0.745644629212385
0.237500000000000	0.794025885172313
0.250000000000000	0.847574415580837
0.262500000000000	0.904921879409297
0.275000000000000	0.964699405041804
0.287500000000000	1.02512066160266
0.300000000000000	1.08476319868763
0.312500000000000	1.14184826488854
0.325000000000000	1.19521144899164
0.337500000000000	1.24392536221727
0.350000000000000	1.28709767727945
0.362500000000000	1.32425712142146
0.375000000000000	1.35532840291095
0.387500000000000	1.38056774278764
0.400000000000000	1.40050176748945
0.412500000000000	1.41589130121271
0.425000000000000	1.42769524940910
0.437500000000000	1.43701648720724
0.450000000000000	1.44505832778695
0.462500000000000	1.45297283583245
0.475000000000000	1.46171475125534
0.487500000000000	1.47193424265131
0.500000000000000	1.48386046799008
0.512500000000000	1.49726316171042
0.525000000000000	1.51148008018651
0.537500000000000	1.52543042669893
0.550000000000000	1.53773944042905
0.562500000000000	1.54697998094456
0.575000000000000	1.55187894848209
0.587500000000000	1.55147024786209
0.600000000000000	1.54518613746388
0.612500000000000	1.53289205072421
0.625000000000000	1.51484157931328
0.637500000000000	1.49160345031151
0.650000000000000	1.46407428665451
0.662500000000000	1.43325612401912
0.675000000000000	1.39965691455380
0.687500000000000	1.36377562030688
0.700000000000000	1.32612786082874
0.712500000000000	1.28652815942911
0.725000000000000	1.24509066837515
0.737500000000000	1.20200674016602
0.750000000000000	1.15690796116662
0.762500000000000	1.10980297749626
0.775000000000000	1.06087654767473
0.787500000000000	1.00987281327384
0.800000000000000	0.956192517889843
0.812500000000000	0.899165795160168
0.825000000000000	0.838311995174066
0.837500000000000	0.773378965413105
0.850000000000000	0.704505062684552
0.862500000000000	0.632286307883435
0.875000000000000	0.558071760844906
0.887500000000000	0.484298511420851
0.900000000000000	0.415077471688511
0.912500000000000	0.356815668819922
0.925000000000000	0.318101192321160
0.937500000000000	0.306528463047646
0.950000000000000	0.323071623747927
0.962500000000000	0.360889860596153
0.975000000000000	0.425160576072314
0.987500000000000	0.570264992814052
1	0.854557240655320


==> figures/mode2figures/m5.52_t4.dat <==
0	3.01274141058491
0.0125000000000000	2.22612057884331
0.0250000000000000	1.75168506520116
0.0375000000000000	1.54053274822682
0.0500000000000000	1.44096330519421
0.0625000000000000	1.39286008147730
0.0750000000000000	1.37957475066772
0.0875000000000000	1.39131590185498
0.100000000000000	1.42181148016253
0.112500000000000	1.46653917040606
0.125000000000000	1.52212240896445
0.137500000000000	1.58563316887022
0.150000000000000	1.65480482532402
0.162500000000000	1.72730445680549
0.175000000000000	1.80148746832137
0.187500000000000	1.87566781841289
0.200000000000000	1.94849435650931
0.212500000000000	2.01936431479943
0.225000000000000	2.08787747740091
0.237500000000000	2.15383510904079
0.250000000000000	2.21748886621296
0.262500000000000	2.27935390653889
0.275000000000000	2.33989984143312
0.287500000000000	2.39946335442010
0.300000000000000	2.45862220030917
0.312500000000000	2.51767096834465
0.325000000000000	2.57789419981251
0.337500000000000	2.64083936087739
0.350000000000000	2.70803654651375
0.362500000000000	2.78097252210583
0.375000000000000	2.85920643431631
0.387500000000000	2.93972851154709
0.400000000000000	3.01738425580782
0.412500000000000	3.08257477659958
0.425000000000000	3.12577788725792
0.437500000000000	3.13617361658543
0.450000000000000	3.10731306109765
0.462500000000000	3.03533383130970
0.475000000000000	2.91858584377113
0.487500000000000	2.76159778688888
0.500000000000000	2.57303641444646
0.512500000000000	2.36131562597744
0.525000000000000	2.13378020052660
0.537500000000000	1.89718621622920
0.550000000000000	1.65669351869830
0.562500000000000	1.41604563214289
0.575000000000000	1.17924361848579
0.587500000000000	0.948828013856328
0.600000000000000	0.727755969945140
0.612500000000000	0.521449233368575
0.625000000000000	0.342291029966621
0.637500000000000	0.230723452400095
0.650000000000000	0.258335785267406
0.662500000000000	0.377634509874827
0.675000000000000	0.514878352527237
0.687500000000000	0.647163632979900
0.700000000000000	0.767853853531847
0.712500000000000	0.874423351818192
0.725000000000000	0.965670626924610
0.737500000000000	1.04170383004851
0.750000000000000	1.10233496668122
0.762500000000000	1.14791011598137
0.775000000000000	1.17911515935066
0.787500000000000	1.19675204971632
0.800000000000000	1.20170315720897
0.812500000000000	1.19494323096408
0.825000000000000	1.17756579962467
0.837500000000000	1.15069113476634
0.850000000000000	1.11538417606050
0.862500000000000	1.07275432271209
0.875000000000000	1.02388978255684
0.887500000000000	0.969711221484279
0.900000000000000	0.911224893461051
0.912500000000000	0.849303206085423
0.925000000000000	0.784566321036170
0.937500000000000	0.717423076434183
0.950000000000000	0.647843856322645
0.962500000000000	0.575581966934556
0.975000000000000	0.505285396056620
0.987500000000000	0.475517768784020
1	0.571291487289944


==> figures/mode2figures/m5.52_t5.dat <==
0	4.24117886145627
0.0125000000000000	3.30726210074900
0.0250000000000000	2.72802795067904
0.0375000000000000	2.48508276824423
0.0500000000000000	2.36671797014303
0.0625000000000000	2.29577952387019
0.0750000000000000	2.25228233191169
0.0875000000000000	2.22637517376984
0.100000000000000	2.21244779724693
0.112500000000000	2.20691378512658
0.125000000000000	2.20755865892610
0.137500000000000	2.21225944935559
0.150000000000000	2.21929188001161
0.162500000000000	2.22652851565547
0.175000000000000	2.23204340219216
0.187500000000000	2.23402419920025
0.200000000000000	2.23079904786050
0.212500000000000	2.22161792823251
0.225000000000000	2.20648768753154
0.237500000000000	2.18613836373051
0.250000000000000	2.16201782489703
0.262500000000000	2.13607773158401
0.275000000000000	2.11039701964817
0.287500000000000	2.08672441629182
0.300000000000000	2.06585894747723
0.312500000000000	2.04810602460148
0.325000000000000	2.03267626024625
0.337500000000000	2.01891719664602
0.350000000000000	2.00627433218894
0.362500000000000	1.99478708750783
0.375000000000000	1.98544963854604
0.387500000000000	1.97941513624332
0.400000000000000	1.97696977162334
0.412500000000000	1.97657071509610
0.425000000000000	1.97427642544279
0.437500000000000	1.96488863084415
0.450000000000000	1.94268366568199
0.462500000000000	1.90067976060088
0.475000000000000	1.83220175046365
0.487500000000000	1.73226898159931
0.500000000000000	1.59785251879022
0.512500000000000	1.42859218700993
0.525000000000000	1.22724192908824
0.537500000000000	0.999606659197962
0.550000000000000	0.754445911959129
0.562500000000000	0.504419233935015
0.575000000000000	0.277996704347667
0.587500000000000	0.207013547214968
0.600000000000000	0.376153985485148
0.612500000000000	0.592005524221856
0.625000000000000	0.798248250997267
0.637500000000000	0.981958593767288
0.650000000000000	1.13818808664841
0.662500000000000	1.26397878265610
0.675000000000000	1.35857204947010
0.687500000000000	1.42286680169389
0.700000000000000	1.45931466769573
0.712500000000000	1.47145485857871
0.725000000000000	1.46284050930229
0.737500000000000	1.43725888188529
0.750000000000000	1.39866253119647
0.762500000000000	1.35057720547681
0.775000000000000	1.29589700369244
0.787500000000000	1.23686007795505
0.800000000000000	1.17513993106850
0.812500000000000	1.11185573157147
0.825000000000000	1.04767614393737
0.837500000000000	0.982820290921480
0.850000000000000	0.917463147573200
0.862500000000000	0.851677783193376
0.875000000000000	0.785411865120823
0.887500000000000	0.718840609343991
0.900000000000000	0.652101002435251
0.912500000000000	0.585516802876112
0.925000000000000	0.519484053274161
0.937500000000000	0.454440726822720
0.950000000000000	0.390892761091677
0.962500000000000	0.329517258626295
0.975000000000000	0.275065169343448
0.987500000000000	0.257311863240103
1	0.333927488368615


==> figures/mode2figures/midpt_m5.52.dat <==
120.001000000000	0.0122032976079586
120.001500000000	0.0121917552278787
120.002000000000	0.0121802174065814
120.002500000000	0.0121686843119337
120.003000000000	0.0121571561128895
120.003500000000	0.0121456329781525
120.004000000000	0.0121341150749432
120.004500000000	0.0121226025723343
120.005000000000	0.0121110956399847
120.005500000000	0.0120995944472196
120.006000000000	0.0120880991642397
120.006500000000	0.0120766099619115
120.007000000000	0.0120651270119076
120.007500000000	0.0120536504860696
120.008000000000	0.0120421805570427
120.008500000000	0.0120307173996676
120.009000000000	0.0120192611884729
120.009500000000	0.0120078120980592
120.010000000000	0.0119963703047079
120.010500000000	0.0119849359849475
120.011000000000	0.0119735093156662
120.011500000000	0.0119620904725346
120.012000000000	0.0119506796311078
120.012500000000	0.0119392769681946
120.013000000000	0.0119278826586148
120.013500000000	0.0119164968763933
120.014000000000	0.0119051197958277
120.014500000000	0.0118937515899048
120.015000000000	0.0118823924308697
120.015500000000	0.0118710424887199
120.016000000000	0.0118597019314257
120.016500000000	0.0118483709284678
120.017000000000	0.0118370496474408
120.017500000000	0.0118257382514089
120.018000000000	0.0118144369032988
120.018500000000	0.0118031457654362
120.019000000000	0.0117918649989920
120.019500000000	0.0117805947640722
120.020000000000	0.0117693352185262
120.020500000000	0.0117580865205791
120.021000000000	0.0117468488263414
120.021500000000	0.0117356222899689
120.022000000000	0.0117244070673020
120.022500000000	0.0117132033127170
120.023000000000	0.0117020111797451
120.023500000000	0.0116908308220793
120.024000000000	0.0116796623920231
120.024500000000	0.0116685060424140
120.025000000000	0.0116573619265725
120.025500000000	0.0116462301976272
120.026000000000	0.0116351110093493
120.026500000000	0.0116240045139529
120.027000000000	0.0116129108638745
120.027500000000	0.0116018302136258
120.028000000000	0.0115907627155931
120.028500000000	0.0115797085225041
120.029000000000	0.0115686677899918
120.029500000000	0.0115576406739434
120.030000000000	0.0115466273292186
120.030500000000	0.0115356279111349
120.031000000000	0.0115246425761973
120.031500000000	0.0115136714800962
120.032000000000	0.0115027147784620
120.032500000000	0.0114917726274333
120.033000000000	0.0114808451831883
120.033500000000	0.0114699326004398
120.034000000000	0.0114590350330317
120.034500000000	0.0114481526352109
120.035000000000	0.0114372855609122
120.035500000000	0.0114264339639533
120.036000000000	0.0114155979948612
120.036500000000	0.0114047778037743
120.037000000000	0.0113939735418237
120.037500000000	0.0113831853572300
120.038000000000	0.0113724133959185
120.038500000000	0.0113616578036280
120.039000000000	0.0113509187262519
120.039500000000	0.0113401963083451
120.040000000000	0.0113294906925637
120.040500000000	0.0113188020174622
120.041000000000	0.0113081304226364
120.041500000000	0.0112974760489997
120.042000000000	0.0112868390351585
120.042500000000	0.0112762195187598
120.043000000000	0.0112656176356859
120.043500000000	0.0112550335217450
120.044000000000	0.0112444673108961
120.044500000000	0.0112339191354083
120.045000000000	0.0112233891280717
120.045500000000	0.0112128774225735
120.046000000000	0.0112023841517510
120.046500000000	0.0111919094464055
120.047000000000	0.0111814534369374
120.047500000000	0.0111710162545378
120.048000000000	0.0111605980317871
120.048500000000	0.0111501988990160
120.049000000000	0.0111398189852509
120.049500000000	0.0111294584207149
120.050000000000	0.0111191173367232
120.050500000000	0.0111087958645792
120.051000000000	0.0110984941343399
120.051500000000	0.0110882122751402
120.052000000000	0.0110779504169575
120.052500000000	0.0110677086922082
120.053000000000	0.0110574872304880
120.053500000000	0.0110472861605144
120.054000000000	0.0110371056128593
120.054500000000	0.0110269457184351
120.055000000000	0.0110168066082870
120.055500000000	0.0110066884126252
120.056000000000	0.0109965912623576
120.056500000000	0.0109865152877896
120.057000000000	0.0109764606187157
120.057500000000	0.0109664273839188
120.058000000000	0.0109564157129201
120.058500000000	0.0109464257354300
120.059000000000	0.0109364575798362
120.059500000000	0.0109265113757488
120.060000000000	0.0109165872512671
120.060500000000	0.0109066853332553
120.061000000000	0.0108968057482911
120.061500000000	0.0108869486226642
120.062000000000	0.0108771140823116
120.062500000000	0.0108673022521963
120.063000000000	0.0108575132560453
120.063500000000	0.0108477472171522
120.064000000000	0.0108380042579038
120.064500000000	0.0108282844987475
120.065000000000	0.0108185880611128
120.065500000000	0.0108089150653693
120.066000000000	0.0107992656304255
120.066500000000	0.0107896398740723
120.067000000000	0.0107800379129185
120.067500000000	0.0107704598626566
120.068000000000	0.0107609058376152
120.068500000000	0.0107513759530920
120.069000000000	0.0107418703215267
120.069500000000	0.0107323890533116
120.070000000000	0.0107229322597749
120.070500000000	0.0107135000509918
120.071000000000	0.0107040925352840
120.071500000000	0.0106947098208297
120.072000000000	0.0106853520149990
120.072500000000	0.0106760192223361
120.073000000000	0.0106667115489309
120.073500000000	0.0106574291007537
120.074000000000	0.0106481719805197
120.074500000000	0.0106389402899871
120.075000000000	0.0106297341316972
120.075500000000	0.0106205536090387
120.076000000000	0.0106113988236043
120.076500000000	0.0106022698763525
120.077000000000	0.0105931668685304
120.077500000000	0.0105840898994152
120.078000000000	0.0105750390678480
120.078500000000	0.0105660144740149
120.079000000000	0.0105570162169540
120.079500000000	0.0105480443956357
120.080000000000	0.0105390991086454
120.080500000000	0.0105301804537719
120.081000000000	0.0105212885295132
120.081500000000	0.0105124234330621
120.082000000000	0.0105035852614107
120.082500000000	0.0104947741128038
120.083000000000	0.0104859900854549
120.083500000000	0.0104772332756531
120.084000000000	0.0104685037801053
120.084500000000	0.0104598016954937
120.085000000000	0.0104511271172454
120.085500000000	0.0104424801417086
120.086000000000	0.0104338608646741
120.086500000000	0.0104252693811737
120.087000000000	0.0104167057851109
120.087500000000	0.0104081701705392
120.088000000000	0.0103996626312354
120.088500000000	0.0103911832582011
120.089000000000	0.0103827321418738
120.089500000000	0.0103743093740734
120.090000000000	0.0103659150459198
120.090500000000	0.0103575492460505
120.091000000000	0.0103492120631103
120.091500000000	0.0103409035855767
120.092000000000	0.0103326238994914
120.092500000000	0.0103243730889863
120.093000000000	0.0103161512379720
120.093500000000	0.0103079584307259
120.094000000000	0.0102997947502297
120.094500000000	0.0102916602767173
120.095000000000	0.0102835550896476
120.095500000000	0.0102754792682115
120.096000000000	0.0102674328900561
120.096500000000	0.0102594160326068
120.097000000000	0.0102514287721503
120.097500000000	0.0102434711844481
120.098000000000	0.0102355433437730
120.098500000000	0.0102276453233360
120.099000000000	0.0102197771963052
120.099500000000	0.0102119390342136
120.100000000000	0.0102041309098060
120.100500000000	0.0101963528942897
120.101000000000	0.0101886050581527
120.101500000000	0.0101808874745857
120.102000000000	0.0101732002157538
120.102500000000	0.0101655433510971
120.103000000000	0.0101579169517574
120.103500000000	0.0101503210908885
120.104000000000	0.0101427558407782
120.104500000000	0.0101352212738077
120.105000000000	0.0101277174609174
120.105500000000	0.0101202444760710
120.106000000000	0.0101128023942662
120.106500000000	0.0101053912890263
120.107000000000	0.0100980112369311
120.107500000000	0.0100906623130351
120.108000000000	0.0100833445914604
120.108500000000	0.0100760581485236
120.109000000000	0.0100688030606237
120.109500000000	0.0100615794027470
120.110000000000	0.0100543872514573
120.110500000000	0.0100472266826076
120.111000000000	0.0100400977696987
120.111500000000	0.0100330005875333
120.112000000000	0.0100259352092407
120.112500000000	0.0100189017074438
120.113000000000	0.0100119001544509
120.113500000000	0.0100049306211352
120.114000000000	0.00999799317686780
120.114500000000	0.00999108788949813
120.115000000000	0.00998421482689922
120.115500000000	0.00997737405531613
120.116000000000	0.00997056563775151
120.116500000000	0.00996378963540153
120.117000000000	0.00995704610896592
120.117500000000	0.00995033511607207
120.118000000000	0.00994365671313430
120.118500000000	0.00993701095498355
120.119000000000	0.00993039789412801
120.119500000000	0.00992381758163778
120.120000000000	0.00991727006591715
120.120500000000	0.00991075539512616
120.121000000000	0.00990427361647918
120.121500000000	0.00989782477383667
120.122000000000	0.00989140890853649
120.122500000000	0.00988502606367538
120.123000000000	0.00987867628097725
120.123500000000	0.00987235959927900
120.124000000000	0.00986607605778835
120.124500000000	0.00985982569578078
120.125000000000	0.00985360855319106
120.125500000000	0.00984742466706419
120.126000000000	0.00984127407386116
120.126500000000	0.00983515681208493
120.127000000000	0.00982907291932368
120.127500000000	0.00982302243225638
120.128000000000	0.00981700538826885
120.128500000000	0.00981102182501833
120.129000000000	0.00980507178056073
120.129500000000	0.00979915529413751
120.130000000000	0.00979327240532518
120.130500000000	0.00978742315440126
120.131000000000	0.00978160758023767
120.131500000000	0.00977582572283471
120.132000000000	0.00977007762258247
120.132500000000	0.00976436331825375
120.133000000000	0.00975868285087594
120.133500000000	0.00975303626138196
120.134000000000	0.00974742359021220
120.134500000000	0.00974184487692908
120.135000000000	0.00973630016074278
120.135500000000	0.00973078948040313
120.136000000000	0.00972531287407962
120.136500000000	0.00971987037925452
120.137000000000	0.00971446203149010
120.137500000000	0.00970908786793301
120.138000000000	0.00970374792301637
120.138500000000	0.00969844222785016
120.139000000000	0.00969317081585625
120.139500000000	0.00968793372069021
120.140000000000	0.00968273097216489
120.140500000000	0.00967756259845183
120.141000000000	0.00967242862695175
120.141500000000	0.00966732908495518
120.142000000000	0.00966226399928758
120.142500000000	0.00965723339266286
120.143000000000	0.00965223728762328
120.143500000000	0.00964727570611546
120.144000000000	0.00964234866723902
120.144500000000	0.00963745619093687
120.145000000000	0.00963259829831242
120.145500000000	0.00962777500770066
120.146000000000	0.00962298633465730
120.146500000000	0.00961823229421963
120.147000000000	0.00961351290138278
120.147500000000	0.00960882817149177
120.148000000000	0.00960417811848001
120.148500000000	0.00959956275499700
120.149000000000	0.00959498209501537
120.149500000000	0.00959043615399820
120.150000000000	0.00958592494569076
120.150500000000	0.00958144848242532
120.151000000000	0.00957700677738411
120.151500000000	0.00957259984196930
120.152000000000	0.00956822768806491
120.152500000000	0.00956389033037599
120.153000000000	0.00955958778271103
120.153500000000	0.00955532005669027
120.154000000000	0.00955108716275483
120.154500000000	0.00954688911302172
120.155000000000	0.00954272592038899
120.155500000000	0.00953859759655095
120.156000000000	0.00953450415306209
120.156500000000	0.00953044560148730
120.157000000000	0.00952642195268999
120.157500000000	0.00952243321692332
120.158000000000	0.00951847940439183
120.158500000000	0.00951456052270054
120.159000000000	0.00951067657845906
120.159500000000	0.00950682757989849
120.160000000000	0.00950301353340140
120.160500000000	0.00949923444287874
120.161000000000	0.00949549031246149
120.161500000000	0.00949178114582322
120.162000000000	0.00948810694397705
120.162500000000	0.00948446770656650
120.163000000000	0.00948086343214423
120.163500000000	0.00947729411746701
120.164000000000	0.00947375975842075
120.164500000000	0.00947026034990161
120.165000000000	0.00946679588491617
120.165500000000	0.00946336635474509
120.166000000000	0.00945997175008292
120.166500000000	0.00945661205968393
120.167000000000	0.00945328727028884
120.167500000000	0.00944999736871130
120.168000000000	0.00944674234003819
120.168500000000	0.00944352216721601
120.169000000000	0.00944033683326887
120.169500000000	0.00943718632001447
120.170000000000	0.00943407060782491
120.170500000000	0.00943098967607381
120.171000000000	0.00942794350266322
120.171500000000	0.00942493206571116
120.172000000000	0.00942195534244516
120.172500000000	0.00941901330815168
120.173000000000	0.00941610593790628
120.173500000000	0.00941323320594481
120.174000000000	0.00941039508568493
120.174500000000	0.00940759155045303
120.175000000000	0.00940482257284555
120.175500000000	0.00940208812555004
120.176000000000	0.00939938818117938
120.176500000000	0.00939672271049447
120.177000000000	0.00939409168296207
120.177500000000	0.00939149506855929
120.178000000000	0.00938893283717025
120.178500000000	0.00938640495837491
120.179000000000	0.00938391140264996
120.179500000000	0.00938145213939202
120.180000000000	0.00937902713611338
120.180500000000	0.00937663636110256
120.181000000000	0.00937427978335989
120.181500000000	0.00937195737001066
120.182000000000	0.00936966908746023
120.182500000000	0.00936741490315566
120.183000000000	0.00936519478281069
120.183500000000	0.00936300869039752
120.184000000000	0.00936085659099311
120.184500000000	0.00935873844851996
120.185000000000	0.00935665422569769
120.185500000000	0.00935460388523851
120.186000000000	0.00935258738773600
120.186500000000	0.00935060469310227
120.187000000000	0.00934865576077116
120.187500000000	0.00934674054969878
120.188000000000	0.00934485901832769
120.188500000000	0.00934301112348273
120.189000000000	0.00934119682129114
120.189500000000	0.00933941606662988
120.190000000000	0.00933766881304991
120.190500000000	0.00933595501410597
120.191000000000	0.00933427462281984
120.191500000000	0.00933262758931924
120.192000000000	0.00933101386335947
120.192500000000	0.00932943339552753
120.193000000000	0.00932788613380260
120.193500000000	0.00932637202448632
120.194000000000	0.00932489101458927
120.194500000000	0.00932344304816671
120.195000000000	0.00932202806510581
120.195500000000	0.00932064600784277
120.196000000000	0.00931929681960742
120.196500000000	0.00931798044149384
120.197000000000	0.00931669681366481
120.197500000000	0.00931544587476908
120.198000000000	0.00931422756157916
120.198500000000	0.00931304181128268
120.199000000000	0.00931188856179530
120.199500000000	0.00931076774659631
120.200000000000	0.00930967930030175
120.200500000000	0.00930862315937702
120.201000000000	0.00930759925758227
120.201500000000	0.00930660752999128
120.202000000000	0.00930564791115167
120.202500000000	0.00930472033342175
120.203000000000	0.00930382472966642
120.203500000000	0.00930296103389247
120.204000000000	0.00930212917926694
120.204500000000	0.00930132909978110
120.205000000000	0.00930056072947177
120.205500000000	0.00929982400151567
120.206000000000	0.00929911885051448
120.206500000000	0.00929844520995188
120.207000000000	0.00929780301385077
120.207500000000	0.00929719219572637
120.208000000000	0.00929661268748164
120.208500000000	0.00929606442239516
120.209000000000	0.00929554733467182
120.209500000000	0.00929506135668288
120.210000000000	0.00929460641878036
120.210500000000	0.00929418245249617
120.211000000000	0.00929378938908360
120.211500000000	0.00929342715780171
120.212000000000	0.00929309568653520
120.212500000000	0.00929279490322713
120.213000000000	0.00929252473471308
120.213500000000	0.00929228510613323
120.214000000000	0.00929207594113151
120.214500000000	0.00929189716236262
120.215000000000	0.00929174869219479
120.215500000000	0.00929163045104457
120.216000000000	0.00929154235775068
120.216500000000	0.00929148432917909
120.217000000000	0.00929145628278543
120.217500000000	0.00929145813374632
120.218000000000	0.00929148979384517
120.218500000000	0.00929155117508580
120.219000000000	0.00929164218742248
120.219500000000	0.00929176273992665
120.220000000000	0.00929191273998295
120.220500000000	0.00929209209373264
120.221000000000	0.00929230070709321
120.221500000000	0.00929253848584712
120.222000000000	0.00929280533371700
120.222500000000	0.00929310115202098
120.223000000000	0.00929342584354281
120.223500000000	0.00929377931049940
120.224000000000	0.00929416145461903
120.224500000000	0.00929457217904271
120.225000000000	0.00929501138657198
120.225500000000	0.00929547897694094
120.226000000000	0.00929597485042713
120.226500000000	0.00929649891046194
120.227000000000	0.00929705106002009
120.227500000000	0.00929763120078970
120.228000000000	0.00929823923522097
120.228500000000	0.00929887506495140
120.229000000000	0.00929953859069567
120.229500000000	0.00930022971654119
120.230000000000	0.00930094834682298
120.230500000000	0.00930169438601399
120.231000000000	0.00930246773576606
120.231500000000	0.00930326829452161
120.232000000000	0.00930409596484861
120.232500000000	0.00930495064896474
120.233000000000	0.00930583224765145
120.233500000000	0.00930674066022580
120.234000000000	0.00930767578565985
120.234500000000	0.00930863752281917
120.235000000000	0.00930962576728428
120.235500000000	0.00931064041402054
120.236000000000	0.00931168135743126
120.236500000000	0.00931274849004870
120.237000000000	0.00931384170182096
120.237500000000	0.00931496088188511
120.238000000000	0.00931610591707725
120.238500000000	0.00931727669289816
120.239000000000	0.00931847309346093
120.239500000000	0.00931969499948002
120.240000000000	0.00932094229142011
120.240500000000	0.00932221484769926
120.241000000000	0.00932351254557149
120.241500000000	0.00932483526020705
120.242000000000	0.00932618286469155
120.242500000000	0.00932755523197806
120.243000000000	0.00932895223348214
120.243500000000	0.00933037373922103
120.244000000000	0.00933181961807575
120.244500000000	0.00933328973870040
120.245000000000	0.00933478396903031
120.245500000000	0.00933630217635085
120.246000000000	0.00933784422708003
120.246500000000	0.00933940998743870
120.247000000000	0.00934099932337844
120.247500000000	0.00934261210178040
120.248000000000	0.00934424819076545
120.248500000000	0.00934590745721890
120.249000000000	0.00934758976675007
120.249500000000	0.00934929498706827
120.250000000000	0.00935102298862702
120.250500000000	0.00935277363978150
120.251000000000	0.00935454680982490
120.251500000000	0.00935634236903074
120.252000000000	0.00935816018767589
120.252500000000	0.00936000013750025
120.253000000000	0.00936186209059016
120.253500000000	0.00936374591918658
120.254000000000	0.00936565149435773
120.254500000000	0.00936757868959164
120.255000000000	0.00936952737904244
120.255500000000	0.00937149743640877
120.256000000000	0.00937348873544262
120.256500000000	0.00937550114862531
120.257000000000	0.00937753454846068
120.257500000000	0.00937958880640948
120.258000000000	0.00938166379369388
120.258500000000	0.00938375938095792
120.259000000000	0.00938587543771907
120.259500000000	0.00938801183135748
120.260000000000	0.00939016842958135
120.260500000000	0.00939234509964595
120.261000000000	0.00939454170502407
120.261500000000	0.00939675810894603
120.262000000000	0.00939899417433076
120.262500000000	0.00940124976203424
120.263000000000	0.00940352473056665
120.263500000000	0.00940581893740392
120.264000000000	0.00940813223901874
120.264500000000	0.00941046449134954
120.265000000000	0.00941281554841424
120.265500000000	0.00941518526170236
120.266000000000	0.00941757348280719
120.266500000000	0.00941998006224538
120.267000000000	0.00942240484869785
120.267500000000	0.00942484768878052
120.268000000000	0.00942730842933533
120.268500000000	0.00942978691631888
120.269000000000	0.00943228299413270
120.269500000000	0.00943479650645729
120.270000000000	0.00943732729592466
120.270500000000	0.00943987520617609
120.271000000000	0.00944244007919629
120.271500000000	0.00944502175655467
120.272000000000	0.00944762008034464
120.272500000000	0.00945023489144416
120.273000000000	0.00945286603034985
120.273500000000	0.00945551333785094
120.274000000000	0.00945817665562137
120.274500000000	0.00946085582454853
120.275000000000	0.00946355068405502
120.275500000000	0.00946626107467077
120.276000000000	0.00946898683920315
120.276500000000	0.00947172781855584
120.277000000000	0.00947448385271489
120.277500000000	0.00947725478251781
120.278000000000	0.00948004044888856
120.278500000000	0.00948284069283036
120.279000000000	0.00948565535409788
120.279500000000	0.00948848427213474
120.280000000000	0.00949132728607112
120.280500000000	0.00949418423554424
120.281000000000	0.00949705496060711
120.281500000000	0.00949993930094006
120.282000000000	0.00950283709244137
120.282500000000	0.00950574817143519
120.283000000000	0.00950867237735496
120.283500000000	0.00951160954511306
120.284000000000	0.00951455950817833
120.284500000000	0.00951752210064863
120.285000000000	0.00952049715677343
120.285500000000	0.00952348450986814
120.286000000000	0.00952648398985331
120.286500000000	0.00952949542610174
120.287000000000	0.00953251864896230
120.287500000000	0.00953555348774358
120.288000000000	0.00953859977007784
120.288500000000	0.00954165732323924
120.289000000000	0.00954472597335758
120.289500000000	0.00954780554773777
120.290000000000	0.00955089587264460
120.290500000000	0.00955399677154745
120.291000000000	0.00955710806883039
120.291500000000	0.00956022958846559
120.292000000000	0.00956336115527665
120.292500000000	0.00956650259244624
120.293000000000	0.00956965372017246
120.293500000000	0.00957281436004836
120.294000000000	0.00957598433460116
120.294500000000	0.00957916346624891
120.295000000000	0.00958235157670339
120.295500000000	0.00958554848672848
120.296000000000	0.00958875401722629
120.296500000000	0.00959196798959975
120.297000000000	0.00959519022506822
120.297500000000	0.00959842054430761
120.298000000000	0.00960165876866510
120.298500000000	0.00960490472107771
120.299000000000	0.00960815822397306
120.299500000000	0.00961141909963128
120.300000000000	0.00961468717052123
120.300500000000	0.00961796226006909
120.301000000000	0.00962124419165454
120.301500000000	0.00962453278833058
120.302000000000	0.00962782787650910
120.302500000000	0.00963112928079407
120.303000000000	0.00963443682555989
120.303500000000	0.00963775033726050
120.304000000000	0.00964106964201346
120.304500000000	0.00964439456702783
120.305000000000	0.00964772493789373
120.305500000000	0.00965106058020690
120.306000000000	0.00965440132165201
120.306500000000	0.00965774699058345
120.307000000000	0.00966109741437729
120.307500000000	0.00966445242008360
120.308000000000	0.00966781183514992
120.308500000000	0.00967117548622047
120.309000000000	0.00967454319904362
120.309500000000	0.00967791480007149
120.310000000000	0.00968129011639114
120.310500000000	0.00968466897290578
120.311000000000	0.00968805119435438
120.311500000000	0.00969143660508233
120.312000000000	0.00969482502821129
120.312500000000	0.00969821628619060
120.313000000000	0.00970161020056440
120.313500000000	0.00970500659265305
120.314000000000	0.00970840528200728
120.314500000000	0.00971180608805979
120.315000000000	0.00971520882968613
120.315500000000	0.00971861332421967
120.316000000000	0.00972201938791471
120.316500000000	0.00972542683558695
120.317000000000	0.00972883548127562
120.317500000000	0.00973224513829095
120.318000000000	0.00973565561948236
120.318500000000	0.00973906673618820
120.319000000000	0.00974247829864379
120.319500000000	0.00974589011724196
120.320000000000	0.00974930200399061
120.320500000000	0.00975271376996149
120.321000000000	0.00975612522381522
120.321500000000	0.00975953617459519
120.322000000000	0.00976294643206402
120.322500000000	0.00976635580610636
120.323000000000	0.00976976410567524
120.323500000000	0.00977317114168487
120.324000000000	0.00977657672509899
120.324500000000	0.00977998066527959
120.325000000000	0.00978338277353016
120.325500000000	0.00978678286243099
120.326000000000	0.00979018074494661
120.326500000000	0.00979357623416349
120.327000000000	0.00979696914386027
120.327500000000	0.00980035928893129
120.328000000000	0.00980374648561255
120.328500000000	0.00980713055020685
120.329000000000	0.00981051129965222
120.329500000000	0.00981388855072413
120.330000000000	0.00981726211996616
120.330500000000	0.00982063182691869
120.331000000000	0.00982399749022601
120.331500000000	0.00982735892664869
120.332000000000	0.00983071595533300
120.332500000000	0.00983406839637894
120.333000000000	0.00983741606735863
120.333500000000	0.00984075878556328
120.334000000000	0.00984409636854948
120.334500000000	0.00984742863314378
120.335000000000	0.00985075539667265
120.335500000000	0.00985407647518097
120.336000000000	0.00985739168505979
120.336500000000	0.00986070084192201
120.337000000000	0.00986400375918857
120.337500000000	0.00986730025042242
120.338000000000	0.00987059012856583
120.338500000000	0.00987387320845965
120.339000000000	0.00987714930378503
120.339500000000	0.00988041822315836
120.340000000000	0.00988367977711176
120.340500000000	0.00988693377746301
120.341000000000	0.00989018003403399
120.341500000000	0.00989341835762334
120.342000000000	0.00989664855826659
120.342500000000	0.00989987044525943
120.343000000000	0.00990308383021966
120.343500000000	0.00990628852594204
120.344000000000	0.00990948434242414
120.344500000000	0.00991267108786795
120.345000000000	0.00991584857313539
120.345500000000	0.00991901660967729
120.346000000000	0.00992217500935270
120.346500000000	0.00992532358739252
120.347000000000	0.00992846216300545
120.347500000000	0.00993159055359110
120.348000000000	0.00993470856920238
120.348500000000	0.00993781602620280
120.349000000000	0.00994091274578465
120.349500000000	0.00994399854820501
120.350000000000	0.00994707325842489
120.350500000000	0.00995013669929028
120.351000000000	0.00995318869409919
120.351500000000	0.00995622906711202
120.352000000000	0.00995925763976873
120.352500000000	0.00996227423727516
120.353000000000	0.00996527868859814
120.353500000000	0.00996827082092802
120.354000000000	0.00997125046061300
120.354500000000	0.00997421743279654
120.355000000000	0.00997717156460682
120.355500000000	0.00998011268479881
120.356000000000	0.00998304061853703
120.356500000000	0.00998595519443369
120.357000000000	0.00998885624202206
120.357500000000	0.00999174358412576
120.358000000000	0.00999461704375171
120.358500000000	0.00999747644650489
120.359000000000	0.0100003216191161
120.359500000000	0.0100031523818326
120.360000000000	0.0100059685490204
120.360500000000	0.0100087699446056
120.361000000000	0.0100115563969473
120.361500000000	0.0100143277267001
120.362000000000	0.0100170837482419
120.362500000000	0.0100198242799426
120.363000000000	0.0100225491420001
120.363500000000	0.0100252581542944
120.364000000000	0.0100279511362772
120.364500000000	0.0100306279033313
120.365000000000	0.0100332882724633
120.365500000000	0.0100359320634661
120.366000000000	0.0100385590959389
120.366500000000	0.0100411691842780
120.367000000000	0.0100437621482787
120.367500000000	0.0100463378137830
120.368000000000	0.0100488959968726
120.368500000000	0.0100514365122060
120.369000000000	0.0100539591842624
120.369500000000	0.0100564638392759
120.370000000000	0.0100589503004886
120.370500000000	0.0100614183945647
120.371000000000	0.0100638679446707
120.371500000000	0.0100662987749964
120.372000000000	0.0100687107181272
120.372500000000	0.0100711036005992
120.373000000000	0.0100734772482753
120.373500000000	0.0100758314947700
120.374000000000	0.0100781661754217
120.374500000000	0.0100804811259975
120.375000000000	0.0100827761821273
120.375500000000	0.0100850511792757
120.376000000000	0.0100873059545046
120.376500000000	0.0100895403448894
120.377000000000	0.0100917541883589
120.377500000000	0.0100939473251332
120.378000000000	0.0100961195941540
120.378500000000	0.0100982708343650
120.379000000000	0.0101004008845827
120.379500000000	0.0101025095833045
120.380000000000	0.0101045967704152
120.380500000000	0.0101066622845526
120.381000000000	0.0101087059643748
120.381500000000	0.0101107276498763
120.382000000000	0.0101127271781904
120.382500000000	0.0101147043845310
120.383000000000	0.0101166591070589
120.383500000000	0.0101185911833682
120.384000000000	0.0101205004487701
120.384500000000	0.0101223867366265
120.385000000000	0.0101242498795704
120.385500000000	0.0101260897130895
120.386000000000	0.0101279060719633
120.386500000000	0.0101296987884715
120.387000000000	0.0101314676953831
120.387500000000	0.0101332126264632
120.388000000000	0.0101349334139006
120.388500000000	0.0101366298902618
120.389000000000	0.0101383018874435
120.389500000000	0.0101399492367305
120.390000000000	0.0101415717723469
120.390500000000	0.0101431693276442
120.391000000000	0.0101447417364051
120.391500000000	0.0101462888321792
120.392000000000	0.0101478104490735
120.392500000000	0.0101493064235624
120.393000000000	0.0101507765913776
120.393500000000	0.0101522207890312
120.394000000000	0.0101536388543720
120.394500000000	0.0101550306272443
120.395000000000	0.0101563959478534
120.395500000000	0.0101577346572110
120.396000000000	0.0101590465982392
120.396500000000	0.0101603316145017
120.397000000000	0.0101615895507654
120.397500000000	0.0101628202529080
120.398000000000	0.0101640235680692
120.398500000000	0.0101651993444005
120.399000000000	0.0101663474322400
120.399500000000	0.0101674676831974
120.400000000000	0.0101685599484104
120.400500000000	0.0101696240805332
120.401000000000	0.0101706599355221
120.401500000000	0.0101716673685674
120.402000000000	0.0101726462349893
120.402500000000	0.0101735963931553
120.403000000000	0.0101745177012918
120.403500000000	0.0101754100190410
120.404000000000	0.0101762732073628
120.404500000000	0.0101771071279251
120.405000000000	0.0101779116425590
120.405500000000	0.0101786866135543
120.406000000000	0.0101794319042286
120.406500000000	0.0101801473783738
120.407000000000	0.0101808329005802
120.407500000000	0.0101814883357318
120.408000000000	0.0101821135497450
120.408500000000	0.0101827084082687
120.409000000000	0.0101832727781219
120.409500000000	0.0101838065264478
120.410000000000	0.0101843095200750
120.410500000000	0.0101847816267882
120.411000000000	0.0101852227138987
120.411500000000	0.0101856326488928
120.412000000000	0.0101860113000049
120.412500000000	0.0101863585362899
120.413000000000	0.0101866742269136
120.413500000000	0.0101869582426422
120.414000000000	0.0101872104541500
120.414500000000	0.0101874307304347
120.415000000000	0.0101876189412039
120.415500000000	0.0101877749574964
120.416000000000	0.0101878986521353
120.416500000000	0.0101879898975332
120.417000000000	0.0101880485658057
120.417500000000	0.0101880745304435
120.418000000000	0.0101880676649401
120.418500000000	0.0101880278428751
120.419000000000	0.0101879549398435
120.419500000000	0.0101878488308037
120.420000000000	0.0101877093915842
120.420500000000	0.0101875365010401
120.421000000000	0.0101873300376332
120.421500000000	0.0101870898807113
120.422000000000	0.0101868159099687
120.422500000000	0.0101865080080438
120.423000000000	0.0101861660583535
120.423500000000	0.0101857899440256
120.424000000000	0.0101853795517483
120.424500000000	0.0101849347679008
120.425000000000	0.0101844554802960
120.425500000000	0.0101839415780942
120.426000000000	0.0101833929510971
120.426500000000	0.0101828094906124
120.427000000000	0.0101821910879525
120.427500000000	0.0101815376357815
120.428000000000	0.0101808490282399
120.428500000000	0.0101801251586835
120.429000000000	0.0101793659220289
120.429500000000	0.0101785712159022
120.430000000000	0.0101777409359799
120.430500000000	0.0101768749785220
120.431000000000	0.0101759732411125
120.431500000000	0.0101750356212580
120.432000000000	0.0101740620163391
120.432500000000	0.0101730523238416
120.433000000000	0.0101720064413146
120.433500000000	0.0101709242655420
120.434000000000	0.0101698056943689
120.434500000000	0.0101686506253098
120.435000000000	0.0101674589566345
120.435500000000	0.0101662305859474
120.436000000000	0.0101649654114731
120.436500000000	0.0101636633301268
120.437000000000	0.0101623242372319
120.437500000000	0.0101609480314952
120.438000000000	0.0101595346097328
120.438500000000	0.0101580838702812
120.439000000000	0.0101565957112262
120.439500000000	0.0101550700291265
120.440000000000	0.0101535067230866
120.440500000000	0.0101519056920070
120.441000000000	0.0101502668361543
120.441500000000	0.0101485900571302
120.442000000000	0.0101468752566478
120.442500000000	0.0101451223360517
120.443000000000	0.0101433311979195
120.443500000000	0.0101415017461694
120.444000000000	0.0101396338878538
120.444500000000	0.0101377275315134
120.445000000000	0.0101357825849579
120.445500000000	0.0101337989591865
120.446000000000	0.0101317765675213
120.446500000000	0.0101297153242100
120.447000000000	0.0101276151446815
120.447500000000	0.0101254759478053
120.448000000000	0.0101232976541190
120.448500000000	0.0101210801850265
120.449000000000	0.0101188234639093
120.449500000000	0.0101165274159305
120.450000000000	0.0101141919690529
120.450500000000	0.0101118170518643
120.451000000000	0.0101094025938214
120.451500000000	0.0101069485268163
120.452000000000	0.0101044547824600
120.452500000000	0.0101019212933106
120.453000000000	0.0100993479964768
120.453500000000	0.0100967348271767
120.454000000000	0.0100940817193293
120.454500000000	0.0100913886093103
120.455000000000	0.0100886554348553
120.455500000000	0.0100858821345421
120.456000000000	0.0100830686446725
120.456500000000	0.0100802149023305
120.457000000000	0.0100773208444336
120.457500000000	0.0100743864082717
120.458000000000	0.0100714115321498
120.458500000000	0.0100683961530488
120.459000000000	0.0100653402086815
120.459500000000	0.0100622436361224
120.460000000000	0.0100591063727085
120.460500000000	0.0100559283556404
120.461000000000	0.0100527095234901
120.461500000000	0.0100494498142254
120.462000000000	0.0100461491634323
120.462500000000	0.0100428075103710
120.463000000000	0.0100394247958817
120.463500000000	0.0100360009593344
120.464000000000	0.0100325359391245
120.464500000000	0.0100290296742572
120.465000000000	0.0100254821068465
120.465500000000	0.0100218931794522
120.466000000000	0.0100182628331086
120.466500000000	0.0100145910120175
120.467000000000	0.0100108776619730
120.467500000000	0.0100071227288947
120.468000000000	0.0100033261614209
120.468500000000	0.00999948790800059
120.469000000000	0.00999560791879884
120.469500000000	0.00999168614633312
120.470000000000	0.00998772254366760
120.470500000000	0.00998371706497770
120.471000000000	0.00997966966732848
120.471500000000	0.00997558030943265
120.472000000000	0.00997144894959711
120.472500000000	0.00996727554905194
120.473000000000	0.00996306007057451
120.473500000000	0.00995880247772635
120.474000000000	0.00995450273426736
120.474500000000	0.00995016080437789
120.475000000000	0.00994577665476827
120.475500000000	0.00994135025392608
120.476000000000	0.00993688157071873
120.476500000000	0.00993237057317245
120.477000000000	0.00992781722993355
120.477500000000	0.00992322150940605
120.478000000000	0.00991858338133704
120.478500000000	0.00991390281658416
120.479000000000	0.00990917978536336
120.479500000000	0.00990441425741401
120.480000000000	0.00989960620225034
120.480500000000	0.00989475559051845
120.481000000000	0.00988986239169618
120.481500000000	0.00988492657553131
120.482000000000	0.00987994811138531
120.482500000000	0.00987492696883370
120.483000000000	0.00986986311831969
120.483500000000	0.00986475652923625
120.484000000000	0.00985960717138401
120.484500000000	0.00985441501422162
120.485000000000	0.00984918002753886
120.485500000000	0.00984390218116941
120.486000000000	0.00983858144557013
120.486500000000	0.00983321779287928
120.487000000000	0.00982781119652792
120.487500000000	0.00982236162946557
120.488000000000	0.00981686906431742
120.488500000000	0.00981133347566086
120.489000000000	0.00980575483976454
120.489500000000	0.00980013313527231
120.490000000000	0.00979446834159902
120.490500000000	0.00978876043857881
120.491000000000	0.00978300940780995
120.491500000000	0.00977721523258066
120.492000000000	0.00977137789693133
120.492500000000	0.00976549738718501
120.493000000000	0.00975957369264417
120.493500000000	0.00975360680229397
120.494000000000	0.00974759670646496
120.494500000000	0.00974154339753063
120.495000000000	0.00973544687065387
120.495500000000	0.00972930712298928
120.496000000000	0.00972312415146199
120.496500000000	0.00971689795522671
120.497000000000	0.00971062853549524
120.497500000000	0.00970431589448927
120.498000000000	0.00969796003539072
120.498500000000	0.00969156096184651
120.499000000000	0.00968511867799078
120.499500000000	0.00967863319099045
120.500000000000	0.00967210450971352
120.500500000000	0.00966553264121793
120.501000000000	0.00965891759333825
120.501500000000	0.00965225937647887
120.502000000000	0.00964555800031161
120.502500000000	0.00963881347305139
120.503000000000	0.00963202580533491
120.503500000000	0.00962519500904055
120.504000000000	0.00961832109528320
120.504500000000	0.00961140407535546
120.505000000000	0.00960444396110250
120.505500000000	0.00959744076482444
120.506000000000	0.00959039449888607
120.506500000000	0.00958330517677676
120.507000000000	0.00957617281185491
120.507500000000	0.00956899741735799
120.508000000000	0.00956177900772719
120.508500000000	0.00955451759767929
120.509000000000	0.00954721320251582
120.509500000000	0.00953986583850002
120.510000000000	0.00953247552208511
120.510500000000	0.00952504226936879
120.511000000000	0.00951756609700874
120.511500000000	0.00951004702310575
120.512000000000	0.00950248506783973
120.512500000000	0.00949488025194884
120.513000000000	0.00948723259578478
120.513500000000	0.00947954212041052
120.514000000000	0.00947180884833707
120.514500000000	0.00946403280397786
120.515000000000	0.00945621401180488
120.515500000000	0.00944835249535958
120.516000000000	0.00944044828124073
120.516500000000	0.00943250139982655
120.517000000000	0.00942451187931782
120.517500000000	0.00941647974767223
120.518000000000	0.00940840503529677
120.518500000000	0.00940028777387859
120.519000000000	0.00939212799763361
120.519500000000	0.00938392574172105
120.520000000000	0.00937568104118716
120.520500000000	0.00936739393175009
120.521000000000	0.00935906445249187
120.521500000000	0.00935069264358053
120.522000000000	0.00934227854400392
120.522500000000	0.00933382219596258
120.523000000000	0.00932532364380227
120.523500000000	0.00931678293208589
120.524000000000	0.00930820010584689
120.524500000000	0.00929957520980485
120.525000000000	0.00929090829053601
120.525500000000	0.00928219939686040
120.526000000000	0.00927344857740391
120.526500000000	0.00926465588146824
120.527000000000	0.00925582135958683
120.527500000000	0.00924694506285223
120.528000000000	0.00923802704236343
120.528500000000	0.00922906734896181
120.529000000000	0.00922006603497554
120.529500000000	0.00921102315364371
120.530000000000	0.00920193875780599
120.530500000000	0.00919281290056543
120.531000000000	0.00918364563546662
120.531500000000	0.00917443701621586
120.532000000000	0.00916518709734830
120.532500000000	0.00915589593335956
120.533000000000	0.00914656357827482
120.533500000000	0.00913719008694964
120.534000000000	0.00912777551472839
120.534500000000	0.00911831991761899
120.535000000000	0.00910882335183376
120.535500000000	0.00909928587283786
120.536000000000	0.00908970753596978
120.536500000000	0.00908008839749024
120.537000000000	0.00907042851477607
120.537500000000	0.00906072794541031
120.538000000000	0.00905098674747109
120.538500000000	0.00904120497977185
120.539000000000	0.00903138270027075
120.539500000000	0.00902151996817724
120.540000000000	0.00901161684485021
120.540500000000	0.00900167339194911
120.541000000000	0.00899168967138790
120.541500000000	0.00898166574545525
120.542000000000	0.00897160167919566
120.542500000000	0.00896149753895200
120.543000000000	0.00895135339119116
120.543500000000	0.00894116930447687
120.544000000000	0.00893094534889661
120.544500000000	0.00892068159696938
120.545000000000	0.00891037812119812
120.545500000000	0.00890003499426493
120.546000000000	0.00888965229292371
120.546500000000	0.00887923009567994
120.547000000000	0.00886876848174016
120.547500000000	0.00885826753141108
120.548000000000	0.00884772732628032
120.548500000000	0.00883714794992971
120.549000000000	0.00882652948703399
120.549500000000	0.00881587202264808
120.550000000000	0.00880517564269900
120.550500000000	0.00879444043465969
120.551000000000	0.00878366648679569
120.551500000000	0.00877285388865610
120.552000000000	0.00876200272988900
120.552500000000	0.00875111309921618
120.553000000000	0.00874018508765105
120.553500000000	0.00872921878589374
120.554000000000	0.00871821428398705
120.554500000000	0.00870717167368625
120.555000000000	0.00869609104590272
120.555500000000	0.00868497249242620
120.556000000000	0.00867381610500852
120.556500000000	0.00866262197509970
120.557000000000	0.00865139019560655
120.557500000000	0.00864012085833660
120.558000000000	0.00862881405510798
120.558500000000	0.00861746987763971
120.559000000000	0.00860608841730885
120.559500000000	0.00859466976513791
120.560000000000	0.00858321401490680
120.560500000000	0.00857172126290712
120.561000000000	0.00856019160311883
120.561500000000	0.00854862513078438
120.562000000000	0.00853702193978463
120.562500000000	0.00852538212427600
120.563000000000	0.00851370578381764
120.563500000000	0.00850199301849146
120.564000000000	0.00849024392720209
120.564500000000	0.00847845860914944
120.565000000000	0.00846663716585272
120.565500000000	0.00845477970238799
120.566000000000	0.00844288632353796
120.566500000000	0.00843095713481722
120.567000000000	0.00841899224541385
120.567500000000	0.00840699176447061
120.568000000000	0.00839495580241895
120.568500000000	0.00838288447172452
120.569000000000	0.00837077788655033
120.569500000000	0.00835863616125830
120.570000000000	0.00834645941207254
120.570500000000	0.00833424776178741
120.571000000000	0.00832200133136027
120.571500000000	0.00830972023907037
120.572000000000	0.00829740460781302
120.572500000000	0.00828505456271422
120.573000000000	0.00827267022708732
120.573500000000	0.00826025172489227
120.574000000000	0.00824779918214415
120.574500000000	0.00823531272529925
120.575000000000	0.00822279248124972
120.575500000000	0.00821023857534568
120.576000000000	0.00819765113247916
120.576500000000	0.00818503027817373
120.577000000000	0.00817237613870665
120.577500000000	0.00815968883982575
120.578000000000	0.00814696850589025
120.578500000000	0.00813421526195087
120.579000000000	0.00812142923254868
120.579500000000	0.00810861054058417
120.580000000000	0.00809575930789765
120.580500000000	0.00808287565821600
120.581000000000	0.00806995971451704
120.581500000000	0.00805701159683442
120.582000000000	0.00804403142649810
120.582500000000	0.00803101932580801
120.583000000000	0.00801797541741359
120.583500000000	0.00800489982257071
120.584000000000	0.00799179266056898
120.584500000000	0.00797865405161671
120.585000000000	0.00796548411770028
120.585500000000	0.00795228298124671
120.586000000000	0.00793905076510110
120.586500000000	0.00792578759249784
120.587000000000	0.00791249358684948
120.587500000000	0.00789916887318464
120.588000000000	0.00788581357733038
120.588500000000	0.00787242782574179
120.589000000000	0.00785901174642457
120.589500000000	0.00784556546939107
120.590000000000	0.00783208912598338
120.590500000000	0.00781858284958106
120.591000000000	0.00780504677394019
120.591500000000	0.00779148103309022
120.592000000000	0.00777788576398431
120.592500000000	0.00776426110486605
120.593000000000	0.00775060719584682
120.593500000000	0.00773692417730079
120.594000000000	0.00772321219120286
120.594500000000	0.00770947138221345
120.595000000000	0.00769570189457845
120.595500000000	0.00768190387451808
120.596000000000	0.00766807746936075
120.596500000000	0.00765422282693940
120.597000000000	0.00764034009634797
120.597500000000	0.00762642942704187
120.598000000000	0.00761249096901047
120.598500000000	0.00759852487277795
120.599000000000	0.00758453128884318
120.599500000000	0.00757051036754761
120.600000000000	0.00755646226132747
120.600500000000	0.00754238712241656
120.601000000000	0.00752828510077687
120.601500000000	0.00751415634746936
120.602000000000	0.00750000101472318
120.602500000000	0.00748581925390257
120.603000000000	0.00747161121627213
120.603500000000	0.00745737705346130
120.604000000000	0.00744311691769084
120.604500000000	0.00742883096038960
120.605000000000	0.00741451933416626
120.605500000000	0.00740018219296436
120.606000000000	0.00738581968800727
120.606500000000	0.00737143197304482
120.607000000000	0.00735701920418895
120.607500000000	0.00734258153640471
120.608000000000	0.00732811912491819
120.608500000000	0.00731363212612579
120.609000000000	0.00729912069951949
120.609500000000	0.00728458500539141
120.610000000000	0.00727002520373354
120.610500000000	0.00725544145576246
120.611000000000	0.00724083392355245
120.611500000000	0.00722620277089372
120.612000000000	0.00721154816380611
120.612500000000	0.00719687026788839
120.613000000000	0.00718216924926771
120.613500000000	0.00716744527641475
120.614000000000	0.00715269851852564
120.614500000000	0.00713792914713717
120.615000000000	0.00712313733463610
120.615500000000	0.00710832325254385
120.616000000000	0.00709348707447962
120.616500000000	0.00707862897581823
120.617000000000	0.00706374913214566
120.617500000000	0.00704884771987188
120.618000000000	0.00703392491588439
120.618500000000	0.00701898089763189
120.619000000000	0.00700401584331764
120.619500000000	0.00698902993160916
120.620000000000	0.00697402334200553
120.620500000000	0.00695899625347800
120.621000000000	0.00694394884666956
120.621500000000	0.00692888130327384
120.622000000000	0.00691379380341428
120.622500000000	0.00689868652721607
120.623000000000	0.00688355965573476
120.623500000000	0.00686841337168405
120.624000000000	0.00685324785614030
120.624500000000	0.00683806328865106
120.625000000000	0.00682285984995830
120.625500000000	0.00680763772182250
120.626000000000	0.00679239708544698
120.626500000000	0.00677713812069689
120.627000000000	0.00676186100944178
120.627500000000	0.00674656593458761
120.628000000000	0.00673125307746460
120.628500000000	0.00671592261944119
120.629000000000	0.00670057474400509
120.629500000000	0.00668520963423189
120.630000000000	0.00666982747251205
120.630500000000	0.00665442844290893
120.631000000000	0.00663901272901742
120.631500000000	0.00662358051542383
120.632000000000	0.00660813198851856
120.632500000000	0.00659266733494522
120.633000000000	0.00657718674120915
120.633500000000	0.00656169039423955
120.634000000000	0.00654617848223417
120.634500000000	0.00653065119443445
120.635000000000	0.00651510872006562
120.635500000000	0.00649955124782930
120.636000000000	0.00648397896818863
120.636500000000	0.00646839207296207
120.637000000000	0.00645279075416678
120.637500000000	0.00643717520388000
120.638000000000	0.00642154561601219
120.638500000000	0.00640590218525526
120.639000000000	0.00639024510556378
120.639500000000	0.00637457457243881
120.640000000000	0.00635889078108104
120.640500000000	0.00634319392857379
120.641000000000	0.00632748421445838
120.641500000000	0.00631176183580221
120.642000000000	0.00629602698870002
120.642500000000	0.00628027987308554
120.643000000000	0.00626452069104443
120.643500000000	0.00624874964370861
120.644000000000	0.00623296693304946
120.644500000000	0.00621717276151337
120.645000000000	0.00620136733180580
120.645500000000	0.00618555084739402
120.646000000000	0.00616972351412814
120.646500000000	0.00615388553794672
120.647000000000	0.00613803712392063
120.647500000000	0.00612217847959999
120.648000000000	0.00610630981304285
120.648500000000	0.00609043133225553
120.649000000000	0.00607454324499852
120.649500000000	0.00605864576104876
120.650000000000	0.00604273908984795
120.650500000000	0.00602682344018307
120.651000000000	0.00601089902338978
120.651500000000	0.00599496605042823
120.652000000000	0.00597902473202679
120.652500000000	0.00596307527805639
120.653000000000	0.00594711790039809
120.653500000000	0.00593115281133858
120.654000000000	0.00591518022261165
120.654500000000	0.00589920034703194
120.655000000000	0.00588321339634121
120.655500000000	0.00586721958339031
120.656000000000	0.00585121912029816
120.656500000000	0.00583521221898669
120.657000000000	0.00581919909172495
120.657500000000	0.00580317995042594
120.658000000000	0.00578715500832654
120.658500000000	0.00577112447908208
120.659000000000	0.00575508857259289
120.659500000000	0.00573904750044950
120.660000000000	0.00572300148126236
120.660500000000	0.00570695072867929
120.661000000000	0.00569089545355998
120.661500000000	0.00567483587040346
120.662000000000	0.00565877219364573
120.662500000000	0.00564270463839524
120.663000000000	0.00562663342132311
120.663500000000	0.00561055875945005
120.664000000000	0.00559448086812347
120.664500000000	0.00557839996397253
120.665000000000	0.00556231626655268
120.665500000000	0.00554622999605786
120.666000000000	0.00553014137246015
120.666500000000	0.00551405061621527
120.667000000000	0.00549795794884302
120.667500000000	0.00548186359273307
120.668000000000	0.00546576777169462
120.668500000000	0.00544967071040238
120.669000000000	0.00543357263525165
120.669500000000	0.00541747377256041
120.670000000000	0.00540137434838648
120.670500000000	0.00538527459143562
120.671000000000	0.00536917473206163
120.671500000000	0.00535307499938253
120.672000000000	0.00533697562172423
120.672500000000	0.00532087683034950
120.673000000000	0.00530477885649541
120.673500000000	0.00528868193043597
120.674000000000	0.00527258628310016
120.674500000000	0.00525649214543886
120.675000000000	0.00524039974914289
120.675500000000	0.00522430932554062
120.676000000000	0.00520822110441524
120.676500000000	0.00519213531480854
120.677000000000	0.00517605218666109
120.677500000000	0.00515997195019285
120.678000000000	0.00514389483368264
120.678500000000	0.00512782106353829
120.679000000000	0.00511175086567343
120.679500000000	0.00509568446765576
120.680000000000	0.00507962209884004
120.680500000000	0.00506356398502867
120.681000000000	0.00504751035002405
120.681500000000	0.00503146141742513
120.682000000000	0.00501541741120550
120.682500000000	0.00499937855888094
120.683000000000	0.00498334508522459
120.683500000000	0.00496731721325737
120.684000000000	0.00495129516717594
120.684500000000	0.00493527917095727
120.685000000000	0.00491926944966482
120.685500000000	0.00490326622836362
120.686000000000	0.00488726973297762
120.686500000000	0.00487128018838343
120.687000000000	0.00485529782083195
120.687500000000	0.00483932285877605
120.688000000000	0.00482335553068515
120.688500000000	0.00480739606714863
120.689000000000	0.00479144469871002
120.689500000000	0.00477550165719040
120.690000000000	0.00475956717514488
120.690500000000	0.00474364148643407
120.691000000000	0.00472772482702906
120.691500000000	0.00471181743290360
120.692000000000	0.00469591954195483
120.692500000000	0.00468003139306374
120.693000000000	0.00466415322519856
120.693500000000	0.00464828527835303
120.694000000000	0.00463242779524922
120.694500000000	0.00461658101801117
120.695000000000	0.00460074518742720
120.695500000000	0.00458492054645896
120.696000000000	0.00456910733823837
120.696500000000	0.00455330580467146
120.697000000000	0.00453751618749854
120.697500000000	0.00452173872858418
120.698000000000	0.00450597366870823
120.698500000000	0.00449022124909557
120.699000000000	0.00447448171004440
120.699500000000	0.00445875529025535
120.700000000000	0.00444304222836988
120.700500000000	0.00442734276184166
120.701000000000	0.00441165712716190
120.701500000000	0.00439598555927211
120.702000000000	0.00438032829334155
120.702500000000	0.00436468556318545
120.703000000000	0.00434905760245450
120.703500000000	0.00433344464603851
120.704000000000	0.00431784692571994
120.704500000000	0.00430226467353304
120.705000000000	0.00428669812270474
120.705500000000	0.00427114750470308
120.706000000000	0.00425561305073119
120.706500000000	0.00424009499441657
120.707000000000	0.00422459356943779
120.707500000000	0.00420910900923294
120.708000000000	0.00419364154639479
120.708500000000	0.00417819141335354
120.709000000000	0.00416275884862543
120.709500000000	0.00414734409085527
120.710000000000	0.00413194737539250
120.710500000000	0.00411656893878949
120.711000000000	0.00410120902069226
120.711500000000	0.00408586786296922
120.712000000000	0.00407054570735066
120.712500000000	0.00405524279575964
120.713000000000	0.00403995937170878
120.713500000000	0.00402469568060424
120.714000000000	0.00400945196774762
120.714500000000	0.00399422848017660
120.715000000000	0.00397902546546403
120.715500000000	0.00396384317078154
120.716000000000	0.00394868184586563
120.716500000000	0.00393354174063554
120.717000000000	0.00391842310438645
120.717500000000	0.00390332618654043
120.718000000000	0.00388825123783831
120.718500000000	0.00387319850985981
120.719000000000	0.00385816825269352
120.719500000000	0.00384316071529086
120.720000000000	0.00382817614733762
120.720500000000	0.00381321479841312
120.721000000000	0.00379827691695973
120.721500000000	0.00378336275137655
120.722000000000	0.00376847254811184
120.722500000000	0.00375360655222990
120.723000000000	0.00373876500943305
120.723500000000	0.00372394816597954
120.724000000000	0.00370915626543239
120.724500000000	0.00369438955025874
120.725000000000	0.00367964826386262
120.725500000000	0.00366493264673587
120.726000000000	0.00365024293929067
120.726500000000	0.00363557938237081
120.727000000000	0.00362094221643118
120.727500000000	0.00360633168042460
120.728000000000	0.00359174801217137
120.728500000000	0.00357719145166403
120.729000000000	0.00356266223823712
120.729500000000	0.00354816060912358
120.730000000000	0.00353368680199205
120.730500000000	0.00351924105669404
120.731000000000	0.00350482361128989
120.731500000000	0.00349043470250185
120.732000000000	0.00347607456915492
120.732500000000	0.00346174345025506
120.733000000000	0.00344744158453857
120.733500000000	0.00343316921027346
120.734000000000	0.00341892656664622
120.734500000000	0.00340471389352029
120.735000000000	0.00339053142995388
120.735500000000	0.00337637941510661
120.736000000000	0.00336225808861867
120.736500000000	0.00334816769022453
120.737000000000	0.00333410846018775
120.737500000000	0.00332008063809314
120.738000000000	0.00330608446299021
120.738500000000	0.00329212017333484
120.739000000000	0.00327818800609169
120.739500000000	0.00326428820124910
120.740000000000	0.00325042099774867
120.740500000000	0.00323658663233274
120.741000000000	0.00322278534354200
120.741500000000	0.00320901736896566
120.742000000000	0.00319528294541811
120.742500000000	0.00318158230933076
120.743000000000	0.00316791569760553
120.743500000000	0.00315428334718049
120.744000000000	0.00314068549387389
120.744500000000	0.00312712237179453
120.745000000000	0.00311359421497633
120.745500000000	0.00310010125800341
120.746000000000	0.00308664373471455
120.746500000000	0.00307322187920513
120.747000000000	0.00305983592410309
120.747500000000	0.00304648610254191
120.748000000000	0.00303317264846009
120.748500000000	0.00301989579390263
120.749000000000	0.00300665577017815
120.749500000000	0.00299345280977887
120.750000000000	0.00298028714536004
120.750500000000	0.00296715900708663
120.751000000000	0.00295406862530620
120.751500000000	0.00294101623095490
120.752000000000	0.00292800205396900
120.752500000000	0.00291502632443526
120.753000000000	0.00290208927288308
120.753500000000	0.00288919112924847
120.754000000000	0.00287633212273835
120.754500000000	0.00286351248354978
120.755000000000	0.00285073244157000
120.755500000000	0.00283799222444262
120.756000000000	0.00282529206091607
120.756500000000	0.00281263218178663
120.757000000000	0.00280001281629702
120.757500000000	0.00278743419337884
120.758000000000	0.00277489654190678
120.758500000000	0.00276240009055722
120.759000000000	0.00274994506783082
120.759500000000	0.00273753170124240
120.760000000000	0.00272516021995861
120.760500000000	0.00271283085327853
120.761000000000	0.00270054382864116
120.761500000000	0.00268829937167567
120.762000000000	0.00267609770917999
120.762500000000	0.00266393906980794
120.763000000000	0.00265182368118842
120.763500000000	0.00263975177078035
120.764000000000	0.00262772356524710
120.764500000000	0.00261573929097063
120.765000000000	0.00260379917485044
120.765500000000	0.00259190344442148
120.766000000000	0.00258005232674823
120.766500000000	0.00256824604708379
120.767000000000	0.00255648483113683
120.767500000000	0.00254476890584899
120.768000000000	0.00253309849814784
120.768500000000	0.00252147383330894
120.769000000000	0.00250989513534057
120.769500000000	0.00249836262784293
120.770000000000	0.00248687653510212
120.770500000000	0.00247543708118683
120.771000000000	0.00246404448866449
120.771500000000	0.00245269897884088
120.772000000000	0.00244140077268267
120.772500000000	0.00243015009143663
120.773000000000	0.00241894715320199
120.773500000000	0.00240779217478611
120.774000000000	0.00239668537396339
120.774500000000	0.00238562696723602
120.775000000000	0.00237461716951481
120.775500000000	0.00236365619447727
120.776000000000	0.00235274425373078
120.776500000000	0.00234188155858571
120.777000000000	0.00233106831933815
120.777500000000	0.00232030474321131
120.778000000000	0.00230959103815043
120.778500000000	0.00229892741018815
120.779000000000	0.00228831406264683
120.779500000000	0.00227775119970746
120.780000000000	0.00226723902482221
120.780500000000	0.00225677773902458
120.781000000000	0.00224636754145687
120.781500000000	0.00223600863121285
120.782000000000	0.00222570120655819
120.782500000000	0.00221544546384524
120.783000000000	0.00220524159900371
120.783500000000	0.00219508980886683
120.784000000000	0.00218499028749388
120.784500000000	0.00217494322799018
120.785000000000	0.00216494882522607
120.785500000000	0.00215500727210385
120.786000000000	0.00214511876126756
120.786500000000	0.00213528348481133
120.787000000000	0.00212550163558563
120.787500000000	0.00211577340712116
120.788000000000	0.00210609899108786
120.788500000000	0.00209647858004886
120.789000000000	0.00208691236730854
120.789500000000	0.00207740054561215
120.790000000000	0.00206794330722716
120.790500000000	0.00205854084524252
120.791000000000	0.00204919335267122
120.791500000000	0.00203990102185021
120.792000000000	0.00203066404438519
120.792500000000	0.00202148261163280
120.793000000000	0.00201235691522820
120.793500000000	0.00200328714558547
120.794000000000	0.00199427349292528
120.794500000000	0.00198531614678920
120.795000000000	0.00197641529525417
120.795500000000	0.00196757112499834
120.796000000000	0.00195878382163421
120.796500000000	0.00195005356930906
120.797000000000	0.00194138055115252
120.797500000000	0.00193276494908483
120.798000000000	0.00192420694199996
120.798500000000	0.00191570670750274
120.799000000000	0.00190726442241112
120.799500000000	0.00189888026138623
120.800000000000	0.00189055439635964
120.800500000000	0.00188228699812867
120.801000000000	0.00187407823677528
120.801500000000	0.00186592828003815
120.802000000000	0.00185783729382759
120.802500000000	0.00184980544402596
120.803000000000	0.00184183289439098
120.803500000000	0.00183391980610576
120.804000000000	0.00182606634200826
120.804500000000	0.00181827266278507
120.805000000000	0.00181053892742588
120.805500000000	0.00180286529552267
120.806000000000	0.00179525192402479
120.806500000000	0.00178769897064877
120.807000000000	0.00178020659300810
120.807500000000	0.00177277494856182
120.808000000000	0.00176540419631315
120.808500000000	0.00175809449390890
120.809000000000	0.00175084599788129
120.809500000000	0.00174365886537359
120.810000000000	0.00173653325535644
120.810500000000	0.00172946932515628
120.811000000000	0.00172246723146686
120.811500000000	0.00171552713382273
120.812000000000	0.00170864919092474
120.812500000000	0.00170183356181607
120.813000000000	0.00169508040578800
120.813500000000	0.00168838988198237
120.814000000000	0.00168176215124207
120.814500000000	0.00167519737220797
120.815000000000	0.00166869570338939
120.815500000000	0.00166225730394920
120.816000000000	0.00165588233121717
120.816500000000	0.00164957094260124
120.817000000000	0.00164332329402921
120.817500000000	0.00163713954039163
120.818000000000	0.00163101983659141
120.818500000000	0.00162496433601356
120.819000000000	0.00161897318966277
120.819500000000	0.00161304654712311
120.820000000000	0.00160718455762781
120.820500000000	0.00160138736793363
120.821000000000	0.00159565512288386
120.821500000000	0.00158998796602734
120.822000000000	0.00158438603929493
120.822500000000	0.00157884948279534
120.823000000000	0.00157337843437785
120.823500000000	0.00156797303033803
120.824000000000	0.00156263340450334
120.824500000000	0.00155735968884495
120.825000000000	0.00155215201458672
120.825500000000	0.00154701051132585
120.826000000000	0.00154193530654829
120.826500000000	0.00153692652508841
120.827000000000	0.00153198429016107
120.827500000000	0.00152710872559045
120.828000000000	0.00152229995326961
120.828500000000	0.00151755809360672
120.829000000000	0.00151288326681456
120.829500000000	0.00150827559015592
120.830000000000	0.00150373518141474
120.830500000000	0.00149926215936301
120.831000000000	0.00149485664049595
120.831500000000	0.00149051874012973
120.832000000000	0.00148624857301775
120.832500000000	0.00148204625312569
120.833000000000	0.00147791189317679
120.833500000000	0.00147384560507510
120.834000000000	0.00146984750155754
120.834500000000	0.00146591769496060
120.835000000000	0.00146205629457282
120.835500000000	0.00145826340892883
120.836000000000	0.00145453914647954
120.836500000000	0.00145088361408821
120.837000000000	0.00144729691827955
120.837500000000	0.00144377916368940
120.838000000000	0.00144033045419848
120.838500000000	0.00143695089408110
120.839000000000	0.00143364058555210
120.839500000000	0.00143039962894026
120.840000000000	0.00142722812382426
120.840500000000	0.00142412616958421
120.841000000000	0.00142109386367086
120.841500000000	0.00141813130138426
120.842000000000	0.00141523857770815
120.842500000000	0.00141241578624274
120.843000000000	0.00140966301872347
120.843500000000	0.00140698036638929
120.844000000000	0.00140436791947927
120.844500000000	0.00140182576648061
120.845000000000	0.00139935399450061
120.845500000000	0.00139695268999770
120.846000000000	0.00139462193919816
120.846500000000	0.00139236182584761
120.847000000000	0.00139017243192112
120.847500000000	0.00138805383942064
120.848000000000	0.00138600612877008
120.848500000000	0.00138402937998638
120.849000000000	0.00138212367288446
120.849500000000	0.00138028908449276
120.850000000000	0.00137852569062918
120.850500000000	0.00137683356713161
120.851000000000	0.00137521278743698
120.851500000000	0.00137366342375466
120.852000000000	0.00137218554800570
120.852500000000	0.00137077923097614
120.853000000000	0.00136944454202334
120.853500000000	0.00136818154882791
120.854000000000	0.00136699031840310
120.854500000000	0.00136587091676731
120.855000000000	0.00136482340896624
120.855500000000	0.00136384785822506
120.856000000000	0.00136294432656117
120.856500000000	0.00136211287511777
120.857000000000	0.00136135356320433
120.857500000000	0.00136066644958299
120.858000000000	0.00136005159043426
120.858500000000	0.00135950904167889
120.859000000000	0.00135903885934309
120.859500000000	0.00135864109643692
120.860000000000	0.00135831580491247
120.860500000000	0.00135806303629525
120.861000000000	0.00135788284242412
120.861500000000	0.00135777527301587
120.862000000000	0.00135774037616534
120.862500000000	0.00135777820143224
120.863000000000	0.00135788879766851
120.863500000000	0.00135807221090888
120.864000000000	0.00135832848651976
120.864500000000	0.00135865767089898
120.865000000000	0.00135905980926117
120.865500000000	0.00135953494630636
120.866000000000	0.00136008312542201
120.866500000000	0.00136070438909446
120.867000000000	0.00136139877987446
120.867500000000	0.00136216633982441
120.868000000000	0.00136300711092530
120.868500000000	0.00136392113359588
120.869000000000	0.00136490844763049
120.869500000000	0.00136596909188977
120.870000000000	0.00136710310470687
120.870500000000	0.00136831052305965
120.871000000000	0.00136959138331222
120.871500000000	0.00137094572145813
120.872000000000	0.00137237357000077
120.872500000000	0.00137387496127081
120.873000000000	0.00137544992736772
120.873500000000	0.00137709849863274
120.874000000000	0.00137882070409655
120.874500000000	0.00138061657100445
120.875000000000	0.00138248612364277
120.875500000000	0.00138442938467867
120.876000000000	0.00138644637624696
120.876500000000	0.00138853711769123
120.877000000000	0.00139070162608640
120.877500000000	0.00139293991580571
120.878000000000	0.00139525199988491
120.878500000000	0.00139763788890591
120.879000000000	0.00140009759117427
120.879500000000	0.00140263111343305
120.880000000000	0.00140523845931585
120.880500000000	0.00140791963060210
120.881000000000	0.00141067462533981
120.881500000000	0.00141350344119123
120.882000000000	0.00141640607549239
120.882500000000	0.00141938252084052
120.883000000000	0.00142243276745163
120.883500000000	0.00142555680593376
120.884000000000	0.00142875462512107
120.884500000000	0.00143202621060982
120.885000000000	0.00143537154752567
120.885500000000	0.00143879062042620
120.886000000000	0.00144228341426049
120.886500000000	0.00144584991250436
120.887000000000	0.00144949009671590
120.887500000000	0.00145320394972186
120.888000000000	0.00145699145286347
120.888500000000	0.00146085258640518
120.889000000000	0.00146478733196970
120.889500000000	0.00146879567123412
120.890000000000	0.00147287758530466
120.890500000000	0.00147703305546193
120.891000000000	0.00148126206112187
120.891500000000	0.00148556458134865
120.892000000000	0.00148994059622915
120.892500000000	0.00149439008476993
120.893000000000	0.00149891302531409
120.893500000000	0.00150350939508433
120.894000000000	0.00150817917178462
120.894500000000	0.00151292233194461
120.895000000000	0.00151773885079713
120.895500000000	0.00152262870275230
120.896000000000	0.00152759186035053
120.896500000000	0.00153262829515732
120.897000000000	0.00153773797645873
120.897500000000	0.00154292087348609
120.898000000000	0.00154817695294349
120.898500000000	0.00155350617944786
120.899000000000	0.00155890851601092
120.899500000000	0.00156438392204024
120.900000000000	0.00156993235634970
120.900500000000	0.00157555377549334
120.901000000000	0.00158124813419780
120.901500000000	0.00158701538430290
120.902000000000	0.00159285547360844
120.902500000000	0.00159876834920051
120.903000000000	0.00160475395703460
120.903500000000	0.00161081224030502
120.904000000000	0.00161694314137584
120.904500000000	0.00162314660112290
120.905000000000	0.00162942255808442
120.905500000000	0.00163577094924012
120.906000000000	0.00164219171080774
120.906500000000	0.00164868477961125
120.907000000000	0.00165525008969634
120.907500000000	0.00166188757422373
120.908000000000	0.00166859716776906
120.908500000000	0.00167537880471882
120.909000000000	0.00168223241891860
120.909500000000	0.00168915794380582
120.910000000000	0.00169615531361696
120.910500000000	0.00170322446323082
120.911000000000	0.00171036532866183
120.911500000000	0.00171757784545593
120.912000000000	0.00172486194990129
120.912500000000	0.00173221757927750
120.913000000000	0.00173964467089726
120.913500000000	0.00174714316252055
120.914000000000	0.00175471299193430
120.914500000000	0.00176235409835905
120.915000000000	0.00177006641999417
120.915500000000	0.00177784989478193
120.916000000000	0.00178570446029157
120.916500000000	0.00179363005304026
120.917000000000	0.00180162660888512
120.917500000000	0.00180969406193035
120.918000000000	0.00181783234531006
120.918500000000	0.00182604138979366
120.919000000000	0.00183432112475333
120.919500000000	0.00184267147713777
120.920000000000	0.00185109237144520
120.920500000000	0.00185958373030309
120.921000000000	0.00186814547334326
120.921500000000	0.00187677751723290
120.922000000000	0.00188547977634414
120.922500000000	0.00189425216357140
120.923000000000	0.00190309458797348
120.923500000000	0.00191200695540711
120.924000000000	0.00192098916850646
120.924500000000	0.00193004112814847
120.925000000000	0.00193916273329471
120.925500000000	0.00194835387980464
120.926000000000	0.00195761446224504
120.926500000000	0.00196694437256693
120.927000000000	0.00197634350129588
120.927500000000	0.00198581173827964
120.928000000000	0.00199534897299418
120.928500000000	0.00200495509338901
120.929000000000	0.00201462998587796
120.929500000000	0.00202437353684225
120.930000000000	0.00203418563289083
120.930500000000	0.00204406616102027
120.931000000000	0.00205401500743929
120.931500000000	0.00206403205905427
120.932000000000	0.00207411720292742
120.932500000000	0.00208427032634695
120.933000000000	0.00209449131799050
120.933500000000	0.00210478006767764
120.934000000000	0.00211513646502267
120.934500000000	0.00212556039899584
120.935000000000	0.00213605175894309
120.935500000000	0.00214661043481686
120.936000000000	0.00215723631775885
120.936500000000	0.00216792929853542
120.937000000000	0.00217868926757696
120.937500000000	0.00218951611366632
120.938000000000	0.00220040972567114
120.938500000000	0.00221136999263188
120.939000000000	0.00222239680090911
120.939500000000	0.00223349003695232
120.940000000000	0.00224464958609792
120.940500000000	0.00225587533179638
120.941000000000	0.00226716715526631
120.941500000000	0.00227852493641692
120.942000000000	0.00228994855377794
120.942500000000	0.00230143788146136
120.943000000000	0.00231299279169836
120.943500000000	0.00232461315683749
120.944000000000	0.00233629884684597
120.944500000000	0.00234804972813222
120.945000000000	0.00235986566533514
120.945500000000	0.00237174652156950
120.946000000000	0.00238369215840726
120.946500000000	0.00239570243484919
120.947000000000	0.00240777720780298
120.947500000000	0.00241991633344095
120.948000000000	0.00243211966750049
120.948500000000	0.00244438706463933
120.949000000000	0.00245671837785047
120.949500000000	0.00246911346007919
120.950000000000	0.00248157216243605
120.950500000000	0.00249409433615442
120.951000000000	0.00250667983340249
120.951500000000	0.00251932850550147
120.952000000000	0.00253204020363405
120.952500000000	0.00254481477865714
120.953000000000	0.00255765208188657
120.953500000000	0.00257055196518694
120.954000000000	0.00258351428136390
120.954500000000	0.00259653888185685
120.955000000000	0.00260962561836203
120.955500000000	0.00262277434358276
120.956000000000	0.00263598490947884
120.956500000000	0.00264925716731209
120.957000000000	0.00266259096727617
120.957500000000	0.00267598616190447
120.958000000000	0.00268944260246872
120.958500000000	0.00270296013764769
120.959000000000	0.00271653861657920
120.959500000000	0.00273017788889162
120.960000000000	0.00274387780303777
120.960500000000	0.00275763820525128
120.961000000000	0.00277145894166184
120.961500000000	0.00278533985697569
120.962000000000	0.00279928079402465
120.962500000000	0.00281328159526834
120.963000000000	0.00282734210293040
120.963500000000	0.00284146215579696
120.964000000000	0.00285564159136743
120.964500000000	0.00286988024761084
120.965000000000	0.00288417795991754
120.965500000000	0.00289853456209561
120.966000000000	0.00291294988654970
120.966500000000	0.00292742376452731
120.967000000000	0.00294195602479833
120.967500000000	0.00295654649515539
120.968000000000	0.00297119500440024
120.968500000000	0.00298590138006466
120.969000000000	0.00300066544798722
120.969500000000	0.00301548703384788
120.970000000000	0.00303036596312601
120.970500000000	0.00304530206040583
120.971000000000	0.00306029515057544
120.971500000000	0.00307534505817616
120.972000000000	0.00309045160801158
120.972500000000	0.00310561462507700
120.973000000000	0.00312083393491048
120.973500000000	0.00313610936344321
120.974000000000	0.00315144073544305
120.974500000000	0.00316682787623747
120.975000000000	0.00318227061117538
120.975500000000	0.00319776876514966
120.976000000000	0.00321332216257778
120.976500000000	0.00322893062902180
120.977000000000	0.00324459398940491
120.977500000000	0.00326031206657377
120.978000000000	0.00327608468524500
120.978500000000	0.00329191166901049
120.979000000000	0.00330779283950080
120.979500000000	0.00332372801864400
120.980000000000	0.00333971702733131
120.980500000000	0.00335575968542553
120.981000000000	0.00337185581211619
120.981500000000	0.00338800522472955
120.982000000000	0.00340420774031131
120.982500000000	0.00342046317598768
120.983000000000	0.00343677134585457
120.983500000000	0.00345313206229026
120.984000000000	0.00346954513658214
120.984500000000	0.00348601038025265
120.985000000000	0.00350252760345117
120.985500000000	0.00351909661321978
120.986000000000	0.00353571721706769
120.986500000000	0.00355238922209329
120.987000000000	0.00356911243366187
120.987500000000	0.00358588665624720
120.988000000000	0.00360271169440941
120.988500000000	0.00361958735179518
120.989000000000	0.00363651343131139
120.989500000000	0.00365348973418547
120.990000000000	0.00367051606073156
120.990500000000	0.00368759221250936
120.991000000000	0.00370471798946459
120.991500000000	0.00372189319104557
120.992000000000	0.00373911761616169
120.992500000000	0.00375639106337445
120.993000000000	0.00377371333214068
120.993500000000	0.00379108422075905
120.994000000000	0.00380850352571071
120.994500000000	0.00382597104449958
120.995000000000	0.00384348657611106
120.995500000000	0.00386104991703852
120.996000000000	0.00387866086294615
120.996500000000	0.00389631920925044
120.997000000000	0.00391402475148831
120.997500000000	0.00393177728487635
120.998000000000	0.00394957660190210
120.998500000000	0.00396742249459922
120.999000000000	0.00398531475528597
120.999500000000	0.00400325317573808
121	0.00402123754634683
121.000500000000	0.00403926765618720
121.001000000000	0.00405734329224910
121.001500000000	0.00407546424077180
121.002000000000	0.00409363028769973
121.002500000000	0.00411184121799194
121.003000000000	0.00413009681609898
121.003500000000	0.00414839686472495
121.004000000000	0.00416674114554371
121.004500000000	0.00418512943889865
121.005000000000	0.00420356152652661
121.005500000000	0.00422203719019219
121.006000000000	0.00424055620881750
121.006500000000	0.00425911836108816
121.007000000000	0.00427772342692124
121.007500000000	0.00429637118704324
121.008000000000	0.00431506142050425
121.008500000000	0.00433379390701537
121.009000000000	0.00435256842683418
121.009500000000	0.00437138476062822
121.010000000000	0.00439024269028351
121.010500000000	0.00440914199788378
121.011000000000	0.00442808246649962
121.011500000000	0.00444706387942037
121.012000000000	0.00446608602121766
121.012500000000	0.00448514867609673
121.013000000000	0.00450425162917118
121.013500000000	0.00452339466747027
121.014000000000	0.00454257757800026
121.014500000000	0.00456180014753142
121.015000000000	0.00458106216282098
121.015500000000	0.00460036341214092
121.016000000000	0.00461970368245656
121.016500000000	0.00463908276058259
121.017000000000	0.00465850043338178
121.017500000000	0.00467795648682124
121.018000000000	0.00469745070714653
121.018500000000	0.00471698287860548
121.019000000000	0.00473655278409821
121.019500000000	0.00475616020638633
121.020000000000	0.00477580492779190
121.020500000000	0.00479548672815684
121.021000000000	0.00481520538578163
121.021500000000	0.00483496067777852
121.022000000000	0.00485475237936810
121.022500000000	0.00487458026433240
121.023000000000	0.00489444410500192
121.023500000000	0.00491434367302728
121.024000000000	0.00493427873795385
121.024500000000	0.00495424906940142
121.025000000000	0.00497425443540320
121.025500000000	0.00499429460172524
121.026000000000	0.00501436933396691
121.026500000000	0.00503447839682213
121.027000000000	0.00505462155581644
121.027500000000	0.00507479857563259
121.028000000000	0.00509500922099405
121.028500000000	0.00511525325725116
121.029000000000	0.00513553044898052
121.029500000000	0.00515584056137629
121.030000000000	0.00517618336132171
121.030500000000	0.00519655861590588
121.031000000000	0.00521696609164812
121.031500000000	0.00523740555728818
121.032000000000	0.00525787678247602
121.032500000000	0.00527837953694102
121.033000000000	0.00529891359235348
121.033500000000	0.00531947872151833
121.034000000000	0.00534007469705849
121.034500000000	0.00536070129264345
121.035000000000	0.00538135828285968
121.035500000000	0.00540204544255776
121.036000000000	0.00542276254823502
121.036500000000	0.00544350937667687
121.037000000000	0.00546428570407310
121.037500000000	0.00548509130530081
121.038000000000	0.00550592595566493
121.038500000000	0.00552678943098942
121.039000000000	0.00554768150568921
121.039500000000	0.00556860195287334
121.040000000000	0.00558955054393753
121.040500000000	0.00561052705018938
121.041000000000	0.00563153124072971
121.041500000000	0.00565256288211235
121.042000000000	0.00567362174048942
121.042500000000	0.00569470758136627
121.043000000000	0.00571582016739035
121.043500000000	0.00573695925930425
121.044000000000	0.00575812461803977
121.044500000000	0.00577931600191485
121.045000000000	0.00580053316826316
121.045500000000	0.00582177587363359
121.046000000000	0.00584304387381665
121.046500000000	0.00586433692462814
121.047000000000	0.00588565478148844
121.047500000000	0.00590699719919794
121.048000000000	0.00592836393147082
121.048500000000	0.00594975473423858
121.049000000000	0.00597116936323061
121.049500000000	0.00599260757235617
121.050000000000	0.00601406911604073
121.050500000000	0.00603555375113286
121.051000000000	0.00605706123653162
121.051500000000	0.00607859133009453
121.052000000000	0.00610014379028436
121.052500000000	0.00612171837696143
121.053000000000	0.00614331485117466
121.053500000000	0.00616493297596835
121.054000000000	0.00618657251558066
121.054500000000	0.00620823323520676
121.055000000000	0.00622991490161117
121.055500000000	0.00625161728152196
121.056000000000	0.00627334014266468
121.056500000000	0.00629508325457614
121.057000000000	0.00631684638613827
121.057500000000	0.00633862930730736
121.058000000000	0.00636043178770474
121.058500000000	0.00638225359680907
121.059000000000	0.00640409450613718
121.059500000000	0.00642595428639357
121.060000000000	0.00644783270725951
121.060500000000	0.00646972953803002
121.061000000000	0.00649164454781488
121.061500000000	0.00651357750562935
121.062000000000	0.00653552817872188
121.062500000000	0.00655749633238142
121.063000000000	0.00657948173260725
121.063500000000	0.00660148414421598
121.064000000000	0.00662350332967793
121.064500000000	0.00664553905136938
121.065000000000	0.00666759107055835
121.065500000000	0.00668965914754141
121.066000000000	0.00671174304166412
121.066500000000	0.00673384251165526
121.067000000000	0.00675595731539004
121.067500000000	0.00677808720982634
121.068000000000	0.00680023195148350
121.068500000000	0.00682239129726011
121.069000000000	0.00684456500462941
121.069500000000	0.00686675283005240
121.070000000000	0.00688895453001679
121.070500000000	0.00691116986181564
121.071000000000	0.00693339858437929
121.071500000000	0.00695564045623880
121.072000000000	0.00697789523539336
121.072500000000	0.00700016268140985
121.073000000000	0.00702244255445585
121.073500000000	0.00704473461505827
121.074000000000	0.00706703862449324
121.074500000000	0.00708935434516329
121.075000000000	0.00711168153913859
121.075500000000	0.00713401997032538
121.076000000000	0.00715636940263611
121.076500000000	0.00717872959834604
121.077000000000	0.00720110032161054
121.077500000000	0.00722348133549532
121.078000000000	0.00724587240264236
121.078500000000	0.00726827328787476
121.079000000000	0.00729068375558740
121.079500000000	0.00731310356904344
121.080000000000	0.00733553249061568
121.080500000000	0.00735797028089456
121.081000000000	0.00738041670159693
121.081500000000	0.00740287151377373
121.082000000000	0.00742533447569140
121.082500000000	0.00744780534626687
121.083000000000	0.00747028388286831
121.083500000000	0.00749276984199115
121.084000000000	0.00751526298000100
121.084500000000	0.00753776305171062
121.085000000000	0.00756026981129089
121.085500000000	0.00758278301160287
121.086000000000	0.00760530240369622
121.086500000000	0.00762782773812255
121.087000000000	0.00765035876677605
121.087500000000	0.00767289524061872
121.088000000000	0.00769543690949362
121.088500000000	0.00771798352317390
121.089000000000	0.00774053482997936
121.089500000000	0.00776309057764184
121.090000000000	0.00778565051592735
121.090500000000	0.00780821439603658
121.091000000000	0.00783078196728789
121.091500000000	0.00785335297899792
121.092000000000	0.00787592718190393
121.092500000000	0.00789850432674520
121.093000000000	0.00792108416401761
121.093500000000	0.00794366644565597
121.094000000000	0.00796625092535043
121.094500000000	0.00798883735664130
121.095000000000	0.00801142549378102
121.095500000000	0.00803401509060137
121.096000000000	0.00805660590102984
121.096500000000	0.00807919768035038
121.097000000000	0.00810179018431255
121.097500000000	0.00812438316942367
121.098000000000	0.00814697639212773
121.098500000000	0.00816956960883484
121.099000000000	0.00819216257565403
121.099500000000	0.00821475504831916
121.100000000000	0.00823734678336566
121.100500000000	0.00825993753757038
121.101000000000	0.00828252706547904
121.101500000000	0.00830511512129463
121.102000000000	0.00832770146177760
121.102500000000	0.00835028584339786
121.103000000000	0.00837286801984290
121.103500000000	0.00839544774418712
121.104000000000	0.00841802477027887
121.104500000000	0.00844059885062748
121.105000000000	0.00846316973833114
121.105500000000	0.00848573718684305
121.106000000000	0.00850830094802678
121.106500000000	0.00853086077381012
121.107000000000	0.00855341641583554
121.107500000000	0.00857596762662150
121.108000000000	0.00859851415859958
121.108500000000	0.00862105576371121
121.109000000000	0.00864359219465072
121.109500000000	0.00866612320443089
121.110000000000	0.00868864854685811
121.110500000000	0.00871116797593660
121.111000000000	0.00873368124654523
121.111500000000	0.00875618811309994
121.112000000000	0.00877868833045738
121.112500000000	0.00880118165638582
121.113000000000	0.00882366784854139
121.113500000000	0.00884614666357157
121.114000000000	0.00886861785949656
121.114500000000	0.00889108119547617
121.115000000000	0.00891353642928749
121.115500000000	0.00893598331921204
121.116000000000	0.00895842162462306
121.116500000000	0.00898085110386350
121.117000000000	0.00900327151562229
121.117500000000	0.00902568261832317
121.118000000000	0.00904808417007750
121.118500000000	0.00907047592911922
121.119000000000	0.00909285765318082
121.119500000000	0.00911522910048753
121.120000000000	0.00913759002926233
121.120500000000	0.00915994019689435
121.121000000000	0.00918227935955489
121.121500000000	0.00920460727261933
121.122000000000	0.00922692369175922
121.122500000000	0.00924922837287277
121.123000000000	0.00927152107111096
121.123500000000	0.00929380153988194
121.124000000000	0.00931606953252984
121.124500000000	0.00933832480361727
121.125000000000	0.00936056710723983
121.125500000000	0.00938279619663524
121.126000000000	0.00940501182521939
121.126500000000	0.00942721374737401
121.127000000000	0.00944940171838745
121.127500000000	0.00947157549358145
121.128000000000	0.00949373482859025
121.128500000000	0.00951587948033539
121.129000000000	0.00953800920718128
121.129500000000	0.00956012376881672
121.130000000000	0.00958222292652983
121.130500000000	0.00960430644330148
121.131000000000	0.00962637408299684
121.131500000000	0.00964842561018514
121.132000000000	0.00967046079092776
121.132500000000	0.00969247939346464
121.133000000000	0.00971448118770127
121.133500000000	0.00973646594453340
121.134000000000	0.00975843343587563
121.134500000000	0.00978038343484295
121.135000000000	0.00980231571606543
121.135500000000	0.00982423005429181
121.136000000000	0.00984612622435984
121.136500000000	0.00986800400152101
121.137000000000	0.00988986316097183
121.137500000000	0.00991170347785964
121.138000000000	0.00993352472630020
121.138500000000	0.00995532668129973
121.139000000000	0.00997710911806474
121.139500000000	0.00999887180948786
121.140000000000	0.0100206145271422
121.140500000000	0.0100423370411271
121.141000000000	0.0100640391217754
121.141500000000	0.0100857205388481
121.142000000000	0.0101073810588401
121.142500000000	0.0101290204483120
121.143000000000	0.0101506384737582
121.143500000000	0.0101722348985718
121.144000000000	0.0101938094860097
121.144500000000	0.0102153620000942
121.145000000000	0.0102368922027509
121.145500000000	0.0102583998549292
121.146000000000	0.0102798847187985
121.146500000000	0.0103013465561513
121.147000000000	0.0103227851276317
121.147500000000	0.0103442001945916
121.148000000000	0.0103655915185223
121.148500000000	0.0103869588617760
121.149000000000	0.0104083019877133
121.149500000000	0.0104296206606613
121.150000000000	0.0104509146458720
121.150500000000	0.0104721837084141
121.151000000000	0.0104934276160637
121.151500000000	0.0105146461381395
121.152000000000	0.0105358390452403
121.152500000000	0.0105570061096359
121.153000000000	0.0105781471039315
121.153500000000	0.0105992618041668
121.154000000000	0.0106203499881244
121.154500000000	0.0106414114337922
121.155000000000	0.0106624459199910
121.155500000000	0.0106834532262412
121.156000000000	0.0107044331357388
121.156500000000	0.0107253854331935
121.157000000000	0.0107463099015628
121.157500000000	0.0107672063252020
121.158000000000	0.0107880744899450
121.158500000000	0.0108089141812937
121.159000000000	0.0108297251844464
121.159500000000	0.0108505072835296
121.160000000000	0.0108712602632559
121.160500000000	0.0108919839094755
121.161000000000	0.0109126780069430
121.161500000000	0.0109333423388656
121.162000000000	0.0109539766891246
121.162500000000	0.0109745808404650
121.163000000000	0.0109951545730956
121.163500000000	0.0110156976680130
121.164000000000	0.0110362099063330
121.164500000000	0.0110566910682220
121.165000000000	0.0110771409320840
121.165500000000	0.0110975592754428
121.166000000000	0.0111179458775156
121.166500000000	0.0111383005171230
121.167000000000	0.0111586229707560
121.167500000000	0.0111789130168998
121.168000000000	0.0111991704359897
121.168500000000	0.0112193950069020
121.169000000000	0.0112395865095876
121.169500000000	0.0112597447246107
121.170000000000	0.0112798694333772
121.170500000000	0.0112999604188973
121.171000000000	0.0113200174649669
121.171500000000	0.0113400403574255
121.172000000000	0.0113600288828511
121.172500000000	0.0113799828286580
121.173000000000	0.0113999019842700
121.173500000000	0.0114197861404525
121.174000000000	0.0114396350902536
121.174500000000	0.0114594486288358
121.175000000000	0.0114792265500199
121.175500000000	0.0114989686494844
121.176000000000	0.0115186747261484
121.176500000000	0.0115383445781768
121.177000000000	0.0115579780044315
121.177500000000	0.0115775748045692
121.178000000000	0.0115971347799706
121.178500000000	0.0116166577332406
121.179000000000	0.0116361434653014
121.179500000000	0.0116555917769861
121.180000000000	0.0116750024709774
121.180500000000	0.0116943753494513
121.181000000000	0.0117137102135569
121.181500000000	0.0117330068650942
121.182000000000	0.0117522651039473
121.182500000000	0.0117714847291687
121.183000000000	0.0117906655401537
121.183500000000	0.0118098073353504
121.184000000000	0.0118289099125445
121.184500000000	0.0118479730702638
121.185000000000	0.0118669966064548
121.185500000000	0.0118859803164123
121.186000000000	0.0119049239965122
121.186500000000	0.0119238274437548
121.187000000000	0.0119426904535434
121.187500000000	0.0119615128205816
121.188000000000	0.0119802943402781
121.188500000000	0.0119990348087350
121.189000000000	0.0120177340214153
121.189500000000	0.0120363917735615
121.190000000000	0.0120550078622758
121.190500000000	0.0120735820855183
121.191000000000	0.0120921142395758
121.191500000000	0.0121106041222442
121.192000000000	0.0121290515318735
121.192500000000	0.0121474562684845
121.193000000000	0.0121658181339866
121.193500000000	0.0121841369299494
121.194000000000	0.0122024124603779
121.194500000000	0.0122206445296824
121.195000000000	0.0122388329438765
121.195500000000	0.0122569775093781
121.196000000000	0.0122750780335210
121.196500000000	0.0122931343261555
121.197000000000	0.0123111461971179
121.197500000000	0.0123291134565841
121.198000000000	0.0123470359147229
121.198500000000	0.0123649133830938
121.199000000000	0.0123827456740072
121.199500000000	0.0124005326004869
121.200000000000	0.0124182739752723
121.200500000000	0.0124359696113242
121.201000000000	0.0124536193216668
121.201500000000	0.0124712229194131
121.202000000000	0.0124887802184966
121.202500000000	0.0125062910310358
121.203000000000	0.0125237551699255
121.203500000000	0.0125411724490392
121.204000000000	0.0125585426826983
121.204500000000	0.0125758656844546
121.205000000000	0.0125931412675130
121.205500000000	0.0126103692464492
121.206000000000	0.0126275494355555
121.206500000000	0.0126446816492352
121.207000000000	0.0126617657022038
121.207500000000	0.0126788014108889
121.208000000000	0.0126957885925525
121.208500000000	0.0127127270643807
121.209000000000	0.0127296166442312
121.209500000000	0.0127464571510015
121.210000000000	0.0127632484044731
121.210500000000	0.0127799902249307
121.211000000000	0.0127966824338292
121.211500000000	0.0128133248549695
121.212000000000	0.0128299173141332
121.212500000000	0.0128464596366187
121.213000000000	0.0128629516497417
121.213500000000	0.0128793931816045
121.214000000000	0.0128957840605822
121.214500000000	0.0129121241186948
121.215000000000	0.0129284131891589
121.215500000000	0.0129446511050274
121.216000000000	0.0129608377015340
121.216500000000	0.0129769728158432
121.217000000000	0.0129930562829630
121.217500000000	0.0130090879394565
121.218000000000	0.0130250676249887
121.218500000000	0.0130409951794080
121.219000000000	0.0130568704423087
121.219500000000	0.0130726932542174
121.220000000000	0.0130884634574826
121.220500000000	0.0131041808927479
121.221000000000	0.0131198454007848
121.221500000000	0.0131354568235051
121.222000000000	0.0131510150037689
121.222500000000	0.0131665197841545
121.223000000000	0.0131819710065457
121.223500000000	0.0131973685132930
121.224000000000	0.0132127121463483
121.224500000000	0.0132280017489872
121.225000000000	0.0132432371644375
121.225500000000	0.0132584182362894
121.226000000000	0.0132735448081891
121.226500000000	0.0132886167244727
121.227000000000	0.0133036338301282
121.227500000000	0.0133185959706390
121.228000000000	0.0133335029940694
121.228500000000	0.0133483547481395
121.229000000000	0.0133631510820451
121.229500000000	0.0133778918473371
121.230000000000	0.0133925768965776
121.230500000000	0.0134072060825134
121.231000000000	0.0134217792594053
121.231500000000	0.0134362962839316
121.232000000000	0.0134507570136034
121.232500000000	0.0134651613072467
121.233000000000	0.0134795090251187
121.233500000000	0.0134938000297535
121.234000000000	0.0135080341834461
121.234500000000	0.0135222113505179
121.235000000000	0.0135363313970596
121.235500000000	0.0135503941894231
121.236000000000	0.0135643995950678
121.236500000000	0.0135783474807150
121.237000000000	0.0135922377144917
121.237500000000	0.0136060701651569
121.238000000000	0.0136198447025741
121.238500000000	0.0136335611956653
121.239000000000	0.0136472195135630
121.239500000000	0.0136608195272695
121.240000000000	0.0136743611076667
121.240500000000	0.0136878441255121
121.241000000000	0.0137012684505991
121.241500000000	0.0137146339544324
121.242000000000	0.0137279405079051
121.242500000000	0.0137411879817308
121.243000000000	0.0137543762468506
121.243500000000	0.0137675051738440
121.244000000000	0.0137805746349516
121.244500000000	0.0137935845031081
121.245000000000	0.0138065346522097
121.245500000000	0.0138194249565651
121.246000000000	0.0138322552914462
121.246500000000	0.0138450255327038
121.247000000000	0.0138577355574772
121.247500000000	0.0138703852438900
121.248000000000	0.0138829744719657
121.248500000000	0.0138955031248453
121.249000000000	0.0139079710862867
121.249500000000	0.0139203782407701
121.250000000000	0.0139327244751121
121.250500000000	0.0139450096800478
121.251000000000	0.0139572337479497
121.251500000000	0.0139693965725494
121.252000000000	0.0139814980495468
121.252500000000	0.0139935380767936
121.253000000000	0.0140055165545712
121.253500000000	0.0140174333857739
121.254000000000	0.0140292884755774
121.254500000000	0.0140410817289529
121.255000000000	0.0140528130544917
121.255500000000	0.0140644823617488
121.256000000000	0.0140760895596409
121.256500000000	0.0140876345604384
121.257000000000	0.0140991172762979
121.257500000000	0.0141105376187317
121.258000000000	0.0141218955006680
121.258500000000	0.0141331908362950
121.259000000000	0.0141444235400762
121.259500000000	0.0141555935257819
121.260000000000	0.0141667007069918
121.260500000000	0.0141777449982460
121.261000000000	0.0141887263131218
121.261500000000	0.0141996445639475
121.262000000000	0.0142104996631793
121.262500000000	0.0142212915234153
121.263000000000	0.0142320200569612
121.263500000000	0.0142426851757388
121.264000000000	0.0142532867918403
121.264500000000	0.0142638248152360
121.265000000000	0.0142742991559772
121.265500000000	0.0142847097260454
121.266000000000	0.0142950564373464
121.266500000000	0.0143053392023794
121.267000000000	0.0143155579338531
121.267500000000	0.0143257125457057
121.268000000000	0.0143358029538708
121.268500000000	0.0143458290741171
121.269000000000	0.0143557908236949
121.269500000000	0.0143656881227697
121.270000000000	0.0143755208926944
121.270500000000	0.0143852890583841
121.271000000000	0.0143949925465508
121.271500000000	0.0144046312847407
121.272000000000	0.0144142052038553
121.272500000000	0.0144237142362208
121.273000000000	0.0144331583171419
121.273500000000	0.0144425373841429
121.274000000000	0.0144518513769483
121.274500000000	0.0144611002375758
121.275000000000	0.0144702839090542
121.275500000000	0.0144794023376751
121.276000000000	0.0144884554717543
121.276500000000	0.0144974432606382
121.277000000000	0.0145063656556069
121.277500000000	0.0145152226096958
121.278000000000	0.0145240140761455
121.278500000000	0.0145327400100106
121.279000000000	0.0145414003673669
121.279500000000	0.0145499951041449
121.280000000000	0.0145585241784757
121.280500000000	0.0145669875490272
121.281000000000	0.0145753851738920
121.281500000000	0.0145837170113694
121.282000000000	0.0145919830206162
121.282500000000	0.0146001831591578
121.283000000000	0.0146083173843389
121.283500000000	0.0146163856564471
121.284000000000	0.0146243879349916
121.284500000000	0.0146323241768374
121.285000000000	0.0146401943401837
121.285500000000	0.0146479983851440
121.286000000000	0.0146557362699063
121.286500000000	0.0146634079530288
121.287000000000	0.0146710133947443
121.287500000000	0.0146785525552392
121.288000000000	0.0146860253942439
121.288500000000	0.0146934318740588
121.289000000000	0.0147007719585988
121.289500000000	0.0147080456109347
121.290000000000	0.0147152527976613
121.290500000000	0.0147223934857776
121.291000000000	0.0147294676427703
121.291500000000	0.0147364752392180
121.292000000000	0.0147434162472181
121.292500000000	0.0147502906401392
121.293000000000	0.0147570983931637
121.293500000000	0.0147638394847733
121.294000000000	0.0147705138948358
121.294500000000	0.0147771216043150
121.295000000000	0.0147836625969928
121.295500000000	0.0147901368596847
121.296000000000	0.0147965443784067
121.296500000000	0.0148028851404100
121.297000000000	0.0148091591360826
121.297500000000	0.0148153663558908
121.298000000000	0.0148215067916655
121.298500000000	0.0148275804359372
121.299000000000	0.0148335872829095
121.299500000000	0.0148395273278515
121.300000000000	0.0148454005669542
121.300500000000	0.0148512069964955
121.301000000000	0.0148569466119647
121.301500000000	0.0148626194109397
121.302000000000	0.0148682253909174
121.302500000000	0.0148737645483088
121.303000000000	0.0148792368798107
121.303500000000	0.0148846423836286
121.304000000000	0.0148899810580227
121.304500000000	0.0148952529009619
121.305000000000	0.0149004579108567
121.305500000000	0.0149055960864835
121.306000000000	0.0149106674272817
121.306500000000	0.0149156719325510
121.307000000000	0.0149206096033920
121.307500000000	0.0149254804400632
121.308000000000	0.0149302844432025
121.308500000000	0.0149350216152898
121.309000000000	0.0149396919593066
121.309500000000	0.0149442954804706
121.310000000000	0.0149488321843833
121.310500000000	0.0149533020790856
121.311000000000	0.0149577051738308
121.311500000000	0.0149620414786212
121.312000000000	0.0149663110065122
121.312500000000	0.0149705137719876
121.313000000000	0.0149746497912568
121.313500000000	0.0149787190827335
121.314000000000	0.0149827216677098
121.314500000000	0.0149866575701423
121.315000000000	0.0149905268155204
121.315500000000	0.0149943294306796
121.316000000000	0.0149980654445129
121.316500000000	0.0150017348874652
121.317000000000	0.0150053377929079
121.317500000000	0.0150088741968785
121.318000000000	0.0150123441354349
121.318500000000	0.0150157476465716
121.319000000000	0.0150190847705473
121.319500000000	0.0150223555487112
121.320000000000	0.0150255600226382
121.320500000000	0.0150286982353292
121.321000000000	0.0150317702322845
121.321500000000	0.0150347760585012
121.322000000000	0.0150377157600639
121.322500000000	0.0150405893847412
121.323000000000	0.0150433969786131
121.323500000000	0.0150461385886440
121.324000000000	0.0150488142642669
121.324500000000	0.0150514240546188
121.325000000000	0.0150539680091132
121.325500000000	0.0150564461791355
121.326000000000	0.0150588586160411
121.326500000000	0.0150612053708099
121.327000000000	0.0150634864966799
121.327500000000	0.0150657020483266
121.328000000000	0.0150678520808362
121.328500000000	0.0150699366499083
121.329000000000	0.0150719558121698
121.329500000000	0.0150739096254012
121.330000000000	0.0150757981487939
121.330500000000	0.0150776214433636
121.331000000000	0.0150793795707056
121.331500000000	0.0150810725936670
121.332000000000	0.0150827005775222
121.332500000000	0.0150842635892894
121.333000000000	0.0150857616965325
121.333500000000	0.0150871949675201
121.334000000000	0.0150885634717164
121.334500000000	0.0150898672810237
121.335000000000	0.0150911064701545
121.335500000000	0.0150922811142922
121.336000000000	0.0150933912897053
121.336500000000	0.0150944370733304
121.337000000000	0.0150954185430457
121.337500000000	0.0150963357789613
121.338000000000	0.0150971888615166
121.338500000000	0.0150979778725377
121.339000000000	0.0150987028945515
121.339500000000	0.0150993640091204
121.340000000000	0.0150999613003951
121.340500000000	0.0151004948542949
121.341000000000	0.0151009647553681
121.341500000000	0.0151013710894447
121.342000000000	0.0151017139429102
121.342500000000	0.0151019934019266
121.343000000000	0.0151022095545046
121.343500000000	0.0151023624889093
121.344000000000	0.0151024522938429
121.344500000000	0.0151024790586780
121.345000000000	0.0151024428727541
121.345500000000	0.0151023438267181
121.346000000000	0.0151021820131200
121.346500000000	0.0151019575235881
121.347000000000	0.0151016704505570
121.347500000000	0.0151013208892078
121.348000000000	0.0151009089338391
121.348500000000	0.0151004346795014
121.349000000000	0.0150998982233207
121.349500000000	0.0150992996641088
121.350000000000	0.0150986391011134
121.350500000000	0.0150979166348274
121.351000000000	0.0150971323682872
121.351500000000	0.0150962864038808
121.352000000000	0.0150953788454075
121.352500000000	0.0150944097987056
121.353000000000	0.0150933793701640
121.353500000000	0.0150922876689338
121.354000000000	0.0150911348058253
121.354500000000	0.0150899208912457
121.355000000000	0.0150886460370660
121.355500000000	0.0150873103577437
121.356000000000	0.0150859139679479
121.356500000000	0.0150844569808926
121.357000000000	0.0150829395119088
121.357500000000	0.0150813616785024
121.358000000000	0.0150797235961285
121.358500000000	0.0150780253813392
121.359000000000	0.0150762671533479
121.359500000000	0.0150744490310542
121.360000000000	0.0150725711325450
121.360500000000	0.0150706335776953
121.361000000000	0.0150686364874201
121.361500000000	0.0150665799817361
121.362000000000	0.0150644641819590
121.362500000000	0.0150622892099659
121.363000000000	0.0150600551872932
121.363500000000	0.0150577622357608
121.364000000000	0.0150554104794303
121.364500000000	0.0150530000424811
121.365000000000	0.0150505310493104
121.365500000000	0.0150480036275539
121.366000000000	0.0150454179047145
121.366500000000	0.0150427740093840
121.367000000000	0.0150400720712290
121.367500000000	0.0150373122209164
121.368000000000	0.0150344945912100
121.368500000000	0.0150316193163558
121.369000000000	0.0150286865326532
121.369500000000	0.0150256963778975
121.370000000000	0.0150226489915372
121.370500000000	0.0150195445148907
121.371000000000	0.0150163830906405
121.371500000000	0.0150131648618850
121.372000000000	0.0150098899753214
121.372500000000	0.0150065585793209
121.373000000000	0.0150031708237960
121.373500000000	0.0149997268602588
121.374000000000	0.0149962268397774
121.374500000000	0.0149926709170789
121.375000000000	0.0149890592467720
121.375500000000	0.0149853919845586
121.376000000000	0.0149816692880556
121.376500000000	0.0149778913151614
121.377000000000	0.0149740582247519
121.377500000000	0.0149701701746113
121.378000000000	0.0149662273239178
121.378500000000	0.0149622298323420
121.379000000000	0.0149581778603907
121.379500000000	0.0149540715675571
121.380000000000	0.0149499111112807
121.380500000000	0.0149456966498260
121.381000000000	0.0149414283422499
121.381500000000	0.0149371063466095
121.382000000000	0.0149327308194001
121.382500000000	0.0149283019165533
121.383000000000	0.0149238197927186
121.383500000000	0.0149192846032893
121.384000000000	0.0149146965017070
121.384500000000	0.0149100556404643
121.385000000000	0.0149053621722499
121.385500000000	0.0149006162492068
121.386000000000	0.0148958180254675
121.386500000000	0.0148909676541131
121.387000000000	0.0148860652874498
121.387500000000	0.0148811110787541
121.388000000000	0.0148761051819996
121.388500000000	0.0148710477505575
121.389000000000	0.0148659389401025
121.389500000000	0.0148607789083414
121.390000000000	0.0148555678132786
121.390500000000	0.0148503058143327
121.391000000000	0.0148449930727413
121.391500000000	0.0148396297531847
121.392000000000	0.0148342160200426
121.392500000000	0.0148287520404169
121.393000000000	0.0148232379845865
121.393500000000	0.0148176740236551
121.394000000000	0.0148120603311342
121.394500000000	0.0148063970827398
121.395000000000	0.0148006844568172
121.395500000000	0.0147949226324416
121.396000000000	0.0147891117907895
121.396500000000	0.0147832521145015
121.397000000000	0.0147773437885067
121.397500000000	0.0147713869991721
121.398000000000	0.0147653819331199
121.398500000000	0.0147593287784734
121.399000000000	0.0147532277246973
121.399500000000	0.0147470789620921
121.400000000000	0.0147408826798997
121.400500000000	0.0147346390691182
121.401000000000	0.0147283483203209
121.401500000000	0.0147220106242483
121.402000000000	0.0147156261713683
121.402500000000	0.0147091951503084
121.403000000000	0.0147027177496906
121.403500000000	0.0146961941567545
121.404000000000	0.0146896245584551
121.404500000000	0.0146830091403847
121.405000000000	0.0146763480882549
121.405500000000	0.0146696415855418
121.406000000000	0.0146628898132246
121.406500000000	0.0146560929527636
121.407000000000	0.0146492511852388
121.407500000000	0.0146423646901084
121.408000000000	0.0146354336456847
121.408500000000	0.0146284582311553
121.409000000000	0.0146214386249818
121.409500000000	0.0146143750074939
121.410000000000	0.0146072675574936
121.410500000000	0.0146001164533506
121.411000000000	0.0145929218753735
121.411500000000	0.0145856840039320
121.412000000000	0.0145784030216872
121.412500000000	0.0145710791107191
121.413000000000	0.0145637124557859
121.413500000000	0.0145563032433228
121.414000000000	0.0145488516595683
121.414500000000	0.0145413578919399
121.415000000000	0.0145338221301280
121.415500000000	0.0145262445667378
121.416000000000	0.0145186253951750
121.416500000000	0.0145109648104063
121.417000000000	0.0145032630077792
121.417500000000	0.0144955201843684
121.418000000000	0.0144877365385685
121.418500000000	0.0144799122695778
121.419000000000	0.0144720475773993
121.419500000000	0.0144641426642862
121.420000000000	0.0144561977332990
121.420500000000	0.0144482129854832
121.421000000000	0.0144401886252396
121.421500000000	0.0144321248565783
121.422000000000	0.0144240218801703
121.422500000000	0.0144158798981976
121.423000000000	0.0144076991135672
121.423500000000	0.0143994797276503
121.424000000000	0.0143912219432756
121.424500000000	0.0143829259619864
121.425000000000	0.0143745919820597
121.425500000000	0.0143662202034818
121.426000000000	0.0143578108257451
121.426500000000	0.0143493640478190
121.427000000000	0.0143408800681289
121.427500000000	0.0143323590856816
121.428000000000	0.0143238013005677
121.428500000000	0.0143152069103214
121.429000000000	0.0143065761113626
121.429500000000	0.0142979091022142
121.430000000000	0.0142892060828987
121.430500000000	0.0142804672512518
121.431000000000	0.0142716928077312
121.431500000000	0.0142628829542382
121.432000000000	0.0142540378910535
121.432500000000	0.0142451578205931
121.433000000000	0.0142362429458911
121.433500000000	0.0142272934707905
121.434000000000	0.0142183096003954
121.434500000000	0.0142092915419349
121.435000000000	0.0142002395033986
121.435500000000	0.0141911536931613
121.436000000000	0.0141820343218495
121.436500000000	0.0141728816004033
121.437000000000	0.0141636957386763
121.437500000000	0.0141544769498171
121.438000000000	0.0141452254493902
121.438500000000	0.0141359414505160
121.439000000000	0.0141266251682025
121.439500000000	0.0141172768176790
121.440000000000	0.0141078966144268
121.440500000000	0.0140984847750030
121.441000000000	0.0140890415149993
121.441500000000	0.0140795670509916
121.442000000000	0.0140700615985364
121.442500000000	0.0140605253731423
121.443000000000	0.0140509585900519
121.443500000000	0.0140413614636054
121.444000000000	0.0140317342075496
121.444500000000	0.0140220770357080
121.445000000000	0.0140123901613277
121.445500000000	0.0140026737973114
121.446000000000	0.0139929281566711
121.446500000000	0.0139831534503377
121.447000000000	0.0139733498901585
121.447500000000	0.0139635176871285
121.448000000000	0.0139536570511082
121.448500000000	0.0139437681920830
121.449000000000	0.0139338513191045
121.449500000000	0.0139239066412970
121.450000000000	0.0139139343684490
121.450500000000	0.0139039347104621
121.451000000000	0.0138939078754283
121.451500000000	0.0138838540721478
121.452000000000	0.0138737735100743
121.452500000000	0.0138636663988502
121.453000000000	0.0138535329485403
121.453500000000	0.0138433733691406
121.454000000000	0.0138331878704562
121.454500000000	0.0138229766628115
121.455000000000	0.0138127399570110
121.455500000000	0.0138024779619917
121.456000000000	0.0137921908883626
121.456500000000	0.0137818789474266
121.457000000000	0.0137715423512048
121.457500000000	0.0137611813107479
121.458000000000	0.0137507960346874
121.458500000000	0.0137403867345539
121.459000000000	0.0137299536215711
121.459500000000	0.0137194969061496
121.460000000000	0.0137090168000909
121.460500000000	0.0136985135153736
121.461000000000	0.0136879872634914
121.461500000000	0.0136774382567219
121.462000000000	0.0136668667061833
121.462500000000	0.0136562728216634
121.463000000000	0.0136456568153547
121.463500000000	0.0136350188991781
121.464000000000	0.0136243592843710
121.464500000000	0.0136136781830266
121.465000000000	0.0136029758078581
121.465500000000	0.0135922523713109
121.466000000000	0.0135815080844574
121.466500000000	0.0135707431596431
121.467000000000	0.0135599578098126
121.467500000000	0.0135491522461100
121.468000000000	0.0135383266809919
121.468500000000	0.0135274813289392
121.469000000000	0.0135166164034565
121.469500000000	0.0135057321163860
121.470000000000	0.0134948286801274
121.470500000000	0.0134839063092111
121.471000000000	0.0134729652180891
121.471500000000	0.0134620056200010
121.472000000000	0.0134510277283914
121.472500000000	0.0134400317575477
121.473000000000	0.0134290179217084
121.473500000000	0.0134179864354008
121.474000000000	0.0134069375138228
121.474500000000	0.0133958713704549
121.475000000000	0.0133847882195415
121.475500000000	0.0133736882781143
121.476000000000	0.0133625717614883
121.476500000000	0.0133514388817488
121.477000000000	0.0133402898517523
121.477500000000	0.0133291248854304
121.478000000000	0.0133179441954972
121.478500000000	0.0133067479950676
121.479000000000	0.0132955364969235
121.479500000000	0.0132843099119617
121.480000000000	0.0132730684500982
121.480500000000	0.0132618123210331
121.481000000000	0.0132505417340851
121.481500000000	0.0132392568984334
121.482000000000	0.0132279580232484
121.482500000000	0.0132166453150801
121.483000000000	0.0132053189789368
121.483500000000	0.0131939792214509
121.484000000000	0.0131826262490845
121.484500000000	0.0131712602671175
121.485000000000	0.0131598814809599
121.485500000000	0.0131484900952793
121.486000000000	0.0131370863154242
121.486500000000	0.0131256703474429
121.487000000000	0.0131142423959644
121.487500000000	0.0131028026660402
121.488000000000	0.0130913513616630
121.488500000000	0.0130798886874460
121.489000000000	0.0130684148492715
121.489500000000	0.0130569300523826
121.490000000000	0.0130454345031643
121.490500000000	0.0130339284065157
121.491000000000	0.0130224119674715
121.491500000000	0.0130108853940488
121.492000000000	0.0129993488940454
121.492500000000	0.0129878026739809
121.493000000000	0.0129762469410796
121.493500000000	0.0129646819029853
121.494000000000	0.0129531077669148
121.494500000000	0.0129415247413241
121.495000000000	0.0129299330354424
121.495500000000	0.0129183328566562
121.496000000000	0.0129067244119482
121.496500000000	0.0128951079092768
121.497000000000	0.0128834835557896
121.497500000000	0.0128718515573191
121.498000000000	0.0128602121176490
121.498500000000	0.0128485654409338
121.499000000000	0.0128369117319194
121.499500000000	0.0128252511931320
121.500000000000	0.0128135840252736
121.500500000000	0.0128019104269266
121.501000000000	0.0127902305963246


==> figures/overviewfigures_1/base.txt <==
0	2.96815264218815
0.0125000000000000	2.23021247960670
0.0250000000000000	1.77521720461268
0.0375000000000000	1.57235834955652
0.0500000000000000	1.45298546562152
0.0625000000000000	1.36322623189531
0.0750000000000000	1.29055355493189
0.0875000000000000	1.22944422944888
0.100000000000000	1.17681936564478
0.112500000000000	1.13067194809258
0.125000000000000	1.08966157098952
0.137500000000000	1.05282486937020
0.150000000000000	1.01942091789369
0.162500000000000	0.988904464930962
0.175000000000000	0.960785748013494
0.187500000000000	0.934719520361050
0.200000000000000	0.910347012383981
0.212500000000000	0.887445758293996
0.225000000000000	0.865757810936324
0.237500000000000	0.845156826796423
0.250000000000000	0.825470985135432
0.262500000000000	0.806643929693769
0.275000000000000	0.788568012808912
0.287500000000000	0.771226474398919
0.300000000000000	0.754548074251301
0.312500000000000	0.738526011469337
0.325000000000000	0.723099003048263
0.337500000000000	0.708249056074998
0.350000000000000	0.693908197639420
0.362500000000000	0.680039911869402
0.375000000000000	0.666566493317097
0.387500000000000	0.653441230187023
0.400000000000000	0.640591734466790
0.412500000000000	0.627983320694085
0.425000000000000	0.615567413326232
0.437500000000000	0.603332236028017
0.450000000000000	0.591257515265537
0.462500000000000	0.579349375029433
0.475000000000000	0.567607554738463
0.487500000000000	0.556041821520200
0.500000000000000	0.544656068732374
0.512500000000000	0.533449811485106
0.525000000000000	0.522415824175054
0.537500000000000	0.511537308190422
0.550000000000000	0.500789114729894
0.562500000000000	0.490141690310005
0.575000000000000	0.479559578447233
0.587500000000000	0.469015698964909
0.600000000000000	0.458482259743168
0.612500000000000	0.447947531877700
0.625000000000000	0.437398503364828
0.637500000000000	0.426841322192280
0.650000000000000	0.416270326475015
0.662500000000000	0.405704534158127
0.675000000000000	0.395129948014608
0.687500000000000	0.384569188567722
0.700000000000000	0.373987004103934
0.712500000000000	0.363399471714846
0.725000000000000	0.352748777432721
0.737500000000000	0.342036973377700
0.750000000000000	0.331195771288407
0.762500000000000	0.320214353602275
0.775000000000000	0.309034928258161
0.787500000000000	0.297641215117119
0.800000000000000	0.285998084001973
0.812500000000000	0.274087204937691
0.825000000000000	0.261896811510793
0.837500000000000	0.249403902069090
0.850000000000000	0.236620169317238
0.862500000000000	0.223511133286218
0.875000000000000	0.210127165668678
0.887500000000000	0.196423081357046
0.900000000000000	0.182540078968016
0.912500000000000	0.168466064971420
0.925000000000000	0.154587654032728
0.937500000000000	0.141110080017765
0.950000000000000	0.129221633887933
0.962500000000000	0.120002277263491
0.975000000000000	0.121514486063319
0.987500000000000	0.160905091324224
1	0.269925986672944


==> figures/overviewfigures_1/liftcycle.dat <==
25.5700000000000	0.811798207201853
25.5705000000000	0.811546166919634
25.5710000000000	0.811294389364228
25.5715000000000	0.811042875804977
25.5720000000000	0.810791627523688
25.5725000000000	0.810540645827075
25.5730000000000	0.810289932040875
25.5735000000000	0.810039487512011
25.5740000000000	0.809789313606959
25.5745000000000	0.809539411714444
25.5750000000000	0.809289783242184
25.5755000000000	0.809040429618944
25.5760000000000	0.808791352297661
25.5765000000000	0.808542552748618
25.5770000000000	0.808294032465064
25.5775000000000	0.808045792960902
25.5780000000000	0.807797835771671
25.5785000000000	0.807550162453578
25.5790000000000	0.807302774583884
25.5795000000000	0.807055673764817
25.5800000000000	0.806808861613597
25.5805000000000	0.806562339772793
25.5810000000000	0.806316109907822
25.5815000000000	0.806070173699891
25.5820000000000	0.805824532857022
25.5825000000000	0.805579189103682
25.5830000000000	0.805334144190820
25.5835000000000	0.805089399883755
25.5840000000000	0.804844957974884
25.5845000000000	0.804600820275181
25.5850000000000	0.804356988614817
25.5855000000000	0.804113464842824
25.5860000000000	0.803870250837540
25.5865000000000	0.803627348487337
25.5870000000000	0.803384759706953
25.5875000000000	0.803142486427623
25.5880000000000	0.802900530604445
25.5885000000000	0.802658894208592
25.5890000000000	0.802417579230746
25.5895000000000	0.802176587683633
25.5900000000000	0.801935921595121
25.5905000000000	0.801695583017285
25.5910000000000	0.801455574013389
25.5915000000000	0.801215896671924
25.5920000000000	0.800976553094912
25.5925000000000	0.800737545404116
25.5930000000000	0.800498875739001
25.5935000000000	0.800260546251688
25.5940000000000	0.800022559118954
25.5945000000000	0.799784916528635
25.5950000000000	0.799547620683530
25.5955000000000	0.799310673807331
25.5960000000000	0.799074078134157
25.5965000000000	0.798837835917415
25.5970000000000	0.798601949421370
25.5975000000000	0.798366420926963
25.5980000000000	0.798131252728946
25.5985000000000	0.797896447133354
25.5990000000000	0.797662006463102
25.5995000000000	0.797427933050098
25.6000000000000	0.797194229239983
25.6005000000000	0.796960897388941
25.6010000000000	0.796727939867863
25.6015000000000	0.796495359053973
25.6020000000000	0.796263157338491
25.6025000000000	0.796031337117770
25.6030000000000	0.795799900803616
25.6035000000000	0.795568850810918
25.6040000000000	0.795338189567510
25.6045000000000	0.795107919504651
25.6050000000000	0.794878043064978
25.6055000000000	0.794648562694974
25.6060000000000	0.794419480847113
25.6065000000000	0.794190799980905
25.6070000000000	0.793962522561366
25.6075000000000	0.793734651055308
25.6080000000000	0.793507187933869
25.6085000000000	0.793280135675632
25.6090000000000	0.793053496755705
25.6095000000000	0.792827273653809
25.6100000000000	0.792601468853706
25.6105000000000	0.792376084834892
25.6110000000000	0.792151124080752
25.6115000000000	0.791926589073480
25.6120000000000	0.791702482291046
25.6125000000000	0.791478806215529
25.6130000000000	0.791255563322522
25.6135000000000	0.791032756083043
25.6140000000000	0.790810386968025
25.6145000000000	0.790588458444485
25.6150000000000	0.790366972969496
25.6155000000000	0.790145932999657
25.6160000000000	0.789925340980723
25.6165000000000	0.789705199356308
25.6170000000000	0.789485510556086
25.6175000000000	0.789266277008920
25.6180000000000	0.789047501125394
25.6185000000000	0.788829185315876
25.6190000000000	0.788611331971929
25.6195000000000	0.788393943479284
25.6200000000000	0.788177022209743
25.6205000000000	0.787960570522133
25.6210000000000	0.787744590764144
25.6215000000000	0.787529085265648
25.6220000000000	0.787314056345757
25.6225000000000	0.787099506306640
25.6230000000000	0.786885437434698
25.6235000000000	0.786671851996432
25.6240000000000	0.786458752248084
25.6245000000000	0.786246140419454
25.6250000000000	0.786034018727491
25.6255000000000	0.785822389368462
25.6260000000000	0.785611254515526
25.6265000000000	0.785400616323857
25.6270000000000	0.785190476926735
25.6275000000000	0.784980838434671
25.6280000000000	0.784771702935368
25.6285000000000	0.784563072491855
25.6290000000000	0.784354949146952
25.6295000000000	0.784147334913583
25.6300000000000	0.783940231782010
25.6305000000000	0.783733641714718
25.6310000000000	0.783527566651440
25.6315000000000	0.783322008497875
25.6320000000000	0.783116969137109
25.6325000000000	0.782912450422246
25.6330000000000	0.782708454176422
25.6335000000000	0.782504982192519
25.6340000000000	0.782302036234316
25.6345000000000	0.782099618031955
25.6350000000000	0.781897729288771
25.6355000000000	0.781696371670537
25.6360000000000	0.781495546814513
25.6365000000000	0.781295256322713
25.6370000000000	0.781095501760121
25.6375000000000	0.780896284665117
25.6380000000000	0.780697606534713
25.6385000000000	0.780499468832030
25.6390000000000	0.780301872985800
25.6395000000000	0.780104820386731
25.6400000000000	0.779908312389297
25.6405000000000	0.779712350310995
25.6410000000000	0.779516935430749
25.6415000000000	0.779322068989567
25.6420000000000	0.779127752190575
25.6425000000000	0.778933986195067
25.6430000000000	0.778740772129372
25.6435000000000	0.778548111076298
25.6440000000000	0.778356004079459
25.6445000000000	0.778164452142280
25.6450000000000	0.777973456225292
25.6455000000000	0.777783017252752
25.6460000000000	0.777593136099498
25.6465000000000	0.777403813607003
25.6470000000000	0.777215050566572
25.6475000000000	0.777026847732261
25.6480000000000	0.776839205815019
25.6485000000000	0.776652125478985
25.6490000000000	0.776465607348685
25.6495000000000	0.776279652005104
25.6500000000000	0.776094259984252
25.6505000000000	0.775909431775490
25.6510000000000	0.775725167831578
25.6515000000000	0.775541468552934
25.6520000000000	0.775358334302199
25.6525000000000	0.775175765392151
25.6530000000000	0.774993762096788
25.6535000000000	0.774812324637004
25.6540000000000	0.774631453200104
25.6545000000000	0.774451147918000
25.6550000000000	0.774271408886491
25.6555000000000	0.774092236147216
25.6560000000000	0.773913629706509
25.6565000000000	0.773735589518564
25.6570000000000	0.773558115498879
25.6575000000000	0.773381207510357
25.6580000000000	0.773204865379282
25.6585000000000	0.773029088882034
25.6590000000000	0.772853877752972
25.6595000000000	0.772679231678036
25.6600000000000	0.772505150305737
25.6605000000000	0.772331633232985
25.6610000000000	0.772158680017310
25.6615000000000	0.771986290171729
25.6620000000000	0.771814463163635
25.6625000000000	0.771643198417174
25.6630000000000	0.771472495316851
25.6635000000000	0.771302353197911
25.6640000000000	0.771132771358843
25.6645000000000	0.770963749052202
25.6650000000000	0.770795285487519
25.6655000000000	0.770627379835915
25.6660000000000	0.770460031224504
25.6665000000000	0.770293238738970
25.6670000000000	0.770127001424790
25.6675000000000	0.769961318284968
25.6680000000000	0.769796188286679
25.6685000000000	0.769631610353463
25.6690000000000	0.769467583369237
25.6695000000000	0.769304106181102
25.6700000000000	0.769141177596986
25.6705000000000	0.768978796385254
25.6710000000000	0.768816961278702
25.6715000000000	0.768655670972178
25.6720000000000	0.768494924121540
25.6725000000000	0.768334719350818
25.6730000000000	0.768175055245854
25.6735000000000	0.768015930356369
25.6740000000000	0.767857343199697
25.6745000000000	0.767699292258174
25.6750000000000	0.767541775979060
25.6755000000000	0.767384792780653
25.6760000000000	0.767228341044998
25.6765000000000	0.767072419125140
25.6770000000000	0.766917025340798
25.6775000000000	0.766762157983129
25.6780000000000	0.766607815311800
25.6785000000000	0.766453995559492
25.6790000000000	0.766300696928003
25.6795000000000	0.766147917592144
25.6800000000000	0.765995655701334
25.6805000000000	0.765843909373386
25.6810000000000	0.765692676707150
25.6815000000000	0.765541955771009
25.6820000000000	0.765391744611750
25.6825000000000	0.765242041250385
25.6830000000000	0.765092843686897
25.6835000000000	0.764944149896818
25.6840000000000	0.764795957837129
25.6845000000000	0.764648265440805
25.6850000000000	0.764501070625193
25.6855000000000	0.764354371280141
25.6860000000000	0.764208165287133
25.6865000000000	0.764062450502876
25.6870000000000	0.763917224770416
25.6875000000000	0.763772485913054
25.6880000000000	0.763628231742714
25.6885000000000	0.763484460056120
25.6890000000000	0.763341168630290
25.6895000000000	0.763198355238472
25.6900000000000	0.763056017635463
25.6905000000000	0.762914153564702
25.6910000000000	0.762772760759814
25.6915000000000	0.762631836946415
25.6920000000000	0.762491379836918
25.6925000000000	0.762351387140522
25.6930000000000	0.762211856554435
25.6935000000000	0.762072785769122
25.6940000000000	0.761934172473884
25.6945000000000	0.761796014347428
25.6950000000000	0.761658309065682
25.6955000000000	0.761521054304038
25.6960000000000	0.761384247727857
25.6965000000000	0.761247887012814
25.6970000000000	0.761111969817823
25.6975000000000	0.760976493813410
25.6980000000000	0.760841456664614
25.6985000000000	0.760706856040072
25.6990000000000	0.760572689609436
25.6995000000000	0.760438955043720
25.7000000000000	0.760305650019210
25.7005000000000	0.760172772216318
25.7010000000000	0.760040319319390
25.7015000000000	0.759908289018644
25.7020000000000	0.759776679009710
25.7025000000000	0.759645486999345
25.7030000000000	0.759514710696320
25.7035000000000	0.759384347822767
25.7040000000000	0.759254396107448
25.7045000000000	0.759124853291571
25.7050000000000	0.758995717122617
25.7055000000000	0.758866985367279
25.7060000000000	0.758738655793518
25.7065000000000	0.758610726193965
25.7070000000000	0.758483194364062
25.7075000000000	0.758356058120670
25.7080000000000	0.758229315293826
25.7085000000000	0.758102963726141
25.7090000000000	0.757977001276948
25.7095000000000	0.757851425828242
25.7100000000000	0.757726235270603
25.7105000000000	0.757601427517335
25.7110000000000	0.757477000500927
25.7115000000000	0.757352952169637
25.7120000000000	0.757229280493560
25.7125000000000	0.757105983463606
25.7130000000000	0.756983059089565
25.7135000000000	0.756860505403865
25.7140000000000	0.756738320460999
25.7145000000000	0.756616502333838
25.7150000000000	0.756495049126241
25.7155000000000	0.756373958956751
25.7160000000000	0.756253229974087
25.7165000000000	0.756132860346906
25.7170000000000	0.756012848271583
25.7175000000000	0.755893191968962
25.7180000000000	0.755773889683818
25.7185000000000	0.755654939688302
25.7190000000000	0.755536340283314
25.7195000000000	0.755418089790913
25.7200000000000	0.755300186565420
25.7205000000000	0.755182628987568
25.7210000000000	0.755065415466521
25.7215000000000	0.754948544434250
25.7220000000000	0.754832014361433
25.7225000000000	0.754715823738248
25.7230000000000	0.754599971089731
25.7235000000000	0.754484454967728
25.7240000000000	0.754369273955534
25.7245000000000	0.754254426664692
25.7250000000000	0.754139911738900
25.7255000000000	0.754025727852165
25.7260000000000	0.753911873706023
25.7265000000000	0.753798348040409
25.7270000000000	0.753685149615057
25.7275000000000	0.753572277233602
25.7280000000000	0.753459729721147
25.7285000000000	0.753347505939432
25.7290000000000	0.753235604782493
25.7295000000000	0.753124025171936
25.7300000000000	0.753012766065257
25.7305000000000	0.752901826452739
25.7310000000000	0.752791205351327
25.7315000000000	0.752680901818200
25.7320000000000	0.752570914934955
25.7325000000000	0.752461243820730
25.7330000000000	0.752351887625715
25.7335000000000	0.752242845531990
25.7340000000000	0.752134116754397
25.7345000000000	0.752025700540471
25.7350000000000	0.751917596168704
25.7355000000000	0.751809802953744
25.7360000000000	0.751702320237086
25.7365000000000	0.751595147395531
25.7370000000000	0.751488283841396
25.7375000000000	0.751381729011729
25.7380000000000	0.751275482381240
25.7385000000000	0.751169543454332
25.7390000000000	0.751063911767878
25.7395000000000	0.750958586891823
25.7400000000000	0.750853568423530
25.7405000000000	0.750748855995402
25.7410000000000	0.750644449271622
25.7415000000000	0.750540347942785
25.7420000000000	0.750436551736782
25.7425000000000	0.750333060406793
25.7430000000000	0.750229873739369
25.7435000000000	0.750126991550436
25.7440000000000	0.750024413686254
25.7445000000000	0.749922140022817
25.7450000000000	0.749820170465401
25.7455000000000	0.749718504949224
25.7460000000000	0.749617143438778
25.7465000000000	0.749516085926265
25.7470000000000	0.749415332433637
25.7475000000000	0.749314883009686
25.7480000000000	0.749214737732629
25.7485000000000	0.749114896708030
25.7490000000000	0.749015360067764
25.7495000000000	0.748916127972336
25.7500000000000	0.748817200608351
25.7505000000000	0.748718578187030
25.7510000000000	0.748620260948688
25.7515000000000	0.748522249158753
25.7520000000000	0.748424543102948
25.7525000000000	0.748327143100322
25.7530000000000	0.748230049490406
25.7535000000000	0.748133262633096
25.7540000000000	0.748036782920181
25.7545000000000	0.747940610759009
25.7550000000000	0.747844746588932
25.7555000000000	0.747749190861891
25.7560000000000	0.747653944058515
25.7565000000000	0.747559006681683
25.7570000000000	0.747464379251920
25.7575000000000	0.747370062313963
25.7580000000000	0.747276056433957
25.7585000000000	0.747182362192245
25.7590000000000	0.747088980199247
25.7595000000000	0.746995911071684
25.7600000000000	0.746903155460061
25.7605000000000	0.746810714021735
25.7610000000000	0.746718587435552
25.7615000000000	0.746626776402706
25.7620000000000	0.746535281634834
25.7625000000000	0.746444103862564
25.7630000000000	0.746353243837629
25.7635000000000	0.746262702318027
25.7640000000000	0.746172480089637
25.7645000000000	0.746082577941120
25.7650000000000	0.745992996684250
25.7655000000000	0.745903737140898
25.7660000000000	0.745814800148608
25.7665000000000	0.745726186555199
25.7670000000000	0.745637897227153
25.7675000000000	0.745549933035105
25.7680000000000	0.745462294867372
25.7685000000000	0.745374983624589
25.7690000000000	0.745288000215075
25.7695000000000	0.745201345554342
25.7700000000000	0.745115020580376
25.7705000000000	0.745029026225406
25.7710000000000	0.744943363442361
25.7715000000000	0.744858033188743
25.7720000000000	0.744773036426238
25.7725000000000	0.744688374135202
25.7730000000000	0.744604047292527
25.7735000000000	0.744520056886603
25.7740000000000	0.744436403913994
25.7745000000000	0.744353089373838
25.7750000000000	0.744270114273814
25.7755000000000	0.744187479627373
25.7760000000000	0.744105186447503
25.7765000000000	0.744023235757845
25.7770000000000	0.743941628584504
25.7775000000000	0.743860365953425
25.7780000000000	0.743779448899001
25.7785000000000	0.743698878456462
25.7790000000000	0.743618655659581
25.7795000000000	0.743538781551256
25.7800000000000	0.743459257170443
25.7805000000000	0.743380083558696
25.7810000000000	0.743301261761843
25.7815000000000	0.743222792817330
25.7820000000000	0.743144677771837
25.7825000000000	0.743066917668327
25.7830000000000	0.742989513548772
25.7835000000000	0.742912466452907
25.7840000000000	0.742835777419867
25.7845000000000	0.742759447488944
25.7850000000000	0.742683477695336
25.7855000000000	0.742607869070186
25.7860000000000	0.742532622645550
25.7865000000000	0.742457739446112
25.7870000000000	0.742383220497277
25.7875000000000	0.742309066817777
25.7880000000000	0.742235279421662
25.7885000000000	0.742161859320529
25.7890000000000	0.742088807519196
25.7895000000000	0.742016125019647
25.7900000000000	0.741943812816364
25.7905000000000	0.741871871897428
25.7910000000000	0.741800303246743
25.7915000000000	0.741729107842466
25.7920000000000	0.741658286652813
25.7925000000000	0.741587840641537
25.7930000000000	0.741517770765087
25.7935000000000	0.741448077971657
25.7940000000000	0.741378763202487
25.7945000000000	0.741309827388451
25.7950000000000	0.741241271457016
25.7955000000000	0.741173096321532
25.7960000000000	0.741105302890589
25.7965000000000	0.741037892061908
25.7970000000000	0.740970864723320
25.7975000000000	0.740904221756700
25.7980000000000	0.740837964028796
25.7985000000000	0.740772092401831
25.7990000000000	0.740706607724755
25.7995000000000	0.740641510835881
25.8000000000000	0.740576802565741
25.8005000000000	0.740512483730413
25.8010000000000	0.740448555139648
25.8015000000000	0.740385017585978
25.8020000000000	0.740321871856992
25.8025000000000	0.740259118725787
25.8030000000000	0.740196758951511
25.8035000000000	0.740134793285199
25.8040000000000	0.740073222465061
25.8045000000000	0.740012047216210
25.8050000000000	0.739951268251758
25.8055000000000	0.739890886272712
25.8060000000000	0.739830901966061
25.8065000000000	0.739771316009593
25.8070000000000	0.739712129063860
25.8075000000000	0.739653341777757
25.8080000000000	0.739594954790023
25.8085000000000	0.739536968722416
25.8090000000000	0.739479384183508
25.8095000000000	0.739422201771983
25.8100000000000	0.739365422068199
25.8105000000000	0.739309045642805
25.8110000000000	0.739253073047713
25.8115000000000	0.739197504828143
25.8120000000000	0.739142341509251
25.8125000000000	0.739087583601982
25.8130000000000	0.739033231608425
25.8135000000000	0.738979286011113
25.8140000000000	0.738925747280618
25.8145000000000	0.738872615874258
25.8150000000000	0.738819892229411
25.8155000000000	0.738767576775432
25.8160000000000	0.738715669924058
25.8165000000000	0.738664172072751
25.8170000000000	0.738613083603050
25.8175000000000	0.738562404882280
25.8180000000000	0.738512136264358
25.8185000000000	0.738462278086820
25.8190000000000	0.738412830671518
25.8195000000000	0.738363794327835
25.8200000000000	0.738315169347834
25.8205000000000	0.738266956008528
25.8210000000000	0.738219154572985
25.8215000000000	0.738171765289147
25.8220000000000	0.738124788388287
25.8225000000000	0.738078224087981
25.8230000000000	0.738032072589013
25.8235000000000	0.737986334077560
25.8240000000000	0.737941008727887
25.8245000000000	0.737896096690765
25.8250000000000	0.737851598111141
25.8255000000000	0.737807513110030
25.8260000000000	0.737763841800039
25.8265000000000	0.737720584273616
25.8270000000000	0.737677740613425
25.8275000000000	0.737635310876827
25.8280000000000	0.737593295117175
25.8285000000000	0.737551693364689
25.8290000000000	0.737510505636642
25.8295000000000	0.737469731937261
25.8300000000000	0.737429372249384
25.8305000000000	0.737389426547018
25.8310000000000	0.737349894783321
25.8315000000000	0.737310776902027
25.8320000000000	0.737272072825037
25.8325000000000	0.737233782462648
25.8330000000000	0.737195905710757
25.8335000000000	0.737158442444966
25.8340000000000	0.737121392530927
25.8345000000000	0.737084755816664
25.8350000000000	0.737048532134071
25.8355000000000	0.737012721301581
25.8360000000000	0.736977323121650
25.8365000000000	0.736942337379377
25.8370000000000	0.736907763848541
25.8375000000000	0.736873602285209
25.8380000000000	0.736839852429110
25.8385000000000	0.736806514009279
25.8390000000000	0.736773586733346
25.8395000000000	0.736741070299626
25.8400000000000	0.736708964388743
25.8405000000000	0.736677268665102
25.8410000000000	0.736645982779230
25.8415000000000	0.736615106369378
25.8420000000000	0.736584639052657
25.8425000000000	0.736554580435028
25.8430000000000	0.736524930112194
25.8435000000000	0.736495687652998
25.8440000000000	0.736466852623948
25.8445000000000	0.736438424565967
25.8450000000000	0.736410403015466
25.8455000000000	0.736382787485643
25.8460000000000	0.736355577480159
25.8465000000000	0.736328772484370
25.8470000000000	0.736302371972263
25.8475000000000	0.736276375402154
25.8480000000000	0.736250782214528
25.8485000000000	0.736225591842415
25.8490000000000	0.736200803695485
25.8495000000000	0.736176417176318
25.8500000000000	0.736152431670233
25.8505000000000	0.736128846547415
25.8510000000000	0.736105661163644
25.8515000000000	0.736082874865170
25.8520000000000	0.736060486976597
25.8525000000000	0.736038496812501
25.8530000000000	0.736016903672963
25.8535000000000	0.735995706844877
25.8540000000000	0.735974905600073
25.8545000000000	0.735954499194554
25.8550000000000	0.735934486872630
25.8555000000000	0.735914867865935
25.8560000000000	0.735895641390126
25.8565000000000	0.735876806647663
25.8570000000000	0.735858362825670
25.8575000000000	0.735840309100395
25.8580000000000	0.735822644635774
25.8585000000000	0.735805368575407
25.8590000000000	0.735788480056568
25.8595000000000	0.735771978200864
25.8600000000000	0.735755862113987
25.8605000000000	0.735740130892673
25.8610000000000	0.735724783617682
25.8615000000000	0.735709819356575
25.8620000000000	0.735695237165809
25.8625000000000	0.735681036087211
25.8630000000000	0.735667215150177
25.8635000000000	0.735653773370694
25.8640000000000	0.735640709754178
25.8645000000000	0.735628023290651
25.8650000000000	0.735615712958586
25.8655000000000	0.735603777724583
25.8660000000000	0.735592216543279
25.8665000000000	0.735581028354467
25.8670000000000	0.735570212088305
25.8675000000000	0.735559766662059
25.8680000000000	0.735549690980041
25.8685000000000	0.735539983936405
25.8690000000000	0.735530644411260
25.8695000000000	0.735521671275017
25.8700000000000	0.735513063384341
25.8705000000000	0.735504819588174
25.8710000000000	0.735496938718510
25.8715000000000	0.735489419599213
25.8720000000000	0.735482261045645
25.8725000000000	0.735475461856301
25.8730000000000	0.735469020821362
25.8735000000000	0.735462936722759
25.8740000000000	0.735457208326359
25.8745000000000	0.735451834392882
25.8750000000000	0.735446813666953
25.8755000000000	0.735442144889737
25.8760000000000	0.735437826783978
25.8765000000000	0.735433858069328
25.8770000000000	0.735430237452204
25.8775000000000	0.735426963629959
25.8780000000000	0.735424035289694
25.8785000000000	0.735421451106966
25.8790000000000	0.735419209756611
25.8795000000000	0.735417309891795
25.8800000000000	0.735415750164822
25.8805000000000	0.735414529219011
25.8810000000000	0.735413645682544
25.8815000000000	0.735413098182500
25.8820000000000	0.735412885334457
25.8825000000000	0.735413005742926
25.8830000000000	0.735413458010137
25.8835000000000	0.735414240725797
25.8840000000000	0.735415352471651
25.8845000000000	0.735416791826232
25.8850000000000	0.735418557355751
25.8855000000000	0.735420647621326
25.8860000000000	0.735423061179422
25.8865000000000	0.735425796573442
25.8870000000000	0.735428852346948
25.8875000000000	0.735432227033211
25.8880000000000	0.735435919157630
25.8885000000000	0.735439927245923
25.8890000000000	0.735444249810508
25.8895000000000	0.735448885363762
25.8900000000000	0.735453832408570
25.8905000000000	0.735459089444770
25.8910000000000	0.735464654967912
25.8915000000000	0.735470527465098
25.8920000000000	0.735476705425071
25.8925000000000	0.735483187324034
25.8930000000000	0.735489971641164
25.8935000000000	0.735497056848446
25.8940000000000	0.735504441414239
25.8945000000000	0.735512123803667
25.8950000000000	0.735520102478288
25.8955000000000	0.735528375898221
25.8960000000000	0.735536942520539
25.8965000000000	0.735545800795981
25.8970000000000	0.735554949178596
25.8975000000000	0.735564386115491
25.8980000000000	0.735574110058016
25.8985000000000	0.735584119448585
25.8990000000000	0.735594412733303
25.8995000000000	0.735604988356683
25.9000000000000	0.735615844760067
25.9005000000000	0.735626980387747
25.9010000000000	0.735638393679850
25.9015000000000	0.735650083080624
25.9020000000000	0.735662047032103
25.9025000000000	0.735674283976408
25.9030000000000	0.735686792357291
25.9035000000000	0.735699570620331
25.9040000000000	0.735712617212955
25.9045000000000	0.735725930579423
25.9050000000000	0.735739509174615
25.9055000000000	0.735753351445547
25.9060000000000	0.735767455849402
25.9065000000000	0.735781820840671
25.9070000000000	0.735796444883678
25.9075000000000	0.735811326437178
25.9080000000000	0.735826463971401
25.9085000000000	0.735841855954429
25.9090000000000	0.735857500863009
25.9095000000000	0.735873397174531
25.9100000000000	0.735889543375890
25.9105000000000	0.735905937952349
25.9110000000000	0.735922579401290
25.9115000000000	0.735939466218619
25.9120000000000	0.735956596913544
25.9125000000000	0.735973969995152
25.9130000000000	0.735991583982263
25.9135000000000	0.736009437399540
25.9140000000000	0.736027528779161
25.9145000000000	0.736045856658292
25.9150000000000	0.736064419583876
25.9155000000000	0.736083216110620
25.9160000000000	0.736102244801771
25.9165000000000	0.736121504225256
25.9170000000000	0.736140992961665
25.9175000000000	0.736160709599784
25.9180000000000	0.736180652736342
25.9185000000000	0.736200820978606
25.9190000000000	0.736221212942523
25.9195000000000	0.736241827256417
25.9200000000000	0.736262662555777
25.9205000000000	0.736283717488982
25.9210000000000	0.736304990713003
25.9215000000000	0.736326480901845
25.9220000000000	0.736348186732220
25.9225000000000	0.736370106898708
25.9230000000000	0.736392240105052
25.9235000000000	0.736414585070812
25.9240000000000	0.736437140520592
25.9245000000000	0.736459905202467
25.9250000000000	0.736482877866736
25.9255000000000	0.736506057284650
25.9260000000000	0.736529442236756
25.9265000000000	0.736553031518742
25.9270000000000	0.736576823939695
25.9275000000000	0.736600818326295
25.9280000000000	0.736625013511467
25.9285000000000	0.736649408353896
25.9290000000000	0.736674001717901
25.9295000000000	0.736698792488145
25.9300000000000	0.736723779561292
25.9305000000000	0.736748961853219
25.9310000000000	0.736774338293076
25.9315000000000	0.736799907828006
25.9320000000000	0.736825669417788
25.9325000000000	0.736851622043561
25.9330000000000	0.736877764697932
25.9335000000000	0.736904096395897
25.9340000000000	0.736930616165882
25.9345000000000	0.736957323052785
25.9350000000000	0.736984216122369
25.9355000000000	0.737011294456163
25.9360000000000	0.737038557153065
25.9365000000000	0.737066003329549
25.9370000000000	0.737093632122122
25.9375000000000	0.737121442683482
25.9380000000000	0.737149434188703
25.9385000000000	0.737177605824557
25.9390000000000	0.737205956804667
25.9395000000000	0.737234486352939
25.9400000000000	0.737263193722174
25.9405000000000	0.737292078175037
25.9410000000000	0.737321138997767
25.9415000000000	0.737350375498696
25.9420000000000	0.737379786998768
25.9425000000000	0.737409372845833
25.9430000000000	0.737439132401713
25.9435000000000	0.737469065052564
25.9440000000000	0.737499170200874
25.9445000000000	0.737529447271395
25.9450000000000	0.737559895707699
25.9455000000000	0.737590514973878
25.9460000000000	0.737621304556424
25.9465000000000	0.737652263956963
25.9470000000000	0.737683392702550
25.9475000000000	0.737714690339945
25.9480000000000	0.737746156432140
25.9485000000000	0.737777790565546
25.9490000000000	0.737809592351536
25.9495000000000	0.737841561412898
25.9500000000000	0.737873697399474
25.9505000000000	0.737905999978833
25.9510000000000	0.737938468842507
25.9515000000000	0.737971103696674
25.9520000000000	0.738003904274733
25.9525000000000	0.738036870324521
25.9530000000000	0.738070001619799
25.9535000000000	0.738103297950349
25.9540000000000	0.738136759131135
25.9545000000000	0.738170384988723
25.9550000000000	0.738204175383271
25.9555000000000	0.738238130183301
25.9560000000000	0.738272249283531
25.9565000000000	0.738306532597119
25.9570000000000	0.738340980058884
25.9575000000000	0.738375591620983
25.9580000000000	0.738410367258417
25.9585000000000	0.738445306963543
25.9590000000000	0.738480410749176
25.9595000000000	0.738515678649880
25.9600000000000	0.738551110715970
25.9605000000000	0.738586707019584
25.9610000000000	0.738622467652642
25.9615000000000	0.738658392722129
25.9620000000000	0.738694482361665
25.9625000000000	0.738730736716237
25.9630000000000	0.738767155951151
25.9635000000000	0.738803740253506
25.9640000000000	0.738840489827470
25.9645000000000	0.738877404891374
25.9650000000000	0.738914485687689
25.9655000000000	0.738951732472354
25.9660000000000	0.738989145520556
25.9665000000000	0.739026725125713
25.9670000000000	0.739064471597202
25.9675000000000	0.739102385260038
25.9680000000000	0.739140466460670
25.9685000000000	0.739178715557294
25.9690000000000	0.739217132928228
25.9695000000000	0.739255718963877
25.9700000000000	0.739294474076141
25.9705000000000	0.739333398686682
25.9710000000000	0.739372493235871
25.9715000000000	0.739411758181816
25.9720000000000	0.739451193989473
25.9725000000000	0.739490801147417
25.9730000000000	0.739530580154088
25.9735000000000	0.739570531521569
25.9740000000000	0.739610655780022
25.9745000000000	0.739650953466053
25.9750000000000	0.739691425139273
25.9755000000000	0.739732071361587
25.9760000000000	0.739772892717017
25.9765000000000	0.739813889796631
25.9770000000000	0.739855063205598
25.9775000000000	0.739896413560074
25.9780000000000	0.739937941490885
25.9785000000000	0.739979647633279
25.9790000000000	0.740021532641209
25.9795000000000	0.740063597175307
25.9800000000000	0.740105841906825
25.9805000000000	0.740148267518406
25.9810000000000	0.740190874699459
25.9815000000000	0.740233664154282
25.9820000000000	0.740276636588599
25.9825000000000	0.740319792725747
25.9830000000000	0.740363133289850
25.9835000000000	0.740406659016780
25.9840000000000	0.740450370649685
25.9845000000000	0.740494268941759
25.9850000000000	0.740538354646151
25.9855000000000	0.740582628530335
25.9860000000000	0.740627091364104
25.9865000000000	0.740671743926997
25.9870000000000	0.740716586998442
25.9875000000000	0.740761621368349
25.9880000000000	0.740806847830547
25.9885000000000	0.740852267182906
25.9890000000000	0.740897880227859
25.9895000000000	0.740943687772691
25.9900000000000	0.740989690627217
25.9905000000000	0.741035889605530
25.9910000000000	0.741082285526501
25.9915000000000	0.741128879207003
25.9920000000000	0.741175671471272
25.9925000000000	0.741222663143707
25.9930000000000	0.741269855048427
25.9935000000000	0.741317248016502
25.9940000000000	0.741364842873746
25.9945000000000	0.741412640450300
25.9950000000000	0.741460641576835
25.9955000000000	0.741508847082375
25.9960000000000	0.741557257797183
25.9965000000000	0.741605874550865
25.9970000000000	0.741654698171778
25.9975000000000	0.741703729487244
25.9980000000000	0.741752969324841
25.9985000000000	0.741802418505040
25.9990000000000	0.741852077854371
25.9995000000000	0.741901948189839
26	0.741952030330271
26.0005000000000	0.742002325087670
26.0010000000000	0.742052833276068
26.0015000000000	0.742103555701489
26.0020000000000	0.742154493168218
26.0025000000000	0.742205646473659
26.0030000000000	0.742257016417379
26.0035000000000	0.742308603785153
26.0040000000000	0.742360409369452
26.0045000000000	0.742412433943665
26.0050000000000	0.742464678288343
26.0055000000000	0.742517143170959
26.0060000000000	0.742569829355361
26.0065000000000	0.742622737601762
26.0070000000000	0.742675868658590
26.0075000000000	0.742729223271606
26.0080000000000	0.742782802178044
26.0085000000000	0.742836606112409
26.0090000000000	0.742890635794823
26.0095000000000	0.742944891942486
26.0100000000000	0.742999375265400
26.0105000000000	0.743054086463710
26.0110000000000	0.743109026229774
26.0115000000000	0.743164195249832
26.0120000000000	0.743219594198852
26.0125000000000	0.743275223745595
26.0130000000000	0.743331084548272
26.0135000000000	0.743387177258250
26.0140000000000	0.743443502518076
26.0145000000000	0.743500060956251
26.0150000000000	0.743556853197750
26.0155000000000	0.743613879858861
26.0160000000000	0.743671141539373
26.0165000000000	0.743728638834862
26.0170000000000	0.743786372331362
26.0175000000000	0.743844342603736
26.0180000000000	0.743902550214712
26.0185000000000	0.743960995722922
26.0190000000000	0.744019679667155
26.0195000000000	0.744078602588836
26.0200000000000	0.744137765007932
26.0205000000000	0.744197167440773
26.0210000000000	0.744256810389397
26.0215000000000	0.744316694349047
26.0220000000000	0.744376819801524
26.0225000000000	0.744437187220383
26.0230000000000	0.744497797066136
26.0235000000000	0.744558649792131
26.0240000000000	0.744619745838270
26.0245000000000	0.744681085635547
26.0250000000000	0.744742669604265
26.0255000000000	0.744804498155177
26.0260000000000	0.744866571684991
26.0265000000000	0.744928890584766
26.0270000000000	0.744991455231705
26.0275000000000	0.745054265995320
26.0280000000000	0.745117323231922
26.0285000000000	0.745180627289871
26.0290000000000	0.745244178507565
26.0295000000000	0.745307977209781
26.0300000000000	0.745372023717775
26.0305000000000	0.745436318334015
26.0310000000000	0.745500861361173
26.0315000000000	0.745565653082679
26.0320000000000	0.745630693780200
26.0325000000000	0.745695983719857
26.0330000000000	0.745761523163014
26.0335000000000	0.745827312358206
26.0340000000000	0.745893351546084
26.0345000000000	0.745959640960113
26.0350000000000	0.746026180821090
26.0355000000000	0.746092971344512
26.0360000000000	0.746160012736370
26.0365000000000	0.746227305191870
26.0370000000000	0.746294848901754
26.0375000000000	0.746362644045609
26.0380000000000	0.746430690797451
26.0385000000000	0.746498989322172
26.0390000000000	0.746567539776328
26.0395000000000	0.746636342310517
26.0400000000000	0.746705397069357
26.0405000000000	0.746774704188650
26.0410000000000	0.746844263793837
26.0415000000000	0.746914076014072
26.0420000000000	0.746984140959745
26.0425000000000	0.747054458746289
26.0430000000000	0.747125029475743
26.0435000000000	0.747195853246239
26.0440000000000	0.747266930153280
26.0445000000000	0.747338260281807
26.0450000000000	0.747409843720900
26.0455000000000	0.747481680541860
26.0460000000000	0.747553770823934
26.0465000000000	0.747626114634108
26.0470000000000	0.747698712040166
26.0475000000000	0.747771563103016
26.0480000000000	0.747844667881490
26.0485000000000	0.747918026431578
26.0490000000000	0.747991638804754
26.0495000000000	0.748065505051692
26.0500000000000	0.748139625220809
26.0505000000000	0.748213999354044
26.0510000000000	0.748288627498676
26.0515000000000	0.748363509692628
26.0520000000000	0.748438645979913
26.0525000000000	0.748514036397890
26.0530000000000	0.748589680984944
26.0535000000000	0.748665579780414
26.0540000000000	0.748741732821250
26.0545000000000	0.748818140145318
26.0550000000000	0.748894801791826
26.0555000000000	0.748971717797957
26.0560000000000	0.749048888204300
26.0565000000000	0.749126313052341
26.0570000000000	0.749203992382054
26.0575000000000	0.749281926238872
26.0580000000000	0.749360114670245
26.0585000000000	0.749438557722237
26.0590000000000	0.749517255445313
26.0595000000000	0.749596207895170
26.0600000000000	0.749675415126041
26.0605000000000	0.749754877200253
26.0610000000000	0.749834594179599
26.0615000000000	0.749914566131867
26.0620000000000	0.749994793129634
26.0625000000000	0.750075275247582
26.0630000000000	0.750156012568625
26.0635000000000	0.750237005176840
26.0640000000000	0.750318253161555
26.0645000000000	0.750399756623351
26.0650000000000	0.750481515662388
26.0655000000000	0.750563530384168
26.0660000000000	0.750645800907724
26.0665000000000	0.750728327349876
26.0670000000000	0.750811109840091
26.0675000000000	0.750894148512472
26.0680000000000	0.750977443508959
26.0685000000000	0.751060994976666
26.0690000000000	0.751144803073819
26.0695000000000	0.751228867965015
26.0700000000000	0.751313189821262
26.0705000000000	0.751397768825070
26.0710000000000	0.751482605164749
26.0715000000000	0.751567699037539
26.0720000000000	0.751653050652904
26.0725000000000	0.751738660222318
26.0730000000000	0.751824527976067
26.0735000000000	0.751910654145893
26.0740000000000	0.751997038976288
26.0745000000000	0.752083682721386
26.0750000000000	0.752170585646562
26.0755000000000	0.752257748024870
26.0760000000000	0.752345170141745
26.0765000000000	0.752432852291223
26.0770000000000	0.752520794780390
26.0775000000000	0.752608997924786
26.0780000000000	0.752697462051820
26.0785000000000	0.752786187499511
26.0790000000000	0.752875174618785
26.0795000000000	0.752964423770418
26.0800000000000	0.753053935324899
26.0805000000000	0.753143709667133
26.0810000000000	0.753233747191882
26.0815000000000	0.753324048309008
26.0820000000000	0.753414613431809
26.0825000000000	0.753505442996034
26.0830000000000	0.753596537442817
26.0835000000000	0.753687897223887
26.0840000000000	0.753779522810348
26.0845000000000	0.753871414678270
26.0850000000000	0.753963573319788
26.0855000000000	0.754055999236828
26.0860000000000	0.754148692946519
26.0865000000000	0.754241654975128
26.0870000000000	0.754334885863841
26.0875000000000	0.754428386161880
26.0880000000000	0.754522156439088
26.0885000000000	0.754616197268716
26.0890000000000	0.754710509240290
26.0895000000000	0.754805092956325
26.0900000000000	0.754899949030305
26.0905000000000	0.754995078088409
26.0910000000000	0.755090480767836
26.0915000000000	0.755186157720637
26.0920000000000	0.755282109609927
26.0925000000000	0.755378337108161
26.0930000000000	0.755474840903478
26.0935000000000	0.755571621693629
26.0940000000000	0.755668680189727
26.0945000000000	0.755766017116170
26.0950000000000	0.755863633201661
26.0955000000000	0.755961529197025
26.0960000000000	0.756059705856967
26.0965000000000	0.756158163950574
26.0970000000000	0.756256904257403
26.0975000000000	0.756355927567164
26.0980000000000	0.756455234685721
26.0985000000000	0.756554826420871
26.0990000000000	0.756654703599886
26.0995000000000	0.756754867055159
26.1000000000000	0.756855317633232
26.1005000000000	0.756956056185982
26.1010000000000	0.757057083582089
26.1015000000000	0.757158400693179
26.1020000000000	0.757260008406349
26.1025000000000	0.757361907615946
26.1030000000000	0.757464099223563
26.1035000000000	0.757566584145429
26.1040000000000	0.757669363301287
26.1045000000000	0.757772437620195
26.1050000000000	0.757875808046189
26.1055000000000	0.757979475522575
26.1060000000000	0.758083441007391
26.1065000000000	0.758187705464519
26.1070000000000	0.758292269862691
26.1075000000000	0.758397135184474
26.1080000000000	0.758502302412727
26.1085000000000	0.758607772542771
26.1090000000000	0.758713546570314
26.1095000000000	0.758819625505601
26.1100000000000	0.758926010359251
26.1105000000000	0.759032702147133
26.1110000000000	0.759139701895738
26.1115000000000	0.759247010632629
26.1120000000000	0.759354629392745
26.1125000000000	0.759462559213051
26.1130000000000	0.759570801136686
26.1135000000000	0.759679356213893
26.1140000000000	0.759788225492334
26.1145000000000	0.759897410029665
26.1150000000000	0.760006910881681
26.1155000000000	0.760116729110952
26.1160000000000	0.760226865782478
26.1165000000000	0.760337321959610
26.1170000000000	0.760448098710741
26.1175000000000	0.760559197108153
26.1180000000000	0.760670618221134
26.1185000000000	0.760782363122940
26.1190000000000	0.760894432886200
26.1195000000000	0.761006828585005
26.1200000000000	0.761119551291940
26.1205000000000	0.761232602081545
26.1210000000000	0.761345982027300
26.1215000000000	0.761459692199469
26.1220000000000	0.761573733669544
26.1225000000000	0.761688107508269
26.1230000000000	0.761802814780596
26.1235000000000	0.761917856551939
26.1240000000000	0.762033233887580
26.1245000000000	0.762148947844070
26.1250000000000	0.762264999480089
26.1255000000000	0.762381389846601
26.1260000000000	0.762498119993305
26.1265000000000	0.762615190966114
26.1270000000000	0.762732603802886
26.1275000000000	0.762850359540729
26.1280000000000	0.762968459208092
26.1285000000000	0.763086903829883
26.1290000000000	0.763205694425052
26.1295000000000	0.763324832006470
26.1300000000000	0.763444317576260
26.1305000000000	0.763564152137506
26.1310000000000	0.763684336676951
26.1315000000000	0.763804872182709
26.1320000000000	0.763925759627171
26.1325000000000	0.764046999981146
26.1330000000000	0.764168594200080
26.1335000000000	0.764290543236849
26.1340000000000	0.764412848032227
26.1345000000000	0.764535509516203
26.1350000000000	0.764658528612399
26.1355000000000	0.764781906230377
26.1360000000000	0.764905643272527
26.1365000000000	0.765029740629868
26.1370000000000	0.765154199179478
26.1375000000000	0.765279019792153
26.1380000000000	0.765404203321136
26.1385000000000	0.765529750614527
26.1390000000000	0.765655662502057
26.1395000000000	0.765781939803785
26.1400000000000	0.765908583328039
26.1405000000000	0.766035593868038
26.1410000000000	0.766162972205469
26.1415000000000	0.766290719105478
26.1420000000000	0.766418835324447
26.1425000000000	0.766547321599112
26.1430000000000	0.766676178655562
26.1435000000000	0.766805407205421
26.1440000000000	0.766935007941936
26.1445000000000	0.767064981549163
26.1450000000000	0.767195328689749
26.1455000000000	0.767326050014651
26.1460000000000	0.767457146158358
26.1465000000000	0.767588617739672
26.1470000000000	0.767720465358610
26.1475000000000	0.767852689604320
26.1480000000000	0.767985291044941
26.1485000000000	0.768118270232503
26.1490000000000	0.768251627704793
26.1495000000000	0.768385363978778
26.1500000000000	0.768519479556531
26.1505000000000	0.768653974923848
26.1510000000000	0.768788850546872
26.1515000000000	0.768924106873294
26.1520000000000	0.769059744336653
26.1525000000000	0.769195763348270
26.1530000000000	0.769332164304722
26.1535000000000	0.769468947583967
26.1540000000000	0.769606113542395
26.1545000000000	0.769743662521833
26.1550000000000	0.769881594843919
26.1555000000000	0.770019910811660
26.1560000000000	0.770158610710322
26.1565000000000	0.770297694803451
26.1570000000000	0.770437163340942
26.1575000000000	0.770577016547211
26.1580000000000	0.770717254634390
26.1585000000000	0.770857877790099
26.1590000000000	0.770998886186031
26.1595000000000	0.771140279974098
26.1600000000000	0.771282059285601
26.1605000000000	0.771424224235966
26.1610000000000	0.771566774915967
26.1615000000000	0.771709711403550
26.1620000000000	0.771853033753016
26.1625000000000	0.771996742001754
26.1630000000000	0.772140836166257
26.1635000000000	0.772285316243670
26.1640000000000	0.772430182215312
26.1645000000000	0.772575434039925
26.1650000000000	0.772721071658446
26.1655000000000	0.772867094992707
26.1660000000000	0.773013503945411
26.1665000000000	0.773160298399905
26.1670000000000	0.773307478223625
26.1675000000000	0.773455043260473
26.1680000000000	0.773602993339508
26.1685000000000	0.773751328270362
26.1690000000000	0.773900047842391
26.1695000000000	0.774049151828422
26.1700000000000	0.774198639983642
26.1705000000000	0.774348512042953
26.1710000000000	0.774498767724681
26.1715000000000	0.774649406727446
26.1720000000000	0.774800428736951
26.1725000000000	0.774951833414891
26.1730000000000	0.775103620410214
26.1735000000000	0.775255789352036
26.1740000000000	0.775408339852486
26.1745000000000	0.775561271511040
26.1750000000000	0.775714583902112
26.1755000000000	0.775868276590576
26.1760000000000	0.776022349124030
26.1765000000000	0.776176801029297
26.1770000000000	0.776331631823489
26.1775000000000	0.776486841001369
26.1780000000000	0.776642428046665
26.1785000000000	0.776798392428362
26.1790000000000	0.776954733594872
26.1795000000000	0.777111450985076
26.1800000000000	0.777268544021591
26.1805000000000	0.777426012109932
26.1810000000000	0.777583854645826
26.1815000000000	0.777742071007622
26.1820000000000	0.777900660560316
26.1825000000000	0.778059622656126
26.1830000000000	0.778218956633988
26.1835000000000	0.778378661820427
26.1840000000000	0.778538737527915
26.1845000000000	0.778699183055907
26.1850000000000	0.778859997693080
26.1855000000000	0.779021180716996
26.1860000000000	0.779182731391740
26.1865000000000	0.779344648969171
26.1870000000000	0.779506932694231
26.1875000000000	0.779669581793824
26.1880000000000	0.779832595493470
26.1885000000000	0.779995972999963
26.1890000000000	0.780159713516581
26.1895000000000	0.780323816233107
26.1900000000000	0.780488280329465
26.1905000000000	0.780653104980777
26.1910000000000	0.780818289348290
26.1915000000000	0.780983832587738
26.1920000000000	0.781149733846888
26.1925000000000	0.781315992263864
26.1930000000000	0.781482606970347
26.1935000000000	0.781649577090406
26.1940000000000	0.781816901740779
26.1945000000000	0.781984580033738
26.1950000000000	0.782152611070471
26.1955000000000	0.782320993951792
26.1960000000000	0.782489727767788
26.1965000000000	0.782658811606704
26.1970000000000	0.782828244550403
26.1975000000000	0.782998025673785
26.1980000000000	0.783168154051615
26.1985000000000	0.783338628749632
26.1990000000000	0.783509448833687
26.1995000000000	0.783680613362296
26.2000000000000	0.783852121394654
26.2005000000000	0.784023971982979
26.2010000000000	0.784196164179559
26.2015000000000	0.784368697032501
26.2020000000000	0.784541569589084
26.2025000000000	0.784714780892719
26.2030000000000	0.784888329987309
26.2035000000000	0.785062215915264
26.2040000000000	0.785236437717055
26.2045000000000	0.785410994429321
26.2050000000000	0.785585885097084
26.2055000000000	0.785761108754462
26.2060000000000	0.785936664444663
26.2065000000000	0.786112551204213
26.2070000000000	0.786288768076049
26.2075000000000	0.786465314096442
26.2080000000000	0.786642188313932
26.2085000000000	0.786819389765419
26.2090000000000	0.786996917500878
26.2095000000000	0.787174770564336
26.2100000000000	0.787352948004879
26.2105000000000	0.787531448874547
26.2110000000000	0.787710272225281
26.2115000000000	0.787889417115924
26.2120000000000	0.788068882602491
26.2125000000000	0.788248667751254
26.2130000000000	0.788428771624297
26.2135000000000	0.788609193294668
26.2140000000000	0.788789931832088
26.2145000000000	0.788970986315256
26.2150000000000	0.789152355826782
26.2155000000000	0.789334039449785
26.2160000000000	0.789516036276949
26.2165000000000	0.789698345400920
26.2170000000000	0.789880965923620
26.2175000000000	0.790063896948066
26.2180000000000	0.790247137584103
26.2185000000000	0.790430686949101
26.2190000000000	0.790614544161061
26.2195000000000	0.790798708347304
26.2200000000000	0.790983178640627
26.2205000000000	0.791167954177868
26.2210000000000	0.791353034102834
26.2215000000000	0.791538417565483
26.2220000000000	0.791724103722445
26.2225000000000	0.791910091733457
26.2230000000000	0.792096380770993
26.2235000000000	0.792282970007218
26.2240000000000	0.792469858624384
26.2245000000000	0.792657045810276
26.2250000000000	0.792844530761664
26.2255000000000	0.793032312676601
26.2260000000000	0.793220390766990
26.2265000000000	0.793408764244626
26.2270000000000	0.793597432332494
26.2275000000000	0.793786394259585
26.2280000000000	0.793975649262535
26.2285000000000	0.794165196581230
26.2290000000000	0.794355035467297
26.2295000000000	0.794545165176039
26.2300000000000	0.794735584970542
26.2305000000000	0.794926294120730
26.2310000000000	0.795117291906384
26.2315000000000	0.795308577607013
26.2320000000000	0.795500150516588
26.2325000000000	0.795692009930082
26.2330000000000	0.795884155153735
26.2335000000000	0.796076585498640
26.2340000000000	0.796269300281200
26.2345000000000	0.796462298825280
26.2350000000000	0.796655580463029
26.2355000000000	0.796849144532055
26.2360000000000	0.797042990372342
26.2365000000000	0.797237117337091
26.2370000000000	0.797431524782796
26.2375000000000	0.797626212068939
26.2380000000000	0.797821178563839
26.2385000000000	0.798016423643529
26.2390000000000	0.798211946686224
26.2395000000000	0.798407747076356
26.2400000000000	0.798603824207317
26.2405000000000	0.798800177473422
26.2410000000000	0.798996806276167
26.2415000000000	0.799193710023191
26.2420000000000	0.799390888123811
26.2425000000000	0.799588339997220
26.2430000000000	0.799786065062267
26.2435000000000	0.799984062744275
26.2440000000000	0.800182332473902
26.2445000000000	0.800380873685909
26.2450000000000	0.800579685814788
26.2455000000000	0.800778768303487
26.2460000000000	0.800978120598353
26.2465000000000	0.801177742146330
26.2470000000000	0.801377632401497
26.2475000000000	0.801577790814514
26.2480000000000	0.801778216845762
26.2485000000000	0.801978909954859
26.2490000000000	0.802179869602987
26.2495000000000	0.802381095255969
26.2500000000000	0.802582586379604
26.2505000000000	0.802784342443419
26.2510000000000	0.802986362914492
26.2515000000000	0.803188647266677
26.2520000000000	0.803391194970754
26.2525000000000	0.803594005499295
26.2530000000000	0.803797078326115
26.2535000000000	0.804000412924802
26.2540000000000	0.804204008768739
26.2545000000000	0.804407865334108
26.2550000000000	0.804611982092200
26.2555000000000	0.804816358515588
26.2560000000000	0.805020994077451
26.2565000000000	0.805225888248768
26.2570000000000	0.805431040496844
26.2575000000000	0.805636450291387
26.2580000000000	0.805842117099695
26.2585000000000	0.806048040382271
26.2590000000000	0.806254219603777
26.2595000000000	0.806460654219895
26.2600000000000	0.806667343691885
26.2605000000000	0.806874287467379
26.2610000000000	0.807081484998398
26.2615000000000	0.807288935730706
26.2620000000000	0.807496639107651
26.2625000000000	0.807704594565001
26.2630000000000	0.807912801538721
26.2635000000000	0.808121259455393
26.2640000000000	0.808329967739834
26.2645000000000	0.808538925813802
26.2650000000000	0.808748133087488
26.2655000000000	0.808957588969920
26.2660000000000	0.809167292865061
26.2665000000000	0.809377244167230
26.2670000000000	0.809587442265893
26.2675000000000	0.809797886545314
26.2680000000000	0.810008576382067
26.2685000000000	0.810219511144336
26.2690000000000	0.810430690194498
26.2695000000000	0.810642112888175
26.2700000000000	0.810853778569585
26.2705000000000	0.811065686579737
26.2710000000000	0.811277836250293
26.2715000000000	0.811490226899814
26.2720000000000	0.811702857844131
26.2725000000000	0.811915728387675
26.2730000000000	0.812128837826156
26.2735000000000	0.812342185446816
26.2740000000000	0.812555770523962
26.2745000000000	0.812769592327179
26.2750000000000	0.812983650113091
26.2755000000000	0.813197943130385
26.2760000000000	0.813412470613443
26.2765000000000	0.813627231791647
26.2770000000000	0.813842225880028
26.2775000000000	0.814057452083254
26.2780000000000	0.814272909596599
26.2785000000000	0.814488597605124
26.2790000000000	0.814704515276356
26.2795000000000	0.814920661775319
26.2800000000000	0.815137036250128
26.2805000000000	0.815353637835428
26.2810000000000	0.815570465661044
26.2815000000000	0.815787518836594
26.2820000000000	0.816004796465124
26.2825000000000	0.816222297637130
26.2830000000000	0.816440021425501
26.2835000000000	0.816657966899798
26.2840000000000	0.816876133107907
26.2845000000000	0.817094519089500
26.2850000000000	0.817313123871279
26.2855000000000	0.817531946466796
26.2860000000000	0.817750985877996
26.2865000000000	0.817970241087789
26.2870000000000	0.818189711074172
26.2875000000000	0.818409394797283
26.2880000000000	0.818629291204383
26.2885000000000	0.818849399230809
26.2890000000000	0.819069717796101
26.2895000000000	0.819290245811494
26.2900000000000	0.819510982165606
26.2905000000000	0.819731925744493
26.2910000000000	0.819953075414597
26.2915000000000	0.820174430026565
26.2920000000000	0.820395988424219
26.2925000000000	0.820617749432629
26.2930000000000	0.820839711864774
26.2935000000000	0.821061874521957
26.2940000000000	0.821284236188611
26.2945000000000	0.821506795639436
26.2950000000000	0.821729551631933
26.2955000000000	0.821952502911797
26.2960000000000	0.822175648213455
26.2965000000000	0.822398986253439
26.2970000000000	0.822622515739305
26.2975000000000	0.822846235363373
26.2980000000000	0.823070143804598
26.2985000000000	0.823294239728351
26.2990000000000	0.823518521788881
26.2995000000000	0.823742988626725
26.3000000000000	0.823967638868836
26.3005000000000	0.824192471129437
26.3010000000000	0.824417484009880
26.3015000000000	0.824642676100074
26.3020000000000	0.824868045979175
26.3025000000000	0.825093592207232
26.3030000000000	0.825319313339407
26.3035000000000	0.825545207916537
26.3040000000000	0.825771274463845
26.3045000000000	0.825997511502085
26.3050000000000	0.826223917530670
26.3055000000000	0.826450491048505
26.3060000000000	0.826677230533340
26.3065000000000	0.826904134458530
26.3070000000000	0.827131201282885
26.3075000000000	0.827358429453537
26.3080000000000	0.827585817411388
26.3085000000000	0.827813363584171
26.3090000000000	0.828041066386185
26.3095000000000	0.828268924228323
26.3100000000000	0.828496935506780
26.3105000000000	0.828725098608827
26.3110000000000	0.828953411913585
26.3115000000000	0.829181873790686
26.3120000000000	0.829410482597528
26.3125000000000	0.829639236687990
26.3130000000000	0.829868134404244
26.3135000000000	0.830097174079922
26.3140000000000	0.830326354040519
26.3145000000000	0.830555672607085
26.3150000000000	0.830785128087085
26.3155000000000	0.831014718786185
26.3160000000000	0.831244442998843
26.3165000000000	0.831474299015277
26.3170000000000	0.831704285118518
26.3175000000000	0.831934399583947
26.3180000000000	0.832164640683501
26.3185000000000	0.832395006678637
26.3190000000000	0.832625495831795
26.3195000000000	0.832856106394905
26.3200000000000	0.833086836616580
26.3205000000000	0.833317684741372
26.3210000000000	0.833548649009389
26.3215000000000	0.833779727655077
26.3220000000000	0.834010918911630
26.3225000000000	0.834242221004664
26.3230000000000	0.834473632162280
26.3235000000000	0.834705150605304
26.3240000000000	0.834936774551549
26.3245000000000	0.835168502222072
26.3250000000000	0.835400331825936
26.3255000000000	0.835632261581136
26.3260000000000	0.835864289700186
26.3265000000000	0.836096414389317
26.3270000000000	0.836328633862896
26.3275000000000	0.836560946327848
26.3280000000000	0.836793349994259
26.3285000000000	0.837025843071595
26.3290000000000	0.837258423770624
26.3295000000000	0.837491090299903
26.3300000000000	0.837723840873096
26.3305000000000	0.837956673701261
26.3310000000000	0.838189587001586
26.3315000000000	0.838422578987613
26.3320000000000	0.838655647883096
26.3325000000000	0.838888791904612
26.3330000000000	0.839122009279684
26.3335000000000	0.839355298235780
26.3340000000000	0.839588657004490
26.3345000000000	0.839822083821082
26.3350000000000	0.840055576923697
26.3355000000000	0.840289134557747
26.3360000000000	0.840522754972522
26.3365000000000	0.840756436419375
26.3370000000000	0.840990177161122
26.3375000000000	0.841223975459634
26.3380000000000	0.841457829588630
26.3385000000000	0.841691737823183
26.3390000000000	0.841925698448554
26.3395000000000	0.842159709753664
26.3400000000000	0.842393770041207
26.3405000000000	0.842627877610278
26.3410000000000	0.842862030779108
26.3415000000000	0.843096227868341
26.3420000000000	0.843330467204836
26.3425000000000	0.843564747129928
26.3430000000000	0.843799065990358
26.3435000000000	0.844033422141441
26.3440000000000	0.844267813950022
26.3445000000000	0.844502239791575
26.3450000000000	0.844736698050508
26.3455000000000	0.844971187124844
26.3460000000000	0.845205705419230
26.3465000000000	0.845440251351487
26.3470000000000	0.845674823348693
26.3475000000000	0.845909419851876
26.3480000000000	0.846144039310987
26.3485000000000	0.846378680187611
26.3490000000000	0.846613340959285
26.3495000000000	0.846848020109708
26.3500000000000	0.847082716139191
26.3505000000000	0.847317427559887
26.3510000000000	0.847552152896360
26.3515000000000	0.847786890685376
26.3520000000000	0.848021639481116
26.3525000000000	0.848256397844397
26.3530000000000	0.848491164355015
26.3535000000000	0.848725937606605
26.3540000000000	0.848960716203109
26.3545000000000	0.849195498766542
26.3550000000000	0.849430283931590
26.3555000000000	0.849665070346587
26.3560000000000	0.849899856677482
26.3565000000000	0.850134641602571
26.3570000000000	0.850369423818140
26.3575000000000	0.850604202030909
26.3580000000000	0.850838974967532
26.3585000000000	0.851073741368911
26.3590000000000	0.851308499991291
26.3595000000000	0.851543249604097
26.3600000000000	0.851777989000763
26.3605000000000	0.852012716980619
26.3610000000000	0.852247432365233
26.3615000000000	0.852482133992801
26.3620000000000	0.852716820713521
26.3625000000000	0.852951491398671
26.3630000000000	0.853186144933044
26.3635000000000	0.853420780221483
26.3640000000000	0.853655396180597
26.3645000000000	0.853889991747699
26.3650000000000	0.854124565877227
26.3655000000000	0.854359117535148
26.3660000000000	0.854593645713574
26.3665000000000	0.854828149412798
26.3670000000000	0.855062627654793
26.3675000000000	0.855297079478394
26.3680000000000	0.855531503938972
26.3685000000000	0.855765900106834
26.3690000000000	0.856000267074214
26.3695000000000	0.856234603948366
26.3700000000000	0.856468909849944
26.3705000000000	0.856703183923890
26.3710000000000	0.856937425327176
26.3715000000000	0.857171633235319
26.3720000000000	0.857405806842166
26.3725000000000	0.857639945356667
26.3730000000000	0.857874048005492
26.3735000000000	0.858108114036905
26.3740000000000	0.858342142706642
26.3745000000000	0.858576133296804
26.3750000000000	0.858810085102360
26.3755000000000	0.859043997433505
26.3760000000000	0.859277869621566
26.3765000000000	0.859511701011277
26.3770000000000	0.859745490964720
26.3775000000000	0.859979238863811
26.3780000000000	0.860212944100728
26.3785000000000	0.860446606087841
26.3790000000000	0.860680224256276
26.3795000000000	0.860913798049425
26.3800000000000	0.861147326927515
26.3805000000000	0.861380810367514
26.3810000000000	0.861614247862537
26.3815000000000	0.861847638922924
26.3820000000000	0.862080983067170
26.3825000000000	0.862314279843152
26.3830000000000	0.862547528799295
26.3835000000000	0.862780729510471
26.3840000000000	0.863013881557749
26.3845000000000	0.863246984544394
26.3850000000000	0.863480038086929
26.3855000000000	0.863713041810758
26.3860000000000	0.863945995363371
26.3865000000000	0.864178898404143
26.3870000000000	0.864411750602027
26.3875000000000	0.864644551646089
26.3880000000000	0.864877301237973
26.3885000000000	0.865109999088310
26.3890000000000	0.865342644926726
26.3895000000000	0.865575238491185
26.3900000000000	0.865807779538142
26.3905000000000	0.866040267832149
26.3910000000000	0.866272703151761
26.3915000000000	0.866505085288026
26.3920000000000	0.866737414044819
26.3925000000000	0.866969689236238
26.3930000000000	0.867201910689873
26.3935000000000	0.867434078244514
26.3940000000000	0.867666191747391
26.3945000000000	0.867898251062229
26.3950000000000	0.868130256057701
26.3955000000000	0.868362206615853
26.3960000000000	0.868594102631320
26.3965000000000	0.868825944002290
26.3970000000000	0.869057730645231
26.3975000000000	0.869289462478076
26.3980000000000	0.869521139433158
26.3985000000000	0.869752761450142
26.3990000000000	0.869984328477881
26.3995000000000	0.870215840474095
26.4000000000000	0.870447297404824
26.4005000000000	0.870678699241054
26.4010000000000	0.870910045967743
26.4015000000000	0.871141337570303
26.4020000000000	0.871372574047074
26.4025000000000	0.871603755403247
26.4030000000000	0.871834881642584
26.4035000000000	0.872065952788024
26.4040000000000	0.872296968857516
26.4045000000000	0.872527929881175
26.4050000000000	0.872758835893335
26.4055000000000	0.872989686932743
26.4060000000000	0.873220483043610
26.4065000000000	0.873451224275839
26.4070000000000	0.873681910682543
26.4075000000000	0.873912542322926
26.4080000000000	0.874143119256793
26.4085000000000	0.874373641552962
26.4090000000000	0.874604109279350
26.4095000000000	0.874834522506253
26.4100000000000	0.875064881312003
26.4105000000000	0.875295185772813
26.4110000000000	0.875525435968747
26.4115000000000	0.875755631983443
26.4120000000000	0.875985773899791
26.4125000000000	0.876215861802476
26.4130000000000	0.876445895780927
26.4135000000000	0.876675875919873
26.4140000000000	0.876905802309860
26.4145000000000	0.877135675039108
26.4150000000000	0.877365494197671
26.4155000000000	0.877595259872975
26.4160000000000	0.877824972153299
26.4165000000000	0.878054631127986
26.4170000000000	0.878284236884709
26.4175000000000	0.878513789506556
26.4180000000000	0.878743289080484
26.4185000000000	0.878972735688447
26.4190000000000	0.879202129410955
26.4195000000000	0.879431470327872
26.4200000000000	0.879660758513271
26.4205000000000	0.879889994042925
26.4210000000000	0.880119176984814
26.4215000000000	0.880348307409931
26.4220000000000	0.880577385378920
26.4225000000000	0.880806410953861
26.4230000000000	0.881035384189918
26.4235000000000	0.881264305140280
26.4240000000000	0.881493173852095
26.4245000000000	0.881721990368782
26.4250000000000	0.881950754730492
26.4255000000000	0.882179466966299
26.4260000000000	0.882408127107660
26.4265000000000	0.882636735174762
26.4270000000000	0.882865291187018
26.4275000000000	0.883093795153373
26.4280000000000	0.883322247078272
26.4285000000000	0.883550646960417
26.4290000000000	0.883778994792279
26.4295000000000	0.884007290556893
26.4300000000000	0.884235534233079
26.4305000000000	0.884463725791468
26.4310000000000	0.884691865197232
26.4315000000000	0.884919952401870
26.4320000000000	0.885147987358006
26.4325000000000	0.885375970002483
26.4330000000000	0.885603900270112
26.4335000000000	0.885831778082331
26.4340000000000	0.886059603354287
26.4345000000000	0.886287375994978
26.4350000000000	0.886515095900873
26.4355000000000	0.886742762961628
26.4360000000000	0.886970377053921
26.4365000000000	0.887197938053448
26.4370000000000	0.887425445817681
26.4375000000000	0.887652900201502
26.4380000000000	0.887880301043333
26.4385000000000	0.888107648177717
26.4390000000000	0.888334941424925
26.4395000000000	0.888562180600991
26.4400000000000	0.888789365503397
26.4405000000000	0.889016495925105
26.4410000000000	0.889243571649636
26.4415000000000	0.889470592443796
26.4420000000000	0.889697558070952
26.4425000000000	0.889924468277274
26.4430000000000	0.890151322802597
26.4435000000000	0.890378121374501
26.4440000000000	0.890604863707842
26.4445000000000	0.890831549508958
26.4450000000000	0.891058178470565
26.4455000000000	0.891284750275295
26.4460000000000	0.891511264594322
26.4465000000000	0.891737721086880
26.4470000000000	0.891964119401355
26.4475000000000	0.892190459173855
26.4480000000000	0.892416740028121
26.4485000000000	0.892642961578313
26.4490000000000	0.892869123424217
26.4495000000000	0.893095225156129
26.4500000000000	0.893321266349820
26.4505000000000	0.893547246572502
26.4510000000000	0.893773165375181
26.4515000000000	0.893999022300656
26.4520000000000	0.894224816878080
26.4525000000000	0.894450548623618
26.4530000000000	0.894676217041754
26.4535000000000	0.894901821627133
26.4540000000000	0.895127361859237
26.4545000000000	0.895352837205915
26.4550000000000	0.895578247125665
26.4555000000000	0.895803591058202
26.4560000000000	0.896028868440274
26.4565000000000	0.896254078688605
26.4570000000000	0.896479221210685
26.4575000000000	0.896704295402154
26.4580000000000	0.896929300645912
26.4585000000000	0.897154236312358
26.4590000000000	0.897379101760547
26.4595000000000	0.897603896336861
26.4600000000000	0.897828619376774
26.4605000000000	0.898053270199437
26.4610000000000	0.898277848117145
26.4615000000000	0.898502352428887
26.4620000000000	0.898726782417762
26.4625000000000	0.898951137359800
26.4630000000000	0.899175416516305
26.4635000000000	0.899399619139092
26.4640000000000	0.899623744464078
26.4645000000000	0.899847791718392
26.4650000000000	0.900071760117907
26.4655000000000	0.900295648865329
26.4660000000000	0.900519457150620
26.4665000000000	0.900743184154960
26.4670000000000	0.900966829046044
26.4675000000000	0.901190390980235
26.4680000000000	0.901413869103575
26.4685000000000	0.901637262550030
26.4690000000000	0.901860570439569
26.4695000000000	0.902083791887642
26.4700000000000	0.902306925991482
26.4705000000000	0.902529971841772
26.4710000000000	0.902752928515554
26.4715000000000	0.902975795082140
26.4720000000000	0.903198570594771
26.4725000000000	0.903421254101955
26.4730000000000	0.903643844636328
26.4735000000000	0.903866341225297
26.4740000000000	0.904088742879330
26.4745000000000	0.904311048603483
26.4750000000000	0.904533257391328
26.4755000000000	0.904755368224085
26.4760000000000	0.904977380076998
26.4765000000000	0.905199291910129
26.4770000000000	0.905421102677493
26.4775000000000	0.905642811322292
26.4780000000000	0.905864416775850
26.4785000000000	0.906085917963746
26.4790000000000	0.906307313798492
26.4795000000000	0.906528603185005
26.4800000000000	0.906749785018248
26.4805000000000	0.906970858181926
26.4810000000000	0.907191821556471
26.4815000000000	0.907412674006084
26.4820000000000	0.907633414390661
26.4825000000000	0.907854041560628
26.4830000000000	0.908074554354534
26.4835000000000	0.908294951605724
26.4840000000000	0.908515232140349
26.4845000000000	0.908735394769164
26.4850000000000	0.908955438303097
26.4855000000000	0.909175361538120
26.4860000000000	0.909395163267718
26.4865000000000	0.909614842272168
26.4870000000000	0.909834397325668
26.4875000000000	0.910053827198230
26.4880000000000	0.910273130646452
26.4885000000000	0.910492306423422
26.4890000000000	0.910711353272560
26.4895000000000	0.910930269930976
26.4900000000000	0.911149055128253
26.4905000000000	0.911367707586855
26.4910000000000	0.911586226022504
26.4915000000000	0.911804609143614
26.4920000000000	0.912022855651494
26.4925000000000	0.912240964242271
26.4930000000000	0.912458933601606
26.4935000000000	0.912676762415471
26.4940000000000	0.912894449355050
26.4945000000000	0.913111993092873
26.4950000000000	0.913329392289592
26.4955000000000	0.913546645603327
26.4960000000000	0.913763751685887
26.4965000000000	0.913980709179263
26.4970000000000	0.914197516725853
26.4975000000000	0.914414172958431
26.4980000000000	0.914630676502780
26.4985000000000	0.914847025984759
26.4990000000000	0.915063220020761
26.4995000000000	0.915279257218317
26.5000000000000	0.915495136191792
26.5005000000000	0.915710855536456
26.5010000000000	0.915926413852117
26.5015000000000	0.916141809729421
26.5020000000000	0.916357041756213
26.5025000000000	0.916572108512985
26.5030000000000	0.916787008579568
26.5035000000000	0.917001740526132
26.5040000000000	0.917216302924460
26.5045000000000	0.917430694338084
26.5050000000000	0.917644913325525
26.5055000000000	0.917858958445260
26.5060000000000	0.918072828246927
26.5065000000000	0.918286521279513
26.5070000000000	0.918500036086188
26.5075000000000	0.918713371207806
26.5080000000000	0.918926525180607
26.5085000000000	0.919139496538487
26.5090000000000	0.919352283808199
26.5095000000000	0.919564885517012
26.5100000000000	0.919777300187058
26.5105000000000	0.919989526336931
26.5110000000000	0.920201562482291
26.5115000000000	0.920413407136216
26.5120000000000	0.920625058806665
26.5125000000000	0.920836516003334
26.5130000000000	0.921047777223985
26.5135000000000	0.921258840974285
26.5140000000000	0.921469705748812
26.5145000000000	0.921680370043276
26.5150000000000	0.921890832351506
26.5155000000000	0.922101091159572
26.5160000000000	0.922311144957724
26.5165000000000	0.922520992228440
26.5170000000000	0.922730631454145
26.5175000000000	0.922940061115118
26.5180000000000	0.923149279689417
26.5185000000000	0.923358285649536
26.5190000000000	0.923567077471276
26.5195000000000	0.923775653623375
26.5200000000000	0.923984012576906
26.5205000000000	0.924192152796436
26.5210000000000	0.924400072746499
26.5215000000000	0.924607770892558
26.5220000000000	0.924815245692277
26.5225000000000	0.925022495609762
26.5230000000000	0.925229519097296
26.5235000000000	0.925436314613042
26.5240000000000	0.925642880611964
26.5245000000000	0.925849215543851
26.5250000000000	0.926055317864092
26.5255000000000	0.926261186018546
26.5260000000000	0.926466818456625
26.5265000000000	0.926672213625454
26.5270000000000	0.926877369970457
26.5275000000000	0.927082285933936
26.5280000000000	0.927286959961634
26.5285000000000	0.927491390494654
26.5290000000000	0.927695575969925
26.5295000000000	0.927899514831353
26.5300000000000	0.928103205514869
26.5305000000000	0.928306646457869
26.5310000000000	0.928509836095946
26.5315000000000	0.928712772866743
26.5320000000000	0.928915455202231
26.5325000000000	0.929117881536653
26.5330000000000	0.929320050304141
26.5335000000000	0.929521959933905
26.5340000000000	0.929723608858808
26.5345000000000	0.929924995509093
26.5350000000000	0.930126118314245
26.5355000000000	0.930326975703174
26.5360000000000	0.930527566103859
26.5365000000000	0.930727887945947
26.5370000000000	0.930927939655547
26.5375000000000	0.931127719659794
26.5380000000000	0.931327226384809
26.5385000000000	0.931526458257642
26.5390000000000	0.931725413703456
26.5395000000000	0.931924091147064
26.5400000000000	0.932122489015132
26.5405000000000	0.932320605730334
26.5410000000000	0.932518439719329
26.5415000000000	0.932715989404688
26.5420000000000	0.932913253211332
26.5425000000000	0.933110229563938
26.5430000000000	0.933306916886671
26.5435000000000	0.933503313602570
26.5440000000000	0.933699418136346
26.5445000000000	0.933895228910232
26.5450000000000	0.934090744352360
26.5455000000000	0.934285962884144
26.5460000000000	0.934480882930132
26.5465000000000	0.934675502914577
26.5470000000000	0.934869821264710
26.5475000000000	0.935063836402738
26.5480000000000	0.935257546755701
26.5485000000000	0.935450950749027
26.5490000000000	0.935644046808376
26.5495000000000	0.935836833361497
26.5500000000000	0.936029308834819
26.5505000000000	0.936221471655584
26.5510000000000	0.936413320252573
26.5515000000000	0.936604853054012
26.5520000000000	0.936796068489649
26.5525000000000	0.936986964989097
26.5530000000000	0.937177540984238
26.5535000000000	0.937367794905013
26.5540000000000	0.937557725185594
26.5545000000000	0.937747330257012
26.5550000000000	0.937936608555507
26.5555000000000	0.938125558516707
26.5560000000000	0.938314178573867
26.5565000000000	0.938502467166120
26.5570000000000	0.938690422733166
26.5575000000000	0.938878043710505
26.5580000000000	0.939065328542246
26.5585000000000	0.939252275668270
26.5590000000000	0.939438883533230
26.5595000000000	0.939625150581066
26.5600000000000	0.939811075257204
26.5605000000000	0.939996656009534
26.5610000000000	0.940181891287087
26.5615000000000	0.940366779539366
26.5620000000000	0.940551319220823
26.5625000000000	0.940735508782470
26.5630000000000	0.940919346680487
26.5635000000000	0.941102831374128
26.5640000000000	0.941285961319663
26.5645000000000	0.941468734980738
26.5650000000000	0.941651150817636
26.5655000000000	0.941833207296823
26.5660000000000	0.942014902886506
26.5665000000000	0.942196236053419
26.5670000000000	0.942377205271302
26.5675000000000	0.942557809012237
26.5680000000000	0.942738045752379
26.5685000000000	0.942917913970800
26.5690000000000	0.943097412147778
26.5695000000000	0.943276538767963
26.5700000000000	0.943455292315037
26.5705000000000	0.943633671279053
26.5710000000000	0.943811674151882
26.5715000000000	0.943989299426088
26.5720000000000	0.944166545598489
26.5725000000000	0.944343411171028
26.5730000000000	0.944519894644418
26.5735000000000	0.944695994525408
26.5740000000000	0.944871709322525
26.5745000000000	0.945047037549728
26.5750000000000	0.945221977719313
26.5755000000000	0.945396528352297
26.5760000000000	0.945570687971617
26.5765000000000	0.945744455100030
26.5770000000000	0.945917828269805
26.5775000000000	0.946090806010442
26.5780000000000	0.946263386863543
26.5785000000000	0.946435569364078
26.5790000000000	0.946607352058616
26.5795000000000	0.946778733494653
26.5800000000000	0.946949712226937
26.5805000000000	0.947120286806697
26.5810000000000	0.947290455799510
26.5815000000000	0.947460217763413
26.5820000000000	0.947629571274948
26.5825000000000	0.947798514901525
26.5830000000000	0.947967047222634
26.5835000000000	0.948135166821134
26.5840000000000	0.948302872283040
26.5845000000000	0.948470162198516
26.5850000000000	0.948637035166131
26.5855000000000	0.948803489785527
26.5860000000000	0.948969524662579
26.5865000000000	0.949135138409703
26.5870000000000	0.949300329639796
26.5875000000000	0.949465096977933
26.5880000000000	0.949629439047418
26.5885000000000	0.949793354480916
26.5890000000000	0.949956841915698
26.5895000000000	0.950119899994804
26.5900000000000	0.950282527364790
26.5905000000000	0.950444722679456
26.5910000000000	0.950606484599143
26.5915000000000	0.950767811788522
26.5920000000000	0.950928702917943
26.5925000000000	0.951089156665074
26.5930000000000	0.951249171712560
26.5935000000000	0.951408746748521
26.5940000000000	0.951567880468240
26.5945000000000	0.951726571573447
26.5950000000000	0.951884818770899
26.5955000000000	0.952042620775609
26.5960000000000	0.952199976306128
26.5965000000000	0.952356884092525
26.5970000000000	0.952513342862248
26.5975000000000	0.952669351362287
26.5980000000000	0.952824908335407
26.5985000000000	0.952980012536074
26.5990000000000	0.953134662723622
26.5995000000000	0.953288857666667
26.6000000000000	0.953442596140413
26.6005000000000	0.953595876924823
26.6010000000000	0.953748698808419
26.6015000000000	0.953901060588109
26.6020000000000	0.954052961065670
26.6025000000000	0.954204399052661
26.6030000000000	0.954355373367688
26.6035000000000	0.954505882832259
26.6040000000000	0.954655926283729
26.6045000000000	0.954805502561392
26.6050000000000	0.954954610509458
26.6055000000000	0.955103248990097
26.6060000000000	0.955251416860827
26.6065000000000	0.955399112997999
26.6070000000000	0.955546336277784
26.6075000000000	0.955693085588800
26.6080000000000	0.955839359825678
26.6085000000000	0.955985157891469
26.6090000000000	0.956130478698937
26.6095000000000	0.956275321166615
26.6100000000000	0.956419684221748
26.6105000000000	0.956563566802314
26.6110000000000	0.956706967851531
26.6115000000000	0.956849886320447
26.6120000000000	0.956992321174559
26.6125000000000	0.957134271378595
26.6130000000000	0.957275735914265
26.6135000000000	0.957416713767042
26.6140000000000	0.957557203929685
26.6145000000000	0.957697205410308
26.6150000000000	0.957836717219400
26.6155000000000	0.957975738376776
26.6160000000000	0.958114267914692
26.6165000000000	0.958252304870555
26.6170000000000	0.958389848291651
26.6175000000000	0.958526897235199
26.6180000000000	0.958663450765583
26.6185000000000	0.958799507957665
26.6190000000000	0.958935067893292
26.6195000000000	0.959070129665087
26.6200000000000	0.959204692374332
26.6205000000000	0.959338755129565
26.6210000000000	0.959472317052236
26.6215000000000	0.959605377266894
26.6220000000000	0.959737934912647
26.6225000000000	0.959869989134024
26.6230000000000	0.960001539088349
26.6235000000000	0.960132583938535
26.6240000000000	0.960263122857566
26.6245000000000	0.960393155028684
26.6250000000000	0.960522679643362
26.6255000000000	0.960651695901219
26.6260000000000	0.960780203012826
26.6265000000000	0.960908200198151
26.6270000000000	0.961035686683227
26.6275000000000	0.961162661707074
26.6280000000000	0.961289124516561
26.6285000000000	0.961415074365008
26.6290000000000	0.961540510518130
26.6295000000000	0.961665432250814
26.6300000000000	0.961789838846486
26.6305000000000	0.961913729592776
26.6310000000000	0.962037103798232
26.6315000000000	0.962159960767398
26.6320000000000	0.962282299821571
26.6325000000000	0.962404120287540
26.6330000000000	0.962525421507245
26.6335000000000	0.962646202824164
26.6340000000000	0.962766463592084
26.6345000000000	0.962886203179992
26.6350000000000	0.963005420958802
26.6355000000000	0.963124116311731
26.6360000000000	0.963242288629276
26.6365000000000	0.963359937313127
26.6370000000000	0.963477061772055
26.6375000000000	0.963593661423146
26.6380000000000	0.963709735695642
26.6385000000000	0.963825284021665
26.6390000000000	0.963940305849185
26.6395000000000	0.964054800627985
26.6400000000000	0.964168767823210
26.6405000000000	0.964282206900952
26.6410000000000	0.964395117343533
26.6415000000000	0.964507498637471
26.6420000000000	0.964619350277671
26.6425000000000	0.964730671769795
26.6430000000000	0.964841462625426
26.6435000000000	0.964951722366307
26.6440000000000	0.965061450520753
26.6445000000000	0.965170646628435
26.6450000000000	0.965279310232636
26.6455000000000	0.965387440888651
26.6460000000000	0.965495038159110
26.6465000000000	0.965602101611081
26.6470000000000	0.965708630825526
26.6475000000000	0.965814625386213
26.6480000000000	0.965920084888092
26.6485000000000	0.966025008931358
26.6490000000000	0.966129397125961
26.6495000000000	0.966233249087858
26.6500000000000	0.966336564441809
26.6505000000000	0.966439342819713
26.6510000000000	0.966541583859497
26.6515000000000	0.966643287209707
26.6520000000000	0.966744452521867
26.6525000000000	0.966845079458125
26.6530000000000	0.966945167687278
26.6535000000000	0.967044716883366
26.6540000000000	0.967143726727816
26.6545000000000	0.967242196910613
26.6550000000000	0.967340127128960
26.6555000000000	0.967437517083296
26.6560000000000	0.967534366483019
26.6565000000000	0.967630675045029
26.6570000000000	0.967726442491016
26.6575000000000	0.967821668548726
26.6580000000000	0.967916352953943
26.6585000000000	0.968010495448814
26.6590000000000	0.968104095778786
26.6595000000000	0.968197153698505
26.6600000000000	0.968289668966677
26.6605000000000	0.968381641348095
26.6610000000000	0.968473070615566
26.6615000000000	0.968563956542478
26.6620000000000	0.968654298914709
26.6625000000000	0.968744097518119
26.6630000000000	0.968833352145734
26.6635000000000	0.968922062595612
26.6640000000000	0.969010228672001
26.6645000000000	0.969097850184521
26.6650000000000	0.969184926944280
26.6655000000000	0.969271458773421
26.6660000000000	0.969357445493762
26.6665000000000	0.969442886931607
26.6670000000000	0.969527782923160
26.6675000000000	0.969612133303215
26.6680000000000	0.969695937915234
26.6685000000000	0.969779196604663
26.6690000000000	0.969861909221186
26.6695000000000	0.969944075620885
26.6700000000000	0.970025695660115
26.6705000000000	0.970106769202526
26.6710000000000	0.970187296113959
26.6715000000000	0.970267276263699
26.6720000000000	0.970346709527599
26.6725000000000	0.970425595780482
26.6730000000000	0.970503934903021
26.6735000000000	0.970581726778546
26.6740000000000	0.970658971294470
26.6745000000000	0.970735668342648
26.6750000000000	0.970811817812578
26.6755000000000	0.970887419601600
26.6760000000000	0.970962473610878
26.6765000000000	0.971036979737268
26.6770000000000	0.971110937888694
26.6775000000000	0.971184347968851
26.6780000000000	0.971257209888864
26.6785000000000	0.971329523556467
26.6790000000000	0.971401288889253
26.6795000000000	0.971472505799190
26.6800000000000	0.971543174205014
26.6805000000000	0.971613294026226
26.6810000000000	0.971682865182757
26.6815000000000	0.971751887596829
26.6820000000000	0.971820361194923
26.6825000000000	0.971888285901735
26.6830000000000	0.971955661644106
26.6835000000000	0.972022488351346
26.6840000000000	0.972088765949267
26.6845000000000	0.972154494375347
26.6850000000000	0.972219673555030
26.6855000000000	0.972284303424292
26.6860000000000	0.972348383915545
26.6865000000000	0.972411914964892
26.6870000000000	0.972474896504390
26.6875000000000	0.972537328471035
26.6880000000000	0.972599210800775
26.6885000000000	0.972660543429004
26.6890000000000	0.972721326292473
26.6895000000000	0.972781559330414
26.6900000000000	0.972841242475569
26.6905000000000	0.972900375667975
26.6910000000000	0.972958958844073
26.6915000000000	0.973016991938109
26.6920000000000	0.973074474892493
26.6925000000000	0.973131407637220
26.6930000000000	0.973187790112605
26.6935000000000	0.973243622251735
26.6940000000000	0.973298903991391
26.6945000000000	0.973353635266416
26.6950000000000	0.973407816007627
26.6955000000000	0.973461446154202
26.6960000000000	0.973514525631768
26.6965000000000	0.973567054377867
26.6970000000000	0.973619032319032
26.6975000000000	0.973670459387895
26.6980000000000	0.973721335513385
26.6985000000000	0.973771660622311
26.6990000000000	0.973821434639861
26.6995000000000	0.973870657496032
26.7000000000000	0.973919329110915
26.7005000000000	0.973967449410628
26.7010000000000	0.974015018315326
26.7015000000000	0.974062035746097
26.7020000000000	0.974108501622453
26.7025000000000	0.974154415862389
26.7030000000000	0.974199778380886
26.7035000000000	0.974244589094508
26.7040000000000	0.974288847915930
26.7045000000000	0.974332554755528
26.7050000000000	0.974375709525576
26.7055000000000	0.974418312133841
26.7060000000000	0.974460362487623
26.7065000000000	0.974501860492637
26.7070000000000	0.974542806051079
26.7075000000000	0.974583199067623
26.7080000000000	0.974623039440160
26.7085000000000	0.974662327069590
26.7090000000000	0.974701061852465
26.7095000000000	0.974739243683079
26.7100000000000	0.974776872457925
26.7105000000000	0.974813948064005
26.7110000000000	0.974850470397225
26.7115000000000	0.974886439344563
26.7120000000000	0.974921854792510
26.7125000000000	0.974956716627599
26.7130000000000	0.974991024732953
26.7135000000000	0.975024778991224
26.7140000000000	0.975057979282829
26.7145000000000	0.975090625488557
26.7150000000000	0.975122717485885
26.7155000000000	0.975154255149897
26.7160000000000	0.975185238356991
26.7165000000000	0.975215666980996
26.7170000000000	0.975245540891815
26.7175000000000	0.975274859964748
26.7180000000000	0.975303624064950
26.7185000000000	0.975331833064690
26.7190000000000	0.975359486829914
26.7195000000000	0.975386585228180
26.7200000000000	0.975413128122506
26.7205000000000	0.975439115382563
26.7210000000000	0.975464546865958
26.7215000000000	0.975489422441817
26.7220000000000	0.975513741967580
26.7225000000000	0.975537505307829
26.7230000000000	0.975560712325409
26.7235000000000	0.975583362875519
26.7240000000000	0.975605456824766
26.7245000000000	0.975626994030723
26.7250000000000	0.975647974354736
26.7255000000000	0.975668397655293
26.7260000000000	0.975688263795147
26.7265000000000	0.975707572634368
26.7270000000000	0.975726324032010
26.7275000000000	0.975744517850821
26.7280000000000	0.975762153953575
26.7285000000000	0.975779232201461
26.7290000000000	0.975795752458886
26.7295000000000	0.975811714589711
26.7300000000000	0.975827118459142
26.7305000000000	0.975841963935289
26.7310000000000	0.975856250884429
26.7315000000000	0.975869979177844
26.7320000000000	0.975883148686310
26.7325000000000	0.975895759283211
26.7330000000000	0.975907810842497
26.7335000000000	0.975919303243092
26.7340000000000	0.975930236362439
26.7345000000000	0.975940610085844
26.7350000000000	0.975950424296868
26.7355000000000	0.975959678880417
26.7360000000000	0.975968373730705
26.7365000000000	0.975976508739692
26.7370000000000	0.975984083803864
26.7375000000000	0.975991098825970
26.7380000000000	0.975997553708206
26.7385000000000	0.976003448360732
26.7390000000000	0.976008782694728
26.7395000000000	0.976013556627804
26.7400000000000	0.976017770080221
26.7405000000000	0.976021422979354
26.7410000000000	0.976024515255099
26.7415000000000	0.976027046844286
26.7420000000000	0.976029017687386
26.7425000000000	0.976030427731251
26.7430000000000	0.976031276930692
26.7435000000000	0.976031565242894
26.7440000000000	0.976031292632281
26.7445000000000	0.976030459070456
26.7450000000000	0.976029064537655
26.7455000000000	0.976027109016177
26.7460000000000	0.976024592498362
26.7465000000000	0.976021514984949
26.7470000000000	0.976017876481926
26.7475000000000	0.976013677003426
26.7480000000000	0.976008916574531
26.7485000000000	0.976003595221814
26.7490000000000	0.975997712990574
26.7495000000000	0.975991269923891
26.7500000000000	0.975984266082113
26.7505000000000	0.975976701530250
26.7510000000000	0.975968576344530
26.7515000000000	0.975959890610337
26.7520000000000	0.975950644423027
26.7525000000000	0.975940837888466
26.7530000000000	0.975930471123484
26.7535000000000	0.975919544252987
26.7540000000000	0.975908057415068
26.7545000000000	0.975896010759717
26.7550000000000	0.975883404444909
26.7555000000000	0.975870238644452
26.7560000000000	0.975856513540039
26.7565000000000	0.975842229327297
26.7570000000000	0.975827386215997
26.7575000000000	0.975811984423252
26.7580000000000	0.975796024185533
26.7585000000000	0.975779505746953
26.7590000000000	0.975762429367496
26.7595000000000	0.975744795319094
26.7600000000000	0.975726603891783
26.7605000000000	0.975707855380305
26.7610000000000	0.975688550103926
26.7615000000000	0.975668688389809
26.7620000000000	0.975648270580659
26.7625000000000	0.975627297036425
26.7630000000000	0.975605768130280
26.7635000000000	0.975583684249625
26.7640000000000	0.975561045798301
26.7645000000000	0.975537853195765
26.7650000000000	0.975514106878450
26.7655000000000	0.975489807296207
26.7660000000000	0.975464954917341
26.7665000000000	0.975439550223855
26.7670000000000	0.975413593718776
26.7675000000000	0.975387085916503
26.7680000000000	0.975360027351557
26.7685000000000	0.975332418576150
26.7690000000000	0.975304260156116
26.7695000000000	0.975275552676989
26.7700000000000	0.975246296743696
26.7705000000000	0.975216492973486
26.7710000000000	0.975186142006322
26.7715000000000	0.975155244498864
26.7720000000000	0.975123801122862
26.7725000000000	0.975091812571101
26.7730000000000	0.975059279555675
26.7735000000000	0.975026202801930
26.7740000000000	0.974992583058439
26.7745000000000	0.974958421090247
26.7750000000000	0.974923717682237
26.7755000000000	0.974888473634325
26.7760000000000	0.974852689768253
26.7765000000000	0.974816366926787
26.7770000000000	0.974779505963433
26.7775000000000	0.974742107758160
26.7780000000000	0.974704173207227
26.7785000000000	0.974665703222994
26.7790000000000	0.974626698741872
26.7795000000000	0.974587160712635
26.7800000000000	0.974547090108804
26.7805000000000	0.974506487919014
26.7810000000000	0.974465355151261
26.7815000000000	0.974423692831988
26.7820000000000	0.974381502007889
26.7825000000000	0.974338783740736
26.7830000000000	0.974295539114397
26.7835000000000	0.974251769227616
26.7840000000000	0.974207475199687
26.7845000000000	0.974162658167275
26.7850000000000	0.974117319284107
26.7855000000000	0.974071459722516
26.7860000000000	0.974025080671736
26.7865000000000	0.973978183340506
26.7870000000000	0.973930768948173
26.7875000000000	0.973882838741951
26.7880000000000	0.973834393974701
26.7885000000000	0.973785435923670
26.7890000000000	0.973735965878805
26.7895000000000	0.973685985146515
26.7900000000000	0.973635495050278
26.7905000000000	0.973584496925627
26.7910000000000	0.973532992128635
26.7915000000000	0.973480982023595
26.7920000000000	0.973428467997477
26.7925000000000	0.973375451442812
26.7930000000000	0.973321933772159
26.7935000000000	0.973267916409574
26.7940000000000	0.973213400791822
26.7945000000000	0.973158388365851
26.7950000000000	0.973102880598127
26.7955000000000	0.973046878959705
26.7960000000000	0.972990384934239
26.7965000000000	0.972933400020867
26.7970000000000	0.972875925723594
26.7975000000000	0.972817963559225
26.7980000000000	0.972759515054489
26.7985000000000	0.972700581741446
26.7990000000000	0.972641165166392
26.7995000000000	0.972581266875349
26.8000000000000	0.972520888430763
26.8005000000000	0.972460031395692
26.8010000000000	0.972398697339360
26.8015000000000	0.972336887838222
26.8020000000000	0.972274604475060
26.8025000000000	0.972211848831455
26.8030000000000	0.972148622500060
26.8035000000000	0.972084927067273
26.8040000000000	0.972020764128708
26.8045000000000	0.971956135282064
26.8050000000000	0.971891042116411
26.8055000000000	0.971825486231990
26.8060000000000	0.971759469221200
26.8065000000000	0.971692992680897
26.8070000000000	0.971626058194838
26.8075000000000	0.971558667358113
26.8080000000000	0.971490821748897
26.8085000000000	0.971422522948945
26.8090000000000	0.971353772531630
26.8095000000000	0.971284572063079
26.8100000000000	0.971214923104010
26.8105000000000	0.971144827205858
26.8110000000000	0.971074285911067
26.8115000000000	0.971003300751689
26.8120000000000	0.970931873252957
26.8125000000000	0.970860004921859
26.8130000000000	0.970787697258169
26.8135000000000	0.970714951745522
26.8140000000000	0.970641769854510
26.8145000000000	0.970568153038658
26.8150000000000	0.970494102736165
26.8155000000000	0.970419620369258
26.8160000000000	0.970344707337699
26.8165000000000	0.970269365026817
26.8170000000000	0.970193594799770
26.8175000000000	0.970117397996117
26.8180000000000	0.970040775937033
26.8185000000000	0.969963729916279
26.8190000000000	0.969886261209247
26.8195000000000	0.969808371059239
26.8200000000000	0.969730060686577
26.8205000000000	0.969651331285700
26.8210000000000	0.969572184019276
26.8215000000000	0.969492620024451
26.8220000000000	0.969412640403541
26.8225000000000	0.969332246228433
26.8230000000000	0.969251438544034
26.8235000000000	0.969170218353228
26.8240000000000	0.969088586629707
26.8245000000000	0.969006544310517
26.8250000000000	0.968924092296405
26.8255000000000	0.968841231447237
26.8260000000000	0.968757962589912
26.8265000000000	0.968674286505702
26.8270000000000	0.968590203939283
26.8275000000000	0.968505715592969
26.8280000000000	0.968420822124836
26.8285000000000	0.968335524148451
26.8290000000000	0.968249822237624
26.8295000000000	0.968163716914057
26.8300000000000	0.968077208656868
26.8305000000000	0.967990297896677
26.8310000000000	0.967902985015061
26.8315000000000	0.967815270345419
26.8320000000000	0.967727154167792
26.8325000000000	0.967638636714487
26.8330000000000	0.967549718162475
26.8335000000000	0.967460398638930
26.8340000000000	0.967370678212884
26.8345000000000	0.967280556902282
26.8350000000000	0.967190034668985
26.8355000000000	0.967099111413718
26.8360000000000	0.967007786988677
26.8365000000000	0.966916061178503
26.8370000000000	0.966823933715710
26.8375000000000	0.966731404270990
26.8380000000000	0.966638472454309
26.8385000000000	0.966545137815423
26.8390000000000	0.966451399844223
26.8395000000000	0.966357257964170
26.8400000000000	0.966262711539883
26.8405000000000	0.966167759870661
26.8410000000000	0.966072402192188
26.8415000000000	0.965976637677392
26.8420000000000	0.965880465429828
26.8425000000000	0.965783884494544
26.8430000000000	0.965686893841330
26.8435000000000	0.965589492385665
26.8440000000000	0.965491678963366
26.8445000000000	0.965393452353075
26.8450000000000	0.965294811264523
26.8455000000000	0.965195754333828
26.8460000000000	0.965096280135779
26.8465000000000	0.964996387178056
26.8470000000000	0.964896073890967
26.8475000000000	0.964795338648231
26.8480000000000	0.964694179747694
26.8485000000000	0.964592595421175
26.8490000000000	0.964490583830142
26.8495000000000	0.964388143074423
26.8500000000000	0.964285271174731
26.8505000000000	0.964181966092107
26.8510000000000	0.964078225716277
26.8515000000000	0.963974047871487
26.8520000000000	0.963869430310062
26.8525000000000	0.963764370721647
26.8530000000000	0.963658866725622
26.8535000000000	0.963552915875737
26.8540000000000	0.963446515663215
26.8545000000000	0.963339663503638
26.8550000000000	0.963232356760951
26.8555000000000	0.963124592724086
26.8560000000000	0.963016368620621
26.8565000000000	0.962907681617935
26.8570000000000	0.962798528817113
26.8575000000000	0.962688907255872
26.8580000000000	0.962578813917550
26.8585000000000	0.962468245718379
26.8590000000000	0.962357199519072
26.8595000000000	0.962245672118365
26.8600000000000	0.962133660261018
26.8605000000000	0.962021160634090
26.8610000000000	0.961908169866886
26.8615000000000	0.961794684538750
26.8620000000000	0.961680701171998
26.8625000000000	0.961566216238035
26.8630000000000	0.961451226159696
26.8635000000000	0.961335727308558
26.8640000000000	0.961219716005749
26.8645000000000	0.961103188531983
26.8650000000000	0.960986141116206
26.8655000000000	0.960868569950385
26.8660000000000	0.960750471176565
26.8665000000000	0.960631840903643
26.8670000000000	0.960512675196128
26.8675000000000	0.960392970084403
26.8680000000000	0.960272721562924
26.8685000000000	0.960151925590812
26.8690000000000	0.960030578096249
26.8695000000000	0.959908674977765
26.8700000000000	0.959786212105056
26.8705000000000	0.959663185320239
26.8710000000000	0.959539590444119
26.8715000000000	0.959415423271063
26.8720000000000	0.959290679578172
26.8725000000000	0.959165355124320
26.8730000000000	0.959039445649185
26.8735000000000	0.958912946881551
26.8740000000000	0.958785854537060
26.8745000000000	0.958658164319962
26.8750000000000	0.958529871931288
26.8755000000000	0.958400973061325
26.8760000000000	0.958271463402008
26.8765000000000	0.958141338644066
26.8770000000000	0.958010594475338
26.8775000000000	0.957879226595340
26.8780000000000	0.957747230702806
26.8785000000000	0.957614602510506
26.8790000000000	0.957481337739281
26.8795000000000	0.957347432124751
26.8800000000000	0.957212881420951
26.8805000000000	0.957077681396494
26.8810000000000	0.956941827845202
26.8815000000000	0.956805316579247
26.8820000000000	0.956668143444509
26.8825000000000	0.956530304310579
26.8830000000000	0.956391795076685
26.8835000000000	0.956252611680545
26.8840000000000	0.956112750093910
26.8845000000000	0.955972206327652
26.8850000000000	0.955830976432783
26.8855000000000	0.955689056506521
26.8860000000000	0.955546442691269
26.8865000000000	0.955403131178688
26.8870000000000	0.955259118210666
26.8875000000000	0.955114400085896
26.8880000000000	0.954968973157905
26.8885000000000	0.954822833838718
26.8890000000000	0.954675978601948
26.8895000000000	0.954528403988623
26.8900000000000	0.954380106600008
26.8905000000000	0.954231083111036
26.8910000000000	0.954081330266765
26.8915000000000	0.953930844885318
26.8920000000000	0.953779623857612
26.8925000000000	0.953627664161653
26.8930000000000	0.953474962845871
26.8935000000000	0.953321517047369
26.8940000000000	0.953167323986286
26.8945000000000	0.953012380971465
26.8950000000000	0.952856685399239
26.8955000000000	0.952700234757183
26.8960000000000	0.952543026628400
26.8965000000000	0.952385058689968
26.8970000000000	0.952226328716233
26.8975000000000	0.952066834583334
26.8980000000000	0.951906574264747
26.8985000000000	0.951745545837904
26.8990000000000	0.951583747489786
26.8995000000000	0.951421177508397
26.9000000000000	0.951257834290776
26.9005000000000	0.951093716348693
26.9010000000000	0.950928822297318
26.9015000000000	0.950763150870175
26.9020000000000	0.950596700915011
26.9025000000000	0.950429471393987
26.9030000000000	0.950261461384730
26.9035000000000	0.950092670086090
26.9040000000000	0.949923096811582
26.9045000000000	0.949752741002408
26.9050000000000	0.949581602214345
26.9055000000000	0.949409680127594
26.9060000000000	0.949236974549037
26.9065000000000	0.949063485402338
26.9070000000000	0.948889212743694
26.9075000000000	0.948714156749602
26.9080000000000	0.948538317726056
26.9085000000000	0.948361696100288
26.9090000000000	0.948184292433017
26.9095000000000	0.948006107406471
26.9100000000000	0.947827141833811
26.9105000000000	0.947647396655163
26.9110000000000	0.947466872936609
26.9115000000000	0.947285571875319
26.9120000000000	0.947103494792557
26.9125000000000	0.946920643139904
26.9130000000000	0.946737018492437
26.9135000000000	0.946552622558999
26.9140000000000	0.946367457166270
26.9145000000000	0.946181524276824
26.9150000000000	0.945994825967523
26.9155000000000	0.945807364449539
26.9160000000000	0.945619142054898
26.9165000000000	0.945430161236276
26.9170000000000	0.945240424572030
26.9175000000000	0.945049934763335
26.9180000000000	0.944858694624778
26.9185000000000	0.944666707097574
26.9190000000000	0.944473975239613
26.9195000000000	0.944280502220456
26.9200000000000	0.944086291330004
26.9205000000000	0.943891345969828
26.9210000000000	0.943695669654329
26.9215000000000	0.943499266010253
26.9220000000000	0.943302138769062
26.9225000000000	0.943104291773328
26.9230000000000	0.942905728968915
26.9235000000000	0.942706454406597
26.9240000000000	0.942506472235470
26.9245000000000	0.942305786710325
26.9250000000000	0.942104402176497
26.9255000000000	0.941902323076707
26.9260000000000	0.941699553948738
26.9265000000000	0.941496099418290
26.9270000000000	0.941291964200379
26.9275000000000	0.941087153094541
26.9280000000000	0.940881670985786
26.9285000000000	0.940675522837187
26.9290000000000	0.940468713692536
26.9295000000000	0.940261248667634
26.9300000000000	0.940053132955290
26.9305000000000	0.939844371813794
26.9310000000000	0.939634970572635
26.9315000000000	0.939424934621088
26.9320000000000	0.939214269415269
26.9325000000000	0.939002980465991
26.9330000000000	0.938791073339983
26.9335000000000	0.938578553657967
26.9340000000000	0.938365427087809
26.9345000000000	0.938151699346612
26.9350000000000	0.937937376194472
26.9355000000000	0.937722463429143
26.9360000000000	0.937506966886572
26.9365000000000	0.937290892439931
26.9370000000000	0.937074245988392
26.9375000000000	0.936857033461794
26.9380000000000	0.936639260813048
26.9385000000000	0.936420934017395
26.9390000000000	0.936202059066628
26.9395000000000	0.935982641968519
26.9400000000000	0.935762688742679
26.9405000000000	0.935542205415024
26.9410000000000	0.935321198018803
26.9415000000000	0.935099672588138
26.9420000000000	0.934877635156718
26.9425000000000	0.934655091752892
26.9430000000000	0.934432048397123
26.9435000000000	0.934208511099405
26.9440000000000	0.933984485857802
26.9445000000000	0.933759978650514
26.9450000000000	0.933534995435282
26.9455000000000	0.933309542150394
26.9460000000000	0.933083624704510
26.9465000000000	0.932857248976952
26.9470000000000	0.932630420819537
26.9475000000000	0.932403146041083
26.9480000000000	0.932175430418176
26.9485000000000	0.931947279686816
26.9490000000000	0.931718699535899
26.9495000000000	0.931489695609243
26.9500000000000	0.931260273501939
26.9505000000000	0.931030438758235
26.9510000000000	0.930800196865560
26.9515000000000	0.930569553256067
26.9520000000000	0.930338513300332
26.9525000000000	0.930107082310141
26.9530000000000	0.929875265532412
26.9535000000000	0.929643068141985
26.9540000000000	0.929410495253682
26.9545000000000	0.929177551902773
26.9550000000000	0.928944243058935
26.9555000000000	0.928710573608082
26.9560000000000	0.928476548367680
26.9565000000000	0.928242172069030
26.9570000000000	0.928007449365181
26.9575000000000	0.927772384827593
26.9580000000000	0.927536982940434
26.9585000000000	0.927301248103842
26.9590000000000	0.927065184629041
26.9595000000000	0.926828796738274
26.9600000000000	0.926592088564999
26.9605000000000	0.926355064146805
26.9610000000000	0.926117727433115
26.9615000000000	0.925880082274630
26.9620000000000	0.925642132430167
26.9625000000000	0.925403881561271
26.9630000000000	0.925165333230506
26.9635000000000	0.924926490905890
26.9640000000000	0.924687357953100
26.9645000000000	0.924447937640131
26.9650000000000	0.924208233137061
26.9655000000000	0.923968247509446
26.9660000000000	0.923727983726148
26.9665000000000	0.923487444651073
26.9670000000000	0.923246633050459
26.9675000000000	0.923005551586246
26.9680000000000	0.922764202820884
26.9685000000000	0.922522589214241
26.9690000000000	0.922280713124242
26.9695000000000	0.922038576809529
26.9700000000000	0.921796182425227
26.9705000000000	0.921553532029735
26.9710000000000	0.921310627574670
26.9715000000000	0.921067470921067
26.9720000000000	0.920824063822566
26.9725000000000	0.920580407939827
26.9730000000000	0.920336504830456
26.9735000000000	0.920092355962946
26.9740000000000	0.919847962702646
26.9745000000000	0.919603326322653
26.9750000000000	0.919358448001437
26.9755000000000	0.919113328827006
26.9760000000000	0.918867969791754
26.9765000000000	0.918622371801438
26.9770000000000	0.918376535666575
26.9775000000000	0.918130462117170
26.9780000000000	0.917884151792482
26.9785000000000	0.917637605246105
26.9790000000000	0.917390822950689
26.9795000000000	0.917143805296325
26.9800000000000	0.916896552589859
26.9805000000000	0.916649065064385
26.9810000000000	0.916401342872593
26.9815000000000	0.916153386093647
26.9820000000000	0.915905194731975
26.9825000000000	0.915656768723823
26.9830000000000	0.915408107931701
26.9835000000000	0.915159212155511
26.9840000000000	0.914910081126015
26.9845000000000	0.914660714510220
26.9850000000000	0.914411111919093
26.9855000000000	0.914161272896639
26.9860000000000	0.913911196936826
26.9865000000000	0.913660883474081
26.9870000000000	0.913410331892448
26.9875000000000	0.913159541525302
26.9880000000000	0.912908511655742
26.9885000000000	0.912657241524002
26.9890000000000	0.912405730323391
26.9895000000000	0.912153977208167
26.9900000000000	0.911901981292706
26.9905000000000	0.911649741654101
26.9910000000000	0.911397257336318
26.9915000000000	0.911144527347325
26.9920000000000	0.910891550671217
26.9925000000000	0.910638326258295
26.9930000000000	0.910384853039505
26.9935000000000	0.910131129917514
26.9940000000000	0.909877155779887
26.9945000000000	0.909622929490639
26.9950000000000	0.909368449899659
26.9955000000000	0.909113715847495
26.9960000000000	0.908858726156787
26.9965000000000	0.908603479646141
26.9970000000000	0.908347975122982
26.9975000000000	0.908092211397161
26.9980000000000	0.907836187265647
26.9985000000000	0.907579901536985
26.9990000000000	0.907323353013197
26.9995000000000	0.907066540505450
27	0.906809462829031
27.0005000000000	0.906552118808354
27.0010000000000	0.906294507277267
27.0015000000000	0.906036627085227
27.0020000000000	0.905778477094658
27.0025000000000	0.905520056183822
27.0030000000000	0.905261363249673
27.0035000000000	0.905002397211907
27.0040000000000	0.904743157010754
27.0045000000000	0.904483641612064
27.0050000000000	0.904223850004764
27.0055000000000	0.903963781209594
27.0060000000000	0.903703434274755
27.0065000000000	0.903442808278648
27.0070000000000	0.903181902335413
27.0075000000000	0.902920715592313
27.0080000000000	0.902659247233615
27.0085000000000	0.902397496474871
27.0090000000000	0.902135462583587
27.0095000000000	0.901873144853572
27.0100000000000	0.901610542629631
27.0105000000000	0.901347655298353
27.0110000000000	0.901084482287370
27.0115000000000	0.900821023071729
27.0120000000000	0.900557277174955
27.0125000000000	0.900293244166229
27.0130000000000	0.900028923664663
27.0135000000000	0.899764315340220
27.0140000000000	0.899499418910810
27.0145000000000	0.899234234150825
27.0150000000000	0.898968760883902
27.0155000000000	0.898702998988741
27.0160000000000	0.898436948398767
27.0165000000000	0.898170609100076
27.0170000000000	0.897903981141082
27.0175000000000	0.897637064616446
27.0180000000000	0.897369859687149
27.0185000000000	0.897102366568266
27.0190000000000	0.896834585531901
27.0195000000000	0.896566516908017
27.0200000000000	0.896298161089733
27.0205000000000	0.896029518525162
27.0210000000000	0.895760589724074
27.0215000000000	0.895491375253503
27.0220000000000	0.895221875743968
27.0225000000000	0.894952091882923
27.0230000000000	0.894682024419822
27.0235000000000	0.894411674163582
27.0240000000000	0.894141041983285
27.0245000000000	0.893870128807031
27.0250000000000	0.893598935628150
27.0255000000000	0.893327463492356
27.0260000000000	0.893055713512554
27.0265000000000	0.892783686853432
27.0270000000000	0.892511384746846
27.0275000000000	0.892238808480935
27.0280000000000	0.891965959397795
27.0285000000000	0.891692838908249
27.0290000000000	0.891419448470277
27.0295000000000	0.891145789608397
27.0300000000000	0.890871863898121
27.0305000000000	0.890597672974539
27.0310000000000	0.890323218528101
27.0315000000000	0.890048502306899
27.0320000000000	0.889773526110765
27.0325000000000	0.889498291796033
27.0330000000000	0.889222801273838
27.0335000000000	0.888947056504714
27.0340000000000	0.888671059506205
27.0345000000000	0.888394812343831
27.0350000000000	0.888118317135958
27.0355000000000	0.887841576051433
27.0360000000000	0.887564591308081
27.0365000000000	0.887287365170337
27.0370000000000	0.887009899954028
27.0375000000000	0.886732198019264
27.0380000000000	0.886454261772710
27.0385000000000	0.886176093666623
27.0390000000000	0.885897696197405
27.0395000000000	0.885619071904450
27.0400000000000	0.885340223369445
27.0405000000000	0.885061153216679
27.0410000000000	0.884781864107481
27.0415000000000	0.884502358748294
27.0420000000000	0.884222639877862
27.0425000000000	0.883942710277799
27.0430000000000	0.883662572761302
27.0435000000000	0.883382230182307
27.0440000000000	0.883101685423792
27.0445000000000	0.882820941405593
27.0450000000000	0.882540001078812
27.0455000000000	0.882258867426470
27.0460000000000	0.881977543462702
27.0465000000000	0.881696032226036
27.0470000000000	0.881414336790717
27.0475000000000	0.881132460253153
27.0480000000000	0.880850405734667
27.0485000000000	0.880568176385253
27.0490000000000	0.880285775379154
27.0495000000000	0.880003205909470
27.0500000000000	0.879720471195765
27.0505000000000	0.879437574473992
27.0510000000000	0.879154519003698
27.0515000000000	0.878871308062275
27.0520000000000	0.878587944942343
27.0525000000000	0.878304432956339
27.0530000000000	0.878020775431994
27.0535000000000	0.877736975709203
27.0540000000000	0.877453037143725
27.0545000000000	0.877168963104717
27.0550000000000	0.876884756969282
27.0555000000000	0.876600422130886
27.0560000000000	0.876315961986349
27.0565000000000	0.876031379946903
27.0570000000000	0.875746679426986
27.0575000000000	0.875461863851684
27.0580000000000	0.875176936647532
27.0585000000000	0.874891901251689
27.0590000000000	0.874606761101133
27.0595000000000	0.874321519636356
27.0600000000000	0.874036180301249
27.0605000000000	0.873750746540977
27.0610000000000	0.873465221800928
27.0615000000000	0.873179609528047
27.0620000000000	0.872893913161405
27.0625000000000	0.872608136147916
27.0630000000000	0.872322281922761
27.0635000000000	0.872036353923481
27.0640000000000	0.871750355580557
27.0645000000000	0.871464290318306
27.0650000000000	0.871178161558637
27.0655000000000	0.870891972711834
27.0660000000000	0.870605727184094
27.0665000000000	0.870319428375555
27.0670000000000	0.870033079670309
27.0675000000000	0.869746684450429
27.0680000000000	0.869460246081542
27.0685000000000	0.869173767923988
27.0690000000000	0.868887253321083
27.0695000000000	0.868600705608494
27.0700000000000	0.868314128106057
27.0705000000000	0.868027524122692
27.0710000000000	0.867740896950792
27.0715000000000	0.867454249869275
27.0720000000000	0.867167586140532
27.0725000000000	0.866880909016355
27.0730000000000	0.866594221724284
27.0735000000000	0.866307527481162
27.0740000000000	0.866020829485348
27.0745000000000	0.865734130915524
27.0750000000000	0.865447434933843
27.0755000000000	0.865160744683833
27.0760000000000	0.864874063287633
27.0765000000000	0.864587393851595
27.0770000000000	0.864300739459745
27.0775000000000	0.864014103174480
27.0780000000000	0.863727488040245
27.0785000000000	0.863440897078119
27.0790000000000	0.863154333288681
27.0795000000000	0.862867799651735
27.0800000000000	0.862581299121539
27.0805000000000	0.862294834632760
27.0810000000000	0.862008409097283
27.0815000000000	0.861722025400534
27.0820000000000	0.861435686408101
27.0825000000000	0.861149394960903
27.0830000000000	0.860863153875033
27.0835000000000	0.860576965942361
27.0840000000000	0.860290833931021
27.0845000000000	0.860004760584678
27.0850000000000	0.859718748619704
27.0855000000000	0.859432800732644
27.0860000000000	0.859146919587412
27.0865000000000	0.858861107829538
27.0870000000000	0.858575368072914
27.0875000000000	0.858289702911079
27.0880000000000	0.858004114906280
27.0885000000000	0.857718606599156
27.0890000000000	0.857433180502854
27.0895000000000	0.857147839101739
27.0900000000000	0.856862584856810
27.0905000000000	0.856577420201719
27.0910000000000	0.856292347541950
27.0915000000000	0.856007369259499
27.0920000000000	0.855722487705535
27.0925000000000	0.855437705210357
27.0930000000000	0.855153024067562
27.0935000000000	0.854868446556797
27.0940000000000	0.854583974920380
27.0945000000000	0.854299611377968
27.0950000000000	0.854015358121133
27.0955000000000	0.853731217318827
27.0960000000000	0.853447191105364
27.0965000000000	0.853163281594547
27.0970000000000	0.852879490869776
27.0975000000000	0.852595820991146
27.0980000000000	0.852312273988748
27.0985000000000	0.852028851866958
27.0990000000000	0.851745556605150
27.0995000000000	0.851462390153340
27.1000000000000	0.851179354437053
27.1005000000000	0.850896451355548
27.1010000000000	0.850613682780586
27.1015000000000	0.850331050558859
27.1020000000000	0.850048556509320
27.1025000000000	0.849766202428800
27.1030000000000	0.849483990082667
27.1035000000000	0.849201921215200
27.1040000000000	0.848919997544358
27.1045000000000	0.848638220759607
27.1050000000000	0.848356592529773
27.1055000000000	0.848075114494536
27.1060000000000	0.847793788272885
27.1065000000000	0.847512615454462
27.1070000000000	0.847231597607402
27.1075000000000	0.846950736274177
27.1080000000000	0.846670032974253
27.1085000000000	0.846389489201791
27.1090000000000	0.846109106428453
27.1095000000000	0.845828886101054
27.1100000000000	0.845548829644664
27.1105000000000	0.845268938458322
27.1110000000000	0.844989213923313
27.1115000000000	0.844709657391955
27.1120000000000	0.844430270199788
27.1125000000000	0.844151053656814
27.1130000000000	0.843872009051858
27.1135000000000	0.843593137654171
27.1140000000000	0.843314440707668
27.1145000000000	0.843035919437013
27.1150000000000	0.842757575048927
27.1155000000000	0.842479408725657
27.1160000000000	0.842201421630836
27.1165000000000	0.841923614905939
27.1170000000000	0.841645989678629
27.1175000000000	0.841368547050321
27.1180000000000	0.841091288105975
27.1185000000000	0.840814213915083
27.1190000000000	0.840537325521669
27.1195000000000	0.840260623961073
27.1200000000000	0.839984110239127
27.1205000000000	0.839707785355919
27.1210000000000	0.839431650285161
27.1215000000000	0.839155705990408
27.1220000000000	0.838879953414237
27.1225000000000	0.838604393484021
27.1230000000000	0.838329027115476
27.1235000000000	0.838053855201509
27.1240000000000	0.837778878626841
27.1245000000000	0.837504098257223
27.1250000000000	0.837229514945515
27.1255000000000	0.836955129529464
27.1260000000000	0.836680942837779
27.1265000000000	0.836406955677976
27.1270000000000	0.836133168851944
27.1275000000000	0.835859583145208
27.1280000000000	0.835586199332102
27.1285000000000	0.835313018175155
27.1290000000000	0.835040040426321
27.1295000000000	0.834767266826327
27.1300000000000	0.834494698102809
27.1305000000000	0.834222334977607
27.1310000000000	0.833950178159846
27.1315000000000	0.833678228350504
27.1320000000000	0.833406486239179
27.1325000000000	0.833134952510834
27.1330000000000	0.832863627840418
27.1335000000000	0.832592512892966
27.1340000000000	0.832321608330484
27.1345000000000	0.832050914804018
27.1350000000000	0.831780432960578
27.1355000000000	0.831510163439437
27.1360000000000	0.831240106877319
27.1365000000000	0.830970263900054
27.1370000000000	0.830700635134753
27.1375000000000	0.830431221200168
27.1380000000000	0.830162022711567
27.1385000000000	0.829893040282842
27.1390000000000	0.829624274520818
27.1395000000000	0.829355726033651
27.1400000000000	0.829087395424772
27.1405000000000	0.828819283295785
27.1410000000000	0.828551390249644
27.1415000000000	0.828283716881656
27.1420000000000	0.828016263792893
27.1425000000000	0.827749031584340
27.1430000000000	0.827482020852265
27.1435000000000	0.827215232195041
27.1440000000000	0.826948666217334
27.1445000000000	0.826682323516048
27.1450000000000	0.826416204699076
27.1455000000000	0.826150310372309
27.1460000000000	0.825884641142296
27.1465000000000	0.825619197622945
27.1470000000000	0.825353980429942
27.1475000000000	0.825088990181960
27.1480000000000	0.824824227504925
27.1485000000000	0.824559693024869
27.1490000000000	0.824295387377212
27.1495000000000	0.824031311203330
27.1500000000000	0.823767465146651
27.1505000000000	0.823503849858499
27.1510000000000	0.823240466001386
27.1515000000000	0.822977314237794
27.1520000000000	0.822714395242176
27.1525000000000	0.822451709698991
27.1530000000000	0.822189258294963
27.1535000000000	0.821927041730554
27.1540000000000	0.821665060713388
27.1545000000000	0.821403315961251
27.1550000000000	0.821141808203152
27.1555000000000	0.820880538174252
27.1560000000000	0.820619506624340
27.1565000000000	0.820358714312799
27.1570000000000	0.820098162010660
27.1575000000000	0.819837850500295
27.1580000000000	0.819577780577068
27.1585000000000	0.819317953045067
27.1590000000000	0.819058368729789
27.1595000000000	0.818799028457864
27.1600000000000	0.818539933082035
27.1605000000000	0.818281083457155
27.1610000000000	0.818022480459444
27.1615000000000	0.817764124978807
27.1620000000000	0.817506017917412
27.1625000000000	0.817248160192828
27.1630000000000	0.816990552740941
27.1635000000000	0.816733196510029
27.1640000000000	0.816476092463637
27.1645000000000	0.816219241586024
27.1650000000000	0.815962644873610
27.1655000000000	0.815706303339776
27.1660000000000	0.815450218018970
27.1665000000000	0.815194389956761
27.1670000000000	0.814938820221694
27.1675000000000	0.814683509896122
27.1680000000000	0.814428460082032
27.1685000000000	0.814173671901603
27.1690000000000	0.813919146489598
27.1695000000000	0.813664885005876
27.1700000000000	0.813410888624735
27.1705000000000	0.813157158539893
27.1710000000000	0.812903695968956
27.1715000000000	0.812650502139950
27.1720000000000	0.812397578309205
27.1725000000000	0.812144925748178
27.1730000000000	0.811892545749061
27.1735000000000	0.811640439622822
27.1740000000000	0.811388608702396
27.1745000000000	0.811137054340301
27.1750000000000	0.810885777909460
27.1755000000000	0.810634780801025
27.1760000000000	0.810384064430663
27.1765000000000	0.810133630231557
27.1770000000000	0.809883479658666
27.1775000000000	0.809633614187198
27.1780000000000	0.809384035314191
27.1785000000000	0.809134744556520
27.1790000000000	0.808885743450034
27.1795000000000	0.808637033558060
27.1800000000000	0.808388616456181
27.1805000000000	0.808140493747588
27.1810000000000	0.807892667053379
27.1815000000000	0.807645138014875
27.1820000000000	0.807397908297361
27.1825000000000	0.807150979583168
27.1830000000000	0.806904353578569
27.1835000000000	0.806658032008532
27.1840000000000	0.806412016619668
27.1845000000000	0.806166309178203
27.1850000000000	0.805920911473226
27.1855000000000	0.805675825310950
27.1860000000000	0.805431052518578
27.1865000000000	0.805186594945432
27.1870000000000	0.804942454460982
27.1875000000000	0.804698632950807
27.1880000000000	0.804455132322993
27.1885000000000	0.804211954505717
27.1890000000000	0.803969101443159
27.1895000000000	0.803726575105633
27.1900000000000	0.803484377472052
27.1905000000000	0.803242510549610
27.1910000000000	0.803000976357953
27.1915000000000	0.802759776939095
27.1920000000000	0.802518914349009
27.1925000000000	0.802278390665056
27.1930000000000	0.802038207979034
27.1935000000000	0.801798368404059
27.1940000000000	0.801558874064718
27.1945000000000	0.801319727106604
27.1950000000000	0.801080929689756
27.1955000000000	0.800842483989608
27.1960000000000	0.800604392199434
27.1965000000000	0.800366656525360
27.1970000000000	0.800129279190137
27.1975000000000	0.799892262430463
27.1980000000000	0.799655608495194
27.1985000000000	0.799419319651530
27.1990000000000	0.799183398177317
27.1995000000000	0.798947846359918
27.2000000000000	0.798712666507512
27.2005000000000	0.798477860933606
27.2010000000000	0.798243431964166
27.2015000000000	0.798009381938726
27.2020000000000	0.797775713206669
27.2025000000000	0.797542428127975
27.2030000000000	0.797309529070084
27.2035000000000	0.797077018413800
27.2040000000000	0.796844898544321
27.2045000000000	0.796613171859386
27.2050000000000	0.796381840760889
27.2055000000000	0.796150907660165
27.2060000000000	0.795920374974002
27.2065000000000	0.795690245127694
27.2070000000000	0.795460520547287
27.2075000000000	0.795231203670465
27.2080000000000	0.795002296934492
27.2085000000000	0.794773802781609
27.2090000000000	0.794545723659032
27.2095000000000	0.794318062014081
27.2100000000000	0.794090820297847
27.2105000000000	0.793864000964406
27.2110000000000	0.793637606464741
27.2115000000000	0.793411639255182
27.2120000000000	0.793186101786896
27.2125000000000	0.792960996513011
27.2130000000000	0.792736325884386
27.2135000000000	0.792512092350152
27.2140000000000	0.792288298355715
27.2145000000000	0.792064946343120
27.2150000000000	0.791842038750793
27.2155000000000	0.791619578011706
27.2160000000000	0.791397566554456
27.2165000000000	0.791176006798849
27.2170000000000	0.790954901163406
27.2175000000000	0.790734252050349
27.2180000000000	0.790514061863026
27.2185000000000	0.790294332989618
27.2190000000000	0.790075067811799
27.2195000000000	0.789856268700504
27.2200000000000	0.789637938014333
27.2205000000000	0.789420078101302
27.2210000000000	0.789202691297893
27.2215000000000	0.788985779927595
27.2220000000000	0.788769346298420
27.2225000000000	0.788553392704848
27.2230000000000	0.788337921428729
27.2235000000000	0.788122934733208
27.2240000000000	0.787908434863692
27.2245000000000	0.787694424055029
27.2250000000000	0.787480904515564
27.2255000000000	0.787267878445129
27.2260000000000	0.787055348012875
27.2265000000000	0.786843315378704
27.2270000000000	0.786631782675828
27.2275000000000	0.786420752018003
27.2280000000000	0.786210225497532
27.2285000000000	0.786000205184561
27.2290000000000	0.785790693123425
27.2295000000000	0.785581691337154
27.2300000000000	0.785373201825137
27.2305000000000	0.785165226559314
27.2310000000000	0.784957767486510
27.2315000000000	0.784750826528262
27.2320000000000	0.784544405576114
27.2325000000000	0.784338506500293
27.2330000000000	0.784133131132177
27.2335000000000	0.783928281288009
27.2340000000000	0.783723958740836
27.2345000000000	0.783520165243286
27.2350000000000	0.783316902513271
27.2355000000000	0.783114172237250
27.2360000000000	0.782911976072561
27.2365000000000	0.782710315641157
27.2370000000000	0.782509192532018
27.2375000000000	0.782308608304927
27.2380000000000	0.782108564479587
27.2385000000000	0.781909062546188
27.2390000000000	0.781710103956886
27.2395000000000	0.781511690128400
27.2400000000000	0.781313822445170
27.2405000000000	0.781116502248501
27.2410000000000	0.780919730848540
27.2415000000000	0.780723509515173
27.2420000000000	0.780527839480859
27.2425000000000	0.780332721940425
27.2430000000000	0.780138158048154
27.2435000000000	0.779944148921949
27.2440000000000	0.779750695637311
27.2445000000000	0.779557799231209
27.2450000000000	0.779365460699534
27.2455000000000	0.779173680999010
27.2460000000000	0.778982461044756
27.2465000000000	0.778791801707457
27.2470000000000	0.778601703822411
27.2475000000000	0.778412168176772
27.2480000000000	0.778223195518423
27.2485000000000	0.778034786552785
27.2490000000000	0.777846941941378
27.2495000000000	0.777659662304604
27.2500000000000	0.777472948215610
27.2505000000000	0.777286800209881
27.2510000000000	0.777101218772990
27.2515000000000	0.776916204352582
27.2520000000000	0.776731757348032
27.2525000000000	0.776547878115443
27.2530000000000	0.776364566968499
27.2535000000000	0.776181824174879
27.2540000000000	0.775999649955211
27.2545000000000	0.775818044492852
27.2550000000000	0.775637007920298
27.2555000000000	0.775456540324239
27.2560000000000	0.775276641753034
27.2565000000000	0.775097312204254
27.2570000000000	0.774918551635182
27.2575000000000	0.774740359953924
27.2580000000000	0.774562737027304
27.2585000000000	0.774385682674237
27.2590000000000	0.774209196674791
27.2595000000000	0.774033278758796
27.2600000000000	0.773857928611057
27.2605000000000	0.773683145878827
27.2610000000000	0.773508930158636
27.2615000000000	0.773335281004631
27.2620000000000	0.773162197928904
27.2625000000000	0.772989680398712
27.2630000000000	0.772817727836778
27.2635000000000	0.772646339621917
27.2640000000000	0.772475515094445
27.2645000000000	0.772305253547471
27.2650000000000	0.772135554230746
27.2655000000000	0.771966416356902
27.2660000000000	0.771797839088978
27.2665000000000	0.771629821558135
27.2670000000000	0.771462362845235
27.2675000000000	0.771295461994188
27.2680000000000	0.771129118006382
27.2685000000000	0.770963329847330
27.2690000000000	0.770798096435719
27.2695000000000	0.770633416655904
27.2700000000000	0.770469289351981
27.2705000000000	0.770305713328343
27.2710000000000	0.770142687350019
27.2715000000000	0.769980210148257
27.2720000000000	0.769818280414186
27.2725000000000	0.769656896800443
27.2730000000000	0.769496057927719
27.2735000000000	0.769335762376828
27.2740000000000	0.769176008695379
27.2745000000000	0.769016795395552
27.2750000000000	0.768858120955252
27.2755000000000	0.768699983818632
27.2760000000000	0.768542382398038
27.2765000000000	0.768385315071041
27.2770000000000	0.768228780183671
27.2775000000000	0.768072776053662
27.2780000000000	0.767917300963210
27.2785000000000	0.767762353169046
27.2790000000000	0.767607930895315
27.2795000000000	0.767454032336935
27.2800000000000	0.767300655664333
27.2805000000000	0.767147799019092
27.2810000000000	0.766995460511194
27.2815000000000	0.766843638231717
27.2820000000000	0.766692330242573
27.2825000000000	0.766541534579728
27.2830000000000	0.766391249259549
27.2835000000000	0.766241472269415
27.2840000000000	0.766092201580090
27.2845000000000	0.765943435135891
27.2850000000000	0.765795170861458
27.2855000000000	0.765647406660037
27.2860000000000	0.765500140421238
27.2865000000000	0.765353370006489
27.2870000000000	0.765207093265017
27.2875000000000	0.765061308029192
27.2880000000000	0.764916012110015
27.2885000000000	0.764771203308433
27.2890000000000	0.764626879406771
27.2895000000000	0.764483038173406
27.2900000000000	0.764339677364649
27.2905000000000	0.764196794724716
27.2910000000000	0.764054387982652
27.2915000000000	0.763912454858746
27.2920000000000	0.763770993064063
27.2925000000000	0.763630000298278
27.2930000000000	0.763489474252780
27.2935000000000	0.763349412611064
27.2940000000000	0.763209813050602
27.2945000000000	0.763070673240137
27.2950000000000	0.762931990847523
27.2955000000000	0.762793763529071
27.2960000000000	0.762655988944009
27.2965000000000	0.762518664742336
27.2970000000000	0.762381788578143
27.2975000000000	0.762245358099196
27.2980000000000	0.762109370952264
27.2985000000000	0.761973824789238
27.2990000000000	0.761838717255671
27.2995000000000	0.761704046004755
27.3000000000000	0.761569808689678
27.3005000000000	0.761436002964406
27.3010000000000	0.761302626491518
27.3015000000000	0.761169676936101
27.3020000000000	0.761037151965796
27.3025000000000	0.760905049258891
27.3030000000000	0.760773366498547
27.3035000000000	0.760642101373156
27.3040000000000	0.760511251585549
27.3045000000000	0.760380814843167
27.3050000000000	0.760250788861087
27.3055000000000	0.760121171371175
27.3060000000000	0.759991960111667
27.3065000000000	0.759863152833827
27.3070000000000	0.759734747303493
27.3075000000000	0.759606741296485
27.3080000000000	0.759479132604093
27.3085000000000	0.759351919034030
27.3090000000000	0.759225098406023
27.3095000000000	0.759098668557659
27.3100000000000	0.758972627342626
27.3105000000000	0.758846972629878
27.3110000000000	0.758721702311945
27.3115000000000	0.758596814291812
27.3120000000000	0.758472306496458
27.3125000000000	0.758348176870932
27.3130000000000	0.758224423381156
27.3135000000000	0.758101044013049
27.3140000000000	0.757978036773809
27.3145000000000	0.757855399691289
27.3150000000000	0.757733130818702
27.3155000000000	0.757611228228747
27.3160000000000	0.757489690018305
27.3165000000000	0.757368514310130
27.3170000000000	0.757247699246713
27.3175000000000	0.757127243001677
27.3180000000000	0.757007143766070
27.3185000000000	0.756887399764348
27.3190000000000	0.756768009241793
27.3195000000000	0.756648970470957
27.3200000000000	0.756530281751878
27.3205000000000	0.756411941414114
27.3210000000000	0.756293947809023
27.3215000000000	0.756176299323455
27.3220000000000	0.756058994365180
27.3225000000000	0.755942031376781
27.3230000000000	0.755825408824851
27.3235000000000	0.755709125210300
27.3240000000000	0.755593179057572
27.3245000000000	0.755477568927947
27.3250000000000	0.755362293405846
27.3255000000000	0.755247351112444
27.3260000000000	0.755132740694135
27.3265000000000	0.755018460832837
27.3270000000000	0.754904510237403
27.3275000000000	0.754790887651090
27.3280000000000	0.754677591847438
27.3285000000000	0.754564621631137
27.3290000000000	0.754451975840323
27.3295000000000	0.754339653342831
27.3300000000000	0.754227653039301
27.3305000000000	0.754115973866623
27.3310000000000	0.754004614786783
27.3315000000000	0.753893574797162
27.3320000000000	0.753782852933064
27.3325000000000	0.753672448252844
27.3330000000000	0.753562359855644
27.3335000000000	0.753452586867575
27.3340000000000	0.753343128451301
27.3345000000000	0.753233983799313
27.3350000000000	0.753125152139492
27.3355000000000	0.753016632729990
27.3360000000000	0.752908424864999
27.3365000000000	0.752800527865004
27.3370000000000	0.752692941090843
27.3375000000000	0.752585663930321
27.3380000000000	0.752478695807867
27.3385000000000	0.752372036173630
27.3390000000000	0.752265684519826
27.3395000000000	0.752159640361084
27.3400000000000	0.752053903251661
27.3405000000000	0.751948472772262
27.3410000000000	0.751843348539701
27.3415000000000	0.751738530196567
27.3420000000000	0.751634017426241
27.3425000000000	0.751529809934781
27.3430000000000	0.751425907462095
27.3435000000000	0.751322309780731
27.3440000000000	0.751219016693153
27.3445000000000	0.751116028029497
27.3450000000000	0.751013343654349
27.3455000000000	0.750910963459217
27.3460000000000	0.750808887370042
27.3465000000000	0.750707115333136
27.3470000000000	0.750605647335509
27.3475000000000	0.750504483385135
27.3480000000000	0.750403623519764
27.3485000000000	0.750303067809058
27.3490000000000	0.750202816348935
27.3495000000000	0.750102869261014
27.3500000000000	0.750003226698021
27.3505000000000	0.749903888837288
27.3510000000000	0.749804855885385
27.3515000000000	0.749706128071382
27.3520000000000	0.749607705655986
27.3525000000000	0.749509588921903
27.3530000000000	0.749411778177082
27.3535000000000	0.749314273756871
27.3540000000000	0.749217076021400
27.3545000000000	0.749120185352998
27.3550000000000	0.749023602158979
27.3555000000000	0.748927326870643
27.3560000000000	0.748831359943135
27.3565000000000	0.748735701851815
27.3570000000000	0.748640353099542
27.3575000000000	0.748545314204342
27.3580000000000	0.748450585710168
27.3585000000000	0.748356168183520
27.3590000000000	0.748262062208743
27.3595000000000	0.748168268389806
27.3600000000000	0.748074787354314
27.3605000000000	0.747981619744758
27.3610000000000	0.747888766228074
27.3615000000000	0.747796227485727
27.3620000000000	0.747704004218873
27.3625000000000	0.747612097143959
27.3630000000000	0.747520507000374
27.3635000000000	0.747429234539113
27.3640000000000	0.747338280527982
27.3645000000000	0.747247645757294
27.3650000000000	0.747157331021171
27.3655000000000	0.747067337140808
27.3660000000000	0.746977664943353
27.3665000000000	0.746888315275148
27.3670000000000	0.746799288993099
27.3675000000000	0.746710586970226
27.3680000000000	0.746622210088762
27.3685000000000	0.746534159250258
27.3690000000000	0.746446435356600
27.3695000000000	0.746359039333603
27.3700000000000	0.746271972108237
27.3705000000000	0.746185234623986
27.3710000000000	0.746098827833081
27.3715000000000	0.746012752694548
27.3720000000000	0.745927010183373
27.3725000000000	0.745841601271738
27.3730000000000	0.745756526953595
27.3735000000000	0.745671788220602
27.3740000000000	0.745587386076996
27.3745000000000	0.745503321532198
27.3750000000000	0.745419595601267
27.3755000000000	0.745336209307629
27.3760000000000	0.745253163680051
27.3765000000000	0.745170459748294
27.3770000000000	0.745088098552644
27.3775000000000	0.745006081135379
27.3780000000000	0.744924408542936
27.3785000000000	0.744843081823268
27.3790000000000	0.744762102029232
27.3795000000000	0.744681470217615
27.3800000000000	0.744601187444364
27.3805000000000	0.744521254770604
27.3810000000000	0.744441673255594
27.3815000000000	0.744362443962362
27.3820000000000	0.744283567953073
27.3825000000000	0.744205046289775
27.3830000000000	0.744126880037699
27.3835000000000	0.744049070254650
27.3840000000000	0.743971618006364
27.3845000000000	0.743894524349946
27.3850000000000	0.743817790344412
27.3855000000000	0.743741417046554
27.3860000000000	0.743665405509107
27.3865000000000	0.743589756784602
27.3870000000000	0.743514471919998
27.3875000000000	0.743439551959318
27.3880000000000	0.743364997945255
27.3885000000000	0.743290810913812
27.3890000000000	0.743216991896220
27.3895000000000	0.743143541918225
27.3900000000000	0.743070462008166
27.3905000000000	0.742997753174670
27.3910000000000	0.742925416435892
27.3915000000000	0.742853452793643
27.3920000000000	0.742781863244870
27.3925000000000	0.742710648784238
27.3930000000000	0.742639810395223
27.3935000000000	0.742569349056442
27.3940000000000	0.742499265737198
27.3945000000000	0.742429561399920
27.3950000000000	0.742360236998129
27.3955000000000	0.742291293478963
27.3960000000000	0.742222731779368
27.3965000000000	0.742154552826111
27.3970000000000	0.742086757539423
27.3975000000000	0.742019346828539
27.3980000000000	0.741952321594692
27.3985000000000	0.741885682727786
27.3990000000000	0.741819431104413
27.3995000000000	0.741753567599081
27.4000000000000	0.741688093069484
27.4005000000000	0.741623008361432
27.4010000000000	0.741558314316063
27.4015000000000	0.741494011756925
27.4020000000000	0.741430101499406
27.4025000000000	0.741366584346465
27.4030000000000	0.741303461091239
27.4035000000000	0.741240732510182
27.4040000000000	0.741178399371328
27.4045000000000	0.741116462432018
27.4050000000000	0.741054922430897
27.4055000000000	0.740993780099993
27.4060000000000	0.740933036155185
27.4065000000000	0.740872691300872
27.4070000000000	0.740812746224957
27.4075000000000	0.740753201609226
27.4080000000000	0.740694058114663
27.4085000000000	0.740635316391586
27.4090000000000	0.740576977076097
27.4095000000000	0.740519040791827
27.4100000000000	0.740461508147675
27.4105000000000	0.740404379736530
27.4110000000000	0.740347656139325
27.4115000000000	0.740291337923077
27.4120000000000	0.740235425637080
27.4125000000000	0.740179919819869
27.4130000000000	0.740124820990923
27.4135000000000	0.740070129661998
27.4140000000000	0.740015846321579
27.4145000000000	0.739961971449051
27.4150000000000	0.739908505506229
27.4155000000000	0.739855448941138
27.4160000000000	0.739802802185266
27.4165000000000	0.739750565653960
27.4170000000000	0.739698739751960
27.4175000000000	0.739647324862606
27.4180000000000	0.739596321358153
27.4185000000000	0.739545729591219
27.4190000000000	0.739495549901006
27.4195000000000	0.739445782616190
27.4200000000000	0.739396428038342
27.4205000000000	0.739347486462599
27.4210000000000	0.739298958164362
27.4215000000000	0.739250843404776
27.4220000000000	0.739203142426739
27.4225000000000	0.739155855460001
27.4230000000000	0.739108982716776
27.4235000000000	0.739062524393400
27.4240000000000	0.739016480669267
27.4245000000000	0.738970851710451
27.4250000000000	0.738925637663336
27.4255000000000	0.738880838660621
27.4260000000000	0.738836454818527
27.4265000000000	0.738792486234690
27.4270000000000	0.738748932994254
27.4275000000000	0.738705795164679
27.4280000000000	0.738663072796667
27.4285000000000	0.738620765924226
27.4290000000000	0.738578874565565
27.4295000000000	0.738537398723912
27.4300000000000	0.738496338384644
27.4305000000000	0.738455693516124
27.4310000000000	0.738415464075735
27.4315000000000	0.738375649996256
27.4320000000000	0.738336251200409
27.4325000000000	0.738297267593727
27.4330000000000	0.738258699063383
27.4335000000000	0.738220545480947
27.4340000000000	0.738182806703791
27.4345000000000	0.738145482571345
27.4350000000000	0.738108572906302
27.4355000000000	0.738072077516692
27.4360000000000	0.738035996193540
27.4365000000000	0.738000328711304
27.4370000000000	0.737965074830475
27.4375000000000	0.737930234290990
27.4380000000000	0.737895806822040
27.4385000000000	0.737861792132792
27.4390000000000	0.737828189919703
27.4395000000000	0.737794999858971
27.4400000000000	0.737762221615242
27.4405000000000	0.737729854831403
27.4410000000000	0.737697899142718
27.4415000000000	0.737666354162209
27.4420000000000	0.737635219486697
27.4425000000000	0.737604494702140
27.4430000000000	0.737574179374922
27.4435000000000	0.737544273055601
27.4440000000000	0.737514775281300
27.4445000000000	0.737485685570490
27.4450000000000	0.737457003429375
27.4455000000000	0.737428728346179
27.4460000000000	0.737400859793072
27.4465000000000	0.737373397229689
27.4470000000000	0.737346340097798
27.4475000000000	0.737319687822962
27.4480000000000	0.737293439817458
27.4485000000000	0.737267595479014
27.4490000000000	0.737242154186402
27.4495000000000	0.737217115306358
27.4500000000000	0.737192478188680
27.4505000000000	0.737168242169831
27.4510000000000	0.737144406568302
27.4515000000000	0.737120970691985
27.4520000000000	0.737097933828604
27.4525000000000	0.737075295255739
27.4530000000000	0.737053054232814
27.4535000000000	0.737031210005950
27.4540000000000	0.737009761807113
27.4545000000000	0.736988708850788
27.4550000000000	0.736968050341308
27.4555000000000	0.736947785464148
27.4560000000000	0.736927913393297
27.4565000000000	0.736908433287847
27.4570000000000	0.736889344291970
27.4575000000000	0.736870645533240
27.4580000000000	0.736852336132076
27.4585000000000	0.736834415186321
27.4590000000000	0.736816881786286
27.4595000000000	0.736799735004389
27.4600000000000	0.736782973903926
27.4605000000000	0.736766597526169
27.4610000000000	0.736750604908181
27.4615000000000	0.736734995067655
27.4620000000000	0.736719767009427
27.4625000000000	0.736704919727484
27.4630000000000	0.736690452200223
27.4635000000000	0.736676363392200
27.4640000000000	0.736662652257507
27.4645000000000	0.736649317735542
27.4650000000000	0.736636358752161
27.4655000000000	0.736623774223428
27.4660000000000	0.736611563048372
27.4665000000000	0.736599724116803
27.4670000000000	0.736588256305598
27.4675000000000	0.736577158474356
27.4680000000000	0.736566429480040
27.4685000000000	0.736556068160253
27.4690000000000	0.736546073340767
27.4695000000000	0.736536443837720
27.4700000000000	0.736527178456118
27.4705000000000	0.736518275985794
27.4710000000000	0.736509735209286
27.4715000000000	0.736501554893479
27.4720000000000	0.736493733798934
27.4725000000000	0.736486270668693
27.4730000000000	0.736479164242312
27.4735000000000	0.736472413240419
27.4740000000000	0.736466016380944
27.4745000000000	0.736459972363769
27.4750000000000	0.736454279885094
27.4755000000000	0.736448937624311
27.4760000000000	0.736443944257589
27.4765000000000	0.736439298445165
27.4770000000000	0.736434998839794
27.4775000000000	0.736431044086174
27.4780000000000	0.736427432816471
27.4785000000000	0.736424163656292
27.4790000000000	0.736421235218650
27.4795000000000	0.736418646110693
27.4800000000000	0.736416394932124
27.4805000000000	0.736414480267944
27.4810000000000	0.736412900699602
27.4815000000000	0.736411654799606
27.4820000000000	0.736410741132682
27.4825000000000	0.736410158250800
27.4830000000000	0.736409904706694
27.4835000000000	0.736409979038862
27.4840000000000	0.736410379780494
27.4845000000000	0.736411105458512
27.4850000000000	0.736412154589594
27.4855000000000	0.736413525689574
27.4860000000000	0.736415217264018
27.4865000000000	0.736417227809719
27.4870000000000	0.736419555822896
27.4875000000000	0.736422199789596
27.4880000000000	0.736425158192760
27.4885000000000	0.736428429508461
27.4890000000000	0.736432012207417
27.4895000000000	0.736435904756116
27.4900000000000	0.736440105616246
27.4905000000000	0.736444613244180
27.4910000000000	0.736449426092199
27.4915000000000	0.736454542610688
27.4920000000000	0.736459961240416
27.4925000000000	0.736465680426929
27.4930000000000	0.736471698602986
27.4935000000000	0.736478014206102
27.4940000000000	0.736484625668091
27.4945000000000	0.736491531415475
27.4950000000000	0.736498729876926
27.4955000000000	0.736506219475635
27.4960000000000	0.736513998633974
27.4965000000000	0.736522065773002
27.4970000000000	0.736530419314186
27.4975000000000	0.736539057672365
27.4980000000000	0.736547979267061
27.4985000000000	0.736557182515581
27.4990000000000	0.736566665833820
27.4995000000000	0.736576427638832
27.5000000000000	0.736586466348050
27.5005000000000	0.736596780377813
27.5010000000000	0.736607368144461
27.5015000000000	0.736618228072164
27.5020000000000	0.736629358577237
27.5025000000000	0.736640758083972
27.5030000000000	0.736652425016260
27.5035000000000	0.736664357797993
27.5040000000000	0.736676554861381
27.5045000000000	0.736689014635437
27.5050000000000	0.736701735555148
27.5055000000000	0.736714716059040
27.5060000000000	0.736727954586561
27.5065000000000	0.736741449585698
27.5070000000000	0.736755199503011
27.5075000000000	0.736769202795362
27.5080000000000	0.736783457917823
27.5085000000000	0.736797963337044
27.5090000000000	0.736812717519922
27.5095000000000	0.736827718942522
27.5100000000000	0.736842966084778
27.5105000000000	0.736858457432856
27.5110000000000	0.736874191479821
27.5115000000000	0.736890166727718
27.5120000000000	0.736906381680325
27.5125000000000	0.736922834853700
27.5130000000000	0.736939524771136
27.5135000000000	0.736956449959879
27.5140000000000	0.736973608959556
27.5145000000000	0.736991000316998
27.5150000000000	0.737008622586494
27.5155000000000	0.737026474334825
27.5160000000000	0.737044554134179
27.5165000000000	0.737062860567794
27.5170000000000	0.737081392230440
27.5175000000000	0.737100147724897
27.5180000000000	0.737119125666744
27.5185000000000	0.737138324679432
27.5190000000000	0.737157743400703
27.5195000000000	0.737177380475596
27.5200000000000	0.737197234565034
27.5205000000000	0.737217304340508
27.5210000000000	0.737237588483673
27.5215000000000	0.737258085688672
27.5220000000000	0.737278794667587
27.5225000000000	0.737299714138676
27.5230000000000	0.737320842836079
27.5235000000000	0.737342179510403
27.5240000000000	0.737363722919599
27.5245000000000	0.737385471840436
27.5250000000000	0.737407425064499
27.5255000000000	0.737429581393871
27.5260000000000	0.737451939648085
27.5265000000000	0.737474498661392
27.5270000000000	0.737497257281736
27.5275000000000	0.737520214374596
27.5280000000000	0.737543368820827
27.5285000000000	0.737566719514650
27.5290000000000	0.737590265370617
27.5295000000000	0.737614005313614
27.5300000000000	0.737637938293393
27.5305000000000	0.737662063268040
27.5310000000000	0.737686379218962
27.5315000000000	0.737710885138840
27.5320000000000	0.737735580044955
27.5325000000000	0.737760462965656
27.5330000000000	0.737785532950881
27.5335000000000	0.737810789066050
27.5340000000000	0.737836230397412
27.5345000000000	0.737861856046904
27.5350000000000	0.737887665136105
27.5355000000000	0.737913656806843
27.5360000000000	0.737939830215395
27.5365000000000	0.737966184542839
27.5370000000000	0.737992718983440
27.5375000000000	0.738019432754867
27.5380000000000	0.738046325091898
27.5385000000000	0.738073395252439
27.5390000000000	0.738100642509120
27.5395000000000	0.738128066155570
27.5400000000000	0.738155665509357
27.5405000000000	0.738183439903858
27.5410000000000	0.738211388693749
27.5415000000000	0.738239511254109
27.5420000000000	0.738267806980487
27.5425000000000	0.738296275287403
27.5430000000000	0.738324915613107
27.5435000000000	0.738353727413962
27.5440000000000	0.738382710165429
27.5445000000000	0.738411863368768
27.5450000000000	0.738441186541122
27.5455000000000	0.738470679221359
27.5460000000000	0.738500340973279
27.5465000000000	0.738530171375676
27.5470000000000	0.738560170031275
27.5475000000000	0.738590336565080
27.5480000000000	0.738620670620823
27.5485000000000	0.738651171861859
27.5490000000000	0.738681839978087
27.5495000000000	0.738712674675222
27.5500000000000	0.738743675681628
27.5505000000000	0.738774842747382
27.5510000000000	0.738806175642491
27.5515000000000	0.738837674156690
27.5520000000000	0.738869338106400
27.5525000000000	0.738901167318879
27.5530000000000	0.738933161653667
27.5535000000000	0.738965320983212
27.5540000000000	0.738997645201503
27.5545000000000	0.739030134226600
27.5550000000000	0.739062787993052
27.5555000000000	0.739095606459392
27.5560000000000	0.739128589604152
27.5565000000000	0.739161737423453
27.5570000000000	0.739195049935148
27.5575000000000	0.739228527176679
27.5580000000000	0.739262169208555
27.5585000000000	0.739295976106341
27.5590000000000	0.739329947968243
27.5595000000000	0.739364084912388
27.5600000000000	0.739398387074480
27.5605000000000	0.739432854610939
27.5610000000000	0.739467487695555
27.5615000000000	0.739502286525354
27.5620000000000	0.739537251309951
27.5625000000000	0.739572382283178
27.5630000000000	0.739607679693950
27.5635000000000	0.739643143811642
27.5640000000000	0.739678774922188
27.5645000000000	0.739714573330598
27.5650000000000	0.739750539356807
27.5655000000000	0.739786673342899
27.5660000000000	0.739822975644866
27.5665000000000	0.739859446637398
27.5670000000000	0.739896086710693
27.5675000000000	0.739932896270774
27.5680000000000	0.739969875743027
27.5685000000000	0.740007025569319
27.5690000000000	0.740044346199931
27.5695000000000	0.740081838111995
27.5700000000000	0.740119501788892
27.5705000000000	0.740157337733675
27.5710000000000	0.740195346463779
27.5715000000000	0.740233528508880
27.5720000000000	0.740271884416374
27.5725000000000	0.740310414745253
27.5730000000000	0.740349120068102
27.5735000000000	0.740388000974321
27.5740000000000	0.740427058059521
27.5745000000000	0.740466291942603
27.5750000000000	0.740505703242798
27.5755000000000	0.740545292600668
27.5760000000000	0.740585060668729
27.5765000000000	0.740625008103015
27.5770000000000	0.740665135578173
27.5775000000000	0.740705443780550
27.5780000000000	0.740745933399732
27.5785000000000	0.740786605142690
27.5790000000000	0.740827459725958
27.5795000000000	0.740868497869935
27.5800000000000	0.740909720310003
27.5805000000000	0.740951127790576
27.5810000000000	0.740992721060412
27.5815000000000	0.741034500881441
27.5820000000000	0.741076468020092
27.5825000000000	0.741118623252618
27.5830000000000	0.741160967360299
27.5835000000000	0.741203501135394
27.5840000000000	0.741246225373206
27.5845000000000	0.741289140875018
27.5850000000000	0.741332248451147
27.5855000000000	0.741375548916641
27.5860000000000	0.741419043089008
27.5865000000000	0.741462731793638
27.5870000000000	0.741506615858218
27.5875000000000	0.741550696118318
27.5880000000000	0.741594973407940
27.5885000000000	0.741639448570607
27.5890000000000	0.741684122448639
27.5895000000000	0.741728995887573
27.5900000000000	0.741774069738055
27.5905000000000	0.741819344849124
27.5910000000000	0.741864822074722
27.5915000000000	0.741910502269831
27.5920000000000	0.741956386287531
27.5925000000000	0.742002474986490
27.5930000000000	0.742048769219751
27.5935000000000	0.742095269847890
27.5940000000000	0.742141977723064
27.5945000000000	0.742188893704249
27.5950000000000	0.742236018643239
27.5955000000000	0.742283353395213
27.5960000000000	0.742330898810911
27.5965000000000	0.742378655741840
27.5970000000000	0.742426625034776
27.5975000000000	0.742474807532800
27.5980000000000	0.742523204081364
27.5985000000000	0.742571815518368
27.5990000000000	0.742620642678643
27.5995000000000	0.742669686395263
27.6000000000000	0.742718947494073
27.6005000000000	0.742768426801400
27.6010000000000	0.742818125134448
27.6015000000000	0.742868043305686
27.6020000000000	0.742918182126684
27.6025000000000	0.742968542398792
27.6030000000000	0.743019124919474
27.6035000000000	0.743069930479807
27.6040000000000	0.743120959867747
27.6045000000000	0.743172213857905
27.6050000000000	0.743223693224260
27.6055000000000	0.743275398731812
27.6060000000000	0.743327331137596
27.6065000000000	0.743379491192588
27.6070000000000	0.743431879636066
27.6075000000000	0.743484497207618
27.6080000000000	0.743537344628668
27.6085000000000	0.743590422621073
27.6090000000000	0.743643731890199
27.6095000000000	0.743697273140979
27.6100000000000	0.743751047061025
27.6105000000000	0.743805054337043
27.6110000000000	0.743859295638938
27.6115000000000	0.743913771631566
27.6120000000000	0.743968482970220
27.6125000000000	0.744023430298674
27.6130000000000	0.744078614250855
27.6135000000000	0.744134035452313
27.6140000000000	0.744189694515889
27.6145000000000	0.744245592047621
27.6150000000000	0.744301728639952
27.6155000000000	0.744358104874287
27.6160000000000	0.744414721324715
27.6165000000000	0.744471578554265
27.6170000000000	0.744528677108943
27.6175000000000	0.744586017534044
27.6180000000000	0.744643600353853
27.6185000000000	0.744701426088721
27.6190000000000	0.744759495245492
27.6195000000000	0.744817808316548
27.6200000000000	0.744876365789501
27.6205000000000	0.744935168133840
27.6210000000000	0.744994215815757
27.6215000000000	0.745053509281466
27.6220000000000	0.745113048971731
27.6225000000000	0.745172835313357
27.6230000000000	0.745232868724076
27.6235000000000	0.745293149608127
27.6240000000000	0.745353678358019
27.6245000000000	0.745414455358342
27.6250000000000	0.745475480977574
27.6255000000000	0.745536755578010
27.6260000000000	0.745598279507702
27.6265000000000	0.745660053103687
27.6270000000000	0.745722076691671
27.6275000000000	0.745784350589342
27.6280000000000	0.745846875100092
27.6285000000000	0.745909650518325
27.6290000000000	0.745972677125449
27.6295000000000	0.746035955196378
27.6300000000000	0.746099484989604
27.6305000000000	0.746163266760442
27.6310000000000	0.746227300746508
27.6315000000000	0.746291587179914
27.6320000000000	0.746356126282531
27.6325000000000	0.746420918262618
27.6330000000000	0.746485963323164
27.6335000000000	0.746551261655367
27.6340000000000	0.746616813440668
27.6345000000000	0.746682618850655
27.6350000000000	0.746748678050016
27.6355000000000	0.746814991191850
27.6360000000000	0.746881558423741
27.6365000000000	0.746948379881091
27.6370000000000	0.747015455691835
27.6375000000000	0.747082785976753
27.6380000000000	0.747150370847888
27.6385000000000	0.747218210411191
27.6390000000000	0.747286304761220
27.6395000000000	0.747354653987255
27.6400000000000	0.747423258172672
27.6405000000000	0.747492117390764
27.6410000000000	0.747561231713540
27.6415000000000	0.747630601198200
27.6420000000000	0.747700225902701
27.6425000000000	0.747770105878083
27.6430000000000	0.747840241164680
27.6435000000000	0.747910631804669
27.6440000000000	0.747981277827169
27.6445000000000	0.748052179264608
27.6450000000000	0.748123336135741
27.6455000000000	0.748194748462532
27.6460000000000	0.748266416258866
27.6465000000000	0.748338339534738
27.6470000000000	0.748410518297364
27.6475000000000	0.748482952551246
27.6480000000000	0.748555642296795
27.6485000000000	0.748628587529316
27.6490000000000	0.748701788247847
27.6495000000000	0.748775244441346
27.6500000000000	0.748848956105712
27.6505000000000	0.748922923223483
27.6510000000000	0.748997145789173
27.6515000000000	0.749071623784918
27.6520000000000	0.749146357199005
27.6525000000000	0.749221346015635
27.6530000000000	0.749296590221874
27.6535000000000	0.749372089801006
27.6540000000000	0.749447844737278
27.6545000000000	0.749523855022956
27.6550000000000	0.749600120639027
27.6555000000000	0.749676641576770
27.6560000000000	0.749753417827518
27.6565000000000	0.749830449381080
27.6570000000000	0.749907736232264
27.6575000000000	0.749985278377284
27.6580000000000	0.750063075815348
27.6585000000000	0.750141128551111
27.6590000000000	0.750219436586584
27.6595000000000	0.750297999934936
27.6600000000000	0.750376818603944
27.6605000000000	0.750455892616398
27.6610000000000	0.750535221991177
27.6615000000000	0.750614806754652
27.6620000000000	0.750694646939712
27.6625000000000	0.750774742581961
27.6630000000000	0.750855093724746
27.6635000000000	0.750935700414501
27.6640000000000	0.751016562709184
27.6645000000000	0.751097680665288
27.6650000000000	0.751179054352396
27.6655000000000	0.751260683845355
27.6660000000000	0.751342569225430
27.6665000000000	0.751424710578641
27.6670000000000	0.751507108004705
27.6675000000000	0.751589761608995
27.6680000000000	0.751672671499645
27.6685000000000	0.751755837802296
27.6690000000000	0.751839260641528
27.6695000000000	0.751922940161227
27.6700000000000	0.752006876505465
27.6705000000000	0.752091069832887
27.6710000000000	0.752175520307759
27.6715000000000	0.752260228106759
27.6720000000000	0.752345193417656
27.6725000000000	0.752430416434004
27.6730000000000	0.752515897364392
27.6735000000000	0.752601636423216
27.6740000000000	0.752687633839924
27.6745000000000	0.752773889853153
27.6750000000000	0.752860404711055
27.6755000000000	0.752947178675032
27.6760000000000	0.753034212016580
27.6765000000000	0.753121505019845
27.6770000000000	0.753209057980392
27.6775000000000	0.753296871203574
27.6780000000000	0.753384945010891
27.6785000000000	0.753473279729878
27.6790000000000	0.753561875707012
27.6795000000000	0.753650733296355
27.6800000000000	0.753739852866491
27.6805000000000	0.753829234796880
27.6810000000000	0.753918879481339
27.6815000000000	0.754008787326331
27.6820000000000	0.754098958748143
27.6825000000000	0.754189394181915
27.6830000000000	0.754280094068004
27.6835000000000	0.754371058868365
27.6840000000000	0.754462289048940
27.6845000000000	0.754553785096071
27.6850000000000	0.754645547506030
27.6855000000000	0.754737576790055
27.6860000000000	0.754829873467310
27.6865000000000	0.754922438079475
27.6870000000000	0.755015271171960
27.6875000000000	0.755108373310844
27.6880000000000	0.755201745070018
27.6885000000000	0.755295387039922
27.6890000000000	0.755389299823676
27.6895000000000	0.755483484035645
27.6900000000000	0.755577940308195
27.6905000000000	0.755672669278952
27.6910000000000	0.755767671607062
27.6915000000000	0.755862947959781
27.6920000000000	0.755958499017091
27.6925000000000	0.756054325475307
27.6930000000000	0.756150428041186
27.6935000000000	0.756246807433157
27.6940000000000	0.756343464384870
27.6945000000000	0.756440399643769
27.6950000000000	0.756537613963110
27.6955000000000	0.756635108117018
27.6960000000000	0.756732882884834
27.6965000000000	0.756830939064726
27.6970000000000	0.756929277458846
27.6975000000000	0.757027898889841
27.6980000000000	0.757126804183801
27.6985000000000	0.757225994186917
27.6990000000000	0.757325469749125
27.6995000000000	0.757425231735782
27.7000000000000	0.757525281024845
27.7005000000000	0.757625618498184
27.7010000000000	0.757726245057301
27.7015000000000	0.757827161607630
27.7020000000000	0.757928369068923
27.7025000000000	0.758029868368689
27.7030000000000	0.758131660446372
27.7035000000000	0.758233746248106
27.7040000000000	0.758336126734668
27.7045000000000	0.758438802869348
27.7050000000000	0.758541775631800
27.7055000000000	0.758645046004314
27.7060000000000	0.758748614981816
27.7065000000000	0.758852483566179
27.7070000000000	0.758956652766540
27.7075000000000	0.759061123601470
27.7080000000000	0.759165897096284
27.7085000000000	0.759270974284177
27.7090000000000	0.759376356203125
27.7095000000000	0.759482043903144
27.7100000000000	0.759588038434013
27.7105000000000	0.759694340857580
27.7110000000000	0.759800952238171
27.7115000000000	0.759907873645205
27.7120000000000	0.760015106157315
27.7125000000000	0.760122650854806
27.7130000000000	0.760230508824556
27.7135000000000	0.760338681153862
27.7140000000000	0.760447168941622
27.7145000000000	0.760555973283223
27.7150000000000	0.760665095282057
27.7155000000000	0.760774536041300
27.7160000000000	0.760884296669958
27.7165000000000	0.760994378279016
27.7170000000000	0.761104781979947
27.7175000000000	0.761215508887036
27.7180000000000	0.761326560115570
27.7185000000000	0.761437936784837
27.7190000000000	0.761549640009776
27.7195000000000	0.761661670909640
27.7200000000000	0.761774030604311
27.7205000000000	0.761886720210101
27.7210000000000	0.761999740844506
27.7215000000000	0.762113093626819
27.7220000000000	0.762226779669142
27.7225000000000	0.762340800087580
27.7230000000000	0.762455155993131
27.7235000000000	0.762569848496329
27.7240000000000	0.762684878702685
27.7245000000000	0.762800247717468
27.7250000000000	0.762915956640818
27.7255000000000	0.763032006569511
27.7260000000000	0.763148398596537
27.7265000000000	0.763265133809202
27.7270000000000	0.763382213292666
27.7275000000000	0.763499638126335
27.7280000000000	0.763617409379388
27.7285000000000	0.763735528122055
27.7290000000000	0.763853995415593
27.7295000000000	0.763972812312628
27.7300000000000	0.764091979861487
27.7305000000000	0.764211499103221
27.7310000000000	0.764331371069563
27.7315000000000	0.764451596787911
27.7320000000000	0.764572177271989
27.7325000000000	0.764693113531805
27.7330000000000	0.764814406564735
27.7335000000000	0.764936057363231
27.7340000000000	0.765058066907125
27.7345000000000	0.765180436164842
27.7350000000000	0.765303166099698
27.7355000000000	0.765426257659646
27.7360000000000	0.765549711784507
27.7365000000000	0.765673529400511
27.7370000000000	0.765797711427346
27.7375000000000	0.765922258766423
27.7380000000000	0.766047172309683
27.7385000000000	0.766172452939939
27.7390000000000	0.766298101523100
27.7395000000000	0.766424118915360
27.7400000000000	0.766550505953372
27.7405000000000	0.766677263469136
27.7410000000000	0.766804392274366
27.7415000000000	0.766931893170810
27.7420000000000	0.767059766940649
27.7425000000000	0.767188014356300
27.7430000000000	0.767316636174593
27.7435000000000	0.767445633135386
27.7440000000000	0.767575005963248
27.7445000000000	0.767704755368030
27.7450000000000	0.767834882046628
27.7455000000000	0.767965386671396
27.7460000000000	0.768096269910075
27.7465000000000	0.768227532402982
27.7470000000000	0.768359174778846
27.7475000000000	0.768491197652434
27.7480000000000	0.768623601613567
27.7485000000000	0.768756387243043
27.7490000000000	0.768889555096765
27.7495000000000	0.769023105718875
27.7500000000000	0.769157039631841
27.7505000000000	0.769291357341132
27.7510000000000	0.769426059336484
27.7515000000000	0.769561146084515
27.7520000000000	0.769696618036259
27.7525000000000	0.769832475626320
27.7530000000000	0.769968719264327
27.7535000000000	0.770105349346460
27.7540000000000	0.770242366249698
27.7545000000000	0.770379770328056
27.7550000000000	0.770517561917520
27.7555000000000	0.770655741338862
27.7560000000000	0.770794308888223
27.7565000000000	0.770933264844275
27.7570000000000	0.771072609468322
27.7575000000000	0.771212342997332
27.7580000000000	0.771352465650846
27.7585000000000	0.771492977633241
27.7590000000000	0.771633879119980
27.7595000000000	0.771775170272971
27.7600000000000	0.771916851234369
27.7605000000000	0.772058922122103
27.7610000000000	0.772201383039376
27.7615000000000	0.772344234065905
27.7620000000000	0.772487475262114
27.7625000000000	0.772631106669063
27.7630000000000	0.772775128310655
27.7635000000000	0.772919540183406
27.7640000000000	0.773064342272897
27.7645000000000	0.773209534536913
27.7650000000000	0.773355116921655
27.7655000000000	0.773501089346039
27.7660000000000	0.773647451713532
27.7665000000000	0.773794203906755
27.7670000000000	0.773941345790821
27.7675000000000	0.774088877206565
27.7680000000000	0.774236797980273
27.7685000000000	0.774385107919655
27.7690000000000	0.774533806805885
27.7695000000000	0.774682894411265
27.7700000000000	0.774832370480492
27.7705000000000	0.774982234746524
27.7710000000000	0.775132486916310
27.7715000000000	0.775283126686252
27.7720000000000	0.775434153727105
27.7725000000000	0.775585567696224
27.7730000000000	0.775737368231075
27.7735000000000	0.775889554951471
27.7740000000000	0.776042127460506
27.7745000000000	0.776195085341377
27.7750000000000	0.776348428162247
27.7755000000000	0.776502155471597
27.7760000000000	0.776656266803468
27.7765000000000	0.776810761674356
27.7770000000000	0.776965639584566
27.7775000000000	0.777120900015641
27.7780000000000	0.777276542435877
27.7785000000000	0.777432566296104
27.7790000000000	0.777588971032568
27.7795000000000	0.777745756063715
27.7800000000000	0.777902920795990
27.7805000000000	0.778060464618310
27.7810000000000	0.778218386906124
27.7815000000000	0.778376687019481
27.7820000000000	0.778535364306112
27.7825000000000	0.778694418096530
27.7830000000000	0.778853847711877
27.7835000000000	0.779013652454450
27.7840000000000	0.779173831619910
27.7845000000000	0.779334384482982
27.7850000000000	0.779495310314807
27.7855000000000	0.779656608365753
27.7860000000000	0.779818277881939
27.7865000000000	0.779980318091436
27.7870000000000	0.780142728213120
27.7875000000000	0.780305507456458
27.7880000000000	0.780468655017432
27.7885000000000	0.780632170082857
27.7890000000000	0.780796051828252
27.7895000000000	0.780960299422057
27.7900000000000	0.781124912018501
27.7905000000000	0.781289888766535
27.7910000000000	0.781455228803393
27.7915000000000	0.781620931259235
27.7920000000000	0.781786995257122
27.7925000000000	0.781953419905932
27.7930000000000	0.782120204315444
27.7935000000000	0.782287347579294
27.7940000000000	0.782454848795053
27.7945000000000	0.782622707037108
27.7950000000000	0.782790921393731
27.7955000000000	0.782959490927238
27.7960000000000	0.783128414708112
27.7965000000000	0.783297691795112
27.7970000000000	0.783467321241915
27.7975000000000	0.783637302100695
27.7980000000000	0.783807633415270
27.7985000000000	0.783978314226927
27.7990000000000	0.784149343570204
27.7995000000000	0.784320720484189
27.8000000000000	0.784492443993305
27.8005000000000	0.784664513128311
27.8010000000000	0.784836926910509
27.8015000000000	0.785009684364293
27.8020000000000	0.785182784507802
27.8025000000000	0.785356226361394
27.8030000000000	0.785530008937881
27.8035000000000	0.785704131256219
27.8040000000000	0.785878592326717
27.8045000000000	0.786053391168306
27.8050000000000	0.786228526790534
27.8055000000000	0.786403998207428
27.8060000000000	0.786579804432025
27.8065000000000	0.786755944480981
27.8070000000000	0.786932417367074
27.8075000000000	0.787109222105551
27.8080000000000	0.787286357715530
27.8085000000000	0.787463823215490
27.8090000000000	0.787641617623752
27.8095000000000	0.787819739966973
27.8100000000000	0.787998189266579
27.8105000000000	0.788176964552117
27.8110000000000	0.788356064854594
27.8115000000000	0.788535489205312
27.8120000000000	0.788715236642514
27.8125000000000	0.788895306207711
27.8130000000000	0.789075696943527
27.8135000000000	0.789256407897132
27.8140000000000	0.789437438123406
27.8145000000000	0.789618786676352
27.8150000000000	0.789800452617517
27.8155000000000	0.789982435015327
27.8160000000000	0.790164732935925
27.8165000000000	0.790347345460567
27.8170000000000	0.790530271666459
27.8175000000000	0.790713510641741
27.8180000000000	0.790897061479345
27.8185000000000	0.791080923275774
27.8190000000000	0.791265095137184
27.8195000000000	0.791449576171585
27.8200000000000	0.791634365495658
27.8205000000000	0.791819462234249
27.8210000000000	0.792004865514335
27.8215000000000	0.792190574470979
27.8220000000000	0.792376588248774
27.8225000000000	0.792562905994948
27.8230000000000	0.792749526867485
27.8235000000000	0.792936450027543
27.8240000000000	0.793123674646333
27.8245000000000	0.793311199902017
27.8250000000000	0.793499024976641
27.8255000000000	0.793687149064357
27.8260000000000	0.793875571361320
27.8265000000000	0.794064291078569
27.8270000000000	0.794253307426543
27.8275000000000	0.794442619626771
27.8280000000000	0.794632226909108
27.8285000000000	0.794822128508222
27.8290000000000	0.795012323673041
27.8295000000000	0.795202811647210
27.8300000000000	0.795393591695549
27.8305000000000	0.795584663083430
27.8310000000000	0.795776025081797
27.8315000000000	0.795967676975880
27.8320000000000	0.796159618052462
27.8325000000000	0.796351847608708
27.8330000000000	0.796544364948113
27.8335000000000	0.796737169381296
27.8340000000000	0.796930260227328
27.8345000000000	0.797123636810788
27.8350000000000	0.797317298465499
27.8355000000000	0.797511244530635
27.8360000000000	0.797705474352734
27.8365000000000	0.797899987286608
27.8370000000000	0.798094782690875
27.8375000000000	0.798289859934436
27.8380000000000	0.798485218390431
27.8385000000000	0.798680857439345
27.8390000000000	0.798876776468050
27.8395000000000	0.799072974870114
27.8400000000000	0.799269452043456
27.8405000000000	0.799466207393503
27.8410000000000	0.799663240332917
27.8415000000000	0.799860550273918
27.8420000000000	0.800058136644916
27.8425000000000	0.800255998869061
27.8430000000000	0.800454136381380
27.8435000000000	0.800652548618421
27.8440000000000	0.800851235024854
27.8445000000000	0.801050195045947
27.8450000000000	0.801249428134792
27.8455000000000	0.801448933750331
27.8460000000000	0.801648711348493
27.8465000000000	0.801848760397945
27.8470000000000	0.802049080365333
27.8475000000000	0.802249670722366
27.8480000000000	0.802450530944379
27.8485000000000	0.802651660510466
27.8490000000000	0.802853058901376
27.8495000000000	0.803054725600826
27.8500000000000	0.803256660096732
27.8505000000000	0.803458861875845
27.8510000000000	0.803661330429991
27.8515000000000	0.803864065252215
27.8520000000000	0.804067065835976
27.8525000000000	0.804270331674703
27.8530000000000	0.804473862269298
27.8535000000000	0.804677657113736
27.8540000000000	0.804881715705500
27.8545000000000	0.805086037545711
27.8550000000000	0.805290622130022
27.8555000000000	0.805495468957905
27.8560000000000	0.805700577525089
27.8565000000000	0.805905947330667
27.8570000000000	0.806111577870502
27.8575000000000	0.806317468637246
27.8580000000000	0.806523619128519
27.8585000000000	0.806730028830103
27.8590000000000	0.806936697235685
27.8595000000000	0.807143623832812
27.8600000000000	0.807350808103655
27.8605000000000	0.807558249533089
27.8610000000000	0.807765947598548
27.8615000000000	0.807973901776109
27.8620000000000	0.808182111537197
27.8625000000000	0.808390576352708
27.8630000000000	0.808599295684678
27.8635000000000	0.808808268992738
27.8640000000000	0.809017495734081
27.8645000000000	0.809226975357986
27.8650000000000	0.809436707307808
27.8655000000000	0.809646691027813
27.8660000000000	0.809856925949751
27.8665000000000	0.810067411500114
27.8670000000000	0.810278147105623
27.8675000000000	0.810489132177596
27.8680000000000	0.810700366127551
27.8685000000000	0.810911848357777
27.8690000000000	0.811123578263020
27.8695000000000	0.811335555228679
27.8700000000000	0.811547778639217
27.8705000000000	0.811760247861718
27.8710000000000	0.811972962265855
27.8715000000000	0.812185921202378
27.8720000000000	0.812399124020742
27.8725000000000	0.812612570058532
27.8730000000000	0.812826258646065
27.8735000000000	0.813040189103106
27.8740000000000	0.813254360738680
27.8745000000000	0.813468772855827
27.8750000000000	0.813683424744762
27.8755000000000	0.813898315686115
27.8760000000000	0.814113444951344
27.8765000000000	0.814328811800450
27.8770000000000	0.814544415482939
27.8775000000000	0.814760255237571
27.8780000000000	0.814976330292156
27.8785000000000	0.815192639863168
27.8790000000000	0.815409183155585
27.8795000000000	0.815625959363548
27.8800000000000	0.815842967667096
27.8805000000000	0.816060207239425
27.8810000000000	0.816277677235497
27.8815000000000	0.816495376803186
27.8820000000000	0.816713305073622
27.8825000000000	0.816931461170264
27.8830000000000	0.817149844199887
27.8835000000000	0.817368453260488
27.8840000000000	0.817587287430582
27.8845000000000	0.817806345785287
27.8850000000000	0.818025627377296
27.8855000000000	0.818245131254359
27.8860000000000	0.818464856441594
27.8865000000000	0.818684801961832
27.8870000000000	0.818904966815789
27.8875000000000	0.819125349991983
27.8880000000000	0.819345950472287
27.8885000000000	0.819566767214261
27.8890000000000	0.819787799169989
27.8895000000000	0.820009045273676
27.8900000000000	0.820230504448464
27.8905000000000	0.820452175601179
27.8910000000000	0.820674057625418
27.8915000000000	0.820896149401709
27.8920000000000	0.821118449795865
27.8925000000000	0.821340957660625
27.8930000000000	0.821563671832999
27.8935000000000	0.821786591137698
27.8940000000000	0.822009714385246
27.8945000000000	0.822233040371675
27.8950000000000	0.822456567877633
27.8955000000000	0.822680295672925
27.8960000000000	0.822904222513742
27.8965000000000	0.823128347137177
27.8970000000000	0.823352668272302
27.8975000000000	0.823577184629810
27.8980000000000	0.823801894912255
27.8985000000000	0.824026797802131
27.8990000000000	0.824251891974786
27.8995000000000	0.824477176084196
27.9000000000000	0.824702648779226
27.9005000000000	0.824928308690614
27.9010000000000	0.825154154434909
27.9015000000000	0.825380184620870
27.9020000000000	0.825606397838086
27.9025000000000	0.825832792665376
27.9030000000000	0.826059367672521
27.9035000000000	0.826286121410877
27.9040000000000	0.826513052420476
27.9045000000000	0.826740159234091
27.9050000000000	0.826967440363162
27.9055000000000	0.827194894315922
27.9060000000000	0.827422519583879
27.9065000000000	0.827650314646016
27.9070000000000	0.827878277973167
27.9075000000000	0.828106408021785
27.9080000000000	0.828334703238024
27.9085000000000	0.828563162055784
27.9090000000000	0.828791782900287
27.9095000000000	0.829020564184318
27.9100000000000	0.829249504310223
27.9105000000000	0.829478601671179
27.9110000000000	0.829707854647535
27.9115000000000	0.829937261613708
27.9120000000000	0.830166820928914
27.9125000000000	0.830396530950036
27.9130000000000	0.830626390017388
27.9135000000000	0.830856396466889
27.9140000000000	0.831086548624829
27.9145000000000	0.831316844806990
27.9150000000000	0.831547283324079
27.9155000000000	0.831777862475138
27.9160000000000	0.832008580553029
27.9165000000000	0.832239435845840
27.9170000000000	0.832470426628052
27.9175000000000	0.832701551173815
27.9180000000000	0.832932807745208
27.9185000000000	0.833164194600236
27.9190000000000	0.833395709992576
27.9195000000000	0.833627352164254
27.9200000000000	0.833859119357569
27.9205000000000	0.834091009808205
27.9210000000000	0.834323021741637
27.9215000000000	0.834555153385956
27.9220000000000	0.834787402960287
27.9225000000000	0.835019768678285
27.9230000000000	0.835252248755710
27.9235000000000	0.835484841397278
27.9240000000000	0.835717544811363
27.9245000000000	0.835950357197003
27.9250000000000	0.836183276754410
27.9255000000000	0.836416301681521
27.9260000000000	0.836649430170647
27.9265000000000	0.836882660417684
27.9270000000000	0.837115990610936
27.9275000000000	0.837349418944025
27.9280000000000	0.837582943602699
27.9285000000000	0.837816562780270
27.9290000000000	0.838050274661675
27.9295000000000	0.838284077437012
27.9300000000000	0.838517969294989
27.9305000000000	0.838751948427609
27.9310000000000	0.838986013023683
27.9315000000000	0.839220161276144
27.9320000000000	0.839454391380423
27.9325000000000	0.839688701530149
27.9330000000000	0.839923089925621
27.9335000000000	0.840157554766965
27.9340000000000	0.840392094260379
27.9345000000000	0.840626706608807
27.9350000000000	0.840861390026852
27.9355000000000	0.841096142729411
27.9360000000000	0.841330962932472
27.9365000000000	0.841565848863229
27.9370000000000	0.841800798747303
27.9375000000000	0.842035810820586
27.9380000000000	0.842270883319837
27.9385000000000	0.842506014492326
27.9390000000000	0.842741202587950
27.9395000000000	0.842976445863760
27.9400000000000	0.843211742583640
27.9405000000000	0.843447091019267
27.9410000000000	0.843682489448173
27.9415000000000	0.843917936158527
27.9420000000000	0.844153429440597
27.9425000000000	0.844388967599457
27.9430000000000	0.844624548942855
27.9435000000000	0.844860171793214
27.9440000000000	0.845095834474681
27.9445000000000	0.845331535328672
27.9450000000000	0.845567272698890
27.9455000000000	0.845803044944042
27.9460000000000	0.846038850431726
27.9465000000000	0.846274687537304
27.9470000000000	0.846510554650332
27.9475000000000	0.846746450168437
27.9480000000000	0.846982372502702
27.9485000000000	0.847218320074842
27.9490000000000	0.847454291315901
27.9495000000000	0.847690284673215
27.9500000000000	0.847926298603744
27.9505000000000	0.848162331575024
27.9510000000000	0.848398382069815
27.9515000000000	0.848634448584475
27.9520000000000	0.848870529623987
27.9525000000000	0.849106623712274
27.9530000000000	0.849342729383028
27.9535000000000	0.849578845183709
27.9540000000000	0.849814969677053
27.9545000000000	0.850051101439165
27.9550000000000	0.850287239059794
27.9555000000000	0.850523381143974
27.9560000000000	0.850759526312923
27.9565000000000	0.850995673197192
27.9570000000000	0.851231820449615
27.9575000000000	0.851467966731240
27.9580000000000	0.851704110724391
27.9585000000000	0.851940251122906
27.9590000000000	0.852176386636783
27.9595000000000	0.852412515993812
27.9600000000000	0.852648637933859
27.9605000000000	0.852884751217455
27.9610000000000	0.853120854616732
27.9615000000000	0.853356946924770
27.9620000000000	0.853593026945514
27.9625000000000	0.853829093504064
27.9630000000000	0.854065145439769
27.9635000000000	0.854301181609503
27.9640000000000	0.854537200886218
27.9645000000000	0.854773202159486
27.9650000000000	0.855009184337798
27.9655000000000	0.855245146343264
27.9660000000000	0.855481087118062
27.9665000000000	0.855717005621574
27.9670000000000	0.855952900824702
27.9675000000000	0.856188771726970
27.9680000000000	0.856424617330882
27.9685000000000	0.856660436667869
27.9690000000000	0.856896228782103
27.9695000000000	0.857131992733818
27.9700000000000	0.857367727602197
27.9705000000000	0.857603432485260
27.9710000000000	0.857839106496126
27.9715000000000	0.858074748765011
27.9720000000000	0.858310358442448
27.9725000000000	0.858545934692574
27.9730000000000	0.858781476701371
27.9735000000000	0.859016983665838
27.9740000000000	0.859252454806662
27.9745000000000	0.859487889358641
27.9750000000000	0.859723286573966
27.9755000000000	0.859958645721821
27.9760000000000	0.860193966089640
27.9765000000000	0.860429246981613
27.9770000000000	0.860664487716302
27.9775000000000	0.860899687634649
27.9780000000000	0.861134846088957
27.9785000000000	0.861369962451361
27.9790000000000	0.861605036109499
27.9795000000000	0.861840066468789
27.9800000000000	0.862075052948889
27.9805000000000	0.862309994989727
27.9810000000000	0.862544892042125
27.9815000000000	0.862779743577451
27.9820000000000	0.863014549082149
27.9825000000000	0.863249308057489
27.9830000000000	0.863484020021025
27.9835000000000	0.863718684506091
27.9840000000000	0.863953301061129
27.9845000000000	0.864187869251875
27.9850000000000	0.864422388656185
27.9855000000000	0.864656858868921
27.9860000000000	0.864891279498543
27.9865000000000	0.865125650171969
27.9870000000000	0.865359970524241
27.9875000000000	0.865594240211957
27.9880000000000	0.865828458898701
27.9885000000000	0.866062626268467
27.9890000000000	0.866296742015616
27.9895000000000	0.866530805849812
27.9900000000000	0.866764817490025
27.9905000000000	0.866998776676240
27.9910000000000	0.867232683154929
27.9915000000000	0.867466536686317
27.9920000000000	0.867700337047092
27.9925000000000	0.867934084021941
27.9930000000000	0.868167777408928
27.9935000000000	0.868401417022565
27.9940000000000	0.868635002680861
27.9945000000000	0.868868534220679
27.9950000000000	0.869102011485368
27.9955000000000	0.869335434333834
27.9960000000000	0.869568802629790
27.9965000000000	0.869802116256116
27.9970000000000	0.870035375096958
27.9975000000000	0.870268579050646
27.9980000000000	0.870501728027969
27.9985000000000	0.870734821945197
27.9990000000000	0.870967860730184
27.9995000000000	0.871200844318436
28	0.871433772654503
28.0005000000000	0.871666645694318
28.0010000000000	0.871899463398736
28.0015000000000	0.872132225736360
28.0020000000000	0.872364932688771
28.0025000000000	0.872597584238183
28.0030000000000	0.872830180378396
28.0035000000000	0.873062721110236
28.0040000000000	0.873295206438011
28.0045000000000	0.873527636377365
28.0050000000000	0.873760010945002
28.0055000000000	0.873992330167602
28.0060000000000	0.874224594075700
28.0065000000000	0.874456802703697
28.0070000000000	0.874688956094980
28.0075000000000	0.874921054294643
28.0080000000000	0.875153097353614
28.0085000000000	0.875385085325571
28.0090000000000	0.875617018270154
28.0095000000000	0.875848896249834
28.0100000000000	0.876080719329509
28.0105000000000	0.876312487579495
28.0110000000000	0.876544201072446
28.0115000000000	0.876775859879519
28.0120000000000	0.877007464082198
28.0125000000000	0.877239013753416
28.0130000000000	0.877470508980651
28.0135000000000	0.877701949840353
28.0140000000000	0.877933336419462
28.0145000000000	0.878164668798745
28.0150000000000	0.878395947067296
28.0155000000000	0.878627171306758
28.0160000000000	0.878858341606639
28.0165000000000	0.879089458047128
28.0170000000000	0.879320520716776
28.0175000000000	0.879551529698958
28.0180000000000	0.879782485076095
28.0185000000000	0.880013386931808
28.0190000000000	0.880244235345059
28.0195000000000	0.880475030395741
28.0200000000000	0.880705772160472
28.0205000000000	0.880936460713787
28.0210000000000	0.881167096126525
28.0215000000000	0.881397678470295
28.0220000000000	0.881628207810244
28.0225000000000	0.881858684209346
28.0230000000000	0.882089107728413
28.0235000000000	0.882319478420127
28.0240000000000	0.882549796339005
28.0245000000000	0.882780061533934
28.0250000000000	0.883010274044465
28.0255000000000	0.883240433911000
28.0260000000000	0.883470541167741
28.0265000000000	0.883700595841094
28.0270000000000	0.883930597955951
28.0275000000000	0.884160547528957
28.0280000000000	0.884390444571003
28.0285000000000	0.884620289089527
28.0290000000000	0.884850081081583
28.0295000000000	0.885079820541014
28.0300000000000	0.885309507454133
28.0305000000000	0.885539141800910
28.0310000000000	0.885768723552158
28.0315000000000	0.885998252673035
28.0320000000000	0.886227729122479
28.0325000000000	0.886457152846815
28.0330000000000	0.886686523793901
28.0335000000000	0.886915841891872
28.0340000000000	0.887145107070227
28.0345000000000	0.887374319244985
28.0350000000000	0.887603478323876
28.0355000000000	0.887832584210665
28.0360000000000	0.888061636791932
28.0365000000000	0.888290635953904
28.0370000000000	0.888519581566801
28.0375000000000	0.888748473495747
28.0380000000000	0.888977311594899
28.0385000000000	0.889206095708685
28.0390000000000	0.889434825670595
28.0395000000000	0.889663501306863
28.0400000000000	0.889892122431831
28.0405000000000	0.890120688849123
28.0410000000000	0.890349200354653
28.0415000000000	0.890577656730331
28.0420000000000	0.890806057749802
28.0425000000000	0.891034403178815
28.0430000000000	0.891262692762427
28.0435000000000	0.891490926247569
28.0440000000000	0.891719103360950
28.0445000000000	0.891947223821782
28.0450000000000	0.892175287337832
28.0455000000000	0.892403293606144
28.0460000000000	0.892631242310324
28.0465000000000	0.892859133123298
28.0470000000000	0.893086965707427
28.0475000000000	0.893314739715737
28.0480000000000	0.893542454781036
28.0485000000000	0.893770110536095
28.0490000000000	0.893997706591127
28.0495000000000	0.894225242552659
28.0500000000000	0.894452718008670
28.0505000000000	0.894680132541664
28.0510000000000	0.894907485716906
28.0515000000000	0.895134777088456
28.0520000000000	0.895362006202459
28.0525000000000	0.895589172586286
28.0530000000000	0.895816275760351
28.0535000000000	0.896043315230852
28.0540000000000	0.896270290491497
28.0545000000000	0.896497201023861
28.0550000000000	0.896724046299292
28.0555000000000	0.896950825771436
28.0560000000000	0.897177538889823
28.0565000000000	0.897404185083004
28.0570000000000	0.897630763773949
28.0575000000000	0.897857274367734
28.0580000000000	0.898083716264845
28.0585000000000	0.898310088843006
28.0590000000000	0.898536391476597
28.0595000000000	0.898762623521898
28.0600000000000	0.898988784329334
28.0605000000000	0.899214873227886
28.0610000000000	0.899440889542666
28.0615000000000	0.899666832583003
28.0620000000000	0.899892701645073
28.0625000000000	0.900118496014268
28.0630000000000	0.900344214964845
28.0635000000000	0.900569857757295
28.0640000000000	0.900795423639685
28.0645000000000	0.901020911849097
28.0650000000000	0.901246321612264
28.0655000000000	0.901471652138723
28.0660000000000	0.901696902633497
28.0665000000000	0.901922072282427
28.0670000000000	0.902147160265759
28.0675000000000	0.902372165747246
28.0680000000000	0.902597087883052
28.0685000000000	0.902821925812423
28.0690000000000	0.903046678670292
28.0695000000000	0.903271345572406
28.0700000000000	0.903495925629890
28.0705000000000	0.903720417937736
28.0710000000000	0.903944821582468
28.0715000000000	0.904169135638051
28.0720000000000	0.904393359166872
28.0725000000000	0.904617491223456
28.0730000000000	0.904841530847005
28.0735000000000	0.905065477067885
28.0740000000000	0.905289328907137
28.0745000000000	0.905513085373476
28.0750000000000	0.905736745463010
28.0755000000000	0.905960308166936
28.0760000000000	0.906183772460762
28.0765000000000	0.906407137311558
28.0770000000000	0.906630401675979
28.0775000000000	0.906853564500767
28.0780000000000	0.907076624725038
28.0785000000000	0.907299581271022
28.0790000000000	0.907522433058259
28.0795000000000	0.907745178994497
28.0800000000000	0.907967817974689
28.0805000000000	0.908190348888950
28.0810000000000	0.908412770613243
28.0815000000000	0.908635082019317
28.0820000000000	0.908857281964801
28.0825000000000	0.909079369302346
28.0830000000000	0.909301342871011
28.0835000000000	0.909523201505470
28.0840000000000	0.909744944029081
28.0845000000000	0.909966569255989
28.0850000000000	0.910188075994093
28.0855000000000	0.910409463040931
28.0860000000000	0.910630729185039
28.0865000000000	0.910851873209247
28.0870000000000	0.911072893886506
28.0875000000000	0.911293789980596
28.0880000000000	0.911514560249935
28.0885000000000	0.911735203441676
28.0890000000000	0.911955718302123
28.0895000000000	0.912176103559571
28.0900000000000	0.912396357942704
28.0905000000000	0.912616480172013
28.0910000000000	0.912836468955912
28.0915000000000	0.913056323001761
28.0920000000000	0.913276041005192
28.0925000000000	0.913495621657072
28.0930000000000	0.913715063640384
28.0935000000000	0.913934365632474
28.0940000000000	0.914153526304137
28.0945000000000	0.914372544317942
28.0950000000000	0.914591418329574
28.0955000000000	0.914810146994040
28.0960000000000	0.915028728950548
28.0965000000000	0.915247162842066
28.0970000000000	0.915465447298478
28.0975000000000	0.915683580947079
28.0980000000000	0.915901562408024
28.0985000000000	0.916119390296600
28.0990000000000	0.916337063224288
28.0995000000000	0.916554579791295
28.1000000000000	0.916771938599071
28.1005000000000	0.916989138238678
28.1010000000000	0.917206177299468
28.1015000000000	0.917423054364828
28.1020000000000	0.917639768012273
28.1025000000000	0.917856316812936
28.1030000000000	0.918072699337361
28.1035000000000	0.918288914149741
28.1040000000000	0.918504959807255
28.1045000000000	0.918720834863807
28.1050000000000	0.918936537871031
28.1055000000000	0.919152067374646
28.1060000000000	0.919367421914610
28.1065000000000	0.919582600029382
28.1070000000000	0.919797600251789
28.1075000000000	0.920012421110149
28.1080000000000	0.920227061132733
28.1085000000000	0.920441518838568
28.1090000000000	0.920655792745388
28.1095000000000	0.920869881368275
28.1100000000000	0.921083783219084
28.1105000000000	0.921297496802535
28.1110000000000	0.921511020624289
28.1115000000000	0.921724353184926
28.1120000000000	0.921937492981468
28.1125000000000	0.922150438506363
28.1130000000000	0.922363188253164
28.1135000000000	0.922575740710107
28.1140000000000	0.922788094360565
28.1145000000000	0.923000247688162
28.1150000000000	0.923212199171865
28.1155000000000	0.923423947289028
28.1160000000000	0.923635490515747
28.1165000000000	0.923846827318897
28.1170000000000	0.924057956173787
28.1175000000000	0.924268875541849
28.1180000000000	0.924479583892100
28.1185000000000	0.924690079683615
28.1190000000000	0.924900361378366
28.1195000000000	0.925110427433546
28.1200000000000	0.925320276304189
28.1205000000000	0.925529906446085
28.1210000000000	0.925739316307638
28.1215000000000	0.925948504342913
28.1220000000000	0.926157468996390
28.1225000000000	0.926366208717185
28.1230000000000	0.926574721947233
28.1235000000000	0.926783007131627
28.1240000000000	0.926991062709867
28.1245000000000	0.927198887123185
28.1250000000000	0.927406478808362
28.1255000000000	0.927613836203088
28.1260000000000	0.927820957742812
28.1265000000000	0.928027841860732
28.1270000000000	0.928234486989382
28.1275000000000	0.928440891561894
28.1280000000000	0.928647054007532
28.1285000000000	0.928852972754498
28.1290000000000	0.929058646232492
28.1295000000000	0.929264072867001
28.1300000000000	0.929469251085769
28.1305000000000	0.929674179311580
28.1310000000000	0.929878855970795
28.1315000000000	0.930083279486237
28.1320000000000	0.930287448279375
28.1325000000000	0.930491360772898
28.1330000000000	0.930695015386150
28.1335000000000	0.930898410541729
28.1340000000000	0.931101544658323
28.1345000000000	0.931304416154890
28.1350000000000	0.931507023450477
28.1355000000000	0.931709364961786
28.1360000000000	0.931911439109524
28.1365000000000	0.932113244305642
28.1370000000000	0.932314778973718
28.1375000000000	0.932516041524902
28.1380000000000	0.932717030377430
28.1385000000000	0.932917743945894
28.1390000000000	0.933118180648171
28.1395000000000	0.933318338899021
28.1400000000000	0.933518217113274
28.1405000000000	0.933717813706400
28.1410000000000	0.933917127094560
28.1415000000000	0.934116155691464
28.1420000000000	0.934314897914978
28.1425000000000	0.934513352177178
28.1430000000000	0.934711516897466
28.1435000000000	0.934909390488464
28.1440000000000	0.935106971366793
28.1445000000000	0.935304257949951
28.1450000000000	0.935501248653517
28.1455000000000	0.935697941894288
28.1460000000000	0.935894336087854
28.1465000000000	0.936090429655397
28.1470000000000	0.936286221011688
28.1475000000000	0.936481708576478
28.1480000000000	0.936676890769553
28.1485000000000	0.936871766008155
28.1490000000000	0.937066332714586
28.1495000000000	0.937260589310039
28.1500000000000	0.937454534214696
28.1505000000000	0.937648165851607
28.1510000000000	0.937841482644799
28.1515000000000	0.938034483015076
28.1520000000000	0.938227165392142
28.1525000000000	0.938419528198557
28.1530000000000	0.938611569862052
28.1535000000000	0.938803288809617
28.1540000000000	0.938994683472057
28.1545000000000	0.939185752277689
28.1550000000000	0.939376493658490
28.1555000000000	0.939566906046840
28.1560000000000	0.939756987876938
28.1565000000000	0.939946737581553
28.1570000000000	0.940136153600092
28.1575000000000	0.940325234369243
28.1580000000000	0.940513978326168
28.1585000000000	0.940702383915802
28.1590000000000	0.940890449575936
28.1595000000000	0.941078173754352
28.1600000000000	0.941265554894686
28.1605000000000	0.941452591443311
28.1610000000000	0.941639281852443
28.1615000000000	0.941825624569982
28.1620000000000	0.942011618050769
28.1625000000000	0.942197260749163
28.1630000000000	0.942382551121819
28.1635000000000	0.942567487626535
28.1640000000000	0.942752068727207
28.1645000000000	0.942936292883507
28.1650000000000	0.943120158562777
28.1655000000000	0.943303664232457
28.1660000000000	0.943486808362772
28.1665000000000	0.943669589426299
28.1670000000000	0.943852005896926
28.1675000000000	0.944034056253056
28.1680000000000	0.944215738975340
28.1685000000000	0.944397052543644
28.1690000000000	0.944577995447807
28.1695000000000	0.944758566172527
28.1700000000000	0.944938763210253
28.1705000000000	0.945118585055857
28.1710000000000	0.945298030204017
28.1715000000000	0.945477097157315
28.1720000000000	0.945655784416635
28.1725000000000	0.945834090490335
28.1730000000000	0.946012013887275
28.1735000000000	0.946189553119781
28.1740000000000	0.946366706705270
28.1745000000000	0.946543473161732
28.1750000000000	0.946719851016085
28.1755000000000	0.946895838789320
28.1760000000000	0.947071435018219
28.1765000000000	0.947246638233096
28.1770000000000	0.947421446973738
28.1775000000000	0.947595859782032
28.1780000000000	0.947769875202285
28.1785000000000	0.947943491786631
28.1790000000000	0.948116708087197
28.1795000000000	0.948289522664752
28.1800000000000	0.948461934078782
28.1805000000000	0.948633940898117
28.1810000000000	0.948805541692780
28.1815000000000	0.948976735038762
28.1820000000000	0.949147519516366
28.1825000000000	0.949317893710885
28.1830000000000	0.949487856209668
28.1835000000000	0.949657405609583
28.1840000000000	0.949826540508214
28.1845000000000	0.949995259509020
28.1850000000000	0.950163561220952
28.1855000000000	0.950331444260244
28.1860000000000	0.950498907242524
28.1865000000000	0.950665948795478
28.1870000000000	0.950832567545096
28.1875000000000	0.950998762129552
28.1880000000000	0.951164531187690
28.1885000000000	0.951329873364660
28.1890000000000	0.951494787312817
28.1895000000000	0.951659271690095
28.1900000000000	0.951823325156796
28.1905000000000	0.951986946383726
28.1910000000000	0.952150134043901
28.1915000000000	0.952312886819002
28.1920000000000	0.952475203395329
28.1925000000000	0.952637082463725
28.1930000000000	0.952798522724812
28.1935000000000	0.952959522881105
28.1940000000000	0.953120081647150
28.1945000000000	0.953280197737946
28.1950000000000	0.953439869877746
28.1955000000000	0.953599096798316
28.1960000000000	0.953757877235721
28.1965000000000	0.953916209933822
28.1970000000000	0.954074093644065
28.1975000000000	0.954231527122835
28.1980000000000	0.954388509133991
28.1985000000000	0.954545038449985
28.1990000000000	0.954701113846521
28.1995000000000	0.954856734112265
28.2000000000000	0.955011898036146
28.2005000000000	0.955166604420387
28.2010000000000	0.955320852069412
28.2015000000000	0.955474639796607
28.2020000000000	0.955627966429331
28.2025000000000	0.955780830787264
28.2030000000000	0.955933231714367
28.2035000000000	0.956085168050697
28.2040000000000	0.956236638649346
28.2045000000000	0.956387642369523
28.2050000000000	0.956538178076652
28.2055000000000	0.956688244647098
28.2060000000000	0.956837840962542
28.2065000000000	0.956986965914119
28.2070000000000	0.957135618400463
28.2075000000000	0.957283797327052
28.2080000000000	0.957431501608807
28.2085000000000	0.957578730168398
28.2090000000000	0.957725481936872
28.2095000000000	0.957871755852926
28.2100000000000	0.958017550863573
28.2105000000000	0.958162865923953
28.2110000000000	0.958307699999410
28.2115000000000	0.958452052061019
28.2120000000000	0.958595921089018
28.2125000000000	0.958739306074676
28.2130000000000	0.958882206011998
28.2135000000000	0.959024619910090
28.2140000000000	0.959166546783732
28.2145000000000	0.959307985653604
28.2150000000000	0.959448935554203
28.2155000000000	0.959589395525551
28.2160000000000	0.959729364616039
28.2165000000000	0.959868841885351
28.2170000000000	0.960007826398321
28.2175000000000	0.960146317232941
28.2180000000000	0.960284313471672
28.2185000000000	0.960421814209704
28.2190000000000	0.960558818546254
28.2195000000000	0.960695325595794
28.2200000000000	0.960831334476353
28.2205000000000	0.960966844316756
28.2210000000000	0.961101854254936
28.2215000000000	0.961236363439020
28.2220000000000	0.961370371023185
28.2225000000000	0.961503876171870
28.2230000000000	0.961636878060357
28.2235000000000	0.961769375870121
28.2240000000000	0.961901368792541
28.2245000000000	0.962032856030312
28.2250000000000	0.962163836790980
28.2255000000000	0.962294310293715
28.2260000000000	0.962424275767131
28.2265000000000	0.962553732447925
28.2270000000000	0.962682679579680
28.2275000000000	0.962811116420530
28.2280000000000	0.962939042231924
28.2285000000000	0.963066456286643
28.2290000000000	0.963193357869508
28.2295000000000	0.963319746266249
28.2300000000000	0.963445620779695
28.2305000000000	0.963570980719639
28.2310000000000	0.963695825400603
28.2315000000000	0.963820154149565
28.2320000000000	0.963943966305185
28.2325000000000	0.964067261207636
28.2330000000000	0.964190038212628
28.2335000000000	0.964312296680930
28.2340000000000	0.964434035983189
28.2345000000000	0.964555255499869
28.2350000000000	0.964675954618921
28.2355000000000	0.964796132736455
28.2360000000000	0.964915789261144
28.2365000000000	0.965034923602987
28.2370000000000	0.965153535188503
28.2375000000000	0.965271623447520
28.2380000000000	0.965389187819527
28.2385000000000	0.965506227756125
28.2390000000000	0.965622742710859
28.2395000000000	0.965738732153147
28.2400000000000	0.965854195552080
28.2405000000000	0.965969132392631
28.2410000000000	0.966083542166751
28.2415000000000	0.966197424370489
28.2420000000000	0.966310778512192
28.2425000000000	0.966423604105855
28.2430000000000	0.966535900675947
28.2435000000000	0.966647667752369
28.2440000000000	0.966758904875760
28.2445000000000	0.966869611591849
28.2450000000000	0.966979787456034
28.2455000000000	0.967089432031081
28.2460000000000	0.967198544887016
28.2465000000000	0.967307125601877
28.2470000000000	0.967415173762720
28.2475000000000	0.967522688960861
28.2480000000000	0.967629670797925
28.2485000000000	0.967736118881920
28.2490000000000	0.967842032828795
28.2495000000000	0.967947412258929
28.2500000000000	0.968052256806452
28.2505000000000	0.968156566103187
28.2510000000000	0.968260339796676
28.2515000000000	0.968363577537423
28.2520000000000	0.968466278982139
28.2525000000000	0.968568443795424
28.2530000000000	0.968670071649551
28.2535000000000	0.968771162221502
28.2540000000000	0.968871715197274
28.2545000000000	0.968971730266175
28.2550000000000	0.969071207126509
28.2555000000000	0.969170145481025
28.2560000000000	0.969268545042092
28.2565000000000	0.969366405522134
28.2570000000000	0.969463726646213
28.2575000000000	0.969560508141763
28.2580000000000	0.969656749740328
28.2585000000000	0.969752451183337
28.2590000000000	0.969847612216808
28.2595000000000	0.969942232591496
28.2600000000000	0.970036312062288
28.2605000000000	0.970129850391003
28.2610000000000	0.970222847347310
28.2615000000000	0.970315302699507
28.2620000000000	0.970407216229190
28.2625000000000	0.970498587714738
28.2630000000000	0.970589416947228
28.2635000000000	0.970679703715619
28.2640000000000	0.970769447817443
28.2645000000000	0.970858649056215
28.2650000000000	0.970947307234602
28.2655000000000	0.971035422166713
28.2660000000000	0.971122993663455
28.2665000000000	0.971210021546220
28.2670000000000	0.971296505634465
28.2675000000000	0.971382445761917
28.2680000000000	0.971467841753123
28.2685000000000	0.971552693444798
28.2690000000000	0.971637000675607
28.2695000000000	0.971720763286762
28.2700000000000	0.971803981125832
28.2705000000000	0.971886654037900
28.2710000000000	0.971968781879344
28.2715000000000	0.972050364500646
28.2720000000000	0.972131401764598
28.2725000000000	0.972211893529565
28.2730000000000	0.972291839661695
28.2735000000000	0.972371240025914
28.2740000000000	0.972450094493796
28.2745000000000	0.972528402934915
28.2750000000000	0.972606165226875
28.2755000000000	0.972683381244782
28.2760000000000	0.972760050867209
28.2765000000000	0.972836173978088
28.2770000000000	0.972911750454832
28.2775000000000	0.972986780191254
28.2780000000000	0.973061263067446
28.2785000000000	0.973135198975732
28.2790000000000	0.973208587804146
28.2795000000000	0.973281429447578
28.2800000000000	0.973353723796267
28.2805000000000	0.973425470747244
28.2810000000000	0.973496670195893
28.2815000000000	0.973567322038337
28.2820000000000	0.973637426174024
28.2825000000000	0.973706982501353
28.2830000000000	0.973775990918466
28.2835000000000	0.973844451330024
28.2840000000000	0.973912363634760
28.2845000000000	0.973979727733191
28.2850000000000	0.974046543530129
28.2855000000000	0.974112810929516
28.2860000000000	0.974178529828338
28.2865000000000	0.974243700136301
28.2870000000000	0.974308321754776
28.2875000000000	0.974372394583822
28.2880000000000	0.974435918532064
28.2885000000000	0.974498893499819
28.2890000000000	0.974561319389030
28.2895000000000	0.974623196104334
28.2900000000000	0.974684523547854
28.2905000000000	0.974745301620389
28.2910000000000	0.974805530223126
28.2915000000000	0.974865209258742
28.2920000000000	0.974924338624437
28.2925000000000	0.974982918222287
28.2930000000000	0.975040947948980
28.2935000000000	0.975098427701619
28.2940000000000	0.975155357378967
28.2945000000000	0.975211736874110
28.2950000000000	0.975267566083342
28.2955000000000	0.975322844899456
28.2960000000000	0.975377573214779
28.2965000000000	0.975431750920045
28.2970000000000	0.975485377904905
28.2975000000000	0.975538454056826
28.2980000000000	0.975590979264977
28.2985000000000	0.975642953411840
28.2990000000000	0.975694376383122
28.2995000000000	0.975745248061333
28.3000000000000	0.975795568325956
28.3005000000000	0.975845337057149
28.3010000000000	0.975894554131639
28.3015000000000	0.975943219425640
28.3020000000000	0.975991332814754
28.3025000000000	0.976038894167498
28.3030000000000	0.976085903357141
28.3035000000000	0.976132360253592
28.3040000000000	0.976178264720417
28.3045000000000	0.976223616623608
28.3050000000000	0.976268415829518
28.3055000000000	0.976312662196009
28.3060000000000	0.976356355582897
28.3065000000000	0.976399495848786
28.3070000000000	0.976442082849199
28.3075000000000	0.976484116437178
28.3080000000000	0.976525596466562
28.3085000000000	0.976566522786081
28.3090000000000	0.976606895242357
28.3095000000000	0.976646713684569
28.3100000000000	0.976685977955804
28.3105000000000	0.976724687898655
28.3110000000000	0.976762843352802
28.3115000000000	0.976800444160734
28.3120000000000	0.976837490156796
28.3125000000000	0.976873981176788
28.3130000000000	0.976909917055352
28.3135000000000	0.976945297624282
28.3140000000000	0.976980122715674
28.3145000000000	0.977014392156051
28.3150000000000	0.977048105774656
28.3155000000000	0.977081263397172
28.3160000000000	0.977113864848209
28.3165000000000	0.977145909949890
28.3170000000000	0.977177398526788
28.3175000000000	0.977208330398199
28.3180000000000	0.977238705383218
28.3185000000000	0.977268523299823
28.3190000000000	0.977297783967880
28.3195000000000	0.977326487202226
28.3200000000000	0.977354632818064
28.3205000000000	0.977382220632997
28.3210000000000	0.977409250457719
28.3215000000000	0.977435722107299
28.3220000000000	0.977461635397047
28.3225000000000	0.977486990136169
28.3230000000000	0.977511786140752
28.3235000000000	0.977536023217991
28.3240000000000	0.977559701187162
28.3245000000000	0.977582819855083
28.3250000000000	0.977605379036917
28.3255000000000	0.977627378543066
28.3260000000000	0.977648818190676
28.3265000000000	0.977669697789152
28.3270000000000	0.977690017155950
28.3275000000000	0.977709776104324
28.3280000000000	0.977728974453858
28.3285000000000	0.977747612017625
28.3290000000000	0.977765688616132
28.3295000000000	0.977783204071312
28.3300000000000	0.977800158201837
28.3305000000000	0.977816550832381
28.3310000000000	0.977832381787627
28.3315000000000	0.977847650895301
28.3320000000000	0.977862357985764
28.3325000000000	0.977876502888033
28.3330000000000	0.977890085439704
28.3335000000000	0.977903105475650
28.3340000000000	0.977915562837470
28.3345000000000	0.977927457366475
28.3350000000000	0.977938788912658
28.3355000000000	0.977949557320790
28.3360000000000	0.977959762450383
28.3365000000000	0.977969404154599
28.3370000000000	0.977978482296061
28.3375000000000	0.977986996742792
28.3380000000000	0.977994947362304
28.3385000000000	0.978002334031463
28.3390000000000	0.978009156629260
28.3395000000000	0.978015415042340
28.3400000000000	0.978021109159989
28.3405000000000	0.978026238877870
28.3410000000000	0.978030804099641
28.3415000000000	0.978034804729882
28.3420000000000	0.978038240686901
28.3425000000000	0.978041111886845
28.3430000000000	0.978043418260759
28.3435000000000	0.978045159740533
28.3440000000000	0.978046336267929
28.3445000000000	0.978046947792079
28.3450000000000	0.978046994268648
28.3455000000000	0.978046475662108
28.3460000000000	0.978045391944012
28.3465000000000	0.978043743096567
28.3470000000000	0.978041529108124
28.3475000000000	0.978038749974699
28.3480000000000	0.978035405708602
28.3485000000000	0.978031496321165
28.3490000000000	0.978027021840274
28.3495000000000	0.978021982302501
28.3500000000000	0.978016377752403
28.3505000000000	0.978010208247429
28.3510000000000	0.978003473853246
28.3515000000000	0.977996174649017
28.3520000000000	0.977988310720638
28.3525000000000	0.977979882171115
28.3530000000000	0.977970889110617
28.3535000000000	0.977961331661916
28.3540000000000	0.977951209960692
28.3545000000000	0.977940524155382
28.3550000000000	0.977929274405033
28.3555000000000	0.977917460883070
28.3560000000000	0.977905083776613
28.3565000000000	0.977892143280762
28.3570000000000	0.977878639614832
28.3575000000000	0.977864572999053
28.3580000000000	0.977849943677522
28.3585000000000	0.977834751902462
28.3590000000000	0.977818997945408
28.3595000000000	0.977802682088063
28.3600000000000	0.977785804629860
28.3605000000000	0.977768365884307
28.3610000000000	0.977750366179017
28.3615000000000	0.977731805861536
28.3620000000000	0.977712685289193
28.3625000000000	0.977693004839613
28.3630000000000	0.977672764903711
28.3635000000000	0.977651965893259
28.3640000000000	0.977630608230029
28.3645000000000	0.977608692358092
28.3650000000000	0.977586218735356
28.3655000000000	0.977563187837384
28.3660000000000	0.977539600158732
28.3665000000000	0.977515456209963
28.3670000000000	0.977490756518107
28.3675000000000	0.977465501630037
28.3680000000000	0.977439692109764
28.3685000000000	0.977413328539245
28.3690000000000	0.977386411518952
28.3695000000000	0.977358941666714
28.3700000000000	0.977330919619853
28.3705000000000	0.977302346035372
28.3710000000000	0.977273221584297
28.3715000000000	0.977243546962185
28.3720000000000	0.977213322881629
28.3725000000000	0.977182550070550
28.3730000000000	0.977151229282018
28.3735000000000	0.977119361282735
28.3740000000000	0.977086946862361
28.3745000000000	0.977053986827535
28.3750000000000	0.977020482005900
28.3755000000000	0.976986433241626
28.3760000000000	0.976951841401222
28.3765000000000	0.976916707370439
28.3770000000000	0.976881032051635
28.3775000000000	0.976844816368336
28.3780000000000	0.976808061263889
28.3785000000000	0.976770767698996
28.3790000000000	0.976732936657042
28.3795000000000	0.976694569135752
28.3800000000000	0.976655666155468
28.3805000000000	0.976616228756790
28.3810000000000	0.976576257994139
28.3815000000000	0.976535754944954
28.3820000000000	0.976494720706105
28.3825000000000	0.976453156387945
28.3830000000000	0.976411063126216
28.3835000000000	0.976368442070065
28.3840000000000	0.976325294387410
28.3845000000000	0.976281621266377
28.3850000000000	0.976237423910594
28.3855000000000	0.976192703544198
28.3860000000000	0.976147461405131
28.3865000000000	0.976101698749597
28.3870000000000	0.976055416855665
28.3875000000000	0.976008617007605
28.3880000000000	0.975961300517499
28.3885000000000	0.975913468706047
28.3890000000000	0.975865122911998
28.3895000000000	0.975816264493317
28.3900000000000	0.975766894813748
28.3905000000000	0.975717015261582
28.3910000000000	0.975666627235159
28.3915000000000	0.975615732147989
28.3920000000000	0.975564331425376
28.3925000000000	0.975512426507711
28.3930000000000	0.975460018850162
28.3935000000000	0.975407109915736
28.3940000000000	0.975353701181430
28.3945000000000	0.975299794139556
28.3950000000000	0.975245390286862
28.3955000000000	0.975190491134919
28.3960000000000	0.975135098205671
28.3965000000000	0.975079213026282
28.3970000000000	0.975022837140153
28.3975000000000	0.974965972091229
28.3980000000000	0.974908619436564
28.3985000000000	0.974850780739712
28.3990000000000	0.974792457567316
28.3995000000000	0.974733651497409
28.4000000000000	0.974674364106723
28.4005000000000	0.974614596986522
28.4010000000000	0.974554351722474
28.4015000000000	0.974493629908461
28.4020000000000	0.974432433139115
28.4025000000000	0.974370763012160
28.4030000000000	0.974308621129052
28.4035000000000	0.974246009084969
28.4040000000000	0.974182928481911
28.4045000000000	0.974119380916101
28.4050000000000	0.974055367985257
28.4055000000000	0.973990891281930
28.4060000000000	0.973925952396171
28.4065000000000	0.973860552914059
28.4070000000000	0.973794694417067
28.4075000000000	0.973728378479871
28.4080000000000	0.973661606669987
28.4085000000000	0.973594380546615
28.4090000000000	0.973526701664092
28.4095000000000	0.973458571564114
28.4100000000000	0.973389991776757
28.4105000000000	0.973320963824937
28.4110000000000	0.973251489215326
28.4115000000000	0.973181569445194
28.4120000000000	0.973111205992287
28.4125000000000	0.973040400325494
28.4130000000000	0.972969153894359
28.4135000000000	0.972897468130272
28.4140000000000	0.972825344448762
28.4145000000000	0.972752784245365
28.4150000000000	0.972679788896760
28.4155000000000	0.972606359755128
28.4160000000000	0.972532498154982
28.4165000000000	0.972458205405675
28.4170000000000	0.972383482790710
28.4175000000000	0.972308331571096
28.4180000000000	0.972232752982584
28.4185000000000	0.972156748227531
28.4190000000000	0.972080318487552
28.4195000000000	0.972003464909913
28.4200000000000	0.971926188614237
28.4205000000000	0.971848490686016
28.4210000000000	0.971770372180663
28.4215000000000	0.971691834117335
28.4220000000000	0.971612877486094
28.4225000000000	0.971533503234080
28.4230000000000	0.971453712276216
28.4235000000000	0.971373505488094
28.4240000000000	0.971292883707031
28.4245000000000	0.971211847732483
28.4250000000000	0.971130398317427
28.4255000000000	0.971048536178959
28.4260000000000	0.970966261987607
28.4265000000000	0.970883576371080
28.4270000000000	0.970800479914007
28.4275000000000	0.970716973149813
28.4280000000000	0.970633056570429
28.4285000000000	0.970548730617637
28.4290000000000	0.970463995683791
28.4295000000000	0.970378852112650
28.4300000000000	0.970293300195544
28.4305000000000	0.970207340173666
28.4310000000000	0.970120972234874
28.4315000000000	0.970034196513694
28.4320000000000	0.969947013090191
28.4325000000000	0.969859421988807
28.4330000000000	0.969771423178218
28.4335000000000	0.969683016568958
28.4340000000000	0.969594202017045
28.4345000000000	0.969504979315061
28.4350000000000	0.969415348200853
28.4355000000000	0.969325308349363
28.4360000000000	0.969234859375762
28.4365000000000	0.969144000831749
28.4370000000000	0.969052732212456
28.4375000000000	0.968961052942804
28.4380000000000	0.968868962388747
28.4385000000000	0.968776459850788
28.4390000000000	0.968683544566507
28.4395000000000	0.968590215704726
28.4400000000000	0.968496472372279
28.4405000000000	0.968402313608745
28.4410000000000	0.968307738384078
28.4415000000000	0.968212745607484
28.4420000000000	0.968117334114906
28.4425000000000	0.968021502675643
28.4430000000000	0.967925249995645
28.4435000000000	0.967828574704119
28.4440000000000	0.967731475368947
28.4445000000000	0.967633950486916
28.4450000000000	0.967535998484800
28.4455000000000	0.967437617720960
28.4460000000000	0.967338806484024
28.4465000000000	0.967239562994566
28.4470000000000	0.967139885403978
28.4475000000000	0.967039771790352
28.4480000000000	0.966939220170821
28.4485000000000	0.966838228483871
28.4490000000000	0.966736794607944
28.4495000000000	0.966634916344325
28.4500000000000	0.966532591431604
28.4505000000000	0.966429817540913
28.4510000000000	0.966326592271117
28.4515000000000	0.966222913153242
28.4520000000000	0.966118777659893
28.4525000000000	0.966014183184627
28.4530000000000	0.965909127065634
28.4535000000000	0.965803606568821
28.4540000000000	0.965697618897888
28.4545000000000	0.965591161191828
28.4550000000000	0.965484230527142
28.4555000000000	0.965376823916153
28.4560000000000	0.965268938307711
28.4565000000000	0.965160570593521
28.4570000000000	0.965051717602468
28.4575000000000	0.964942376102887
28.4580000000000	0.964832542808118
28.4585000000000	0.964722214371805
28.4590000000000	0.964611387392299
28.4595000000000	0.964500058411000
28.4600000000000	0.964388223918865
28.4605000000000	0.964275880352337
28.4610000000000	0.964163024094611
28.4615000000000	0.964049651482716
28.4620000000000	0.963935758801933
28.4625000000000	0.963821342290644
28.4630000000000	0.963706398143236
28.4635000000000	0.963590922508758
28.4640000000000	0.963474911492832
28.4645000000000	0.963358361162013
28.4650000000000	0.963241267537444
28.4655000000000	0.963123626613242
28.4660000000000	0.963005434338413
28.4665000000000	0.962886686630545
28.4670000000000	0.962767379374596
28.4675000000000	0.962647508425772
28.4680000000000	0.962527069611274
28.4685000000000	0.962406058728786
28.4690000000000	0.962284471553380
28.4695000000000	0.962162303838990
28.4700000000000	0.962039551312716
28.4705000000000	0.961916209692151
28.4710000000000	0.961792274670861
28.4715000000000	0.961667741932966
28.4720000000000	0.961542607146363
28.4725000000000	0.961416865974397
28.4730000000000	0.961290514068766
28.4735000000000	0.961163547076090
28.4740000000000	0.961035960643597
28.4745000000000	0.960907750413639
28.4750000000000	0.960778912034102
28.4755000000000	0.960649441154563
28.4760000000000	0.960519333430403
28.4765000000000	0.960388584531115
28.4770000000000	0.960257190133185
28.4775000000000	0.960125145927602
28.4780000000000	0.959992447624591
28.4785000000000	0.959859090949626
28.4790000000000	0.959725071652830
28.4795000000000	0.959590385507551
28.4800000000000	0.959455028312746
28.4805000000000	0.959318995900286
28.4810000000000	0.959182284129322
28.4815000000000	0.959044888894727
28.4820000000000	0.958906806130125
28.4825000000000	0.958768031808212
28.4830000000000	0.958628561940360
28.4835000000000	0.958488392590307
28.4840000000000	0.958347519859356
28.4845000000000	0.958205939905133
28.4850000000000	0.958063648939501
28.4855000000000	0.957920643221257
28.4860000000000	0.957776919072520
28.4865000000000	0.957632472877897
28.4870000000000	0.957487301075688
28.4875000000000	0.957341400177729
28.4880000000000	0.957194766759873
28.4885000000000	0.957047397468047
28.4890000000000	0.956899289020189
28.4895000000000	0.956750438208325
28.4900000000000	0.956600841906122
28.4905000000000	0.956450497060711
28.4910000000000	0.956299400706244
28.4915000000000	0.956147549954182
28.4920000000000	0.955994942012253
28.4925000000000	0.955841574166123
28.4930000000000	0.955687443800335
28.4935000000000	0.955532548388343
28.4940000000000	0.955376885498972
28.4945000000000	0.955220452798103
28.4950000000000	0.955063248052568
28.4955000000000	0.954905269124204
28.4960000000000	0.954746513986867
28.4965000000000	0.954586980711819
28.4970000000000	0.954426667476020
28.4975000000000	0.954265572572134
28.4980000000000	0.954103694395597
28.4985000000000	0.953941031456055
28.4990000000000	0.953777582374446
28.4995000000000	0.953613345889434
28.5000000000000	0.953448320852675
28.5005000000000	0.953282506233536
28.5010000000000	0.953115901122143
28.5015000000000	0.952948504725548
28.5020000000000	0.952780316372889
28.5025000000000	0.952611335515378
28.5030000000000	0.952441561729222
28.5035000000000	0.952270994710007
28.5040000000000	0.952099634283908
28.5045000000000	0.951927480396139
28.5050000000000	0.951754533126771
28.5055000000000	0.951580792673977
28.5060000000000	0.951406259368716
28.5065000000000	0.951230933671975
28.5070000000000	0.951054816165506
28.5075000000000	0.950877907568181
28.5080000000000	0.950700208722107
28.5085000000000	0.950521720601781
28.5090000000000	0.950342444310166
28.5095000000000	0.950162381077334
28.5100000000000	0.949981532266320
28.5105000000000	0.949799899367170
28.5110000000000	0.949617483995388
28.5115000000000	0.949434287902683
28.5120000000000	0.949250312960960
28.5125000000000	0.949065561172337
28.5130000000000	0.948880034667838
28.5135000000000	0.948693735701178
28.5140000000000	0.948506666652283
28.5145000000000	0.948318830029193
28.5150000000000	0.948130228457115
28.5155000000000	0.947940864687928
28.5160000000000	0.947750741595156
28.5165000000000	0.947559862170829
28.5170000000000	0.947368229525214
28.5175000000000	0.947175846889557
28.5180000000000	0.946982717607311
28.5185000000000	0.946788845140131
28.5190000000000	0.946594233059447
28.5195000000000	0.946398885049221
28.5200000000000	0.946202804905660
28.5205000000000	0.946005996528503
28.5210000000000	0.945808463925780
28.5215000000000	0.945610211209885
28.5220000000000	0.945411242593170
28.5225000000000	0.945211562389585
28.5230000000000	0.945011175009519
28.5235000000000	0.944810084959895
28.5240000000000	0.944608296840100
28.5245000000000	0.944405815338319
28.5250000000000	0.944202645234495
28.5255000000000	0.943998791394038
28.5260000000000	0.943794258760615
28.5265000000000	0.943589052362748
28.5270000000000	0.943383177308159
28.5275000000000	0.943176638775912
28.5280000000000	0.942969442020533
28.5285000000000	0.942761592361510
28.5290000000000	0.942553095193958
28.5295000000000	0.942343955966361
28.5300000000000	0.942134180193902
28.5305000000000	0.941923773451170
28.5310000000000	0.941712741363185
28.5315000000000	0.941501089608576
28.5320000000000	0.941288823916299
28.5325000000000	0.941075950057910
28.5330000000000	0.940862473850723
28.5335000000000	0.940648401148957
28.5340000000000	0.940433737841065
28.5345000000000	0.940218489855751
28.5350000000000	0.940002663141180
28.5355000000000	0.939786263681671
28.5360000000000	0.939569297478626
28.5365000000000	0.939351770554911
28.5370000000000	0.939133688948693
28.5375000000000	0.938915058714723
28.5380000000000	0.938695885916145
28.5385000000000	0.938476176622411
28.5390000000000	0.938255936904098
28.5395000000000	0.938035172838647
28.5400000000000	0.937813890494558
28.5405000000000	0.937592095937401
28.5410000000000	0.937369795220394
28.5415000000000	0.937146994388442
28.5420000000000	0.936923699466189
28.5425000000000	0.936699916461008
28.5430000000000	0.936475651360316
28.5435000000000	0.936250910121606
28.5440000000000	0.936025698678874
28.5445000000000	0.935800022933207
28.5450000000000	0.935573888748071
28.5455000000000	0.935347301956950
28.5460000000000	0.935120268344578
28.5465000000000	0.934892793659371
28.5470000000000	0.934664883599834
28.5475000000000	0.934436543817182
28.5480000000000	0.934207779912082
28.5485000000000	0.933978597428892
28.5490000000000	0.933749001856538
28.5495000000000	0.933518998624718
28.5500000000000	0.933288593101385
28.5505000000000	0.933057790589417
28.5510000000000	0.932826596324534
28.5515000000000	0.932595015474733
28.5520000000000	0.932363053136578
28.5525000000000	0.932130714331831
28.5530000000000	0.931898004007536
28.5535000000000	0.931664927032130
28.5540000000000	0.931431488197449
28.5545000000000	0.931197692209640
28.5550000000000	0.930963543691896
28.5555000000000	0.930729047186234
28.5560000000000	0.930494207141878
28.5565000000000	0.930259027925529
28.5570000000000	0.930023513808332
28.5575000000000	0.929787668973600
28.5580000000000	0.929551497511418
28.5585000000000	0.929315003414507
28.5590000000000	0.929078190586109
28.5595000000000	0.928841062826251
28.5600000000000	0.928603623841776
28.5605000000000	0.928365877241515
28.5610000000000	0.928127826531828
28.5615000000000	0.927889475119854
28.5620000000000	0.927650826315889
28.5625000000000	0.927411883322986
28.5630000000000	0.927172649244739
28.5635000000000	0.926933127084054
28.5640000000000	0.926693319739299
28.5645000000000	0.926453230004328
28.5650000000000	0.926212860573848
28.5655000000000	0.925972214035088
28.5660000000000	0.925731292876642
28.5665000000000	0.925490099476921
28.5670000000000	0.925248636120537
28.5675000000000	0.925006904979258
28.5680000000000	0.924764908131590
28.5685000000000	0.924522647547457
28.5690000000000	0.924280125096663
28.5695000000000	0.924037342551706
28.5700000000000	0.923794301577966
28.5705000000000	0.923551003745649
28.5710000000000	0.923307450526814
28.5715000000000	0.923063643293185
28.5720000000000	0.922819583318066
28.5725000000000	0.922575271781690
28.5730000000000	0.922330709769935
28.5735000000000	0.922085898268666
28.5740000000000	0.921840838179936
28.5745000000000	0.921595530306783
28.5750000000000	0.921349975366488
28.5755000000000	0.921104173986190
28.5760000000000	0.920858126706840
28.5765000000000	0.920611833983336
28.5770000000000	0.920365296186597
28.5775000000000	0.920118513603666
28.5780000000000	0.919871486444295
28.5785000000000	0.919624214836294
28.5790000000000	0.919376698833461
28.5795000000000	0.919128938409154
28.5800000000000	0.918880933471794
28.5805000000000	0.918632683847651
28.5810000000000	0.918384189304747
28.5815000000000	0.918135449537110
28.5820000000000	0.917886464171608
28.5825000000000	0.917637232779768
28.5830000000000	0.917387754866382
28.5835000000000	0.917138029875943
28.5840000000000	0.916888057201949
28.5845000000000	0.916637836180503
28.5850000000000	0.916387366092322
28.5855000000000	0.916136646177381
28.5860000000000	0.915885675614893
28.5865000000000	0.915634453550629
28.5870000000000	0.915382979082596
28.5875000000000	0.915131251266349
28.5880000000000	0.914879269121682
28.5885000000000	0.914627031632974
28.5890000000000	0.914374537749619
28.5895000000000	0.914121786388385
28.5900000000000	0.913868776442696
28.5905000000000	0.913615506772536
28.5910000000000	0.913361976220807
28.5915000000000	0.913108183601612
28.5920000000000	0.912854127716968
28.5925000000000	0.912599807344415
28.5930000000000	0.912345221255675
28.5935000000000	0.912090368202404
28.5940000000000	0.911835246930897
28.5945000000000	0.911579856178711
28.5950000000000	0.911324194677231
28.5955000000000	0.911068261156133
28.5960000000000	0.910812054344403
28.5965000000000	0.910555572971804
28.5970000000000	0.910298815772258
28.5975000000000	0.910041781483916
28.5980000000000	0.909784468858029
28.5985000000000	0.909526876650501
28.5990000000000	0.909269003631255
28.5995000000000	0.909010848586973
28.6000000000000	0.908752410317375
28.6005000000000	0.908493687644011
28.6010000000000	0.908234679403565
28.6015000000000	0.907975384463020
28.6020000000000	0.907715801707956
28.6025000000000	0.907455930050151
28.6030000000000	0.907195768430625
28.6035000000000	0.906935315821008
28.6040000000000	0.906674571223096
28.6045000000000	0.906413533673095
28.6050000000000	0.906152202238569
28.6055000000000	0.905890576028166
28.6060000000000	0.905628654187008
28.6065000000000	0.905366435894951
28.6070000000000	0.905103920380685
28.6075000000000	0.904841106909605
28.6080000000000	0.904577994793085
28.6085000000000	0.904314583385465
28.6090000000000	0.904050872090535
28.6095000000000	0.903786860357244
28.6100000000000	0.903522547683366
28.6105000000000	0.903257933616477
28.6110000000000	0.902993017755251
28.6115000000000	0.902727799752387
28.6120000000000	0.902462279307796
28.6125000000000	0.902196456180691
28.6130000000000	0.901930330183095
28.6135000000000	0.901663901181002
28.6140000000000	0.901397169097313
28.6145000000000	0.901130133912700
28.6150000000000	0.900862795665272
28.6155000000000	0.900595154447746
28.6160000000000	0.900327210417907
28.6165000000000	0.900058963788125
28.6170000000000	0.899790414830065
28.6175000000000	0.899521563877496
28.6180000000000	0.899252411325443
28.6185000000000	0.898982957624784
28.6190000000000	0.898713203294436
28.6195000000000	0.898443148906590
28.6200000000000	0.898172795102230
28.6205000000000	0.897902142577993
28.6210000000000	0.897631192095366
28.6215000000000	0.897359944476520
28.6220000000000	0.897088400604375
28.6225000000000	0.896816561424657
28.6230000000000	0.896544427943096
28.6235000000000	0.896272001225783
28.6240000000000	0.895999282405943
28.6245000000000	0.895726272667921
28.6250000000000	0.895452973263530
28.6255000000000	0.895179385502800
28.6260000000000	0.894905510756757
28.6265000000000	0.894631350453496
28.6270000000000	0.894356906082004
28.6275000000000	0.894082179188041
28.6280000000000	0.893807171380561
28.6285000000000	0.893531884318492
28.6290000000000	0.893256319723546
28.6295000000000	0.892980479372452
28.6300000000000	0.892704365096150
28.6305000000000	0.892427978783083
28.6310000000000	0.892151322375978
28.6315000000000	0.891874397868758
28.6320000000000	0.891597207311935
28.6325000000000	0.891319752806096
28.6330000000000	0.891042036504211
28.6335000000000	0.890764060610501
28.6340000000000	0.890485827377167
28.6345000000000	0.890207339110164
28.6350000000000	0.889928598156579
28.6355000000000	0.889649606917358
28.6360000000000	0.889370367835351
28.6365000000000	0.889090883405118
28.6370000000000	0.888811156155902
28.6375000000000	0.888531188672400
28.6380000000000	0.888250983570672
28.6385000000000	0.887970543517886
28.6390000000000	0.887689871216535
28.6395000000000	0.887408969410130
28.6400000000000	0.887127840880787
28.6405000000000	0.886846488450648
28.6410000000000	0.886564914974728
28.6415000000000	0.886283123345181
28.6420000000000	0.886001116492371
28.6425000000000	0.885718897373461
28.6430000000000	0.885436468983697
28.6435000000000	0.885153834347202
28.6440000000000	0.884870996519207
28.6445000000000	0.884587958584847
28.6450000000000	0.884304723656915
28.6455000000000	0.884021294873983
28.6460000000000	0.883737675404259
28.6465000000000	0.883453868438335
28.6470000000000	0.883169877191369
28.6475000000000	0.882885704901927
28.6480000000000	0.882601354829686
28.6485000000000	0.882316830257416
28.6490000000000	0.882032134483889
28.6495000000000	0.881747270829901
28.6500000000000	0.881462242633025
28.6505000000000	0.881177053248216
28.6510000000000	0.880891706043579
28.6515000000000	0.880606204404196
28.6520000000000	0.880320551727907
28.6525000000000	0.880034751427434
28.6530000000000	0.879748806922408
28.6535000000000	0.879462721646819
28.6540000000000	0.879176499045399
28.6545000000000	0.878890142565428
28.6550000000000	0.878603655669107
28.6555000000000	0.878317041823900
28.6560000000000	0.878030304494904
28.6565000000000	0.877743447166165
28.6570000000000	0.877456473315204
28.6575000000000	0.877169386426621
28.6580000000000	0.876882189983850
28.6585000000000	0.876594887478280
28.6590000000000	0.876307482395046
28.6595000000000	0.876019978222187
28.6600000000000	0.875732378447786
28.6605000000000	0.875444686552766
28.6610000000000	0.875156906021695
28.6615000000000	0.874869040330309
28.6620000000000	0.874581092954216
28.6625000000000	0.874293067357023
28.6630000000000	0.874004967005369
28.6635000000000	0.873716795354044
28.6640000000000	0.873428555848557
28.6645000000000	0.873140251932026
28.6650000000000	0.872851887033612
28.6655000000000	0.872563464573900
28.6660000000000	0.872274987965459
28.6665000000000	0.871986460609832
28.6670000000000	0.871697885894787
28.6675000000000	0.871409267195331
28.6680000000000	0.871120607879729
28.6685000000000	0.870831911295803
28.6690000000000	0.870543180780625
28.6695000000000	0.870254419658646
28.6700000000000	0.869965631233601
28.6705000000000	0.869676818800505
28.6710000000000	0.869387985634655
28.6715000000000	0.869099134993397
28.6720000000000	0.868810270121431
28.6725000000000	0.868521394239714
28.6730000000000	0.868232510559003
28.6735000000000	0.867943622263075
28.6740000000000	0.867654732524475
28.6745000000000	0.867365844489593
28.6750000000000	0.867076961289639
28.6755000000000	0.866788086037225
28.6760000000000	0.866499221815477
28.6765000000000	0.866210371699232
28.6770000000000	0.865921538730107
28.6775000000000	0.865632725936921
28.6780000000000	0.865343936321372
28.6785000000000	0.865055172864633
28.6790000000000	0.864766438526901
28.6795000000000	0.864477736242881
28.6800000000000	0.864189068923738
28.6805000000000	0.863900439461435
28.6810000000000	0.863611850719327
28.6815000000000	0.863323305539089
28.6820000000000	0.863034806740736
28.6825000000000	0.862746357114772
28.6830000000000	0.862457959429779
28.6835000000000	0.862169616431306
28.6840000000000	0.861881330836277
28.6845000000000	0.861593105340625
28.6850000000000	0.861304942611682
28.6855000000000	0.861016845290819
28.6860000000000	0.860728815998307
28.6865000000000	0.860440857324664
28.6870000000000	0.860152971835174
28.6875000000000	0.859865162072300
28.6880000000000	0.859577430545376
28.6885000000000	0.859289779747306
28.6890000000000	0.859002212137734
28.6895000000000	0.858714730150941
28.6900000000000	0.858427336197243
28.6905000000000	0.858140032658186
28.6910000000000	0.857852821892669
28.6915000000000	0.857565706227311
28.6920000000000	0.857278687966432
28.6925000000000	0.856991769388492
28.6930000000000	0.856704952741764
28.6935000000000	0.856418240250883
28.6940000000000	0.856131634113665
28.6945000000000	0.855845136499395
28.6950000000000	0.855558749554986
28.6955000000000	0.855272475396687
28.6960000000000	0.854986316117272
28.6965000000000	0.854700273780038
28.6970000000000	0.854414350426788
28.6975000000000	0.854128548070544
28.6980000000000	0.853842868695089
28.6985000000000	0.853557314263753
28.6990000000000	0.853271886712360
28.6995000000000	0.852986587947870
28.7000000000000	0.852701419854963
28.7005000000000	0.852416384290805
28.7010000000000	0.852131483088455
28.7015000000000	0.851846718054983
28.7020000000000	0.851562090970552
28.7025000000000	0.851277603594362
28.7030000000000	0.850993257655961
28.7035000000000	0.850709054863767
28.7040000000000	0.850424996899040
28.7045000000000	0.850141085420196
28.7050000000000	0.849857322060433
28.7055000000000	0.849573708429258
28.7060000000000	0.849290246113235
28.7065000000000	0.849006936671948
28.7070000000000	0.848723781646048
28.7075000000000	0.848440782548524
28.7080000000000	0.848157940872713
28.7085000000000	0.847875258085489
28.7090000000000	0.847592735635100
28.7095000000000	0.847310374943003
28.7100000000000	0.847028177412792
28.7105000000000	0.846746144422083
28.7110000000000	0.846464277328987
28.7115000000000	0.846182577470560
28.7120000000000	0.845901046159665
28.7125000000000	0.845619684691534
28.7130000000000	0.845338494338304
28.7135000000000	0.845057476353186
28.7140000000000	0.844776631968070
28.7145000000000	0.844495962393967
28.7150000000000	0.844215468826314
28.7155000000000	0.843935152435146
28.7160000000000	0.843655014377979
28.7165000000000	0.843375055786720
28.7170000000000	0.843095277779381
28.7175000000000	0.842815681455342
28.7180000000000	0.842536267894008
28.7185000000000	0.842257038158795
28.7190000000000	0.841977993296860
28.7195000000000	0.841699134333899
28.7200000000000	0.841420462285151
28.7205000000000	0.841141978143531
28.7210000000000	0.840863682890943
28.7215000000000	0.840585577492007
28.7220000000000	0.840307662893781
28.7225000000000	0.840029940029649
28.7230000000000	0.839752409820992
28.7235000000000	0.839475073170928
28.7240000000000	0.839197930970493
28.7245000000000	0.838920984097967
28.7250000000000	0.838644233417335
28.7255000000000	0.838367679778565
28.7260000000000	0.838091324020670
28.7265000000000	0.837815166971414
28.7270000000000	0.837539209445294
28.7275000000000	0.837263452243692
28.7280000000000	0.836987896161286
28.7285000000000	0.836712541977854
28.7290000000000	0.836437390465560
28.7295000000000	0.836162442387585
28.7300000000000	0.835887698490976
28.7305000000000	0.835613159524849
28.7310000000000	0.835338826218491
28.7315000000000	0.835064699296527
28.7320000000000	0.834790779482474
28.7325000000000	0.834517067480607
28.7330000000000	0.834243563997500
28.7335000000000	0.833970269727350
28.7340000000000	0.833697185359691
28.7345000000000	0.833424311579776
28.7350000000000	0.833151649063687
28.7355000000000	0.832879198486057
28.7360000000000	0.832606960514184
28.7365000000000	0.832334935811109
28.7370000000000	0.832063125037994
28.7375000000000	0.831791528849908
28.7380000000000	0.831520147900296
28.7385000000000	0.831248982838575
28.7390000000000	0.830978034312362
28.7395000000000	0.830707302969737
28.7400000000000	0.830436789452879
28.7405000000000	0.830166494404061
28.7410000000000	0.829896418468258
28.7415000000000	0.829626562287170
28.7420000000000	0.829356926499261
28.7425000000000	0.829087511752504
28.7430000000000	0.828818318686499
28.7435000000000	0.828549347947203
28.7440000000000	0.828280600181088
28.7445000000000	0.828012076037259
28.7450000000000	0.827743776166151
28.7455000000000	0.827475701221794
28.7460000000000	0.827207851860418
28.7465000000000	0.826940228745535
28.7470000000000	0.826672832540507
28.7475000000000	0.826405663914889
28.7480000000000	0.826138723542658
28.7485000000000	0.825872012104967
28.7490000000000	0.825605530286786
28.7495000000000	0.825339278779230
28.7500000000000	0.825073258279593
28.7505000000000	0.824807469493157
28.7510000000000	0.824541913133271
28.7515000000000	0.824276589917066
28.7520000000000	0.824011500573245
28.7525000000000	0.823746645838665
28.7530000000000	0.823482026455590
28.7535000000000	0.823217643180700
28.7540000000000	0.822953496773426
28.7545000000000	0.822689588009394
28.7550000000000	0.822425917670176
28.7555000000000	0.822162486550300
28.7560000000000	0.821899295454843
28.7565000000000	0.821636345196962
28.7570000000000	0.821373636606510
28.7575000000000	0.821111170519967
28.7580000000000	0.820848947789832
28.7585000000000	0.820586969281705
28.7590000000000	0.820325235869511
28.7595000000000	0.820063748443496
28.7600000000000	0.819802507908884
28.7605000000000	0.819541515180401
28.7610000000000	0.819280771191623
28.7615000000000	0.819020276885472
28.7620000000000	0.818760033225436
28.7625000000000	0.818500041184943
28.7630000000000	0.818240301754406
28.7635000000000	0.817980815941998
28.7640000000000	0.817721584765530
28.7645000000000	0.817462609266998
28.7650000000000	0.817203890500571
28.7655000000000	0.816945429533149
28.7660000000000	0.816687227456978
28.7665000000000	0.816429285374777
28.7670000000000	0.816171604407916
28.7675000000000	0.815914185697733
28.7680000000000	0.815657030398996
28.7685000000000	0.815400139689829
28.7690000000000	0.815143514759236
28.7695000000000	0.814887156824156
28.7700000000000	0.814631067109637
28.7705000000000	0.814375246866715
28.7710000000000	0.814119697363146
28.7715000000000	0.813864419884115
28.7720000000000	0.813609415735700
28.7725000000000	0.813354686244101
28.7730000000000	0.813100232750206
28.7735000000000	0.812846056622032
28.7740000000000	0.812592159240024
28.7745000000000	0.812338542007813
28.7750000000000	0.812085206350663
28.7755000000000	0.811832153708328
28.7760000000000	0.811579385546390
28.7765000000000	0.811326903346643
28.7770000000000	0.811074708612704
28.7775000000000	0.810822802867875
28.7780000000000	0.810571187657104
28.7785000000000	0.810319864542071
28.7790000000000	0.810068835109704
28.7795000000000	0.809818100962323
28.7800000000000	0.809567663725465
28.7805000000000	0.809317525045863
28.7810000000000	0.809067686586597
28.7815000000000	0.808818150035894
28.7820000000000	0.808568917097447
28.7825000000000	0.808319989499557
28.7830000000000	0.808071368985582
28.7835000000000	0.807823057324365
28.7840000000000	0.807575056302718
28.7845000000000	0.807327367722901
28.7850000000000	0.807079993415509
28.7855000000000	0.806832935221906
28.7860000000000	0.806586195009124
28.7865000000000	0.806339774661640
28.7870000000000	0.806093676082101
28.7875000000000	0.805847901193681
28.7880000000000	0.805602451938863
28.7885000000000	0.805357330276361
28.7890000000000	0.805112538185435
28.7895000000000	0.804868077663963
28.7900000000000	0.804623950725929
28.7905000000000	0.804380159405924
28.7910000000000	0.804136705755197
28.7915000000000	0.803893591838180
28.7920000000000	0.803650819745840
28.7925000000000	0.803408391577371
28.7930000000000	0.803166309450060
28.7935000000000	0.802924575503225
28.7940000000000	0.802683191884130
28.7945000000000	0.802442160762495
28.7950000000000	0.802201484318901
28.7955000000000	0.801961164753127
28.7960000000000	0.801721204273417
28.7965000000000	0.801481605110692
28.7970000000000	0.801242369501358
28.7975000000000	0.801003499700262
28.7980000000000	0.800764997977820
28.7985000000000	0.800526866610799
28.7990000000000	0.800289107892234
28.7995000000000	0.800051724127398
28.8000000000000	0.799814717631887
28.8005000000000	0.799578090732788
28.8010000000000	0.799341845767967
28.8015000000000	0.799105985086750
28.8020000000000	0.798870511044590
28.8025000000000	0.798635426010641
28.8030000000000	0.798400732360294
28.8035000000000	0.798166432478316
28.8040000000000	0.797932528755055
28.8045000000000	0.797699023592945
28.8050000000000	0.797465919394872
28.8055000000000	0.797233218574275
28.8060000000000	0.797000923550482
28.8065000000000	0.796769036746449
28.8070000000000	0.796537560589007
28.8075000000000	0.796306497509968
28.8080000000000	0.796075849946804
28.8085000000000	0.795845620335066
28.8090000000000	0.795615811117746
28.8095000000000	0.795386424735699
28.8100000000000	0.795157463633371
28.8105000000000	0.794928930253147
28.8110000000000	0.794700827041190
28.8115000000000	0.794473156440035
28.8120000000000	0.794245920889233
28.8125000000000	0.794019122832964
28.8130000000000	0.793792764704435
28.8135000000000	0.793566848940820
28.8140000000000	0.793341377970791
28.8145000000000	0.793116354220448
28.8150000000000	0.792891780110594
28.8155000000000	0.792667658055966
28.8160000000000	0.792443990465035
28.8165000000000	0.792220779739026
28.8170000000000	0.791998028269120
28.8175000000000	0.791775738444516
28.8180000000000	0.791553912637046
28.8185000000000	0.791332553215098
28.8190000000000	0.791111662532822
28.8195000000000	0.790891242933431
28.8200000000000	0.790671296752261
28.8205000000000	0.790451826307058
28.8210000000000	0.790232833904939
28.8215000000000	0.790014321838302
28.8220000000000	0.789796292385337
28.8225000000000	0.789578747809823
28.8230000000000	0.789361690358649
28.8235000000000	0.789145122260832
28.8240000000000	0.788929045730777
28.8245000000000	0.788713462962159
28.8250000000000	0.788498376133543
28.8255000000000	0.788283787398949
28.8260000000000	0.788069698898542
28.8265000000000	0.787856112747086
28.8270000000000	0.787643031040544
28.8275000000000	0.787430455851203
28.8280000000000	0.787218389229553
28.8285000000000	0.787006833202669
28.8290000000000	0.786795789774002
28.8295000000000	0.786585260923686
28.8300000000000	0.786375248601428
28.8305000000000	0.786165754738545
28.8310000000000	0.785956781233395
28.8315000000000	0.785748329958460
28.8320000000000	0.785540402765891
28.8325000000000	0.785333001466091
28.8330000000000	0.785126127852715
28.8335000000000	0.784919783683054
28.8340000000000	0.784713970685742
28.8345000000000	0.784508690559864
28.8350000000000	0.784303944972079
28.8355000000000	0.784099735557790
28.8360000000000	0.783896063919349
28.8365000000000	0.783692931625587
28.8370000000000	0.783490340214634
28.8375000000000	0.783288291187731
28.8380000000000	0.783086786012232
28.8385000000000	0.782885826119242
28.8390000000000	0.782685412909810
28.8395000000000	0.782485547740456
28.8400000000000	0.782286231938059
28.8405000000000	0.782087466788966
28.8410000000000	0.781889253543240
28.8415000000000	0.781691593414930
28.8420000000000	0.781494487574123
28.8425000000000	0.781297937159991
28.8430000000000	0.781101943264169
28.8435000000000	0.780906506946091
28.8440000000000	0.780711629221786
28.8445000000000	0.780517311066575
28.8450000000000	0.780323553415303
28.8455000000000	0.780130357167456
28.8460000000000	0.779937723169927
28.8465000000000	0.779745652238251
28.8470000000000	0.779554145142356
28.8475000000000	0.779363202607877
28.8480000000000	0.779172825324138
28.8485000000000	0.778983013928215
28.8490000000000	0.778793769024587
28.8495000000000	0.778605091168258
28.8500000000000	0.778416980871566
28.8505000000000	0.778229438606062
28.8510000000000	0.778042464796558
28.8515000000000	0.777856059825387
28.8520000000000	0.777670224030963
28.8525000000000	0.777484957707724
28.8530000000000	0.777300261103502
28.8535000000000	0.777116134426635
28.8540000000000	0.776932577835947
28.8545000000000	0.776749591449453
28.8550000000000	0.776567175338339
28.8555000000000	0.776385329527709
28.8560000000000	0.776204054006350
28.8565000000000	0.776023348706435
28.8570000000000	0.775843213525140
28.8575000000000	0.775663648309611
28.8580000000000	0.775484652866049
28.8585000000000	0.775306226954944
28.8590000000000	0.775128370290345
28.8595000000000	0.774951082545607
28.8600000000000	0.774774363347639
28.8605000000000	0.774598212281117
28.8610000000000	0.774422628883311
28.8615000000000	0.774247612655203
28.8620000000000	0.774073163043280
28.8625000000000	0.773899279462596
28.8630000000000	0.773725961275990
28.8635000000000	0.773553207808200
28.8640000000000	0.773381018341241
28.8645000000000	0.773209392110593
28.8650000000000	0.773038328316921
28.8655000000000	0.772867826112317
28.8660000000000	0.772697884610904
28.8665000000000	0.772528502885402
28.8670000000000	0.772359679968308
28.8675000000000	0.772191414848086
28.8680000000000	0.772023706479822
28.8685000000000	0.771856553769832
28.8690000000000	0.771689955595147
28.8695000000000	0.771523910787531
28.8700000000000	0.771358418141897
28.8705000000000	0.771193476414374
28.8710000000000	0.771029084325865
28.8715000000000	0.770865240558852
28.8720000000000	0.770701943758240
28.8725000000000	0.770539192536597
28.8730000000000	0.770376985466095
28.8735000000000	0.770215321085506
28.8740000000000	0.770054197901872
28.8745000000000	0.769893614385927
28.8750000000000	0.769733568973785
28.8755000000000	0.769574060072837
28.8760000000000	0.769415086054039
28.8765000000000	0.769256645258200
28.8770000000000	0.769098735997386
28.8775000000000	0.768941356550092
28.8780000000000	0.768784505166678
28.8785000000000	0.768628180068411
28.8790000000000	0.768472379446417
28.8795000000000	0.768317101467725
28.8800000000000	0.768162344267418
28.8805000000000	0.768008105959479
28.8810000000000	0.767854384626261
28.8815000000000	0.767701178330820
28.8820000000000	0.767548485107597
28.8825000000000	0.767396302968447
28.8830000000000	0.767244629905973
28.8835000000000	0.767093463883007
28.8840000000000	0.766942802847501
28.8845000000000	0.766792644724076
28.8850000000000	0.766642987418216
28.8855000000000	0.766493828816187
28.8860000000000	0.766345166783582
28.8865000000000	0.766196999170114
28.8870000000000	0.766049323811343
28.8875000000000	0.765902138518956
28.8880000000000	0.765755441098294
28.8885000000000	0.765609229332567
28.8890000000000	0.765463500996503
28.8895000000000	0.765318253848024
28.8900000000000	0.765173485634604
28.8905000000000	0.765029194092892
28.8910000000000	0.764885376946641
28.8915000000000	0.764742031911554
28.8920000000000	0.764599156693526
28.8925000000000	0.764456748989646
28.8930000000000	0.764314806490995
28.8935000000000	0.764173326878305
28.8940000000000	0.764032307831724
28.8945000000000	0.763891747023481
28.8950000000000	0.763751642120502
28.8955000000000	0.763611990785318
28.8960000000000	0.763472790683999
28.8965000000000	0.763334039470653
28.8970000000000	0.763195734809001
28.8975000000000	0.763057874352790
28.8980000000000	0.762920455761692
28.8985000000000	0.762783476696961
28.8990000000000	0.762646934816797
28.8995000000000	0.762510827789187
28.9000000000000	0.762375153275922
28.9005000000000	0.762239908955387
28.9010000000000	0.762105092499510
28.9015000000000	0.761970701592520
28.9020000000000	0.761836733922862
28.9025000000000	0.761703187187531
28.9030000000000	0.761570059088634
28.9035000000000	0.761437347340862
28.9040000000000	0.761305049665397
28.9045000000000	0.761173163795020
28.9050000000000	0.761041687470607
28.9055000000000	0.760910618450425
28.9060000000000	0.760779954496439
28.9065000000000	0.760649693392195
28.9070000000000	0.760519832928840
28.9075000000000	0.760390370914237
28.9080000000000	0.760261305170015
28.9085000000000	0.760132633534144
28.9090000000000	0.760004353861399
28.9095000000000	0.759876464020602
28.9100000000000	0.759748961900206
28.9105000000000	0.759621845407602
28.9110000000000	0.759495112466420
28.9115000000000	0.759368761019063
28.9120000000000	0.759242789032537
28.9125000000000	0.759117194487981
28.9130000000000	0.758991975390504
28.9135000000000	0.758867129767264
28.9140000000000	0.758742655665262
28.9145000000000	0.758618551157607
28.9150000000000	0.758494814334808
28.9155000000000	0.758371443316148
28.9160000000000	0.758248436241498
28.9165000000000	0.758125791277633
28.9170000000000	0.758003506614762
28.9175000000000	0.757881580467584
28.9180000000000	0.757760011079383
28.9185000000000	0.757638796717087
28.9190000000000	0.757517935674922
28.9195000000000	0.757397426276442
28.9200000000000	0.757277266867471
28.9205000000000	0.757157455826363
28.9210000000000	0.757037991558921
28.9215000000000	0.756918872495710
28.9220000000000	0.756800097101236
28.9225000000000	0.756681663865281
28.9230000000000	0.756563571311206
28.9235000000000	0.756445817984210
28.9240000000000	0.756328402470228
28.9245000000000	0.756211323376543
28.9250000000000	0.756094579344693
28.9255000000000	0.755978169047052
28.9260000000000	0.755862091186721
28.9265000000000	0.755746344498181
28.9270000000000	0.755630927744591
28.9275000000000	0.755515839726005
28.9280000000000	0.755401079267443
28.9285000000000	0.755286645233270
28.9290000000000	0.755172536514289
28.9295000000000	0.755058752033766
28.9300000000000	0.754945290750820
28.9305000000000	0.754832151654837
28.9310000000000	0.754719333764808
28.9315000000000	0.754606836138972
28.9320000000000	0.754494657862716
28.9325000000000	0.754382798052871
28.9330000000000	0.754271255867195
28.9335000000000	0.754160030483990
28.9340000000000	0.754049121126941
28.9345000000000	0.753938527042543
28.9350000000000	0.753828247514073
28.9355000000000	0.753718281860125
28.9360000000000	0.753608629424600
28.9365000000000	0.753499289592824
28.9370000000000	0.753390261773426
28.9375000000000	0.753281545415803
28.9380000000000	0.753173139997029
28.9385000000000	0.753065045025620
28.9390000000000	0.752957260045888
28.9395000000000	0.752849784632770
28.9400000000000	0.752742618388576
28.9405000000000	0.752635760957162
28.9410000000000	0.752529212003574
28.9415000000000	0.752422971229250
28.9420000000000	0.752317038368004
28.9425000000000	0.752211413180369
28.9430000000000	0.752106095463107
28.9435000000000	0.752001085038268
28.9440000000000	0.751896381761590
28.9445000000000	0.751791985517120
28.9450000000000	0.751687896222328
28.9455000000000	0.751584113818101
28.9460000000000	0.751480638282116
28.9465000000000	0.751377469613039
28.9470000000000	0.751274607848410
28.9475000000000	0.751172053042309
28.9480000000000	0.751069805289680
28.9485000000000	0.750967864701038
28.9490000000000	0.750866231424298
28.9495000000000	0.750764905633854
28.9500000000000	0.750663887521238
28.9505000000000	0.750563177317716
28.9510000000000	0.750462775272367
28.9515000000000	0.750362681664646
28.9520000000000	0.750262896794930
28.9525000000000	0.750163420995526
28.9530000000000	0.750064254617016
28.9535000000000	0.749965398039700
28.9540000000000	0.749866851662398
28.9545000000000	0.749768615916379
28.9550000000000	0.749670691245583
28.9555000000000	0.749573078125713
28.9560000000000	0.749475777050653
28.9565000000000	0.749378788538220
28.9570000000000	0.749282113125400
28.9575000000000	0.749185751374493
28.9580000000000	0.749089703865868
28.9585000000000	0.748993971201881
28.9590000000000	0.748898554003331
28.9595000000000	0.748803452912277
28.9600000000000	0.748708668589047
28.9605000000000	0.748614201713338
28.9610000000000	0.748520052983109
28.9615000000000	0.748426223115057
28.9620000000000	0.748332712839944
28.9625000000000	0.748239522910448
28.9630000000000	0.748146654091109
28.9635000000000	0.748054107167951
28.9640000000000	0.747961882935904
28.9645000000000	0.747869982212888
28.9650000000000	0.747778405823432
28.9655000000000	0.747687154614716
28.9660000000000	0.747596229438818
28.9665000000000	0.747505631169960
28.9670000000000	0.747415360690448
28.9675000000000	0.747325418894364
28.9680000000000	0.747235806689801
28.9685000000000	0.747146524998045
28.9690000000000	0.747057574747486
28.9695000000000	0.746968956880068
28.9700000000000	0.746880672346955
28.9705000000000	0.746792722108656
28.9710000000000	0.746705107135336
28.9715000000000	0.746617828407215
28.9720000000000	0.746530886914143
28.9725000000000	0.746444283645576
28.9730000000000	0.746358019608677
28.9735000000000	0.746272095814751
28.9740000000000	0.746186513279295
28.9745000000000	0.746101273022882
28.9750000000000	0.746016376077520
28.9755000000000	0.745931823475817
28.9760000000000	0.745847616256770
28.9765000000000	0.745763755464923
28.9770000000000	0.745680242145649
28.9775000000000	0.745597077350727
28.9780000000000	0.745514262135005
28.9785000000000	0.745431797554780
28.9790000000000	0.745349684669738
28.9795000000000	0.745267924540381
28.9800000000000	0.745186518228872
28.9805000000000	0.745105466802251
28.9810000000000	0.745024771320214
28.9815000000000	0.744944432850784
28.9820000000000	0.744864452458415
28.9825000000000	0.744784831207405
28.9830000000000	0.744705570160433
28.9835000000000	0.744626670380570
28.9840000000000	0.744548132927726
28.9845000000000	0.744469958860489
28.9850000000000	0.744392149235899
28.9855000000000	0.744314705108310
28.9860000000000	0.744237627526144
28.9865000000000	0.744160917538815
28.9870000000000	0.744084576187046
28.9875000000000	0.744008604513699
28.9880000000000	0.743933003550353
28.9885000000000	0.743857774329608
28.9890000000000	0.743782917875277
28.9895000000000	0.743708435206382
28.9900000000000	0.743634327338313
28.9905000000000	0.743560595277041
28.9910000000000	0.743487240024482
28.9915000000000	0.743414262577461
28.9920000000000	0.743341663921916
28.9925000000000	0.743269445037213
28.9930000000000	0.743197606897341
28.9935000000000	0.743126150470802
28.9940000000000	0.743055076709522
28.9945000000000	0.742984386564376
28.9950000000000	0.742914080975584
28.9955000000000	0.742844160874971
28.9960000000000	0.742774627180649
28.9965000000000	0.742705480811452
28.9970000000000	0.742636722665043
28.9975000000000	0.742568353635939
28.9980000000000	0.742500374608438
28.9985000000000	0.742432786454278
28.9990000000000	0.742365590032862
28.9995000000000	0.742298786199570
29	0.742232375790679
29.0005000000000	0.742166359638004
29.0010000000000	0.742100738556522
29.0015000000000	0.742035513353302
29.0020000000000	0.741970684821672
29.0025000000000	0.741906253744942
29.0030000000000	0.741842220889908
29.0035000000000	0.741778587017280
29.0040000000000	0.741715352868493
29.0045000000000	0.741652519179137
29.0050000000000	0.741590086665258
29.0055000000000	0.741528056033642
29.0060000000000	0.741466427978592
29.0065000000000	0.741405203176529
29.0070000000000	0.741344382297162
29.0075000000000	0.741283965991036
29.0080000000000	0.741223954894803
29.0085000000000	0.741164349636550
29.0090000000000	0.741105150824357
29.0095000000000	0.741046359055825
29.0100000000000	0.740987974911984
29.0105000000000	0.740929998959136
29.0110000000000	0.740872431755064
29.0115000000000	0.740815273833704
29.0120000000000	0.740758525720736
29.0125000000000	0.740702187924853
29.0130000000000	0.740646260938823
29.0135000000000	0.740590745245122
29.0140000000000	0.740535641302743
29.0145000000000	0.740480949562861
29.0150000000000	0.740426670459232
29.0155000000000	0.740372804408096
29.0160000000000	0.740319351814008
29.0165000000000	0.740266313062950
29.0170000000000	0.740213688526438
29.0175000000000	0.740161478560221
29.0180000000000	0.740109683503508
29.0185000000000	0.740058303683960
29.0190000000000	0.740007339405242
29.0195000000000	0.739956790966105
29.0200000000000	0.739906658637051
29.0205000000000	0.739856942683477
29.0210000000000	0.739807643348664
29.0215000000000	0.739758760861004
29.0220000000000	0.739710295434810
29.0225000000000	0.739662247265911
29.0230000000000	0.739614616533787
29.0235000000000	0.739567403404365
29.0240000000000	0.739520608026392
29.0245000000000	0.739474230529032
29.0250000000000	0.739428271031885
29.0255000000000	0.739382729632271
29.0260000000000	0.739337606412460
29.0265000000000	0.739292901442116
29.0270000000000	0.739248614770153
29.0275000000000	0.739204746430326
29.0280000000000	0.739161296444171
29.0285000000000	0.739118264809795
29.0290000000000	0.739075651513618
29.0295000000000	0.739033456525557
29.0300000000000	0.738991679797901
29.0305000000000	0.738950321268464
29.0310000000000	0.738909380854916
29.0315000000000	0.738868858462531
29.0320000000000	0.738828753977993
29.0325000000000	0.738789067275868
29.0330000000000	0.738749798206553
29.0335000000000	0.738710946611594
29.0340000000000	0.738672512312392
29.0345000000000	0.738634495116552
29.0350000000000	0.738596894812585
29.0355000000000	0.738559711172502
29.0360000000000	0.738522943958897
29.0365000000000	0.738486592909222
29.0370000000000	0.738450657749364
29.0375000000000	0.738415138190747
29.0380000000000	0.738380033922455
29.0385000000000	0.738345344625418
29.0390000000000	0.738311069956935
29.0395000000000	0.738277209565214
29.0400000000000	0.738243763077335
29.0405000000000	0.738210730106699
29.0410000000000	0.738178110249678
29.0415000000000	0.738145903088751
29.0420000000000	0.738114108189134
29.0425000000000	0.738082725098447
29.0430000000000	0.738051753352400
29.0435000000000	0.738021192467182
29.0440000000000	0.737991041947344
29.0445000000000	0.737961301277017
29.0450000000000	0.737931969929432
29.0455000000000	0.737903047358674
29.0460000000000	0.737874533004438
29.0465000000000	0.737846426290997
29.0470000000000	0.737818726628666
29.0475000000000	0.737791433410314
29.0480000000000	0.737764546013000
29.0485000000000	0.737738063801606
29.0490000000000	0.737711986122678
29.0495000000000	0.737686312307674
29.0500000000000	0.737661041676858
29.0505000000000	0.737636173529927
29.0510000000000	0.737611707154000
29.0515000000000	0.737587641823466
29.0520000000000	0.737563976794364
29.0525000000000	0.737540711309756
29.0530000000000	0.737517844595999
29.0535000000000	0.737495375867853
29.0540000000000	0.737473304323298
29.0545000000000	0.737451629144760
29.0550000000000	0.737430349504537
29.0555000000000	0.737409464553821
29.0560000000000	0.737388973436454
29.0565000000000	0.737368875275189
29.0570000000000	0.737349169184513
29.0575000000000	0.737329854260997
29.0580000000000	0.737310929589171
29.0585000000000	0.737292394237689
29.0590000000000	0.737274247262243
29.0595000000000	0.737256487706318
29.0600000000000	0.737239114595724
29.0605000000000	0.737222126946688
29.0610000000000	0.737205523759621
29.0615000000000	0.737189304020663
29.0620000000000	0.737173466706479
29.0625000000000	0.737158010773909
29.0630000000000	0.737142935174776
29.0635000000000	0.737128238839486
29.0640000000000	0.737113920690420
29.0645000000000	0.737099979639390
29.0650000000000	0.737086414574817
29.0655000000000	0.737073224385847
29.0660000000000	0.737060407939943
29.0665000000000	0.737047964095300
29.0670000000000	0.737035891696683
29.0675000000000	0.737024189577437
29.0680000000000	0.737012856558613
29.0685000000000	0.737001891448233
29.0690000000000	0.736991293043908
29.0695000000000	0.736981060131012
29.0700000000000	0.736971191480819
29.0705000000000	0.736961685857582
29.0710000000000	0.736952542010129
29.0715000000000	0.736943758678854
29.0720000000000	0.736935334589533
29.0725000000000	0.736927268460960
29.0730000000000	0.736919558998703
29.0735000000000	0.736912204896034
29.0740000000000	0.736905204841848
29.0745000000000	0.736898557506991
29.0750000000000	0.736892261555646
29.0755000000000	0.736886315642418
29.0760000000000	0.736880718409775
29.0765000000000	0.736875468492562
29.0770000000000	0.736870564515674
29.0775000000000	0.736866005093046
29.0780000000000	0.736861788829522
29.0785000000000	0.736857914321690
29.0790000000000	0.736854380156340
29.0795000000000	0.736851184911925
29.0800000000000	0.736848327159264
29.0805000000000	0.736845805456614
29.0810000000000	0.736843618359733
29.0815000000000	0.736841764412159
29.0820000000000	0.736840242149694
29.0825000000000	0.736839050103087
29.0830000000000	0.736838186793449
29.0835000000000	0.736837650732334
29.0840000000000	0.736837440431192
29.0845000000000	0.736837554385323
29.0850000000000	0.736837991091041
29.0855000000000	0.736838749034783
29.0860000000000	0.736839826696470
29.0865000000000	0.736841222548447
29.0870000000000	0.736842935062029
29.0875000000000	0.736844962697838
29.0880000000000	0.736847303914226
29.0885000000000	0.736849957161726
29.0890000000000	0.736852920888742
29.0895000000000	0.736856193536214
29.0900000000000	0.736859773540853
29.0905000000000	0.736863659338854
29.0910000000000	0.736867849355760
29.0915000000000	0.736872342020136
29.0920000000000	0.736877135749934
29.0925000000000	0.736882228965629
29.0930000000000	0.736887620083023
29.0935000000000	0.736893307511248
29.0940000000000	0.736899289662354
29.0945000000000	0.736905564942361
29.0950000000000	0.736912131757902
29.0955000000000	0.736918988509664
29.0960000000000	0.736926133601828
29.0965000000000	0.736933565431874
29.0970000000000	0.736941282401387
29.0975000000000	0.736949282906447
29.0980000000000	0.736957565348011
29.0985000000000	0.736966128118625
29.0990000000000	0.736974969620911
29.0995000000000	0.736984088248396
29.1000000000000	0.736993482402765
29.1005000000000	0.737003150479250
29.1010000000000	0.737013090883493
29.1015000000000	0.737023302010295
29.1020000000000	0.737033782267163
29.1025000000000	0.737044530059229
29.1030000000000	0.737055543791192
29.1035000000000	0.737066821874905
29.1040000000000	0.737078362721935
29.1045000000000	0.737090164748988
29.1050000000000	0.737102226373689
29.1055000000000	0.737114546019053
29.1060000000000	0.737127122113716
29.1065000000000	0.737139953084553
29.1070000000000	0.737153037370003
29.1075000000000	0.737166373409162
29.1080000000000	0.737179959648051
29.1085000000000	0.737193794534885
29.1090000000000	0.737207876529481
29.1095000000000	0.737222204091475
29.1100000000000	0.737236775690222
29.1105000000000	0.737251589802148
29.1110000000000	0.737266644906301
29.1115000000000	0.737281939493876
29.1120000000000	0.737297472062900
29.1125000000000	0.737313241114298
29.1130000000000	0.737329245163974
29.1135000000000	0.737345482729989
29.1140000000000	0.737361952341649
29.1145000000000	0.737378652540268
29.1150000000000	0.737395581869938
29.1155000000000	0.737412738889810
29.1160000000000	0.737430122165912
29.1165000000000	0.737447730273747
29.1170000000000	0.737465561802346
29.1175000000000	0.737483615349194
29.1180000000000	0.737501889521571
29.1185000000000	0.737520382941557
29.1190000000000	0.737539094238613
29.1195000000000	0.737558022056989
29.1200000000000	0.737577165051964
29.1205000000000	0.737596521889138
29.1210000000000	0.737616091250755
29.1215000000000	0.737635871829161
29.1220000000000	0.737655862330739
29.1225000000000	0.737676061474283
29.1230000000000	0.737696467991489
29.1235000000000	0.737717080632673
29.1240000000000	0.737737898156030
29.1245000000000	0.737758919338215
29.1250000000000	0.737780142970869
29.1255000000000	0.737801567855187
29.1260000000000	0.737823192815867
29.1265000000000	0.737845016685072
29.1270000000000	0.737867038317532
29.1275000000000	0.737889256576919
29.1280000000000	0.737911670349559
29.1285000000000	0.737934278533905
29.1290000000000	0.737957080046051
29.1295000000000	0.737980073819405
29.1300000000000	0.738003258803022
29.1305000000000	0.738026633964450
29.1310000000000	0.738050198290485
29.1315000000000	0.738073950780267
29.1320000000000	0.738097890456446
29.1325000000000	0.738122016354167
29.1330000000000	0.738146327534265
29.1335000000000	0.738170823065187
29.1340000000000	0.738195502047237
29.1345000000000	0.738220363586910
29.1350000000000	0.738245406817693
29.1355000000000	0.738270630889638
29.1360000000000	0.738296034970381
29.1365000000000	0.738321618251456
29.1370000000000	0.738347379937271
29.1375000000000	0.738373319260513
29.1380000000000	0.738399435464679
29.1385000000000	0.738425727818477
29.1390000000000	0.738452195611658
29.1395000000000	0.738478838150276
29.1400000000000	0.738505654764621
29.1405000000000	0.738532644800877
29.1410000000000	0.738559807631190
29.1415000000000	0.738587142643674
29.1420000000000	0.738614649248615
29.1425000000000	0.738642326880927
29.1430000000000	0.738670174989382
29.1435000000000	0.738698193049091
29.1440000000000	0.738726380554911
29.1445000000000	0.738754737021293
29.1450000000000	0.738783261986643
29.1455000000000	0.738811955007796
29.1460000000000	0.738840815663227
29.1465000000000	0.738869843556245
29.1470000000000	0.738899038306140
29.1475000000000	0.738928399557573
29.1480000000000	0.738957926974491
29.1485000000000	0.738987620243969
29.1490000000000	0.739017479070384
29.1495000000000	0.739047503185489
29.1500000000000	0.739077692337521
29.1505000000000	0.739108046299676
29.1510000000000	0.739138564861340
29.1515000000000	0.739169247841818
29.1520000000000	0.739200095069626
29.1525000000000	0.739231106406500
29.1530000000000	0.739262281727447
29.1535000000000	0.739293620932070
29.1540000000000	0.739325123938083
29.1545000000000	0.739356790688374
29.1550000000000	0.739388621143585
29.1555000000000	0.739420615284039
29.1560000000000	0.739452773116188
29.1565000000000	0.739485094660663
29.1570000000000	0.739517579960642
29.1575000000000	0.739550229084001
29.1580000000000	0.739583042111199
29.1585000000000	0.739616019149944
29.1590000000000	0.739649160321535
29.1595000000000	0.739682465775087
29.1600000000000	0.739715935667892
29.1605000000000	0.739749570190873
29.1610000000000	0.739783369541827
29.1615000000000	0.739817333944801
29.1620000000000	0.739851463641055
29.1625000000000	0.739885758889788
29.1630000000000	0.739920219970143
29.1635000000000	0.739954847180286
29.1640000000000	0.739989640832960
29.1645000000000	0.740024601265019
29.1650000000000	0.740059728824905
29.1655000000000	0.740095023883220
29.1660000000000	0.740130486825139
29.1665000000000	0.740166118056487
29.1670000000000	0.740201917994804
29.1675000000000	0.740237887078800
29.1680000000000	0.740274025762785
29.1685000000000	0.740310334515410
29.1690000000000	0.740346813823641
29.1695000000000	0.740383464187887
29.1700000000000	0.740420286127700
29.1705000000000	0.740457280169714
29.1710000000000	0.740494446866536
29.1715000000000	0.740531786778073
29.1720000000000	0.740569300478824
29.1725000000000	0.740606988560412
29.1730000000000	0.740644851625299
29.1735000000000	0.740682890291538
29.1740000000000	0.740721105190953
29.1745000000000	0.740759496962238
29.1750000000000	0.740798066264273
29.1755000000000	0.740836813764319
29.1760000000000	0.740875740142112
29.1765000000000	0.740914846087877
29.1770000000000	0.740954132304121
29.1775000000000	0.740993599506619
29.1780000000000	0.741033248416417
29.1785000000000	0.741073079768135
29.1790000000000	0.741113094307051
29.1795000000000	0.741153292785391
29.1800000000000	0.741193675965721
29.1805000000000	0.741234244623296
29.1810000000000	0.741274999532965
29.1815000000000	0.741315941486470
29.1820000000000	0.741357071278812
29.1825000000000	0.741398389715167
29.1830000000000	0.741439897603969
29.1835000000000	0.741481595763296
29.1840000000000	0.741523485019502
29.1845000000000	0.741565566199950
29.1850000000000	0.741607840140007
29.1855000000000	0.741650307683307
29.1860000000000	0.741692969673211
29.1865000000000	0.741735826961510
29.1870000000000	0.741778880403139
29.1875000000000	0.741822130855512
29.1880000000000	0.741865579182195
29.1885000000000	0.741909226249695
29.1890000000000	0.741953072922483
29.1895000000000	0.741997120075448
29.1900000000000	0.742041368577223
29.1905000000000	0.742085819306443
29.1910000000000	0.742130473136283
29.1915000000000	0.742175330944143
29.1920000000000	0.742220393609134
29.1925000000000	0.742265662006588
29.1930000000000	0.742311137017678
29.1935000000000	0.742356819516519
29.1940000000000	0.742402710382211
29.1945000000000	0.742448810491040
29.1950000000000	0.742495120715559
29.1955000000000	0.742541641929194
29.1960000000000	0.742588375003598
29.1965000000000	0.742635320805434
29.1970000000000	0.742682480201637
29.1975000000000	0.742729854053701
29.1980000000000	0.742777443222937
29.1985000000000	0.742825248561058
29.1990000000000	0.742873270923939
29.1995000000000	0.742921511155542
29.2000000000000	0.742969970100864
29.2005000000000	0.743018648595393
29.2010000000000	0.743067547473402
29.2015000000000	0.743116667561892
29.2020000000000	0.743166009681346
29.2025000000000	0.743215574649417
29.2030000000000	0.743265363270811
29.2035000000000	0.743315376352449
29.2040000000000	0.743365614687445
29.2045000000000	0.743416079064178
29.2050000000000	0.743466770266650
29.2055000000000	0.743517689064909
29.2060000000000	0.743568836225721
29.2065000000000	0.743620212507375
29.2070000000000	0.743671818658533
29.2075000000000	0.743723655419711
29.2080000000000	0.743775723525182
29.2085000000000	0.743828023694210
29.2090000000000	0.743880556643485
29.2095000000000	0.743933323075916
29.2100000000000	0.743986323688159
29.2105000000000	0.744039559163439
29.2110000000000	0.744093030178278
29.2115000000000	0.744146737398865
29.2120000000000	0.744200681477326
29.2125000000000	0.744254863059539
29.2130000000000	0.744309282782282
29.2135000000000	0.744363941263480
29.2140000000000	0.744418839119072
29.2145000000000	0.744473976951277
29.2150000000000	0.744529355348633
29.2155000000000	0.744584974889293
29.2160000000000	0.744640836145323
29.2165000000000	0.744696939669525
29.2170000000000	0.744753286008173
29.2175000000000	0.744809875695957
29.2180000000000	0.744866709252464
29.2185000000000	0.744923787189696
29.2190000000000	0.744981110007292
29.2195000000000	0.745038678187820
29.2200000000000	0.745096492210266


==> figures/overviewfigures_1/rig_stress_t0.txt <==
0	3.32260753368190
0.0125000000000000	2.54153215227404
0.0250000000000000	2.05840271384725
0.0375000000000000	1.84876778499511
0.0500000000000000	1.72694227185894
0.0625000000000000	1.63532662642992
0.0750000000000000	1.56100895695855
0.0875000000000000	1.49839712897590
0.100000000000000	1.44439341765974
0.112500000000000	1.39697929997919
0.125000000000000	1.35480875643829
0.137500000000000	1.31691588456550
0.150000000000000	1.28254301842115
0.162500000000000	1.25114061109004
0.175000000000000	1.22218285193980
0.187500000000000	1.19531460807450
0.200000000000000	1.17012184242226
0.212500000000000	1.14636692853112
0.225000000000000	1.12372707117357
0.237500000000000	1.10206061024954
0.250000000000000	1.08113194292142
0.262500000000000	1.06087387690090
0.275000000000000	1.04112169341870
0.287500000000000	1.02185599068146
0.300000000000000	1.00295543391723
0.312500000000000	0.984419967739043
0.325000000000000	0.966142112762712
0.337500000000000	0.948117357083351
0.350000000000000	0.930232901040829
0.362500000000000	0.912466914216246
0.375000000000000	0.894699297803644
0.387500000000000	0.876895626018692
0.400000000000000	0.858951884890930
0.412500000000000	0.840848645896377
0.425000000000000	0.822527145535672
0.437500000000000	0.804000860099183
0.450000000000000	0.785264906214049
0.462500000000000	0.766362964251036
0.475000000000000	0.747332865049269
0.487500000000000	0.728228706472062
0.500000000000000	0.709107332074359
0.512500000000000	0.690008762536750
0.525000000000000	0.670984473797525
0.537500000000000	0.652046455622251
0.550000000000000	0.633227246516874
0.562500000000000	0.614515278374199
0.575000000000000	0.595930503565770
0.587500000000000	0.577463138178875
0.600000000000000	0.559140377963673
0.612500000000000	0.540974657089917
0.625000000000000	0.523004795621014
0.637500000000000	0.505267098004578
0.650000000000000	0.487797377242391
0.662500000000000	0.470644643934305
0.675000000000000	0.453817668275731
0.687500000000000	0.437363287058921
0.700000000000000	0.421245671163259
0.712500000000000	0.405497708504630
0.725000000000000	0.390040354857109
0.737500000000000	0.374886188468616
0.750000000000000	0.359935521952178
0.762500000000000	0.345183610518706
0.775000000000000	0.330545915240398
0.787500000000000	0.316010411153062
0.800000000000000	0.301537783480451
0.812500000000000	0.287124455354485
0.825000000000000	0.272812388753666
0.837500000000000	0.258642298545698
0.850000000000000	0.244822420343334
0.862500000000000	0.231519311547724
0.875000000000000	0.219303524393599
0.887500000000000	0.208625410188961
0.900000000000000	0.200746100737248
0.912500000000000	0.196542689106703
0.925000000000000	0.198160537972056
0.937500000000000	0.206525921342134
0.950000000000000	0.224542400993833
0.962500000000000	0.253098921923140
0.975000000000000	0.309671428618429
0.987500000000000	0.451546287491729
1	0.733807145220863


==> figures/overviewfigures_1/rig_stress_t1.txt <==
0	3.30661458343122
0.0125000000000000	2.52791403583880
0.0250000000000000	2.04650378105614
0.0375000000000000	1.83740426718441
0.0500000000000000	1.71610510899094
0.0625000000000000	1.62509186999665
0.0750000000000000	1.55140466725979
0.0875000000000000	1.48941899463177
0.100000000000000	1.43601546390016
0.112500000000000	1.38916484397928
0.125000000000000	1.34752175818251
0.137500000000000	1.31013296300333
0.150000000000000	1.27626553020907
0.162500000000000	1.24540407363946
0.175000000000000	1.21706657140338
0.187500000000000	1.19094541963457
0.200000000000000	1.16668097301808
0.212500000000000	1.14408768418701
0.225000000000000	1.12289974478698
0.237500000000000	1.10302498815786
0.250000000000000	1.08427996979054
0.262500000000000	1.06663825704806
0.275000000000000	1.04997542258359
0.287500000000000	1.03429838834270
0.300000000000000	1.01950897439571
0.312500000000000	1.00561487918895
0.325000000000000	0.992512887754548
0.337500000000000	0.980186908787631
0.350000000000000	0.968510835338714
0.362500000000000	0.957434389727125
0.375000000000000	0.946808256630699
0.387500000000000	0.936555104871308
0.400000000000000	0.926525651449381
0.412500000000000	0.916643877338590
0.425000000000000	0.906790661406994
0.437500000000000	0.896910605896296
0.450000000000000	0.886927245616963
0.462500000000000	0.876807242741464
0.475000000000000	0.866512384603519
0.487500000000000	0.856018334505654
0.500000000000000	0.845309492048360
0.512500000000000	0.834351300547161
0.525000000000000	0.823132860713770
0.537500000000000	0.811595272615668
0.550000000000000	0.799720903713123
0.562500000000000	0.787426194543141
0.575000000000000	0.774692075782053
0.587500000000000	0.761435372657495
0.600000000000000	0.747659506038371
0.612500000000000	0.733310604886266
0.625000000000000	0.718426692708861
0.637500000000000	0.702993385042297
0.650000000000000	0.687074624563072
0.662500000000000	0.670684595874678
0.675000000000000	0.653887209084628
0.687500000000000	0.636699939139515
0.700000000000000	0.619156709948009
0.712500000000000	0.601252675507388
0.725000000000000	0.582973929257480
0.737500000000000	0.564279883558988
0.750000000000000	0.545113259726858
0.762500000000000	0.525406397136841
0.775000000000000	0.505087054517630
0.787500000000000	0.484081700921845
0.800000000000000	0.462327326593278
0.812500000000000	0.439757996650558
0.825000000000000	0.416333478181909
0.837500000000000	0.392006848759227
0.850000000000000	0.366786282445132
0.862500000000000	0.340677132113735
0.875000000000000	0.313827719823802
0.887500000000000	0.286415548270681
0.900000000000000	0.259013656239380
0.912500000000000	0.232366138734366
0.925000000000000	0.208292394165157
0.937500000000000	0.189138749542129
0.950000000000000	0.179550227380570
0.962500000000000	0.183423122344889
0.975000000000000	0.213983540361894
0.987500000000000	0.309844227314263
1	0.510615900047570


==> figures/overviewfigures_1/rig_stress_t2.txt <==
0	3.48562717875313
0.0125000000000000	2.68209537551554
0.0250000000000000	2.18612120540942
0.0375000000000000	1.97285787379415
0.0500000000000000	1.84950686958795
0.0625000000000000	1.75668783359861
0.0750000000000000	1.68124102093766
0.0875000000000000	1.61750850466677
0.100000000000000	1.56236652422994
0.112500000000000	1.51378196833869
0.125000000000000	1.47040489850881
0.137500000000000	1.43127202309931
0.150000000000000	1.39562653408891
0.162500000000000	1.36293137354304
0.175000000000000	1.33266233505280
0.187500000000000	1.30448681665567
0.200000000000000	1.27799721731923
0.212500000000000	1.25299231934960
0.225000000000000	1.22916980875751
0.237500000000000	1.20644243746452
0.250000000000000	1.18461482942137
0.262500000000000	1.16369111427987
0.275000000000000	1.14356296153872
0.287500000000000	1.12429145189727
0.300000000000000	1.10581592220258
0.312500000000000	1.08821346321398
0.325000000000000	1.07142805790067
0.337500000000000	1.05551727741304
0.350000000000000	1.04040274544103
0.362500000000000	1.02610381983370
0.375000000000000	1.01251721281821
0.387500000000000	0.999629031692645
0.400000000000000	0.987337291953677
0.412500000000000	0.975625099067547
0.425000000000000	0.964422606821699
0.437500000000000	0.953728328244134
0.450000000000000	0.943511976232189
0.462500000000000	0.933783646954358
0.475000000000000	0.924539999117094
0.487500000000000	0.915783255459015
0.500000000000000	0.907514765424696
0.512500000000000	0.899707193036104
0.525000000000000	0.892347246992000
0.537500000000000	0.885366829277603
0.550000000000000	0.878729891829907
0.562500000000000	0.872331446666815
0.575000000000000	0.866121466686314
0.587500000000000	0.859983259791942
0.600000000000000	0.853877849048161
0.612500000000000	0.847702521201809
0.625000000000000	0.841441933740229
0.637500000000000	0.835015201473974
0.650000000000000	0.828425352619155
0.662500000000000	0.821605216021634
0.675000000000000	0.814558140588125
0.687500000000000	0.807213443879975
0.700000000000000	0.799554026013753
0.712500000000000	0.791488992498765
0.725000000000000	0.782966880775403
0.737500000000000	0.773867752324257
0.750000000000000	0.764103816971025
0.762500000000000	0.753534087926412
0.775000000000000	0.742051943660917
0.787500000000000	0.729515567978590
0.800000000000000	0.715812996454217
0.812500000000000	0.700807932830581
0.825000000000000	0.684378454231448
0.837500000000000	0.666382428242002
0.850000000000000	0.646666209411632
0.862500000000000	0.625055550240541
0.875000000000000	0.601331397849059
0.887500000000000	0.575250652152377
0.900000000000000	0.546489917663894
0.912500000000000	0.514692142303091
0.925000000000000	0.479391374111638
0.937500000000000	0.440062860359929
0.950000000000000	0.396100191988714
0.962500000000000	0.346879378654159
0.975000000000000	0.294578022454340
0.987500000000000	0.258931468415810
1	0.292194065887230


==> figures/overviewfigures_1/rig_stress_t3.txt <==
0	3.43081710414340
0.0125000000000000	2.63431293590974
0.0250000000000000	2.14220300813955
0.0375000000000000	1.92993313487573
0.0500000000000000	1.80671213442456
0.0625000000000000	1.71381185509088
0.0750000000000000	1.63818958713729
0.0875000000000000	1.57421532250169
0.100000000000000	1.51877112565063
0.112500000000000	1.46982215302032
0.125000000000000	1.42601166548964
0.137500000000000	1.38636686707388
0.150000000000000	1.35012175342602
0.162500000000000	1.31672626229503
0.175000000000000	1.28564579555915
0.187500000000000	1.25653029056884
0.200000000000000	1.22895748879646
0.212500000000000	1.20270123458695
0.225000000000000	1.17743589878274
0.237500000000000	1.15303929778895
0.250000000000000	1.12928276330583
0.262500000000000	1.10612688617017
0.275000000000000	1.08342452462309
0.287500000000000	1.06119102979505
0.300000000000000	1.03933030726006
0.312500000000000	1.01788100242293
0.325000000000000	0.996763811262473
0.337500000000000	0.976013125851323
0.350000000000000	0.955543979264768
0.362500000000000	0.935370970311442
0.375000000000000	0.915401112908012
0.387500000000000	0.895633450079993
0.400000000000000	0.875991227212109
0.412500000000000	0.856485340158329
0.425000000000000	0.837082531856728
0.437500000000000	0.817820637835820
0.450000000000000	0.798713526109842
0.462500000000000	0.779818681886477
0.475000000000000	0.761180718021752
0.487500000000000	0.742853888281809
0.500000000000000	0.724887647214258
0.512500000000000	0.707309782140781
0.525000000000000	0.690152278043656
0.537500000000000	0.673407355004684
0.550000000000000	0.657080647312441
0.562500000000000	0.641137805054220
0.575000000000000	0.625568344069821
0.587500000000000	0.610337481773046
0.600000000000000	0.595440140058681
0.612500000000000	0.580859994120705
0.625000000000000	0.566602940635486
0.637500000000000	0.552671784971058
0.650000000000000	0.539071164603558
0.662500000000000	0.525812883882053
0.675000000000000	0.512880204137297
0.687500000000000	0.500281326921876
0.700000000000000	0.487964192561435
0.712500000000000	0.475923332580440
0.725000000000000	0.464072781000666
0.737500000000000	0.452386888935788
0.750000000000000	0.440761682556945
0.762500000000000	0.429151550468847
0.775000000000000	0.417457158125645
0.787500000000000	0.405616259739498
0.800000000000000	0.393543012079135
0.812500000000000	0.381156337822942
0.825000000000000	0.368381452129653
0.837500000000000	0.355116158731876
0.850000000000000	0.341306384709519
0.862500000000000	0.326839720810027
0.875000000000000	0.311739183433210
0.887500000000000	0.295938121288109
0.900000000000000	0.279700526113560
0.912500000000000	0.263196389937211
0.925000000000000	0.247392577729969
0.937500000000000	0.233289195104155
0.950000000000000	0.224048342356710
0.962500000000000	0.223426170726000
0.975000000000000	0.251629907097063
0.987500000000000	0.371674703343018
1	0.639673229323915

